Jump Restore Light Transport

Markov chain Monte Carlo (MCMC) algorithms are indispensable when sampling from a complex, high-dimensional distribution by a conventional method is intractable. Even though MCMC is a powerful tool, it is also hard to control and tune in practice. Simultaneously achieving both rapid local exploration of the state space and efficient global discovery of the target distribution is a challenging task. In this work, we introduce a novel continuous-time MCMC formulation to the computer science community. Generalizing existing work from the statistics community, we propose a novel framework for adjusting an arbitrary family of Markov processes - used for local exploration of the state space only - to an overall process which is invariant with respect to a target~distribution. To demonstrate the potential of our framework, we focus on a simple, but yet insightful, application in light transport simulation. As a by-product, we introduce continuous-time MCMC sampling to the computer graphics community. We show how any existing MCMC-based light transport algorithm can be seamlessly integrated into our framework. We prove empirically and theoretically that the integrated version is superior to the ordinary algorithm. In fact, our approach will convert any existing algorithm into a highly parallelizable variant with shorter running time, smaller error and less variance.

==> results/dpt/pool/pool_hmc.txt <==
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1	0.131203	0.167773	5.9114	1.72115	63.9533	0.165003
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	2	0.107863	0.112114	5.25398	1.14024	53.7132	0.110703
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	3	0.095006	0.0885393	5.00077	0.893465	47.823	0.0870981
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	4	0.0864952	0.067673	5.12207	0.684301	43.9585	0.0664183
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	5	0.08039	0.0568675	5.06609	0.577545	41.1286	0.0553334
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	6	0.0755226	0.0482983	4.41609	0.494545	38.9071	0.0469645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	7	0.0716959	0.0422127	3.67856	0.433228	37.1315	0.0413129
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	8	0.0685353	0.038085	3.36207	0.391356	35.6387	0.0372355
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	9	0.0658253	0.0354967	3.12616	0.363496	34.3568	0.0345498
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	10	0.0635305	0.0346712	2.92588	0.353534	33.2604	0.0336087
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	11	0.061479	0.0334924	2.89133	0.340382	32.2789	0.0324199
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	12	0.0596341	0.0327175	3.05531	0.330779	31.4106	0.0318488
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	13	0.0564279	0.0326313	2.84768	0.32298	30.5756	0.0320257
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	14	0.0579413	0.0324866	2.97559	0.325614	29.8362	0.0317686
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	15	0.0550383	0.0309552	2.62231	0.306872	29.1429	0.0302361
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	16	0.05375	0.0288092	2.41479	0.286144	28.5045	0.028135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	17	0.0442514	0.0276391	2.40748	0.292338	27.9043	0.0265073
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	18	0.0525664	0.0270026	2.22459	0.26789	27.348	0.026184
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	19	0.0448884	0.0266391	2.2925	0.278634	26.8326	0.025491
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	20	0.0436442	0.0262226	2.30855	0.277319	26.3498	0.0250666
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	21	0.0455654	0.0260367	2.26424	0.271339	25.8867	0.0250503
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	22	0.0462585	0.0258183	2.22652	0.266651	25.442	0.0248631
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	23	0.0477927	0.0257333	2.15057	0.261907	25.0285	0.0247199
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	24	0.0486324	0.0256713	2.14336	0.260639	24.6512	0.0247926
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	25	0.046996	0.0256372	2.16112	0.263026	24.2864	0.0247158
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	26	0.0514788	0.0255871	2.1475	0.253985	23.9306	0.0248342
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	27	0.049522	0.025487	2.11389	0.257208	23.6002	0.0246853
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	28	0.0504689	0.0249995	2.07473	0.249174	23.2837	0.0242566
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	29	0.0430484	0.0248505	2.21168	0.26298	22.9757	0.0237553
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	30	0.0424875	0.0237474	2.13969	0.251309	22.6804	0.0227553
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	31	0.0419676	0.0228449	2.07029	0.241408	22.405	0.0218294
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	32	0.0414657	0.0218367	1.99712	0.230878	22.1406	0.0208351
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	33	0.040971	0.0207505	1.89145	0.219484	21.8833	0.0198047
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	34	0.0405069	0.0198353	1.79012	0.209701	21.6367	0.0189336
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	35	0.0400637	0.0189822	1.69748	0.200653	21.4017	0.0181053
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	36	0.0396441	0.0182608	1.61405	0.192892	21.1789	0.0173672
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	37	0.0392256	0.017492	1.53579	0.184755	20.9586	0.0166518
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	38	0.0388229	0.0167935	1.46422	0.177338	20.7478	0.0160165
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	39	0.038444	0.0162555	1.39924	0.171356	20.5447	0.0154525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	40	0.0380721	0.0156216	1.33755	0.164664	20.3471	0.0148065
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	41	0.0377272	0.0151019	1.28171	0.159055	20.1635	0.0142319
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	42	0.0373911	0.0145606	1.23215	0.153385	19.9898	0.0137287
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	43	0.0370698	0.0141018	1.18286	0.148466	19.8157	0.0132477
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	44	0.024326	0.0138888	0.99796	0.12284	19.6434	0.0127696
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	45	0.0242683	0.0138841	0.994502	0.122736	19.4728	0.0127571
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	46	0.0243864	0.0138596	1.00301	0.122668	19.3027	0.0127577
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	47	0.0245744	0.0138433	1.00839	0.122732	19.1421	0.012765
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	48	0.0242091	0.0138413	0.990286	0.122318	18.9932	0.0127236
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	49	0.0244481	0.0138281	1.00835	0.12248	18.8464	0.012733
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	50	0.024512	0.0138269	1.01149	0.122536	18.7032	0.0127364
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	51	0.0241497	0.0138176	0.98407	0.122041	18.5622	0.0127002
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	52	0.024091	0.0137955	0.978834	0.121775	18.4238	0.0126671
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	53	0.0240324	0.0137875	0.973468	0.121625	18.284	0.0126646
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	54	0.0367485	0.0137753	1.13505	0.144623	18.1449	0.0128857
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	55	0.0246375	0.0137463	0.99481	0.122027	18.0099	0.0126664
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	56	0.0239732	0.0136876	0.968907	0.120718	17.8826	0.0125714
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	57	0.0246977	0.0136672	0.979265	0.12147	17.7613	0.0125845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	58	0.0239208	0.0135683	0.963785	0.119748	17.6466	0.0124603
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	59	0.024764	0.0135382	0.965606	0.120507	17.5357	0.0124534
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	60	0.0238673	0.0134749	0.959076	0.118962	17.4226	0.0123627
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	61	0.0364368	0.0134038	1.0908	0.140497	17.3144	0.0125097
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	62	0.0248264	0.0133685	0.95168	0.119137	17.2084	0.0123035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	63	0.023809	0.0133337	0.953209	0.117739	17.1087	0.0122357
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	64	0.0237529	0.0132298	0.948324	0.116808	17.0164	0.0121215
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	65	0.0248928	0.0132097	0.935493	0.117858	16.9266	0.0121427
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	66	0.023696	0.0131068	0.942743	0.115731	16.8369	0.0120049
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	67	0.0249634	0.0130585	0.918593	0.116664	16.7393	0.0120005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	68	0.0361272	0.013037	1.04828	0.13646	16.6483	0.0121235
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	69	0.0236376	0.0129771	0.938163	0.114607	16.5551	0.0118978
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	70	0.0250314	0.0129101	0.902872	0.115521	16.4647	0.0118711
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	71	0.0235802	0.0128525	0.934233	0.113518	16.3817	0.0117946
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	72	0.0251011	0.0127785	0.889917	0.11453	16.2961	0.0117442
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	73	0.023527	0.012766	0.93263	0.112738	16.2135	0.0116991
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	74	0.0234751	0.0126908	0.930414	0.11205	16.1405	0.0116071
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	75	0.0358321	0.012652	1.0092	0.132421	16.058	0.0117305
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	76	0.0251718	0.0126511	0.875869	0.113588	15.9767	0.0116199
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	77	0.0234236	0.01262	0.933464	0.111405	15.8971	0.0115269
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	78	0.0233717	0.0125323	0.931598	0.110627	15.8184	0.0114258
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	79	0.0252466	0.0125256	0.859036	0.112568	15.7413	0.011493
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	80	0.0253155	0.0124733	0.842714	0.112126	15.6692	0.0114475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	81	0.0233196	0.0124592	0.930829	0.10996	15.5949	0.0113437
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	82	0.025384	0.0124303	0.82528	0.111806	15.5196	0.0114201
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	83	0.0232659	0.0123709	0.930546	0.109174	15.4478	0.011269
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	84	0.0254546	0.0123556	0.80997	0.11123	15.3774	0.0113646
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	85	0.0255241	0.0123346	0.792449	0.111094	15.3058	0.0113507
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	86	0.0232177	0.012302	0.931126	0.108543	15.2382	0.011211
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	87	0.025595	0.0122717	0.77597	0.110624	15.1712	0.0113088
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	88	0.0231721	0.012263	0.93215	0.108157	15.1069	0.0111642
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	89	0.0355513	0.0122615	0.972182	0.128317	15.0423	0.011333
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	90	0.0256711	0.0122544	0.761159	0.110538	14.9759	0.0112885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	91	0.0231231	0.0121976	0.931202	0.107557	14.9141	0.011103
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	92	0.023077	0.0121226	0.930604	0.106885	14.8547	0.0110129
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	93	0.0257479	0.0120978	0.745923	0.109321	14.796	0.0111644
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	94	0.0230261	0.0120313	0.930923	0.106088	14.7419	0.010937
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	95	0.022976	0.0119542	0.931524	0.105405	14.6839	0.0108656
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	96	0.0352709	0.0119112	0.93786	0.124603	14.6259	0.0110109
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	97	0.0229304	0.0118838	0.932078	0.104773	14.5723	0.0108034
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	98	0.0258217	0.0118169	0.729697	0.107107	14.5171	0.0109319
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	99	0.0228835	0.0118126	0.931817	0.10414	14.464	0.0107353
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	100	0.0228362	0.0117618	0.932309	0.103679	14.4112	0.0106832
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	101	0.0227927	0.0117202	0.934264	0.103292	14.3627	0.0106293
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	102	0.0227485	0.011662	0.935281	0.102774	14.3109	0.0105785
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	103	0.0258993	0.0116592	0.723685	0.105901	14.2622	0.0107765
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	104	0.0227065	0.0116031	0.936079	0.102252	14.2127	0.0105235
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	105	0.0350045	0.0115561	0.905859	0.120894	14.1627	0.0106962
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	106	0.0226618	0.0115355	0.935975	0.101651	14.1141	0.0104748
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	107	0.0226174	0.0114952	0.935733	0.101273	14.0671	0.0104331
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	108	0.025978	0.0114851	0.719294	0.104561	14.0247	0.0106014
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	109	0.0225719	0.0114701	0.936719	0.101035	13.9801	0.010404
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	110	0.0225287	0.0114433	0.938633	0.100819	13.938	0.0103896
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	111	0.0224863	0.0114171	0.940447	0.100586	13.8952	0.0103717
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	112	0.0224447	0.0113588	0.93742	0.100086	13.8524	0.0103324
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	113	0.0224081	0.0112838	0.928737	0.0994542	13.8103	0.0102738
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	114	0.0347442	0.0112748	0.876077	0.117819	13.7677	0.0104203
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	115	0.0260534	0.0112699	0.714858	0.102892	13.7239	0.0103889
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	116	0.0223697	0.0112233	0.920557	0.0989512	13.6809	0.0102208
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	117	0.022329	0.011148	0.912777	0.0983396	13.6391	0.0101528
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	118	0.0222857	0.0110849	0.905193	0.0978129	13.597	0.0100872
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	119	0.0261295	0.0110487	0.712281	0.101172	13.5568	0.010156
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	120	0.0222447	0.0110282	0.898259	0.0973435	13.5174	0.0100281
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	121	0.0215281	0.0109893	1.01421	0.0974813	13.4781	0.0100756
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	122	0.0222045	0.0109711	0.892025	0.096879	13.4392	0.00997637
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	123	0.0214906	0.0109689	1.01337	0.097276	13.4015	0.0100666
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	124	0.0215648	0.0109592	0.998099	0.0972374	13.3647	0.0100444
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	125	0.0215997	0.0109352	0.985489	0.0970548	13.3239	0.010021
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	126	0.0214566	0.0109333	1.00634	0.0969494	13.2841	0.0100343
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	127	0.0344881	0.010929	0.848012	0.114262	13.2466	0.0100473
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	128	0.0216337	0.0109137	0.968789	0.0968791	13.2085	0.00999054
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	129	0.0221668	0.0109103	0.885888	0.0963859	13.1707	0.00991442
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	130	0.0214202	0.0109078	0.999816	0.0966869	13.135	0.0100053
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	131	0.0262054	0.0108981	0.709172	0.100001	13.1001	0.0100213
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	132	0.0216697	0.0108979	0.954409	0.0967554	13.0619	0.00997268
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	133	0.0217089	0.0108686	0.942124	0.0964124	13.0271	0.00993877
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	134	0.0213866	0.0108668	0.992802	0.0962908	12.9909	0.00994939
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	135	0.0221288	0.0108528	0.880057	0.0959449	12.9564	0.00987024
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	136	0.0217475	0.0108395	0.930163	0.0960924	12.9215	0.00990465
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	137	0.0220913	0.010818	0.875215	0.0957019	12.8861	0.00983633
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	138	0.0217859	0.0108124	0.917653	0.095833	12.8512	0.00987646
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	139	0.0218241	0.0108054	0.907826	0.0957351	12.8182	0.00985916
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	140	0.0218619	0.0107981	0.900522	0.0956346	12.7846	0.009847
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	141	0.0213511	0.0107847	0.988204	0.0955647	12.7509	0.00987881
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	142	0.0219	0.0107823	0.892542	0.0954688	12.7166	0.00982628
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	143	0.0219365	0.0107736	0.885903	0.0953751	12.6824	0.00981166
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	144	0.0220515	0.0107726	0.87467	0.0953426	12.65	0.00980923
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	145	0.022013	0.0107653	0.878444	0.0952855	12.6193	0.00980298
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	146	0.021974	0.0107613	0.881256	0.0952625	12.5888	0.00980201
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	147	0.0213181	0.0107297	0.989464	0.0950617	12.5558	0.00983498
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	148	0.0262845	0.0107133	0.708623	0.0985839	12.5242	0.00983847
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	149	0.0212849	0.0106905	0.99199	0.0946853	12.4921	0.00980024
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	150	0.021251	0.010651	0.994509	0.0943054	12.4602	0.00976456
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	151	0.0342371	0.01064	0.822221	0.111233	12.4283	0.00976819
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	152	0.0212183	0.0106097	0.997733	0.0939097	12.3974	0.00973472
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	153	0.0211879	0.01059	1.00034	0.0936896	12.3674	0.00970742
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	154	0.0263606	0.0105665	0.707911	0.0974436	12.3373	0.00971203
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	155	0.0211545	0.010566	1.00177	0.093436	12.3066	0.00968383
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	156	0.0211216	0.0105391	1.0048	0.093161	12.2767	0.00965252
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	157	0.0210877	0.0104921	1.00662	0.0927251	12.247	0.00961395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	158	0.0210543	0.010453	1.00892	0.0923527	12.2198	0.00958226
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	159	0.0210199	0.0104207	1.01183	0.0920352	12.1937	0.00955028
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	160	0.0339793	0.0103884	0.79731	0.108497	12.1658	0.00951909
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	161	0.0209898	0.0103832	1.01481	0.0916779	12.1387	0.00952358
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	162	0.0264437	0.0103512	0.691621	0.095782	12.1099	0.00949789
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	163	0.020959	0.0103507	1.01771	0.0913652	12.081	0.00949763
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	164	0.0209305	0.0103171	1.02003	0.0910567	12.0539	0.00947058
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	165	0.0208995	0.0102904	1.02291	0.0907946	12.0272	0.0094453
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	166	0.0208698	0.0102658	1.0255	0.0905486	12.0009	0.00941341
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	167	0.0208399	0.0102091	1.02111	0.0900519	11.9757	0.00935498
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	168	0.0208119	0.0102005	1.02635	0.089947	11.9508	0.00934312
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	169	0.0207819	0.010193	1.03195	0.0898449	11.9263	0.00933185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	170	0.0207529	0.010182	1.03741	0.0897132	11.8999	0.00931742
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	171	0.0207222	0.0101672	1.04212	0.0895552	11.8744	0.00930653
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	172	0.0206925	0.0101487	1.04558	0.089362	11.8493	0.00928438
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	173	0.0337337	0.0101447	0.774883	0.105869	11.8256	0.00932068
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	174	0.0206643	0.0101255	1.0459	0.089132	11.801	0.00925097
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	175	0.0206343	0.0101163	1.04942	0.089014	11.7769	0.00923161
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	176	0.0206048	0.0100845	1.05195	0.0887232	11.7557	0.00920746
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	177	0.0265235	0.0100675	0.675197	0.0935695	11.7334	0.00922208
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	178	0.0205754	0.0100632	1.05533	0.0885125	11.7091	0.00918564
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	179	0.0335068	0.010055	0.754402	0.104513	11.6848	0.00921655
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	180	0.0205457	0.010045	1.05924	0.0883286	11.6607	0.00916662
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	181	0.0205172	0.0100247	1.06289	0.0881322	11.6373	0.00914508
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	182	0.0204902	0.00998932	1.06534	0.0878159	11.616	0.00911894
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	183	0.0204616	0.00996628	1.0682	0.087599	11.5954	0.00909705
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	184	0.0204346	0.00994268	1.07132	0.0873801	11.574	0.00907826
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	185	0.0204066	0.00990628	1.07313	0.087043	11.5523	0.00905551
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	186	0.0203795	0.0098794	1.07629	0.0867842	11.5302	0.00903581
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	187	0.0203502	0.00986436	1.07892	0.0866189	11.5077	0.00901765
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	188	0.020323	0.00984959	1.08245	0.0864582	11.4864	0.00900062
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	189	0.0332844	0.00982735	0.735743	0.102107	11.4664	0.00899316
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	190	0.0266092	0.00981624	0.658549	0.0916215	11.4457	0.00897225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	191	0.020295	0.00978451	1.07591	0.085894	11.4252	0.00893613
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	192	0.0202688	0.00972215	1.06933	0.0853502	11.4045	0.00887715
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	193	0.0202442	0.00967102	1.06324	0.0849043	11.3838	0.0088233
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	194	0.0202191	0.00962645	1.0588	0.0845345	11.3622	0.00878034
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	195	0.0330653	0.00959375	0.718889	0.0996848	11.3409	0.00878724
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	196	0.0201948	0.00959202	1.05441	0.0842516	11.3204	0.00874425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	197	0.0266968	0.00957565	0.645018	0.0897731	11.3015	0.00874632
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	198	0.0201704	0.00955503	1.04923	0.0839229	11.2826	0.00869415
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	199	0.0201456	0.00950019	1.04384	0.0834485	11.2627	0.00864792
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	200	0.0201221	0.0094559	1.0387	0.0830607	11.2416	0.00860387
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	201	0.0200953	0.00940979	1.03355	0.0826538	11.2222	0.00856349
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	202	0.0328549	0.00938111	0.705026	0.0974776	11.2018	0.00859154
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	203	0.0200696	0.00936611	1.0287	0.0822674	11.1826	0.00852411
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	204	0.0267869	0.00935273	0.632815	0.0880853	11.1629	0.00853866
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	205	0.0200436	0.00931895	1.02404	0.0818537	11.1438	0.00847566
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	206	0.0188136	0.00931209	1.16209	0.084796	11.1249	0.00842245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	207	0.018794	0.00930843	1.16666	0.0848351	11.106	0.00842939
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	208	0.018775	0.00928983	1.16674	0.0846526	11.0875	0.00841741
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	209	0.0188334	0.0092879	1.15424	0.084468	11.0692	0.00839984
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	210	0.0187575	0.00927708	1.16653	0.0845216	11.0497	0.00840639
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	211	0.0187391	0.00927075	1.16703	0.0844428	11.0312	0.00840164
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	212	0.0200164	0.00926215	1.01906	0.0813572	11.0123	0.00842317
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	213	0.0188525	0.00926162	1.14547	0.0841224	10.993	0.0083742
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	214	0.0187214	0.00925633	1.16666	0.0843036	10.9726	0.0083907
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	215	0.0187018	0.00924699	1.16708	0.0842045	10.9555	0.00838306
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	216	0.0186285	0.00924567	1.17723	0.0841527	10.9381	0.00839852
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	217	0.0186474	0.00924541	1.17432	0.0841632	10.9213	0.00839232
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	218	0.0186661	0.00924437	1.17167	0.0841672	10.9037	0.00838762
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	219	0.0186834	0.00924032	1.16878	0.0841329	10.8856	0.00838037
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	220	0.0188719	0.00924029	1.13743	0.0838281	10.8685	0.00835125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	221	0.0186113	0.00923931	1.18014	0.0840749	10.8518	0.00840037
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	222	0.0185932	0.0092305	1.18091	0.0839523	10.8336	0.00838621
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	223	0.0188897	0.00922555	1.13066	0.0836183	10.8161	0.00833201
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	224	0.0199896	0.00921816	1.01475	0.0809618	10.7981	0.00837372
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	225	0.0185746	0.00920182	1.17912	0.0836769	10.781	0.00835582
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	226	0.0189095	0.00920017	1.12453	0.0833257	10.7643	0.00831614
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	227	0.019963	0.00918208	1.01071	0.080635	10.7472	0.00832535
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	228	0.0185569	0.00918143	1.1775	0.0834718	10.7308	0.00832746
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	229	0.0189274	0.00918123	1.11847	0.0830745	10.7139	0.0083054
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	230	0.0189454	0.0091686	1.11279	0.0828874	10.6973	0.00829068
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	231	0.0326469	0.00916849	0.689852	0.09527	10.6815	0.0083839
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	232	0.0189632	0.00915639	1.10737	0.0827077	10.666	0.00828014
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	233	0.0185375	0.00915019	1.17563	0.0831814	10.6494	0.00829948
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	234	0.0189818	0.00913729	1.10217	0.082442	10.6337	0.00825971
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	235	0.0184387	0.00913551	1.18329	0.083012	10.618	0.00829351
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	236	0.019936	0.00913486	1.00648	0.0802138	10.6017	0.00827193
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	237	0.0184211	0.0091284	1.1855	0.0829076	10.5847	0.00828618
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	238	0.0268745	0.00912766	0.620864	0.0863428	10.5691	0.00832106
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	239	0.018455	0.00912155	1.17963	0.0828911	10.5532	0.00827751
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	240	0.0185188	0.00911523	1.17342	0.0828673	10.5374	0.00827183
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	241	0.0184028	0.00911333	1.18715	0.0827417	10.5227	0.00827729
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	242	0.0183837	0.00910342	1.18942	0.0826132	10.5085	0.00827289
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	243	0.0184698	0.00909968	1.17708	0.0827099	10.4942	0.00826495
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	244	0.0184853	0.00909717	1.17531	0.0826889	10.4806	0.00825947
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	245	0.0177592	0.00909691	1.27376	0.0809346	10.4656	0.00821831
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	246	0.0199106	0.00909565	1.00208	0.0798588	10.4516	0.00822447
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	247	0.0183663	0.00909544	1.19135	0.0825017	10.4368	0.0082637
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	248	0.0185012	0.00909349	1.17263	0.0826711	10.4222	0.00825506
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	249	0.0183491	0.00909006	1.19216	0.0824101	10.4078	0.00825269
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	250	0.0183306	0.00908281	1.19368	0.0823031	10.3922	0.00824313
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	251	0.0177742	0.00907991	1.27026	0.0808352	10.377	0.0082051
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	252	0.0183139	0.00907513	1.19621	0.082194	10.3617	0.00823472
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	253	0.0177449	0.00907307	1.27212	0.0807068	10.346	0.00819412
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	254	0.0190016	0.00907298	1.09201	0.08168	10.3306	0.00819295
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	255	0.0182985	0.00906645	1.19839	0.0820781	10.3153	0.00822838
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	256	0.0177889	0.00906529	1.26727	0.0807547	10.3009	0.00819201
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	257	0.0324503	0.00906126	0.675241	0.0939391	10.2872	0.00826372
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	258	0.018249	0.00905802	1.20394	0.0818732	10.2734	0.00821261
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	259	0.0182659	0.0090555	1.20141	0.0818992	10.2592	0.00821583
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	260	0.0182816	0.00904973	1.19864	0.0818983	10.2451	0.00821493
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	261	0.018231	0.00904905	1.20682	0.0817537	10.231	0.0082072
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	262	0.0178037	0.00904557	1.26456	0.0806343	10.2168	0.00818121
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	263	0.0182144	0.00904461	1.20803	0.0816718	10.2027	0.00819739
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	264	0.0198841	0.00904451	0.997872	0.0794077	10.1898	0.00817674
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	265	0.0177297	0.00904408	1.26959	0.0804372	10.1774	0.00816847
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	266	0.0181966	0.00902595	1.20873	0.0814766	10.164	0.00818381
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	267	0.0178198	0.00902443	1.26093	0.0805023	10.1515	0.0081655
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	268	0.0177157	0.00901608	1.26782	0.0801777	10.1394	0.00814184
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	269	0.019859	0.00901276	0.995559	0.079114	10.127	0.00813867
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	270	0.0181788	0.00901126	1.20858	0.0813123	10.1136	0.00816887
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	271	0.0178343	0.00900711	1.25755	0.0804013	10.1005	0.00815379
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	272	0.0198346	0.00900183	0.999273	0.0789867	10.0887	0.00812624
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	273	0.0177021	0.00899551	1.26644	0.0799766	10.0759	0.00811789
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	274	0.0190199	0.00899507	1.08346	0.0808212	10.064	0.00811997
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	275	0.0178485	0.00898908	1.25381	0.080294	10.0509	0.00813873
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	276	0.0181603	0.00898754	1.20659	0.081076	10.0383	0.00814586
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	277	0.0169597	0.00898697	1.35848	0.0782455	10.0251	0.00811295
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	278	0.01697	0.00898189	1.35601	0.0782277	10.0123	0.0081117
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	279	0.0169488	0.00898188	1.35969	0.0781834	10.0005	0.00810904
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	280	0.0198112	0.00898183	1.00127	0.0787881	9.9884	0.00811095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	281	0.0178634	0.00898072	1.25122	0.0802657	9.97679	0.00813099
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	282	0.0169392	0.00897573	1.36078	0.0781118	9.96536	0.00810304
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	283	0.0169807	0.0089743	1.35376	0.0781868	9.95496	0.00810548
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	284	0.0181433	0.0089726	1.20617	0.080911	9.94302	0.00812589
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	285	0.0178783	0.00896941	1.24799	0.0802131	9.93148	0.00812111
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	286	0.0169276	0.00896618	1.36156	0.0780132	9.92046	0.00809764
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	287	0.016991	0.00896614	1.35127	0.078142	9.90979	0.00809749
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	288	0.0170009	0.00896609	1.35003	0.0781589	9.89936	0.0080934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	289	0.0197867	0.00896569	1.00391	0.0786211	9.88923	0.00809847
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	290	0.0181266	0.0089654	1.20824	0.080809	9.8779	0.00811662
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	291	0.0176874	0.00896533	1.26474	0.0796989	9.86608	0.0080923
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	292	0.0322598	0.00896217	0.663568	0.0927078	9.85675	0.00817045
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	293	0.0178928	0.00896201	1.24568	0.0801821	9.84544	0.00811415
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	294	0.0170113	0.00896067	1.34857	0.0781364	9.83443	0.00808908
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	295	0.0181114	0.00896015	1.21104	0.0807284	9.82383	0.00811641
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	296	0.0179088	0.00895466	1.2416	0.0801549	9.8131	0.00810125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	297	0.018096	0.00895186	1.2123	0.0806186	9.80232	0.0081093
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	298	0.0179392	0.00894841	1.23704	0.0801789	9.79226	0.00809291
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	299	0.0179229	0.0089472	1.23982	0.0801309	9.78221	0.00809755
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	300	0.0197628	0.00894544	1.00621	0.0784249	9.77287	0.00808133
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	301	0.0170225	0.00894519	1.34639	0.0780357	9.76341	0.00807879
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	302	0.0169171	0.00894516	1.36022	0.0778231	9.75199	0.00808183
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	303	0.0179545	0.00894337	1.23491	0.0801756	9.7416	0.00809306
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	304	0.0176726	0.00893899	1.2616	0.0794525	9.73078	0.00806346
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	305	0.0170335	0.00893895	1.34607	0.0780088	9.72021	0.00807309
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	306	0.0190386	0.00893821	1.07497	0.0801537	9.70895	0.00805905
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	307	0.0180796	0.00893755	1.21337	0.0804596	9.69744	0.00809933
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	308	0.0179704	0.00893593	1.23241	0.080156	9.68611	0.00809155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	309	0.0269616	0.00893327	0.610081	0.0848698	9.67509	0.00812615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	310	0.0170446	0.00893125	1.34477	0.0779697	9.66423	0.00806509
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	311	0.019739	0.00893116	1.00782	0.0782747	9.65345	0.00806174
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	312	0.0152458	0.00893078	0.949312	0.0846013	9.64193	0.00804052
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	313	0.0179855	0.00892711	1.22866	0.0801248	9.63057	0.00808696
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	314	0.0197152	0.0089262	1.01059	0.078201	9.6204	0.00804617
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	315	0.0320743	0.00892464	0.654474	0.092017	9.60941	0.00809133
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	316	0.017659	0.0089244	1.25817	0.0793005	9.59821	0.00804119
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	317	0.0180472	0.00892421	1.2186	0.0802665	9.58774	0.00809311
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	318	0.0180625	0.00892286	1.21517	0.080298	9.57672	0.00809241
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	319	0.0180154	0.00892207	1.2229	0.0801659	9.56604	0.00808344
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	320	0.0169065	0.00892174	1.35633	0.0776157	9.55581	0.00805776
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	321	0.0180312	0.00892084	1.22081	0.0801982	9.54434	0.00808756
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	322	0.017058	0.00892024	1.34458	0.0779054	9.53365	0.00805796
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	323	0.0196905	0.00891967	1.01468	0.0781143	9.52348	0.00803911
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	324	0.0170703	0.00891867	1.34436	0.0779163	9.51401	0.00805446
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	325	0.0180003	0.00891812	1.22501	0.0800931	9.50516	0.00808121
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	326	0.0196687	0.00891752	1.01695	0.0780709	9.4968	0.00802566
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	327	0.0170812	0.0089132	1.34412	0.0778974	9.48733	0.00804933
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	328	0.0152402	0.00891305	0.946444	0.0844227	9.47783	0.00801741
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	329	0.0152516	0.00891129	0.95002	0.0843687	9.46766	0.00802434
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	330	0.0170928	0.00891082	1.34409	0.077904	9.45696	0.0080445
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	331	0.0176456	0.00890102	1.2548	0.0790788	9.44659	0.00801645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	332	0.0171038	0.00890048	1.34195	0.0778453	9.43591	0.00803261
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	333	0.0168948	0.00889751	1.35265	0.0773984	9.42492	0.00803297
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	334	0.0190579	0.00889132	1.06858	0.0796179	9.41498	0.00801484
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	335	0.0152345	0.00888643	0.9436	0.0841733	9.40587	0.00799401
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	336	0.0196474	0.00888355	1.01448	0.0777799	9.39618	0.0079945
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	337	0.0171143	0.00888037	1.33974	0.0777091	9.38667	0.00802124
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	338	0.0152582	0.00887562	0.949693	0.0839513	9.37671	0.0079884
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	339	0.0168842	0.00887481	1.34876	0.0771956	9.36617	0.00800831
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	340	0.0176331	0.00887019	1.25217	0.0787975	9.35624	0.00799302
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	341	0.017126	0.00886276	1.33596	0.0775898	9.34647	0.00800559
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	342	0.0152288	0.00886062	0.940756	0.0839304	9.33566	0.00797061
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	343	0.0171377	0.00885549	1.33286	0.0775572	9.32452	0.00799783
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	344	0.0176186	0.00885441	1.25237	0.0786365	9.31441	0.00797963
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	345	0.019077	0.00885342	1.06335	0.0791806	9.30418	0.00798156
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	346	0.0168738	0.00884918	1.34488	0.0769721	9.2951	0.00798258
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	347	0.019623	0.0088465	1.01123	0.0774576	9.28566	0.00795975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	348	0.0171504	0.00884398	1.33004	0.077491	9.27575	0.00799155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	349	0.0152646	0.00884111	0.94937	0.0835435	9.26578	0.00795241
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	350	0.0176054	0.00884074	1.25351	0.0784945	9.2561	0.00797049
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	351	0.017163	0.00883828	1.3268	0.077471	9.24636	0.00798515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	352	0.0319034	0.00883766	0.646761	0.0910164	9.23666	0.00797991
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	353	0.0152232	0.00883646	0.937927	0.0837013	9.22755	0.007948
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	354	0.0171752	0.00883131	1.32403	0.0774402	9.21873	0.00797678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	355	0.019094	0.00882815	1.05991	0.0788713	9.20994	0.0079555
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	356	0.0168629	0.00882734	1.34134	0.0767751	9.20061	0.00795883
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	357	0.0175912	0.00882395	1.25385	0.0783269	9.19155	0.00796134
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	358	0.0175804	0.00881938	1.25462	0.0782598	9.18231	0.00795143
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	359	0.0171879	0.0088184	1.3203	0.0773619	9.1734	0.00796436
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	360	0.0196016	0.00881433	1.00803	0.0771707	9.16406	0.00792482
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	361	0.0166922	0.00881409	1.32008	0.0763814	9.15488	0.00792591
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	362	0.015217	0.00881203	0.935124	0.0834708	9.14609	0.0079244
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	363	0.0168541	0.00881166	1.33792	0.0766275	9.13743	0.00794527
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	364	0.0166823	0.00880854	1.32021	0.0763238	9.12863	0.00792141
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	365	0.0152713	0.00880829	0.94918	0.0831561	9.12004	0.00791899
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	366	0.0172	0.00880631	1.31655	0.0772897	9.11045	0.00794975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	367	0.0166732	0.00880586	1.32075	0.0762865	9.10156	0.00791451
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	368	0.0175675	0.00880433	1.25487	0.0781121	9.09267	0.00794018
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	369	0.0167022	0.00880206	1.31941	0.0762959	9.08368	0.00791558
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	370	0.0166639	0.00879765	1.32078	0.0762009	9.07514	0.00790781
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	371	0.0168437	0.00879698	1.33445	0.0764874	9.06622	0.00793069
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	372	0.0166539	0.00879236	1.32228	0.0761392	9.05827	0.00790565
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	373	0.0191157	0.00879143	1.0524	0.0783616	9.05009	0.00790782
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	374	0.0152107	0.00878977	0.932339	0.0832585	9.04188	0.00790131
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	375	0.0166436	0.00878878	1.32273	0.0760913	9.03323	0.00789877
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	376	0.0172107	0.00878802	1.31272	0.077168	9.02516	0.00793231
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	377	0.0175557	0.00878594	1.25466	0.0779395	9.01742	0.00792054
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	378	0.0167122	0.00878375	1.31806	0.0761605	9.00981	0.00790083
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	379	0.0166335	0.00878062	1.32407	0.0760072	9.00145	0.00789512
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	380	0.0168345	0.00878055	1.33048	0.0763341	8.99428	0.00791198
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	381	0.0195791	0.00877918	1.00592	0.0768759	8.98665	0.00789524
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	382	0.0152776	0.00877566	0.948895	0.0827636	8.98021	0.00788347
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	383	0.015205	0.00877018	0.929552	0.0830676	8.97324	0.00787872
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	384	0.0167225	0.00876955	1.31767	0.0760602	8.9672	0.00789237
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	385	0.0166226	0.00876767	1.32464	0.075884	8.96001	0.00788942
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	386	0.016745	0.00876502	1.32009	0.0760533	8.95266	0.00789001
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	387	0.0168238	0.00876453	1.32698	0.076184	8.94577	0.00789672
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	388	0.0175429	0.00876443	1.25367	0.0777396	8.93812	0.00789985
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	389	0.0167828	0.00876278	1.3237	0.0760878	8.92953	0.00789081
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	390	0.0166125	0.0087623	1.3261	0.0758218	8.92209	0.00788763
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	391	0.0195585	0.00876218	1.0037	0.0767137	8.91383	0.00786435
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	392	0.0167732	0.00876215	1.32336	0.0760663	8.90609	0.00789372
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	393	0.0167332	0.00876181	1.31821	0.0760123	8.89878	0.00788666
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	394	0.0167632	0.0087577	1.32099	0.0760167	8.89077	0.00788799
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	395	0.0166017	0.00875769	1.32759	0.0757657	8.8833	0.00788404
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	396	0.0172216	0.00875474	1.30754	0.0769265	8.87608	0.0079031
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	397	0.0167547	0.00875408	1.31942	0.075979	8.86826	0.00788272
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	398	0.0165911	0.00874849	1.32732	0.0756728	8.86051	0.00787438
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	399	0.0168135	0.00874809	1.32331	0.0760307	8.85286	0.00788161
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	400	0.0270557	0.00874753	0.599848	0.083481	8.84531	0.00792914
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	401	0.0151991	0.00874716	0.926783	0.0828495	8.83694	0.0078564
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	402	0.0167929	0.00874662	1.32077	0.0759771	8.82893	0.00787664
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	403	0.0175307	0.00874558	1.25345	0.0775601	8.82141	0.00788113
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	404	0.0195368	0.00874097	1.00059	0.0765094	8.81445	0.007832
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	405	0.0168027	0.00873864	1.31961	0.0759334	8.80713	0.00786726
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	406	0.0317287	0.00873586	0.641675	0.0899956	8.80056	0.00786899
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	407	0.017233	0.00873493	1.30299	0.0767939	8.79398	0.00788137
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	408	0.0152837	0.00873458	0.94862	0.0823018	8.78747	0.00784736
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	409	0.0165816	0.0087273	1.3239	0.075484	8.78131	0.0078514
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	410	0.0151931	0.00872665	0.924028	0.0826521	8.77498	0.00783527
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	411	0.0175181	0.0087226	1.25313	0.0773465	8.76834	0.00786314
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	412	0.0191364	0.00871404	1.03949	0.0775024	8.76175	0.0078291
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	413	0.0172439	0.00870933	1.29921	0.0766145	8.75524	0.00786059
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	414	0.0195142	0.00870512	0.997316	0.0762009	8.74823	0.00779695
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	415	0.0165711	0.0087041	1.32064	0.0752795	8.7411	0.00782925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	416	0.0151871	0.00870392	0.921246	0.0824363	8.7343	0.00781343
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	417	0.0175052	0.00870262	1.25193	0.0771543	8.72719	0.00784332
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	418	0.0315576	0.0087022	0.643406	0.0896803	8.7197	0.00786486
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	419	0.0152899	0.00870004	0.948561	0.0819043	8.71286	0.0078151
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	420	0.017255	0.00869353	1.29538	0.0765133	8.70617	0.00784095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	421	0.0174907	0.00868708	1.25108	0.0769975	8.6999	0.00782565
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	422	0.0172658	0.00868401	1.29278	0.0764624	8.69292	0.00782966
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	423	0.0151818	0.00868059	0.918528	0.0822171	8.6855	0.00779152
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	424	0.0165621	0.00867932	1.3177	0.0750621	8.67891	0.00780846
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	425	0.0152955	0.00867678	0.9488	0.081611	8.67166	0.00778845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	426	0.0194918	0.00867635	0.995619	0.0759669	8.66391	0.00777551
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	427	0.0172766	0.0086683	1.28882	0.0763596	8.65772	0.00781203
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	428	0.0174777	0.0086663	1.25118	0.0767997	8.65153	0.00780724
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	429	0.0191555	0.00865841	1.02944	0.0768583	8.64461	0.00777201
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	430	0.0151757	0.00865702	0.915813	0.0819954	8.63846	0.00776935
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	431	0.0165528	0.00865666	1.31468	0.0748621	8.63404	0.00778584
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	432	0.0172874	0.00865583	1.28482	0.0762847	8.62876	0.00779636
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	433	0.0174642	0.00865485	1.25108	0.0766779	8.62269	0.00779243
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	434	0.019469	0.00865039	0.993844	0.0757644	8.61668	0.00775525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	435	0.0172996	0.00864839	1.28112	0.0762531	8.61005	0.00778265
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	436	0.0173111	0.00864372	1.27861	0.0762443	8.60431	0.0077767
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	437	0.0153005	0.00863991	0.94872	0.0811922	8.59776	0.0077562
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	438	0.0174521	0.0086387	1.25042	0.076519	8.59236	0.00777316
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	439	0.016544	0.0086377	1.31159	0.0746922	8.58673	0.0077628
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	440	0.0194468	0.00863613	0.992386	0.0756481	8.5796	0.0077359
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	441	0.017324	0.00863361	1.27483	0.0761907	8.57324	0.00776806
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	442	0.0173377	0.00863327	1.27136	0.0762162	8.56682	0.00776083
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	443	0.0151692	0.00863268	0.913135	0.0817687	8.5599	0.00774796
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	444	0.0191744	0.00863263	1.02319	0.076483	8.55392	0.00773726
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	445	0.0313824	0.00862482	0.634034	0.0887948	8.54745	0.00779981
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	446	0.017351	0.00862321	1.26881	0.0761637	8.54144	0.00775849
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	447	0.01744	0.00862074	1.25051	0.0763453	8.5351	0.00775707
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	448	0.0165335	0.00861764	1.30837	0.0745139	8.52876	0.00773925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	449	0.0194241	0.00861368	0.991814	0.0754803	8.52209	0.00772076
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	450	0.0151634	0.00860994	0.910464	0.081555	8.51619	0.00772717
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	451	0.0173755	0.00860701	1.26318	0.0760896	8.51018	0.00775343
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	452	0.0153064	0.00860662	0.948705	0.0808065	8.5045	0.00772462
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	453	0.017363	0.00860609	1.26572	0.076054	8.49879	0.00775407
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	454	0.0174268	0.00860605	1.25141	0.076198	8.4936	0.00774576
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	455	0.0174016	0.00860539	1.2564	0.0761336	8.48791	0.00774571
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	456	0.0174142	0.00860184	1.25329	0.0761345	8.48053	0.00774391
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	457	0.017388	0.00860123	1.25971	0.0760713	8.4738	0.00774835
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	458	0.0194015	0.00859867	0.990866	0.0753776	8.46698	0.00770266
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	459	0.0191929	0.00859602	1.01622	0.0760311	8.46055	0.00770066
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	460	0.0165232	0.00859526	1.3056	0.0743177	8.45418	0.00771956
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	461	0.0151576	0.00859114	0.907801	0.0813729	8.44827	0.00770603
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	462	0.0192125	0.00858249	1.01087	0.0758049	8.44246	0.00768287
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	463	0.0193782	0.00858142	0.991526	0.0752615	8.43635	0.00768972
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	464	0.0153134	0.00857621	0.948434	0.0804366	8.43031	0.00769072
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	465	0.016514	0.00857494	1.3033	0.0741414	8.42397	0.00770197
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	466	0.0312142	0.00856966	0.625163	0.0880834	8.41785	0.00772311
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	467	0.0151511	0.00856959	0.90518	0.0811687	8.41133	0.00768535
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	468	0.0193559	0.00856658	0.992163	0.0751688	8.40531	0.00767837
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	469	0.0192327	0.00856458	1.00627	0.0755566	8.3989	0.00767127
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	470	0.0192541	0.00856102	1.0027	0.0754463	8.39239	0.00766454
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	471	0.0192725	0.00855737	0.999397	0.0753253	8.38622	0.00765741
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	472	0.0193352	0.00855538	0.992795	0.0751249	8.37964	0.00766903
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	473	0.0165056	0.00855227	1.30105	0.0739463	8.37432	0.00768329
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	474	0.0151456	0.00854686	0.902603	0.080956	8.36863	0.0076648
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	475	0.0192919	0.00854623	0.99677	0.0751595	8.36351	0.00765844
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	476	0.0153194	0.00854596	0.948403	0.0800758	8.35744	0.00765969
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	477	0.0193129	0.00854095	0.994145	0.0750542	8.35192	0.00765888
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	478	0.0271487	0.0085367	0.590256	0.0818604	8.34748	0.00772623
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	479	0.016496	0.00853028	1.29868	0.0737554	8.34327	0.00766391
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	480	0.0151402	0.00852633	0.900042	0.0807612	8.33819	0.00764485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	481	0.0153251	0.00851883	0.948754	0.0797574	8.33197	0.00763458
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	482	0.0164859	0.00851583	1.29632	0.0736221	8.32599	0.00764323
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	483	0.0151353	0.00850722	0.897448	0.0805783	8.3203	0.00762456
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	484	0.0164762	0.00849701	1.295	0.0734534	8.31428	0.00762707
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	485	0.0151301	0.00848663	0.894877	0.080384	8.30886	0.00760351
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	486	0.0164666	0.0084788	1.29284	0.0732907	8.30283	0.00761115
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	487	0.0153307	0.00847848	0.948613	0.0793077	8.2968	0.0076001
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	488	0.0164575	0.00847073	1.29044	0.0732104	8.29075	0.00759405
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	489	0.0310448	0.00846928	0.618187	0.0870428	8.2851	0.00764359
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	490	0.0151247	0.00846685	0.892299	0.0801963	8.27935	0.00758351
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	491	0.0164485	0.00845504	1.28866	0.0730685	8.27322	0.00757692
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	492	0.015336	0.00845041	0.948685	0.0789649	8.26734	0.00757038
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	493	0.0151193	0.00844502	0.88975	0.0799929	8.26198	0.0075647
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	494	0.0164383	0.00843859	1.28658	0.0729194	8.25634	0.00756
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	495	0.0151128	0.00842251	0.887189	0.0797839	8.25057	0.00754489
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	496	0.0164287	0.00842146	1.28479	0.0727665	8.24492	0.00754522
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	497	0.0307245	0.0084211	0.607306	0.0863283	8.23869	0.0075892
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	498	0.0153416	0.00842095	0.948979	0.0786225	8.2332	0.00754478
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	499	0.0272462	0.00841161	0.582625	0.0809386	8.22716	0.00760679
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	500	0.0164193	0.00841142	1.28282	0.072674	8.2213	0.00753046
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	501	0.0151065	0.00840074	0.884631	0.0795795	8.21545	0.00752575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	502	0.0164098	0.00839842	1.28134	0.0725548	8.20984	0.00751438
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	503	0.0153475	0.00839122	0.949002	0.0782635	8.20417	0.00751328
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	504	0.0308779	0.00838789	0.612193	0.0861869	8.19803	0.00757934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	505	0.0164006	0.00838297	1.27961	0.0724145	8.19183	0.00749988
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	506	0.0151013	0.00838119	0.882102	0.0793938	8.18624	0.00750552
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	507	0.0163907	0.00837088	1.2777	0.072301	8.18095	0.00748385
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	508	0.0163819	0.00836942	1.2763	0.0722727	8.17537	0.00747573
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	509	0.0150959	0.0083644	0.879648	0.0792329	8.17004	0.00748634
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	510	0.0163735	0.00836384	1.27498	0.0722111	8.16389	0.00746966
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	511	0.0153537	0.00835881	0.949003	0.0778805	8.15827	0.00748224
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	512	0.0163647	0.00835829	1.27373	0.0721509	8.15271	0.00746289
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	513	0.0163557	0.00835109	1.27222	0.072077	8.14678	0.00745675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	514	0.0150903	0.00834616	0.877219	0.0790622	8.1412	0.00746844
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	515	0.0163464	0.00834232	1.27063	0.0719902	8.13568	0.0074506
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	516	0.016337	0.00833246	1.26858	0.0718949	8.13014	0.00744379
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	517	0.0150851	0.00832655	0.874773	0.0788798	8.12499	0.00745042
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	518	0.0153596	0.00832638	0.949003	0.0774963	8.11991	0.00744958
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	519	0.0163285	0.00832348	1.26689	0.0718069	8.11518	0.00743971
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	520	0.0163185	0.00831323	1.2654	0.0717089	8.11008	0.00743438
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	521	0.01508	0.00830809	0.87238	0.078709	8.10497	0.0074328
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	522	0.0163092	0.00830484	1.26374	0.0716256	8.09992	0.00742951
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	523	0.0153655	0.00830164	0.94937	0.0771927	8.09518	0.00742491
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	524	0.0162998	0.00829363	1.26037	0.07152	8.08984	0.00741738
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	525	0.015074	0.00829097	0.870018	0.0785495	8.08436	0.00741491
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	526	0.0305659	0.00829073	0.599438	0.0849827	8.07893	0.00749429
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	527	0.0273428	0.00827698	0.575889	0.0799426	8.0734	0.00746876
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	528	0.0162908	0.00827497	1.2554	0.0713551	8.06815	0.00739851
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	529	0.0150685	0.00827183	0.8677	0.0783772	8.06252	0.00739891
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	530	0.0153714	0.00827165	0.949443	0.0768312	8.05679	0.00739409
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	531	0.0162819	0.0082597	1.25048	0.0712191	8.05214	0.00738283
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	532	0.0150629	0.00825643	0.865454	0.0782366	8.04645	0.00738433
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	533	0.0150572	0.00824442	0.86325	0.0781247	8.04068	0.0073701
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	534	0.0153778	0.00824074	0.949601	0.0764657	8.03521	0.00736409
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	535	0.0162723	0.00823657	1.24561	0.0710208	8.02993	0.00736154
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	536	0.0150512	0.00822838	0.861091	0.0779818	8.02479	0.00735687
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	537	0.0150459	0.00821866	0.858976	0.0778924	8.01958	0.00734472
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	538	0.0162621	0.00821375	1.24072	0.0708225	8.01421	0.00734306
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	539	0.0150409	0.00821116	0.856931	0.0778242	8.00941	0.00733315
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	540	0.015384	0.00821101	0.949887	0.0761158	8.00521	0.00733674
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	541	0.0304109	0.00819917	0.596018	0.0839363	8.0007	0.00740402
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	542	0.015036	0.00819807	0.854861	0.0777084	7.99565	0.0073194
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	543	0.0162533	0.00819526	1.23584	0.0706591	7.99115	0.00732583
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	544	0.0150308	0.00819131	0.852885	0.077649	7.98676	0.00730846
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	545	0.01539	0.00818381	0.950122	0.0757839	7.9822	0.00730825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	546	0.0162453	0.00818292	1.23109	0.0705455	7.97788	0.0073089
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	547	0.0150254	0.00817989	0.850983	0.0775577	7.97292	0.00729835
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	548	0.0162362	0.00817245	1.22634	0.070447	7.96859	0.00729615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	549	0.0150194	0.00816774	0.848938	0.0774506	7.96418	0.0072849
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	550	0.0153975	0.00815952	0.950368	0.075474	7.95959	0.00727988
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	551	0.0150141	0.00815913	0.846984	0.0773773	7.95449	0.00727348
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	552	0.0162272	0.00815275	1.22166	0.070274	7.94934	0.00727921
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	553	0.015009	0.00814609	0.844997	0.077267	7.94474	0.00726226
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	554	0.0274448	0.00813317	0.569604	0.0788947	7.93959	0.00733075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	555	0.016217	0.00813299	1.21696	0.0700996	7.93472	0.00726326
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	556	0.015404	0.00812991	0.950598	0.0751195	7.93039	0.00725141
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	557	0.0150029	0.00812973	0.84284	0.0771187	7.92609	0.00724702
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	558	0.0162081	0.0081093	1.21227	0.0698945	7.92167	0.00724013
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	559	0.0149974	0.00810888	0.840719	0.0769346	7.91674	0.00723207
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	560	0.0154105	0.00809888	0.950846	0.0747539	7.91212	0.00722335
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	561	0.014992	0.00809535	0.838651	0.0768126	7.90725	0.00721802
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	562	0.0302605	0.00808899	0.663348	0.0827684	7.90278	0.00731151
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	563	0.0149868	0.0080823	0.836506	0.0766885	7.89832	0.00720245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	564	0.016199	0.00807988	1.20757	0.069644	7.89366	0.00721144
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	565	0.0154174	0.00806811	0.951128	0.074391	7.88926	0.00719429
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	566	0.0149804	0.00806523	0.83435	0.076532	7.88571	0.00718619
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	567	0.0161896	0.00804955	1.20288	0.0693856	7.8819	0.00718378
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	568	0.0149745	0.0080434	0.832014	0.0763255	7.87819	0.00716637
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	569	0.0154238	0.00803954	0.951456	0.0740491	7.87446	0.00716676
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	570	0.0149692	0.00802567	0.829679	0.0761517	7.87019	0.00714578
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	571	0.0161805	0.00802018	1.19822	0.0691353	7.86555	0.0071568
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	572	0.0154291	0.00801725	0.952172	0.073777	7.86112	0.00714691
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	573	0.0149637	0.00801153	0.827308	0.0760063	7.85642	0.00712574
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	574	0.0161713	0.00799868	1.19363	0.068948	7.85185	0.00713098
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	575	0.0154354	0.00799614	0.95262	0.0734991	7.84725	0.00712192
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	576	0.0149576	0.00798987	0.824955	0.0758003	7.84252	0.0071056
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	577	0.0275459	0.00798145	0.563753	0.0777817	7.83795	0.00718184
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	578	0.0161628	0.00797532	1.18908	0.0687461	7.83363	0.00710486
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	579	0.0154419	0.00797115	0.953062	0.0731878	7.82894	0.00709506
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	580	0.0149523	0.00796809	0.822612	0.0755946	7.82482	0.00708611
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	581	0.030108	0.00794925	0.654929	0.0813782	7.82064	0.00717092
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	582	0.0161549	0.007949	1.18457	0.0685206	7.81686	0.00707873
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	583	0.0154487	0.00794857	0.953701	0.0729066	7.8124	0.00707121
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	584	0.0149474	0.00794758	0.820296	0.0753989	7.8077	0.00706643
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	585	0.0154556	0.00793191	0.954663	0.0726899	7.8034	0.00705348
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	586	0.0149411	0.00792847	0.817999	0.0752148	7.79924	0.00704743
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	587	0.0161467	0.00792194	1.18007	0.0682888	7.79505	0.00705271
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	588	0.0149355	0.00791019	0.815706	0.0750374	7.791	0.00702886
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	589	0.0154618	0.00790717	0.955127	0.0723812	7.7871	0.00702759
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	590	0.0276514	0.00790473	0.561429	0.0772809	7.78253	0.00710125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	591	0.0161387	0.0078977	1.1756	0.0680804	7.77827	0.00702824
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	592	0.01493	0.00789003	0.813422	0.0748449	7.77393	0.00701037
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	593	0.0154679	0.0078872	0.955919	0.0721269	7.76979	0.00700755
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	594	0.0149237	0.00787182	0.811144	0.0746681	7.76584	0.00699146
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	595	0.0161306	0.0078705	1.17118	0.0678483	7.76121	0.00700369
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	596	0.0154737	0.00786376	0.956477	0.071834	7.75669	0.00698288
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	597	0.0149177	0.00784964	0.808873	0.0744597	7.75273	0.00697149
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	598	0.0161224	0.00784328	1.16675	0.0676165	7.74899	0.00697918
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	599	0.0154786	0.00783341	0.957069	0.0714861	7.74518	0.00695879
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	600	0.0149116	0.00783028	0.806659	0.0742743	7.74102	0.00695283
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	601	0.0161144	0.00781959	1.16235	0.0674132	7.73697	0.00695474
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	602	0.014906	0.00781258	0.804504	0.0741052	7.73272	0.00693506
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	603	0.0154851	0.00780391	0.957724	0.0711475	7.72836	0.00693533
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	604	0.0277553	0.00780027	0.560099	0.0765575	7.72438	0.00698003
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	605	0.0161068	0.00779676	1.15802	0.0672177	7.71994	0.00693101
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	606	0.0299623	0.00779639	0.644876	0.0798599	7.71583	0.00703723
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	607	0.0149011	0.00779297	0.802403	0.0739257	7.71199	0.00691841
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	608	0.0154924	0.00778368	0.958373	0.0708816	7.70892	0.00691168
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	609	0.0148965	0.00777626	0.800261	0.0737641	7.70529	0.00690042
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	610	0.0160984	0.0077707	1.15373	0.0669957	7.70132	0.00690705
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	611	0.0154997	0.00775892	0.959001	0.0705792	7.69718	0.00688709
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	612	0.0148915	0.00775542	0.798147	0.0735675	7.6931	0.00688256
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	613	0.0160896	0.00775042	1.14943	0.0668197	7.68888	0.00688276
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	614	0.0148869	0.00773717	0.796098	0.0733937	7.68487	0.0068656
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	615	0.0155062	0.00773496	0.959725	0.0702879	7.68084	0.00686455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	616	0.0160809	0.00772756	1.14511	0.0666229	7.6771	0.00685791
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	617	0.0148819	0.0077214	0.794109	0.0732453	7.67318	0.00685016
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	618	0.0155129	0.0077081	0.960456	0.0699736	7.66906	0.00684246
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	619	0.0148767	0.00770635	0.792114	0.0730994	7.66501	0.00683403
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	620	0.0160723	0.0077044	1.14081	0.0664244	7.66096	0.00683311
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	621	0.0148714	0.00769088	0.790146	0.0729477	7.65681	0.00681812
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	622	0.0155199	0.0076862	0.961244	0.0697017	7.65284	0.00682229
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	623	0.0160642	0.00767653	1.13657	0.0661887	7.64907	0.00680823
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	624	0.0148667	0.00767634	0.788186	0.072803	7.64509	0.00680218
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	625	0.0155268	0.00767258	0.962332	0.0695108	7.64121	0.00680691
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	626	0.0298214	0.0076684	0.636504	0.0785834	7.63742	0.00695571
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	627	0.0148621	0.00766367	0.7863	0.0726744	7.6337	0.00678736
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	628	0.0155337	0.00765349	0.963117	0.0692595	7.62961	0.0067859
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	629	0.016055	0.00764722	1.13238	0.0659408	7.62584	0.0067826
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	630	0.0148565	0.00764706	0.784411	0.072513	7.62196	0.00677199
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	631	0.0278522	0.00764391	0.5596	0.075415	7.61837	0.00685217
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	632	0.0155397	0.00763867	0.96419	0.0690564	7.61468	0.00677022
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	633	0.014851	0.00763002	0.782547	0.0723483	7.61107	0.00675585
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	634	0.0155455	0.00762309	0.965345	0.0688504	7.60735	0.00675388
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	635	0.0160457	0.00762176	1.12811	0.0657236	7.60339	0.00675875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	636	0.0148456	0.00761156	0.780736	0.0721728	7.59983	0.00674093
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	637	0.0155517	0.00760892	0.966495	0.0686548	7.59649	0.0067379
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	638	0.0148406	0.00759522	0.778927	0.0720148	7.59311	0.00672588
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	639	0.0160373	0.00759412	1.12393	0.0654914	7.58934	0.00673505
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	640	0.0155583	0.00759001	0.967398	0.068407	7.58549	0.00671754
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	641	0.0296818	0.00758443	0.629507	0.0776937	7.58166	0.00687337
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	642	0.0148348	0.00757987	0.777189	0.0718662	7.5776	0.00671182
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	643	0.0155653	0.00757293	0.968336	0.0681749	7.57378	0.00669827
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	644	0.016028	0.00757006	1.11979	0.0652891	7.56999	0.00671254
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	645	0.0148299	0.00756167	0.775185	0.0716934	7.56612	0.00669553
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	646	0.0155716	0.00755826	0.969484	0.0679759	7.56237	0.00668337
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	647	0.0160189	0.00754968	1.11571	0.0651186	7.55888	0.00669034
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	648	0.0155782	0.00754572	0.970789	0.0677983	7.55521	0.00666959
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	649	0.0148259	0.00754486	0.773147	0.0715334	7.55152	0.0066782
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	650	0.0155857	0.00753129	0.972157	0.0676062	7.54754	0.0066572
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	651	0.0148205	0.00752788	0.77117	0.0713753	7.54377	0.00666241
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	652	0.0160098	0.00752601	1.11169	0.0649227	7.54027	0.00666871
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	653	0.0279531	0.00751487	0.562338	0.074521	7.53679	0.006748
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	654	0.014815	0.00751158	0.769258	0.0712247	7.53286	0.00664754
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	655	0.0155922	0.00750703	0.973359	0.0673262	7.52927	0.00664
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	656	0.016001	0.0075056	1.10778	0.064756	7.52621	0.00664937
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	657	0.0148096	0.00749425	0.767274	0.071058	7.52243	0.00663062
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	658	0.0295429	0.0074941	0.623302	0.0767417	7.51853	0.0067943
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	659	0.0155996	0.00748766	0.974641	0.0670858	7.515	0.00662344
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	660	0.0159929	0.00748638	1.10392	0.0646016	7.51109	0.00663006
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	661	0.0148042	0.00747769	0.765255	0.0708977	7.50723	0.00661361
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	662	0.0156057	0.00747381	0.976029	0.0668973	7.50364	0.00660994
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	663	0.0159848	0.00747292	1.10014	0.064495	7.5	0.00661301
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	664	0.014799	0.00745967	0.763201	0.0707255	7.49668	0.0065962
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	665	0.015612	0.00745765	0.977381	0.0666855	7.49305	0.00659611
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	666	0.0280607	0.00745666	0.566474	0.0742138	7.48947	0.00670706
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	667	0.0159761	0.00745498	1.09642	0.0643548	7.48596	0.00659484
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	668	0.0281715	0.00744967	0.567702	0.0743023	7.48194	0.0066841
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	669	0.0156184	0.00744161	0.978756	0.0664752	7.47806	0.0065807
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	670	0.014794	0.00744144	0.76117	0.070554	7.47455	0.00658007
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	671	0.0159675	0.00743981	1.0928	0.0642402	7.4714	0.00657849
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	672	0.0294122	0.00743822	0.617262	0.0760757	7.46803	0.00675895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	673	0.0156249	0.00743405	0.980257	0.0663402	7.46468	0.0065687
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	674	0.0159607	0.00742373	1.08921	0.0641207	7.46146	0.00656205
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	675	0.0147887	0.0074214	0.759156	0.0703687	7.45781	0.00656366
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	676	0.0156321	0.00742053	0.981684	0.066152	7.45452	0.00655464
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	677	0.0159533	0.00741071	1.0857	0.0640282	7.45124	0.00654739
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	678	0.0156392	0.00740527	0.983206	0.0659542	7.44795	0.00654229
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	679	0.0147842	0.0074015	0.757147	0.0701838	7.4448	0.006547
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	680	0.0159453	0.00740049	1.08222	0.0639572	7.44166	0.00653348
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	681	0.0156464	0.00739291	0.984701	0.0657784	7.43862	0.00652941
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	682	0.0159371	0.0073894	1.07893	0.0638839	7.43568	0.00652214
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	683	0.0147792	0.00738669	0.755134	0.0700401	7.43255	0.0065308
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	684	0.02928	0.00738496	0.610656	0.0754381	7.42934	0.00670009
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	685	0.015653	0.00738045	0.98629	0.0656046	7.42592	0.00651708
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	686	0.0282865	0.00737588	0.570718	0.0738758	7.42244	0.00663193
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	687	0.0156602	0.00737395	0.988036	0.065487	7.41922	0.00650779
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	688	0.0159289	0.00737356	1.07566	0.0637736	7.41557	0.00650885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	689	0.0147745	0.00736936	0.753109	0.0698742	7.41239	0.00651366
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	690	0.0159211	0.00736664	1.07242	0.0637374	7.40905	0.00649764
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	691	0.0156668	0.00736163	0.989621	0.0653147	7.40582	0.00649705
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	692	0.0156749	0.00735756	0.991481	0.0652231	7.40189	0.00649096
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	693	0.0291453	0.00735584	0.604323	0.0749946	7.39821	0.00666664
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	694	0.01477	0.00735573	0.751104	0.0697379	7.39467	0.00649711
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	695	0.0159134	0.00735267	1.06916	0.0636453	7.39114	0.00648415
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	696	0.0156818	0.0073521	0.993404	0.0651215	7.38725	0.00648694
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	697	0.0283967	0.00734967	0.5741	0.0738201	7.38391	0.00660391
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	698	0.0147656	0.00734114	0.749082	0.0695945	7.38066	0.00648047
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	699	0.0156886	0.00734076	0.995113	0.0649607	7.37693	0.00647748
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	700	0.015905	0.00733871	1.06593	0.063551	7.37354	0.00647253
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	701	0.0290168	0.00733471	0.598682	0.0746414	7.37038	0.00663174
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	702	0.015696	0.00733303	0.996941	0.0648332	7.36665	0.00647049
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	703	0.0158974	0.00733261	1.06287	0.0635248	7.3629	0.00646309
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	704	0.0147605	0.00732238	0.747082	0.069418	7.35938	0.00646342
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	705	0.0158897	0.00731986	1.05979	0.063443	7.35623	0.00645195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	706	0.0285128	0.00731899	0.578486	0.0737484	7.35312	0.00656776
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	707	0.0157028	0.00731854	0.99885	0.064654	7.35021	0.00646322
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	708	0.0147556	0.00730991	0.745092	0.0692926	7.34704	0.00644788
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	709	0.0158812	0.00730761	1.05666	0.0633673	7.34413	0.00644203
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	710	0.0157101	0.00730287	1.00069	0.0644618	7.34091	0.00645589
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	711	0.0157179	0.00730201	1.00277	0.0644011	7.3378	0.00645215
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	712	0.0288908	0.00729884	0.593682	0.0741556	7.33433	0.00659492
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	713	0.0157251	0.00729689	1.00486	0.0642852	7.33127	0.00644302
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	714	0.0158725	0.00729524	1.05367	0.0632941	7.3283	0.00643357
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	715	0.014751	0.00729315	0.743123	0.0691325	7.32493	0.00643173
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	716	0.0158637	0.00728868	1.05073	0.0632698	7.32199	0.00642652
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	717	0.0158563	0.00728768	1.04786	0.0632927	7.31906	0.00642059
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	718	0.0157326	0.00728404	1.00683	0.0640787	7.31631	0.00642614
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	719	0.0158481	0.00728065	1.04495	0.0632647	7.31342	0.00641387
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	720	0.0287604	0.00727815	0.588292	0.0737992	7.31053	0.00656468
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	721	0.0147463	0.00727738	0.741159	0.0689808	7.30794	0.0064153
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	722	0.0157391	0.00727646	1.00883	0.063928	7.30493	0.00641258
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	723	0.015745	0.00727625	1.01103	0.0638606	7.30188	0.00640707
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	724	0.0286366	0.0072723	0.583857	0.0735712	7.29868	0.00655263
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	725	0.0157516	0.00727179	1.01305	0.0637642	7.29541	0.00640136
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	726	0.0158402	0.00727153	1.04213	0.0632228	7.29208	0.00640754
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	727	0.0158331	0.00726912	1.03943	0.0632412	7.28901	0.00640408
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	728	0.0157581	0.00726905	1.01516	0.0636891	7.28589	0.00639984
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	729	0.0158258	0.00726582	1.03676	0.0632545	7.28299	0.00640038
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	730	0.0158184	0.00726106	1.03402	0.0632511	7.27986	0.00639441
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	731	0.0147415	0.0072607	0.739206	0.068822	7.27686	0.00639965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	732	0.0157641	0.00725828	1.01716	0.0635467	7.27415	0.00639556
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	733	0.0157716	0.00725569	1.01936	0.0634736	7.27114	0.00639335
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	734	0.0158098	0.0072554	1.03148	0.0632472	7.2679	0.00639279
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	735	0.0157794	0.00725512	1.02164	0.0634193	7.26469	0.00639033
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	736	0.0157868	0.00725382	1.02398	0.0633609	7.26159	0.00638848
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	737	0.0158019	0.00725308	1.02892	0.0632698	7.25854	0.00639045
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	738	0.0157943	0.00725245	1.02635	0.0633025	7.25552	0.00638792
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	739	0.0147357	0.00724128	0.73727	0.0686418	7.25211	0.00638397
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	740	0.0147311	0.00722693	0.73535	0.0685031	7.24903	0.00636906
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	741	0.0147259	0.00721432	0.733505	0.0683802	7.24574	0.00635418
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	742	0.0147206	0.00719802	0.73172	0.0682292	7.2426	0.00634011
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	743	0.0147151	0.00718306	0.729974	0.0680905	7.23934	0.00632669
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	744	0.0147094	0.0071649	0.728151	0.0679238	7.23599	0.0063123
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	745	0.0147043	0.00715165	0.726255	0.0677955	7.23282	0.00629746
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	746	0.0146996	0.0071386	0.72437	0.0676688	7.22962	0.00628232
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	747	0.0146945	0.00712849	0.722493	0.067566	7.22618	0.0062681
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	748	0.0146897	0.00711385	0.72064	0.0674279	7.22313	0.00625317
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	749	0.0146843	0.0070979	0.71879	0.0672794	7.21992	0.00623818
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	750	0.0146795	0.00708455	0.716941	0.0671523	7.21694	0.00622391
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	751	0.0146742	0.00707014	0.715061	0.0670152	7.21381	0.0062092
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	752	0.0146686	0.00705338	0.713219	0.0668607	7.21057	0.00619491
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	753	0.0146632	0.00703764	0.711402	0.0667148	7.20721	0.00618066
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	754	0.0146579	0.00702283	0.709578	0.066576	7.20381	0.0061665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	755	0.0146532	0.00701315	0.707771	0.0664794	7.20065	0.00615365
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	756	0.014648	0.00699631	0.70596	0.0663252	7.19743	0.00613983
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	757	0.0146429	0.00698268	0.704178	0.0661976	7.19427	0.0061261
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	758	0.0146375	0.00696905	0.702405	0.0660696	7.19108	0.00611264
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	759	0.0146327	0.006954	0.700639	0.0659316	7.18811	0.00609961
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	760	0.0146281	0.00694194	0.698905	0.0658211	7.18522	0.00608775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	761	0.0146235	0.00692809	0.697177	0.0656969	7.18227	0.00607576
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	762	0.0146189	0.00691833	0.695449	0.0656043	7.17919	0.00606336
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	763	0.0146139	0.00690375	0.69373	0.0654734	7.1761	0.00605159
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	764	0.0146085	0.00689012	0.692018	0.0653513	7.17283	0.00604029
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	765	0.0146035	0.0068809	0.690343	0.0652659	7.16985	0.00602923
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	766	0.0145987	0.0068676	0.688677	0.0651478	7.16702	0.00601871
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	767	0.0145934	0.00685547	0.687028	0.0650405	7.16392	0.00600914
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	768	0.0145894	0.00684825	0.68533	0.064966	7.16104	0.00599559
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	769	0.0145846	0.00683333	0.683568	0.0648222	7.15792	0.00598113
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	770	0.0145799	0.00682024	0.681831	0.0646933	7.15488	0.00596596
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	771	0.0145747	0.00680412	0.680093	0.06454	7.15165	0.00595135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	772	0.0145691	0.00678882	0.678358	0.0643931	7.14822	0.00593602
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	773	0.0145643	0.00677394	0.676646	0.06425	7.14506	0.00592038
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	774	0.0145592	0.00675678	0.674945	0.064089	7.142	0.00590577
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	775	0.0145545	0.00674176	0.673268	0.0639458	7.13914	0.00589131
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	776	0.01455	0.00672851	0.671589	0.0638179	7.13617	0.00587784
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	777	0.0145446	0.00671335	0.669909	0.0636733	7.13297	0.0058638
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	778	0.0145394	0.00669814	0.66822	0.0635283	7.12979	0.00584954
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	779	0.0145351	0.0066858	0.666538	0.0634061	7.12689	0.00583456
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	780	0.0145307	0.006673	0.664865	0.0632802	7.1241	0.00582116
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	781	0.0145265	0.00666297	0.663202	0.0631769	7.12129	0.00580757
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	782	0.0145216	0.00664938	0.661562	0.0630449	7.11817	0.00579377
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	783	0.0145169	0.00663135	0.659941	0.0628779	7.11525	0.00578067
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	784	0.0145118	0.00661509	0.658325	0.062725	7.11221	0.00576784
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	785	0.0145067	0.00660281	0.656722	0.0626045	7.10905	0.00575468
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	786	0.0145022	0.00658974	0.655107	0.0624774	7.10607	0.00574211
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	787	0.0144977	0.00658037	0.653467	0.06238	7.10308	0.00573033
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	788	0.0144933	0.00656634	0.65183	0.0622451	7.10027	0.00571772
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	789	0.0144889	0.00655841	0.650185	0.062159	7.09733	0.00570558
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	790	0.0144844	0.00654654	0.648554	0.0620416	7.09436	0.00569415
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	791	0.0144799	0.00653203	0.646926	0.0619025	7.0914	0.00568247
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	792	0.0144765	0.00651886	0.64531	0.0617749	7.08872	0.00567091
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	793	0.0144726	0.00650699	0.643703	0.0616576	7.08618	0.00565908
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	794	0.0144688	0.00649535	0.642141	0.0615428	7.08406	0.0056485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	795	0.0144646	0.00648522	0.640543	0.0614394	7.08121	0.0056383
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	796	0.0144601	0.00647556	0.638952	0.0613398	7.07825	0.00562729
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	797	0.0144562	0.00646648	0.637371	0.0612454	7.07553	0.00561639
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	798	0.0144516	0.00645353	0.635798	0.0611198	7.07254	0.00560635
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	799	0.0144471	0.0064462	0.634242	0.0610394	7.06982	0.0055971
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	800	0.0144431	0.00643677	0.632696	0.0609424	7.06745	0.00558758
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	801	0.0144385	0.0064276	0.631166	0.0608479	7.06458	0.00557927
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	802	0.0144345	0.00641583	0.629651	0.0607326	7.06219	0.00557071
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	803	0.0144301	0.00640634	0.628127	0.0606352	7.05937	0.00556181
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	804	0.0144253	0.0063977	0.626622	0.0605448	7.05636	0.00555352
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	805	0.0144205	0.00638746	0.625131	0.0604417	7.05362	0.00554599
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	806	0.0144161	0.00637673	0.623659	0.0603346	7.05108	0.00553917
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	807	0.0144125	0.00636978	0.6222	0.0602581	7.04873	0.00553203
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	808	0.0144086	0.00636316	0.620752	0.0601844	7.04643	0.00552609
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	809	0.014405	0.00635421	0.619265	0.0600919	7.04395	0.00552009
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	810	0.0144013	0.00634625	0.617782	0.0600074	7.04166	0.00551494
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	811	0.0143969	0.00633946	0.616302	0.0599321	7.03879	0.00551067
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	812	0.014392	0.0063328	0.614815	0.0598578	7.03567	0.00550574
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	813	0.0143881	0.00632384	0.613332	0.0597655	7.03314	0.00550018
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	814	0.0143842	0.00631694	0.61185	0.0596893	7.03074	0.00549525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	815	0.0143801	0.00631211	0.610389	0.0596304	7.02821	0.00549005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	816	0.0143761	0.006307	0.608927	0.0595692	7.02553	0.00548497
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	817	0.0143723	0.00629973	0.607465	0.0594909	7.02305	0.00547996
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	818	0.0143692	0.00629616	0.606014	0.0594425	7.02076	0.0054761
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	819	0.0143651	0.00629041	0.604573	0.0593768	7.01834	0.00547067
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	820	0.0143605	0.0062776	0.603131	0.059254	7.01552	0.00545907
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	821	0.0143564	0.00626763	0.601694	0.0591541	7.01286	0.00544911
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	822	0.014352	0.00626082	0.600245	0.0590796	7.00987	0.00543901
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	823	0.014348	0.00624954	0.598811	0.058969	7.00728	0.00542836
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	824	0.0143438	0.00623953	0.597367	0.0588685	7.00455	0.00541785
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	825	0.0143397	0.00623136	0.595942	0.0587836	7.00201	0.00540807
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	826	0.0143355	0.00621759	0.594532	0.0586538	6.99961	0.00539752
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	827	0.0143312	0.00620499	0.593117	0.0585333	6.99698	0.00538709
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	828	0.0143266	0.00619318	0.59171	0.0584189	6.99418	0.00537688
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	829	0.0143232	0.00618573	0.590315	0.0583396	6.99182	0.00536678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	830	0.0143188	0.00617624	0.5889	0.0582443	6.9889	0.00535465
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	831	0.0143142	0.00616502	0.587499	0.058135	6.98595	0.0053426
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	832	0.0143103	0.00615448	0.586106	0.0580314	6.98326	0.00532986
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	833	0.0143058	0.00614056	0.584711	0.0579004	6.98042	0.00531726
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	834	0.0143011	0.00612821	0.583322	0.057782	6.97756	0.00530507
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	835	0.0142974	0.00611716	0.581942	0.0576744	6.97512	0.00529278
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	836	0.014294	0.0061084	0.580565	0.0575853	6.97268	0.00528134
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	837	0.0142901	0.00609742	0.579187	0.0574781	6.97008	0.0052705
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	838	0.0142862	0.00608357	0.577819	0.0573482	6.96772	0.005259
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	839	0.0142825	0.00606967	0.576445	0.0572179	6.96533	0.00524804
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	840	0.0142781	0.00605515	0.57509	0.0570827	6.96275	0.00523703
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	841	0.0142741	0.00604484	0.573743	0.0569813	6.96017	0.00522563
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	842	0.0142697	0.00603351	0.572398	0.0568718	6.9574	0.00521528
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	843	0.0142655	0.0060218	0.571058	0.0567595	6.9547	0.00520422
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	844	0.0142608	0.00600881	0.569723	0.056637	6.95197	0.00519359
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	845	0.0142566	0.00599564	0.568388	0.0565129	6.94933	0.00518304
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	846	0.0142526	0.00598464	0.567065	0.0564064	6.94682	0.00517299
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	847	0.0142488	0.00597479	0.565748	0.0563093	6.94436	0.00516235
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	848	0.0142448	0.00596463	0.564411	0.0562098	6.94174	0.00515222
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	849	0.0142404	0.00595351	0.563104	0.0561024	6.93905	0.00514181
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	850	0.0142366	0.00594213	0.5618	0.0559929	6.93663	0.00513188
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	851	0.0142328	0.00593325	0.560494	0.0559037	6.93399	0.00512259
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	852	0.0142291	0.00592487	0.5592	0.0558185	6.93136	0.00511422
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	853	0.0142257	0.00591449	0.557912	0.0557175	6.92915	0.00510549
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	854	0.0142221	0.00590253	0.556624	0.0556039	6.92665	0.00509726
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	855	0.0142185	0.00589235	0.555334	0.0555047	6.92435	0.00508933
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	856	0.0142145	0.00588338	0.554058	0.0554152	6.92168	0.0050815
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	857	0.0142113	0.0058789	0.55278	0.0553615	6.91925	0.00507468
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	858	0.0142077	0.00587108	0.551509	0.0552814	6.91679	0.00506704
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	859	0.014203	0.00586181	0.55024	0.0551894	6.91397	0.00505958
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	860	0.0141986	0.00585514	0.548989	0.0551187	6.91124	0.00505313
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	861	0.0141945	0.00584891	0.547742	0.0550512	6.90877	0.00504685
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	862	0.0141903	0.0058439	0.546494	0.0549937	6.90625	0.00504065
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	863	0.0141869	0.00583786	0.545272	0.0549281	6.904	0.00503407
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	864	0.0141836	0.00583198	0.544094	0.0548643	6.90195	0.00502845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	865	0.0141803	0.00582532	0.542929	0.054795	6.9001	0.0050231
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	866	0.0141769	0.00582113	0.541797	0.0547453	6.89812	0.00501806
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	867	0.0141735	0.00581456	0.540745	0.054677	6.89631	0.00501238
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	868	0.0141701	0.00581041	0.539613	0.0546284	6.89444	0.00500754
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	869	0.0141666	0.00580455	0.538471	0.0545652	6.89254	0.00500199
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	870	0.0141629	0.00579935	0.537348	0.0545075	6.89045	0.0049975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	871	0.0141592	0.00579245	0.536273	0.0544371	6.88832	0.00499233
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	872	0.0141548	0.00578403	0.535067	0.0543528	6.88562	0.00498404
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	873	0.0141508	0.00577646	0.533865	0.0542754	6.88305	0.00497575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	874	0.0141471	0.00577118	0.532659	0.0542165	6.8805	0.00496734
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	875	0.0141431	0.00576154	0.531467	0.0541226	6.87814	0.00495932
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	876	0.0141389	0.00575303	0.530285	0.054038	6.87571	0.00495135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	877	0.0141346	0.00574167	0.529102	0.0539306	6.87311	0.00494219
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	878	0.0141303	0.00573174	0.527926	0.0538345	6.87027	0.00493131
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	879	0.0141263	0.00572078	0.526762	0.0537304	6.86764	0.00492105
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	880	0.014123	0.00571219	0.525596	0.0536454	6.86521	0.00491053
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	881	0.0141193	0.0057012	0.524437	0.0535412	6.86289	0.00489968
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	882	0.0141155	0.00569188	0.523274	0.0534505	6.86048	0.00488883
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	883	0.014112	0.0056827	0.522135	0.053361	6.85832	0.00487867
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	884	0.0141077	0.00567145	0.520989	0.0532546	6.85572	0.00486781
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	885	0.0141041	0.00566328	0.519863	0.0531731	6.8536	0.00485666
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	886	0.0141001	0.0056535	0.518856	0.0530794	6.85127	0.00484669
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	887	0.0140967	0.00564437	0.517729	0.0529905	6.84904	0.00483686
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	888	0.0140932	0.00563363	0.516606	0.0528891	6.84678	0.00482659
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	889	0.0140893	0.00562237	0.51547	0.052783	6.84438	0.00481582
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	890	0.0140854	0.00560883	0.514354	0.0526584	6.84205	0.00480518
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	891	0.0140816	0.0055992	0.513238	0.0525651	6.83965	0.00479471
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	892	0.0140778	0.00558861	0.512121	0.0524641	6.83739	0.00478455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	893	0.0140742	0.00557746	0.51102	0.0523587	6.83514	0.00477415
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	894	0.0140705	0.00556669	0.509983	0.0522565	6.83302	0.00476443
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	895	0.0140666	0.0055572	0.509132	0.0521648	6.83084	0.00475462
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	896	0.0140629	0.0055479	0.508413	0.0520753	6.82881	0.00474501
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	897	0.0140593	0.00553663	0.507903	0.0519698	6.82691	0.00473585
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	898	0.0140556	0.00552878	0.507601	0.0518912	6.82498	0.00472668
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	899	0.0140519	0.00551899	0.507344	0.0517974	6.82301	0.00471724
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	900	0.014048	0.00550732	0.506847	0.0516884	6.82082	0.0047076
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	901	0.0140433	0.00549374	0.50573	0.0515641	6.81823	0.00469657
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	902	0.0140394	0.00548425	0.504615	0.0514726	6.81567	0.00468683
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	903	0.0140355	0.00547597	0.503503	0.0513909	6.81302	0.00467718
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	904	0.0140322	0.00546602	0.502409	0.0512961	6.81074	0.00466782
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	905	0.0140285	0.00545889	0.501312	0.0512236	6.80831	0.00465882
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	906	0.0140246	0.00545055	0.500237	0.051142	6.80593	0.00464956
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	907	0.0140209	0.00544188	0.499165	0.0510577	6.8037	0.00464048
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	908	0.0140173	0.00543536	0.498089	0.0509905	6.80135	0.00463085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	909	0.0140132	0.00542706	0.49702	0.050909	6.79879	0.0046208
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	910	0.0140094	0.00541599	0.495961	0.0508054	6.79668	0.00461137
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	911	0.0140062	0.00540929	0.494897	0.0507366	6.79438	0.00460185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	912	0.0140025	0.00539923	0.493835	0.050641	6.79184	0.00459225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	913	0.0139988	0.00539142	0.492778	0.0505637	6.78944	0.00458388
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	914	0.0139956	0.00538042	0.491735	0.0504609	6.78733	0.00457439
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	915	0.0139918	0.00536896	0.490679	0.0503541	6.7849	0.00456455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	916	0.0139883	0.00535836	0.489652	0.0502545	6.78285	0.0045559
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	917	0.0139848	0.00535022	0.488634	0.0501748	6.78067	0.0045472
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	918	0.0139809	0.00534571	0.487617	0.0501245	6.77825	0.00454187
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	919	0.0139765	0.00534146	0.486589	0.0500758	6.77564	0.00453924
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	920	0.0139733	0.00533916	0.485584	0.0500432	6.77352	0.00453552
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	921	0.0139696	0.00533239	0.484615	0.0499758	6.77124	0.00453226
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	922	0.0139662	0.00532835	0.483647	0.0499303	6.7691	0.00452836
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	923	0.0139628	0.00532173	0.482619	0.0498627	6.7668	0.00452104
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	924	0.0139589	0.00531305	0.481602	0.0497788	6.76421	0.00451281
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	925	0.0139553	0.00530588	0.480596	0.0497075	6.76197	0.00450567
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	926	0.0139517	0.00529982	0.479584	0.0496445	6.75958	0.00449855
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	927	0.013948	0.00529626	0.478578	0.0496022	6.75723	0.00449085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	928	0.0139447	0.00529025	0.477612	0.0495417	6.75518	0.00448339
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	929	0.0139415	0.00528426	0.476628	0.0494804	6.75324	0.00447557
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	930	0.0139382	0.00527471	0.475625	0.0493894	6.7512	0.00446725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	931	0.0139347	0.0052666	0.474628	0.0493102	6.74895	0.00445882
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	932	0.0139311	0.00525854	0.473659	0.0492315	6.74695	0.00445092
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	933	0.0139273	0.0052495	0.472677	0.0491454	6.74474	0.0044433
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	934	0.0139239	0.00524092	0.471695	0.0490626	6.74244	0.00443502
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	935	0.0139203	0.00523174	0.470726	0.0489756	6.74023	0.00442567
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	936	0.0139167	0.00522338	0.469756	0.048895	6.73787	0.00441665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	937	0.0139132	0.00521208	0.468775	0.0487907	6.7357	0.00440766
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	938	0.01391	0.00520614	0.467803	0.0487296	6.73374	0.00439904
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	939	0.0139068	0.00519695	0.466845	0.0486423	6.73178	0.0043899
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	940	0.0139037	0.00519073	0.465886	0.0485791	6.72971	0.00438162
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	941	0.0138999	0.00518424	0.464935	0.0485137	6.72723	0.0043729
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	942	0.0138967	0.00517705	0.463976	0.0484428	6.72509	0.00436472
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	943	0.0138929	0.00517136	0.463018	0.0483842	6.72265	0.00435733
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	944	0.0138892	0.00516549	0.462083	0.0483246	6.72029	0.00434892
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	945	0.0138855	0.00515644	0.461128	0.0482391	6.71792	0.00434026
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	946	0.0138823	0.0051469	0.460186	0.0481499	6.71592	0.0043317
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	947	0.0138792	0.00513673	0.459268	0.0480566	6.71396	0.00432366
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	948	0.0138757	0.00513071	0.458345	0.0479961	6.71164	0.00431521
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	949	0.0138719	0.0051224	0.457422	0.0479166	6.70937	0.0043056
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	950	0.013868	0.00511503	0.456508	0.0478449	6.70706	0.00429701
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	951	0.0138645	0.00510565	0.455595	0.0477574	6.70484	0.00428798
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	952	0.0138613	0.00509717	0.454676	0.0476769	6.70281	0.00427921
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	953	0.0138579	0.00508936	0.4538	0.0476028	6.70071	0.00427057
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	954	0.0138547	0.00508049	0.452926	0.0475199	6.69867	0.00426215
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	955	0.0138509	0.00507076	0.452054	0.04743	6.69625	0.00425357
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	956	0.0138472	0.00506113	0.451143	0.0473406	6.69408	0.00424492
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	957	0.013844	0.00505236	0.45022	0.0472577	6.69216	0.00423657
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	958	0.0138402	0.00504345	0.449302	0.0471738	6.68996	0.0042281
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	959	0.0138368	0.00503578	0.448399	0.0471002	6.68789	0.00421979
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	960	0.0138336	0.0050289	0.447526	0.0470336	6.68592	0.00421217
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	961	0.01383	0.0050209	0.446619	0.0469572	6.68365	0.00420454
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	962	0.0138264	0.00501296	0.445874	0.0468821	6.68157	0.00419736
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	963	0.013823	0.00500492	0.444978	0.0468052	6.67941	0.00418841
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	964	0.0138197	0.00499528	0.444082	0.0467155	6.67722	0.00417977
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	965	0.0138159	0.00498633	0.443191	0.0466315	6.67501	0.0041713
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	966	0.0138129	0.00497738	0.44232	0.0465478	6.67299	0.00416321
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	967	0.0138095	0.00496822	0.441412	0.0464616	6.67074	0.00415465
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	968	0.0138061	0.00496275	0.440518	0.0464054	6.66848	0.00414756
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	969	0.0138028	0.0049533	0.439632	0.0463174	6.66644	0.00413869
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	970	0.0137991	0.00494415	0.438739	0.0462315	6.66416	0.00413032
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	971	0.0137968	0.00493951	0.437846	0.046182	6.66223	0.00412181
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	972	0.0137938	0.00493045	0.436967	0.0460971	6.66028	0.00411362
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	973	0.0137901	0.00492193	0.436089	0.0460164	6.65801	0.00410532
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	974	0.0137863	0.00491358	0.435217	0.0459373	6.65557	0.0040978
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	975	0.0137831	0.00490764	0.434357	0.0458775	6.65347	0.00409087
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	976	0.0137799	0.00490065	0.433511	0.0458094	6.65151	0.00408293
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	977	0.0137761	0.00489408	0.432683	0.0457452	6.64928	0.00407511
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	978	0.0137733	0.00488697	0.431872	0.0456763	6.64763	0.00406817
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	979	0.0137706	0.00488056	0.431099	0.0456136	6.64613	0.00406036
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	980	0.013768	0.0048732	0.430375	0.0455446	6.64468	0.00405304
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	981	0.0137654	0.004869	0.429644	0.0455011	6.64323	0.00404643
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	982	0.0137624	0.00486081	0.428972	0.0454263	6.6418	0.00404
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	983	0.0137592	0.00485064	0.428222	0.0453339	6.63989	0.00403266
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	984	0.0137564	0.00484308	0.427435	0.0452619	6.63823	0.00402523
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	985	0.0137538	0.0048367	0.426682	0.0452001	6.63663	0.00401848
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	986	0.0137508	0.00483114	0.425859	0.0451442	6.63462	0.00401059
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	987	0.0137477	0.00482328	0.425009	0.0450694	6.63262	0.00400298
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	988	0.0137447	0.00481621	0.424167	0.045001	6.63066	0.00399488
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	989	0.0137417	0.00480731	0.42333	0.0449182	6.6288	0.00398766
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	990	0.0137388	0.0047993	0.422509	0.0448428	6.62697	0.00398003
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	991	0.0137357	0.00479223	0.421713	0.0447758	6.62493	0.00397246
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	992	0.0137327	0.00478378	0.420891	0.0446966	6.62291	0.00396512
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	993	0.0137299	0.00477464	0.420074	0.0446118	6.62097	0.00395782
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	994	0.0137267	0.00476766	0.419258	0.0445442	6.6189	0.00395033
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	995	0.0137232	0.00476144	0.418452	0.0444828	6.61659	0.00394361
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	996	0.0137198	0.00475247	0.417627	0.0443993	6.61449	0.00393576
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	997	0.0137164	0.0047478	0.4168	0.0443504	6.61228	0.0039271
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	998	0.0137132	0.00473899	0.416026	0.044269	6.61042	0.00391984
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	999	0.0137095	0.00473106	0.415242	0.0441945	6.60855	0.00391276
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1000	0.0137067	0.00472293	0.4145	0.0441195	6.60716	0.00390603


==> results/dpt/pool/pool_hmc_restore.txt <==
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1	0.014727125	0.04407025	1.4598125	0.44647	58.7451	0.044220375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	2	0.0116697125	0.01632175	0.56062125	0.16832875	47.5751	0.016360625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	3	0.007103975	0.01079815	0.15052625	0.09413675	41.766	0.010780675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	4	0.0101290875	0.0094334625	0.324095	0.098037125	38.1414	0.0094387375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	5	0.0067606125	0.0087692625	0.13373125	0.076864625	35.4537	0.00874635
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	6	0.0064864625	0.007334625	0.114433	0.0645765	33.2289	0.007302725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	7	0.0091775125	0.0073216375	0.22953875	0.074025625	31.5748	0.0073438
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	8	0.006260475	0.0063364375	0.11466275	0.056213625	30.0992	0.00630135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	9	0.0032033125	0.005708575	0.067982375	0.048315625	28.7977	0.0056436375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	10	0.0031815875	0.0055381	0.066157625	0.046900625	27.7086	0.005473975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	11	0.0060417875	0.0054954375	0.10911075	0.0489625	26.8642	0.0054549125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	12	0.008476275	0.0053945875	0.17068125	0.054866125	26.0231	0.005400075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	13	0.003160925	0.0053622	0.0643345	0.045430375	25.262	0.0053004875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	14	0.0031375125	0.0051932625	0.062417125	0.0440105	24.6171	0.0051329875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	15	0.0031173	0.005032925	0.0605945	0.042662375	23.9827	0.0049712875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	16	0.003096375	0.0048824625	0.058880625	0.041396875	23.3723	0.0048213625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	17	0.005853225	0.004860375	0.097909125	0.043517125	22.8691	0.0048140625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	18	0.0030588625	0.00485535	0.056056375	0.041068375	22.3752	0.00479865
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	19	0.0030749375	0.004739	0.057217875	0.0401885	21.93	0.00467805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	20	0.0030434875	0.004722	0.054842375	0.0399665	21.4878	0.00466615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	21	0.00302685	0.004590425	0.053401875	0.03886125	21.0872	0.0045334375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	22	0.0030091375	0.0044628625	0.051996875	0.037789625	20.7125	0.0044039875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	23	0.005688325	0.004436975	0.10977725	0.040202125	20.3746	0.0043993625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	24	0.002973425	0.004375075	0.049367125	0.0369935	20.056	0.004317625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	25	0.0029907875	0.0043421125	0.0506865	0.036777	19.7578	0.004282125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	26	0.002956875	0.0042585	0.048215875	0.03601525	19.4759	0.0042027
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	27	0.002940625	0.0041491875	0.047158125	0.035099875	19.2362	0.00409345
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	28	0.007908325	0.0040954875	0.1316075	0.041904375	18.9579	0.004086975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	29	0.0029221125	0.0040429375	0.04601625	0.034207375	18.6856	0.0039875875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	30	0.007478	0.0039988	0.1149115	0.04058775	18.4378	0.0039703125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	31	0.0055330375	0.0039728375	0.098674125	0.0360965	18.2147	0.0039425375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	32	0.0029019	0.0039402375	0.045090375	0.033345375	18.0053	0.0038859
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	33	0.002887775	0.003845475	0.044120875	0.0325535	17.8058	0.0037913625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	34	0.0028739	0.00375035	0.043125125	0.03175525	17.5897	0.0036966
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	35	0.0028563375	0.0036594625	0.042122875	0.030992	17.3764	0.0036057625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	36	0.005380125	0.00357155	0.089189375	0.032552875	17.1774	0.0035336375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	37	0.0028419375	0.0035689875	0.041139625	0.0302325	16.9813	0.0035167625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	38	0.0028286	0.00348185	0.04028275	0.029504	16.8207	0.003432375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	39	0.0028139125	0.0034054	0.039750125	0.028861625	16.6821	0.0033560625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	40	0.0028001625	0.00332545	0.03888525	0.028190125	16.5303	0.0032776375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	41	0.0027876375	0.0032519125	0.0380605	0.027571625	16.3791	0.0032030625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	42	0.0052499625	0.0032356875	0.08338275	0.029598875	16.2291	0.00318515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	43	0.002774075	0.0031871125	0.037316	0.0270245	16.09	0.003139125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	44	0.0027604875	0.003119125	0.03651275	0.026450875	15.9422	0.0030713125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	45	0.002747825	0.0030508375	0.03614175	0.025876625	15.8109	0.0030042875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	46	0.0027346125	0.00298505	0.0354165	0.025323625	15.7026	0.002938075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	47	0.0051326875	0.0029489125	0.0767265	0.02704	15.5695	0.00289355
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	48	0.002724125	0.00292305	0.034753125	0.024801375	15.4476	0.0028746625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	49	0.002712125	0.002866775	0.034060375	0.024326	15.324	0.00281795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	50	0.002699925	0.002807025	0.03348225	0.023824625	15.2025	0.0027573625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	51	0.002686875	0.0027473375	0.032915625	0.023323625	15.0676	0.0026984875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	52	0.0050240625	0.0027141	0.07111475	0.024958375	14.9504	0.0026568875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	53	0.002674125	0.0026891125	0.032274125	0.022834125	14.8368	0.00264285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	54	0.002662175	0.00263385	0.031671625	0.0223695	14.7223	0.0025886625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	55	0.00265065	0.0025864	0.031099125	0.021967875	14.6114	0.002539375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	56	0.002636625	0.0025330375	0.030528625	0.021520375	14.5056	0.002489075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	57	0.0049201625	0.002510075	0.065472875	0.023110625	14.406	0.002438175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	58	0.0026261625	0.00248335	0.029984875	0.021104375	14.3222	0.0024384125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	59	0.0026111875	0.0024334625	0.029417625	0.0206845	14.2252	0.0023895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	60	0.002600675	0.0023877375	0.028884625	0.020298625	14.135	0.0023429
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	61	0.0025898625	0.00234615	0.0288505	0.019952375	14.0383	0.0023009125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	62	0.0025632125	0.002338075	0.04053825	0.020009375	13.9459	0.0022757875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	63	0.004825725	0.0023351625	0.060690625	0.021544375	13.8557	0.0022605125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	64	0.00257965	0.0023023875	0.028335375	0.019583375	13.7627	0.0022560625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	65	0.0025569625	0.002300425	0.039837125	0.019688875	13.6904	0.0022368125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	66	0.0021121	0.002275175	0.054953	0.022081375	13.6294	0.0022192375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	67	0.0025492875	0.0022644	0.039516875	0.0193935	13.5545	0.0022017875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	68	0.0025689875	0.0022620125	0.02786075	0.019242875	13.4769	0.0022148375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	69	0.0021076875	0.0022501125	0.054319625	0.0218365	13.3994	0.0021936875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	70	0.00254015	0.002225175	0.038875375	0.019060875	13.3205	0.0021622125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	71	0.00210225	0.002223075	0.053745125	0.021575375	13.2469	0.0021669625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	72	0.0020960125	0.00219715	0.053122625	0.021324125	13.1791	0.00214185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	73	0.00253055	0.002186975	0.038315125	0.0187385	13.1007	0.0021243
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	74	0.002090275	0.0021722375	0.052569	0.021083125	13.0256	0.0021169625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	75	0.004734125	0.0021689	0.056680625	0.020057	12.9611	0.0020931375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	76	0.0025218125	0.0021512375	0.03772875	0.01843525	12.9102	0.002089125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	77	0.002085025	0.0021487125	0.051967875	0.020853125	12.8382	0.0020929125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	78	0.0020805875	0.0021242625	0.051379875	0.020616625	12.7731	0.0020686875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	79	0.00250785	0.002114225	0.037099875	0.018124125	12.7171	0.00205355
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	80	0.0020754	0.0020995875	0.050807	0.02037875	12.6601	0.002044375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	81	0.0024965625	0.0020791375	0.03652625	0.017827375	12.5967	0.0020190125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	82	0.0020704625	0.002076925	0.050241	0.02015825	12.5402	0.002021425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	83	0.0020657375	0.0020547125	0.049680875	0.0199415	12.4811	0.0019988875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	84	0.0024880375	0.0020463125	0.035955125	0.017549375	12.4198	0.0019863
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	85	0.0046534375	0.002032775	0.05379225	0.018852625	12.371	0.001960925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	86	0.00206085	0.0020320625	0.049133875	0.019722	12.3119	0.0019757875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	87	0.002479525	0.002013725	0.035381375	0.0172725	12.258	0.0019537625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	88	0.002056	0.0020100625	0.048588125	0.01950775	12.2027	0.0019535375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	89	0.0020514375	0.0019881375	0.048057125	0.019295375	12.152	0.001931475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	90	0.0024703875	0.0019839875	0.035434	0.01701825	12.1015	0.001925025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	91	0.0020468125	0.001965	0.047526875	0.019073875	12.045	0.001909575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	92	0.00457635	0.00195825	0.051492625	0.0183345	11.9937	0.001885975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	93	0.0024619875	0.0019518625	0.034878125	0.0167455	11.9467	0.0018930125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	94	0.0020425375	0.0019459875	0.04702775	0.018886875	11.8877	0.0018891375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	95	0.0021233125	0.0019313875	0.04751225	0.019414	11.8395	0.00187445
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	96	0.0020381	0.0019263375	0.046577375	0.01869475	11.7806	0.001868775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	97	0.0024488	0.0019231125	0.034341125	0.016501875	11.7314	0.0018640625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	98	0.0020354375	0.0019145375	0.04915475	0.018588625	11.6903	0.0018577
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	99	0.002118425	0.0019078125	0.04696975	0.019178125	11.6447	0.0018513625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	100	0.0037535625	0.0019011875	0.099212875	0.0198175	11.5987	0.0018251625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	101	0.0020315875	0.0018947875	0.048638625	0.018396375	11.603	0.0018379875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	102	0.0024422	0.00189375	0.033858	0.016254125	11.5682	0.001835575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	103	0.0045042375	0.001884775	0.05057925	0.017739375	11.5459	0.0018035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	104	0.002027175	0.0018784375	0.048479875	0.0182395	11.5063	0.001821275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	105	0.002433575	0.0018660625	0.03336175	0.01601825	11.4638	0.0018074125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	106	0.0020233375	0.00186055	0.047983375	0.01806375	11.4274	0.001802775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	107	0.0020196875	0.001843825	0.047473875	0.017896625	11.3781	0.0017857
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	108	0.0024255625	0.001838775	0.03399825	0.01578575	11.3313	0.0017815625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	109	0.003717925	0.00183765	0.096377375	0.0191515	11.2928	0.001761475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	110	0.0020163625	0.0018237125	0.0469875	0.0177035	11.2531	0.0017669
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	111	0.0024187875	0.001812925	0.034069625	0.015574375	11.2169	0.0017566375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	112	0.0023844	0.00181215	0.041646	0.016026125	11.1767	0.0017555875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	113	0.0020126875	0.0018042875	0.046505875	0.017515625	11.127	0.001748325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	114	0.0043735	0.0017958625	0.051274	0.016806875	11.0945	0.0017282125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	115	0.0044333125	0.0017884125	0.048787375	0.016865875	11.0549	0.0017120625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	116	0.002376425	0.0017869	0.041072375	0.01580475	11.0236	0.001730075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	117	0.00200715	0.0017853875	0.0460245	0.017332375	10.9998	0.0017300875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	118	0.0024130625	0.00178505	0.033565125	0.01533725	10.969	0.0017292125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	119	0.0020018125	0.0017672125	0.045570625	0.017156625	10.941	0.0017124125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	120	0.0036813125	0.0017623125	0.092332875	0.018364125	10.9079	0.0016876125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	121	0.0023693625	0.00175915	0.04047675	0.015562625	10.8753	0.0017035875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	122	0.0024056625	0.001758475	0.033181125	0.0151125	10.849	0.00170315
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	123	0.001997225	0.0017489875	0.045107375	0.016980375	10.8128	0.001694525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	124	0.0023983875	0.001735675	0.0327055	0.01491725	10.7806	0.00167845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	125	0.0023623	0.001734675	0.03990175	0.0153475	10.7451	0.0016789875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	126	0.00199355	0.0017327	0.0446575	0.01682025	10.7103	0.0016777625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	127	0.0019899875	0.0017207	0.044216375	0.016696	10.6765	0.0016654125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	128	0.0036446625	0.0017096625	0.088629875	0.017794375	10.6442	0.00163195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	129	0.002354	0.00170965	0.03934225	0.015127875	10.6194	0.0016539125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	130	0.0023915375	0.0017089625	0.03223225	0.014690625	10.5887	0.0016530125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	131	0.001986625	0.00170615	0.043799625	0.01655125	10.5636	0.0016497125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	132	0.0043052125	0.0016927375	0.048538125	0.015863125	10.5389	0.0016227
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	133	0.0019827	0.0016920625	0.043429	0.01642425	10.5084	0.00163615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	134	0.0023462375	0.00168585	0.038803125	0.014919	10.478	0.0016299125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	135	0.00197885	0.001676425	0.043020125	0.016271625	10.4489	0.0016201625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	136	0.002339475	0.00166345	0.03825675	0.014721625	10.4188	0.001607625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	137	0.0036128375	0.00166115	0.08540625	0.017299875	10.3905	0.00158195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	138	0.001975575	0.0016603875	0.042595875	0.01611575	10.3645	0.0016043125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	139	0.0023333125	0.0016458125	0.03852325	0.014577	10.3384	0.00159045
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	140	0.0019715625	0.00164465	0.042184875	0.015963	10.3122	0.0015888875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	141	0.0019672875	0.0016285875	0.0417785	0.015807375	10.2851	0.0015728
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	142	0.0023267625	0.0016241875	0.03802675	0.014389875	10.2536	0.001568375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	143	0.0019625125	0.0016123	0.04137275	0.015649875	10.2325	0.001557225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	144	0.0042388625	0.0016073125	0.045924	0.015076125	10.2043	0.0015319125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	145	0.0023202375	0.001604175	0.037847375	0.014221375	10.1781	0.0015483375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	146	0.00357805	0.00160085	0.082224	0.01666475	10.1523	0.0015241875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	147	0.001959125	0.001599525	0.0409825	0.01552175	10.121	0.001544075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	148	0.002313825	0.0015932375	0.038082	0.01414375	10.092	0.0015374875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	149	0.001955625	0.0015842875	0.040587	0.0153735	10.0696	0.001529
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	150	0.0023072125	0.0015732875	0.037588875	0.0139685	10.0463	0.0015176625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	151	0.00195165	0.0015698375	0.0401925	0.01523175	10.0242	0.0015139375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	152	0.00194635	0.001554875	0.03982775	0.015087125	9.99804	0.00149945
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	153	0.002300775	0.0015511875	0.03709875	0.013774875	9.96081	0.0014966125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	154	0.0035461625	0.0015432	0.079192625	0.0160625	9.93199	0.001466575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	155	0.001942625	0.0015407875	0.039455	0.014949625	9.90215	0.0014851875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	156	0.00229395	0.001531125	0.036655125	0.013599	9.87429	0.001477075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	157	0.001939325	0.001526825	0.03908725	0.014813625	9.8575	0.001471225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	158	0.004181575	0.0015214375	0.04354925	0.01429725	9.82836	0.0014426375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	159	0.00351635	0.0015153	0.079815875	0.015789875	9.80424	0.0014388875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	160	0.001935975	0.00151415	0.038730375	0.014688875	9.77576	0.001457925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	161	0.0022872125	0.001511775	0.036183375	0.013428	9.75286	0.0014573125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	162	0.0019325625	0.0015004875	0.0383715	0.014556125	9.72597	0.0014442375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	163	0.0022812375	0.0014928375	0.035740375	0.01326125	9.70302	0.0014376375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	164	0.00192935	0.0014881	0.038014	0.014433625	9.6931	0.0014307875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	165	0.0034871	0.001482825	0.076761375	0.01539925	9.67385	0.0014075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	166	0.0019256875	0.0014749625	0.0377745	0.01430625	9.65195	0.00141785
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	167	0.0022756375	0.0014748875	0.03528975	0.0131025	9.6306	0.0014194125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	168	0.0019226	0.0014616375	0.037482	0.0141785	9.6064	0.001405225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	169	0.0022703875	0.0014555875	0.034841875	0.01293375	9.581	0.0014011875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	170	0.0019195625	0.001454675	0.03784525	0.0141235	9.55695	0.0013982375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	171	0.0041265625	0.0014534625	0.041609625	0.01367575	9.53332	0.0013753625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	172	0.0019156375	0.001443525	0.0375135	0.01401275	9.51208	0.00138555
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	173	0.0022651875	0.0014387875	0.034437375	0.01278525	9.48872	0.0013830875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	174	0.00345865	0.001430875	0.0740555	0.01486325	9.46507	0.0013562375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	175	0.001912875	0.001430475	0.037173125	0.01388625	9.44435	0.001372975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	176	0.002259475	0.0014237625	0.03404375	0.012650125	9.42179	0.0013667375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	177	0.00190885	0.001418175	0.0368425	0.013766375	9.39822	0.0013605875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	178	0.0019054	0.001408325	0.036516875	0.013666625	9.37598	0.001350375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	179	0.00225235	0.001404875	0.0336245	0.0124842125	9.35457	0.001348725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	180	0.0022479875	0.0013990625	0.033338125	0.0124230375	9.33425	0.00134395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	181	0.0019018625	0.0013963625	0.036271625	0.0135505	9.31387	0.0013385375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	182	0.0040747625	0.00139165	0.04025525	0.01310875	9.31721	0.0013124875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	183	0.0018986125	0.0013833625	0.035950625	0.013425625	9.29789	0.0013263875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	184	0.002241575	0.001382125	0.032929875	0.0122739	9.27828	0.00132655
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	185	0.0034307	0.00138005	0.0713805	0.0143415	9.25877	0.0013092
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	186	0.00189485	0.0013704375	0.035631875	0.013301125	9.23992	0.0013143375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	187	0.002236325	0.0013655	0.032527125	0.01212805	9.2234	0.0013101375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	188	0.0018920875	0.0013588875	0.035338375	0.0131895	9.20637	0.0013031125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	189	0.0022304	0.0013493125	0.032179125	0.0119858625	9.18329	0.0012935
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	190	0.001889175	0.0013469875	0.0350355	0.013074375	9.16182	0.0012919625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	191	0.004027575	0.00134225	0.03859925	0.012671625	9.14035	0.0012595625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	192	0.0018864625	0.001336825	0.034747125	0.012974	9.12265	0.00128145
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	193	0.002222825	0.0013334625	0.031791875	0.011846075	9.10373	0.001277225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	194	0.003402425	0.001331825	0.068821125	0.0138455	9.08529	0.0012621125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	195	0.0018831625	0.001324725	0.034447625	0.012857125	9.06833	0.001269525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	196	0.0022164625	0.0013185	0.03141025	0.011713475	9.04925	0.00126165
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	197	0.0018815375	0.0013142875	0.034179625	0.012755	9.03138	0.001258625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	198	0.002210175	0.0013100375	0.031143	0.011634325	9.01147	0.0012531125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	199	0.001877225	0.0013014125	0.033876	0.012631375	8.99264	0.00124663625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	200	0.0022054375	0.0012941875	0.03075375	0.011494325	8.9719	0.00123769125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	201	0.001874725	0.0012910375	0.033596	0.0125305	8.95494	0.0012358125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	202	0.0033691875	0.0012879375	0.0664285	0.013390625	8.93775	0.0012186875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	203	0.0039771625	0.0012842625	0.036840625	0.01213075	8.91945	0.001206585
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	204	0.0018716	0.001281525	0.033351625	0.0124373125	8.90004	0.00122579
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	205	0.0022005	0.0012778125	0.03038475	0.0113493375	8.88216	0.0012209275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	206	0.0018676875	0.001271025	0.03309525	0.0123361125	8.86497	0.00121587875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	207	0.0021944375	0.001263475	0.030029125	0.0112223625	8.84838	0.00120624875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	208	0.0018650375	0.0012601875	0.032823875	0.0122319125	8.83076	0.00120567125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	209	0.003342675	0.0012586875	0.0641505	0.013057	8.81536	0.001185175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	210	0.0018621375	0.0012505375	0.032553375	0.0121369375	8.80011	0.001195875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	211	0.0021842625	0.00124510625	0.02964975	0.011062925	8.78605	0.00118846375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	212	0.0018569625	0.00124119125	0.03227875	0.012044725	8.7736	0.00118601875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	213	0.001853675	0.001230865	0.03201825	0.01194515	8.75828	0.0011762475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	214	0.0021780875	0.00122939625	0.0292875	0.0109250125	8.74385	0.00117236625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	215	0.003926825	0.00122578125	0.035347125	0.011593075	8.72644	0.001152085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	216	0.0018505875	0.00122141125	0.0318085	0.01185285	8.70931	0.00116585375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	217	0.00331635	0.00122058375	0.062038375	0.012663125	8.69365	0.001148235
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	218	0.002171125	0.0012145875	0.028937375	0.0107946	8.67772	0.001157135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	219	0.00184785	0.00121148375	0.031546875	0.0117564	8.66071	0.00115603375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	220	0.0021608375	0.001208045	0.031951	0.0107736875	8.64656	0.001148465
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	221	0.001844625	0.00120236625	0.031316125	0.011667075	8.63209	0.001146625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	222	0.0021651375	0.00120180375	0.028582	0.0106802875	8.61854	0.00114299875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	223	0.002154175	0.00119411625	0.031558625	0.0106498125	8.60394	0.0011351475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	224	0.0018416125	0.001192945	0.0310675	0.0115752375	8.59534	0.001137245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	225	0.0032906625	0.00118555	0.060020125	0.0122949	8.57712	0.00111476625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	226	0.003876725	0.001185105	0.0370405	0.011240675	8.56443	0.001114095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	227	0.0018391875	0.0011838175	0.030822625	0.0114867125	8.55019	0.00112810625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	228	0.0021492	0.0011820025	0.031192625	0.0105413625	8.53473	0.0011227125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	229	0.0018363625	0.001174955	0.030575	0.0113999125	8.5212	0.00111820375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	230	0.0021425375	0.00116831625	0.0308325	0.0104205375	8.50641	0.0011088875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	231	0.00183355	0.00116544	0.03032875	0.0113077875	8.48625	0.0011088825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	232	0.0032652875	0.00116066875	0.058104625	0.0120106625	8.47063	0.00108652375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	233	0.0018299625	0.00115640625	0.03008825	0.0112198625	8.45618	0.001100645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	234	0.001827025	0.00115468125	0.029865625	0.01119125	8.44206	0.001098425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	235	0.0021375	0.00115414125	0.0304845	0.0102961125	8.42862	0.0010954325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	236	0.0018249	0.00114530375	0.029638375	0.011100875	8.41414	0.0010897825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	237	0.0021306375	0.00114015	0.030150125	0.01017365	8.40189	0.00108234
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	238	0.003829625	0.00114009625	0.035527625	0.0108219875	8.38728	0.00106922
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	239	0.0018230375	0.00113684375	0.02940675	0.01101785	8.37314	0.00108086875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	240	0.001819975	0.00112986875	0.029176625	0.0109470375	8.35751	0.001073565
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	241	0.0032419	0.00112832	0.056259875	0.011669475	8.34394	0.0010518375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	242	0.002125775	0.001126845	0.029806625	0.0100560375	8.33367	0.00106938
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	243	0.001817525	0.0011210175	0.0289625	0.0108618625	8.32368	0.00106534625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	244	0.001815375	0.001112695	0.02873875	0.0107809625	8.30908	0.0010572125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	245	0.003789825	0.00110708125	0.03447475	0.0105046625	8.29674	0.00102619375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	246	0.0018128875	0.00110507625	0.0287045	0.0107065625	8.28494	0.00104912625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	247	0.001808575	0.001096205	0.028476875	0.0106210625	8.27544	0.00104064875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	248	0.0032188125	0.00109450125	0.054519	0.011322625	8.25916	0.0010198675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	249	0.0018054875	0.00108829875	0.02826	0.0105441	8.24532	0.0010328675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	250	0.0018031	0.0010811925	0.028082875	0.0104773875	8.23423	0.00102567
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	251	0.0018002375	0.0010740325	0.027873625	0.0104070125	8.22083	0.00101825625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	252	0.00179675	0.00106665625	0.02766	0.0103342	8.20552	0.00101019625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	253	0.0017947125	0.001058845	0.027456625	0.0102588375	8.19414	0.00100246375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	254	0.0017927625	0.00105134625	0.027253875	0.0101857875	8.18279	0.00099482875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	255	0.001790625	0.001045655	0.027056	0.010127375	8.1712	0.00098884
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	256	0.001787425	0.00103795625	0.026857125	0.010053275	8.15666	0.000981565
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	257	0.0017860875	0.001034505	0.0278925	0.0100225625	8.15492	0.00097707375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	258	0.0017833125	0.00102788125	0.027695875	0.0099570125	8.14236	0.00097003875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	259	0.0017807625	0.00102097375	0.0274965	0.009889	8.12961	0.00096262875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	260	0.0017768625	0.00101300625	0.027287125	0.0098127375	8.11394	0.0009554375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	261	0.0017736125	0.001006175	0.02708925	0.009745275	8.10056	0.00094828625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	262	0.00177065	0.00099986125	0.026897125	0.0096828	8.08679	0.000941455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	263	0.001768875	0.000991865	0.026705	0.0096068125	8.07654	0.00093429625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	264	0.0017502	0.000989595	0.025455625	0.0095111375	8.0661	0.00093644125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	265	0.001767075	0.000985185	0.02651325	0.0095416625	8.05499	0.0009275725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	266	0.00174765	0.00098276375	0.025276875	0.009445575	8.04113	0.00092996125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	267	0.0017420125	0.00097961875	0.02710775	0.009447225	8.02726	0.00092706625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	268	0.001764225	0.0009787075	0.02635175	0.009479675	8.01489	0.00092108
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	269	0.001746075	0.00097580625	0.02510075	0.00937925	8.00265	0.000923265
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	270	0.0017397125	0.0009734075	0.026922	0.0093867375	7.99077	0.0009206675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	271	0.0017612375	0.00097220875	0.026162875	0.0094161125	7.97826	0.000914185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	272	0.00174385	0.00096989125	0.02492925	0.0093212875	7.96915	0.00091695375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	273	0.0017374125	0.0009669475	0.026755375	0.0093247625	7.95812	0.00091456625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	274	0.0017578375	0.00096507125	0.025978125	0.0093476	7.95367	0.00090738
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	275	0.0017349875	0.0009608025	0.02660225	0.009264625	7.94224	0.00090860125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	276	0.00175475	0.0009580125	0.02580525	0.0092795875	7.93135	0.00090082625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	277	0.001733325	0.00095498375	0.026423	0.009207425	7.91965	0.000902505
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	278	0.001752325	0.00095118625	0.025624125	0.009213625	7.91007	0.00089443125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	279	0.0017307125	0.00094931125	0.02624125	0.0091514125	7.89767	0.0008968375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	280	0.00173	0.000945185	0.027044	0.0091158375	7.89647	0.00089308
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	281	0.001728225	0.00093836375	0.026863125	0.009051075	7.88644	0.00088693
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	282	0.001695125	0.00093353625	0.0286775	0.008866575	7.87607	0.00088416625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	283	0.0017262	0.00093207125	0.02667925	0.008990375	7.8716	0.0008809825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	284	0.0017250375	0.000929355	0.026672875	0.008958625	7.85953	0.00087804375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	285	0.00169295	0.0009274275	0.028495125	0.00880905	7.84786	0.0008783975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	286	0.0017065875	0.00092636625	0.029562625	0.0088539	7.84323	0.00087531125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	287	0.0017224625	0.00092381	0.0264935	0.0089042625	7.83303	0.00087248875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	288	0.0016906	0.0009217325	0.028323875	0.00875505	7.82196	0.0008726325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	289	0.001704475	0.000920575	0.029366125	0.00879795	7.81265	0.00086902375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	290	0.001719725	0.00091767	0.026317	0.008845175	7.8018	0.0008665275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	291	0.001688525	0.0009159125	0.028142875	0.00869995	7.79206	0.0008672
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	292	0.001701725	0.00091448625	0.029176125	0.008739575	7.79128	0.00086295125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	293	0.0017185125	0.00091298875	0.026323625	0.008802	7.78111	0.00086203375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	294	0.0016862625	0.000909965	0.0279655	0.008644025	7.76922	0.00086150625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	295	0.00169885	0.00090834	0.028984875	0.0086814625	7.75711	0.0008573275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	296	0.0017161875	0.0009069225	0.0261495	0.0087438625	7.74645	0.000856255
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	297	0.00168385	0.00090419125	0.027787	0.0085889875	7.73816	0.0008556775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	298	0.0016961875	0.00090231125	0.028795625	0.0086244125	7.72758	0.00085165625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	299	0.0017138375	0.00090166625	0.02597725	0.0086923	7.71673	0.00085084
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	300	0.0016815125	0.00089885	0.027610625	0.0085380625	7.70635	0.00085032875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	301	0.0017122375	0.00089541125	0.025808	0.0086326375	7.69606	0.00084485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	302	0.0016785375	0.000894145	0.027435125	0.008492225	7.68509	0.000845085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	303	0.0017095375	0.00088994125	0.025642875	0.0085794	7.67463	0.0008393
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	304	0.0016767	0.00088913875	0.027264125	0.008444075	7.66218	0.00083955375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	305	0.00170745	0.0008843725	0.025491125	0.0085254625	7.65322	0.0008336875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	306	0.0016747375	0.000884055	0.027094125	0.0083954375	7.64292	0.000834425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	307	0.001673	0.0008784825	0.02692725	0.0083430875	7.63434	0.00082915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	308	0.001670975	0.00087371125	0.02675775	0.0082969	7.62596	0.0008241325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	309	0.001669525	0.000869085	0.026596125	0.0082523125	7.6177	0.0008193175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	310	0.0016678	0.00086407625	0.026436375	0.008204775	7.6089	0.0008144425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	311	0.001666025	0.00085908625	0.02627225	0.0081571625	7.59958	0.00080940375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	312	0.001663725	0.00085368	0.0261125	0.0081065	7.58958	0.0008042425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	313	0.001662025	0.00084896	0.025956875	0.00806135	7.5813	0.0007995475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	314	0.001660075	0.00084434875	0.025800125	0.0080170125	7.57154	0.0007942375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	315	0.0016566125	0.00083884875	0.02564025	0.0079654875	7.55986	0.00078936875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	316	0.0016539125	0.0008338575	0.025485625	0.0079182125	7.54914	0.000784515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	317	0.0016518875	0.0008290675	0.02533875	0.00787375	7.54003	0.00077996125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	318	0.00165035	0.00082493375	0.025187625	0.0078336125	7.53202	0.000775145
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	319	0.0016482875	0.0008205175	0.0250425	0.007791275	7.52215	0.00077043875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	320	0.001646725	0.00081664125	0.02493475	0.0077532875	7.5139	0.000765635
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	321	0.0016433	0.00081206625	0.02523025	0.007716725	7.50437	0.00076146
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	322	0.001644475	0.00081175125	0.024799125	0.007707625	7.50562	0.00076118125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	323	0.0016409875	0.00080762125	0.025082	0.0076741125	7.49582	0.00075667375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	324	0.0016391875	0.000802805	0.0249345	0.0076286	7.4864	0.00075204375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	325	0.001637175	0.00079914	0.024787125	0.00759235	7.47655	0.00074763375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	326	0.0016349875	0.00079628625	0.024640875	0.007562625	7.46693	0.00074444875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	327	0.0016340625	0.00079245625	0.024496875	0.00752555	7.46013	0.00074025875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	328	0.0016322375	0.00078810875	0.024355125	0.0074841	7.45147	0.00073594625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	329	0.001630825	0.00078599375	0.024215125	0.0074609	7.44372	0.00073295875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	330	0.0016292125	0.000782545	0.02408325	0.0074268125	7.43704	0.00072899125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	331	0.0016277125	0.0007784275	0.023946	0.00738745	7.42906	0.00072496
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	332	0.001626575	0.000777775	0.02381175	0.0073757875	7.42145	0.00072397875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	333	0.0016249375	0.0007738625	0.023679	0.0073381625	7.41268	0.00071982625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	334	0.0016227	0.0007691625	0.023539	0.0072940375	7.40266	0.00071540625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	335	0.001621125	0.000765225	0.023403	0.00725625	7.39415	0.00071124375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	336	0.00161935	0.00076117375	0.0232675	0.00721755	7.38574	0.00070727375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	337	0.001617925	0.00075717125	0.023135625	0.007179375	7.37789	0.00070333875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	338	0.001616225	0.00075318875	0.02301275	0.00714155	7.36996	0.00069956
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	339	0.0016146125	0.000749565	0.02313775	0.007108525	7.36526	0.00069607875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	340	0.0016126875	0.0007457375	0.023012375	0.007071825	7.35722	0.00069193875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	341	0.001610225	0.00074193125	0.0228775	0.007035175	7.34721	0.00068764
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	342	0.0016085625	0.0007384625	0.02296625	0.00700325	7.34143	0.0006843025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	343	0.001607275	0.0007351425	0.022838	0.00697085	7.33336	0.00068041125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	344	0.0016051375	0.0007310475	0.0227095	0.006932175	7.32398	0.000676695
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	345	0.001603875	0.0007276075	0.022586625	0.0068990875	7.31696	0.0006730275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	346	0.0016021125	0.00072445125	0.022464375	0.0068683625	7.30853	0.00066965625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	347	0.0016008125	0.0007204025	0.02234225	0.0068302875	7.30103	0.0006657625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	348	0.00159985	0.000716345	0.02222075	0.0067923125	7.29439	0.00066197
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	349	0.0015989625	0.00071236875	0.022104125	0.0067550375	7.28823	0.00065860125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	350	0.0015965125	0.00070868125	0.021999	0.0067205	7.27969	0.0006551925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	351	0.0015942375	0.00070492875	0.021894375	0.006685125	7.27103	0.000651855
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	352	0.0015926875	0.00070129375	0.0217765	0.006650825	7.26349	0.000647955
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	353	0.001590825	0.00069783625	0.021667625	0.006618125	7.25585	0.00064447875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	354	0.0015884	0.00069374875	0.02155225	0.006580025	7.24628	0.00064094
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	355	0.001586725	0.00069121375	0.02146775	0.0065563625	7.23821	0.0006381575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	356	0.001584475	0.00068798	0.021351875	0.00652525	7.22893	0.0006347075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	357	0.0015819	0.0006847325	0.02123975	0.00649395	7.21842	0.00063114125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	358	0.0015796625	0.00068091625	0.0211275	0.00645815	7.20911	0.000627475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	359	0.0015777	0.00067730625	0.0210185	0.006424225	7.20087	0.000624305
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	360	0.0015697	0.0006757825	0.020684	0.00638815	7.19289	0.00061938875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	361	0.001575925	0.0006737275	0.020912375	0.006390375	7.1854	0.00062101625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	362	0.0015677625	0.0006729675	0.02057525	0.00636065	7.17704	0.0006162
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	363	0.0015745375	0.0006706325	0.020803125	0.006360575	7.17238	0.000617775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	364	0.0015656125	0.00066937875	0.020473375	0.0063272	7.16319	0.00061298625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	365	0.0015629875	0.0006665	0.020363125	0.0062991	7.15493	0.00060989125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	366	0.0015728125	0.00066648875	0.02069225	0.0063222625	7.14608	0.000614355
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	367	0.0015717375	0.00066575375	0.020792875	0.0063126125	7.1359	0.00061364125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	368	0.00156085	0.00066315125	0.020255875	0.006267525	7.12712	0.0006068675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	369	0.0015590375	0.0006599975	0.020150625	0.0062373	7.11883	0.00060346625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	370	0.0015573125	0.000656705	0.020049875	0.006206525	7.11175	0.0006002875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	371	0.00155625	0.00065406	0.01994875	0.0061806875	7.10547	0.00059708875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	372	0.0015547375	0.00065068625	0.01984725	0.0061490875	7.09774	0.00059395875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	373	0.0015536375	0.000648245	0.01974625	0.0061250125	7.09102	0.00059068
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	374	0.0015514625	0.0006451075	0.019684375	0.006095475	7.08478	0.0005875725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	375	0.001549975	0.00064163625	0.019584125	0.0060629	7.07745	0.00058433875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	376	0.0015488625	0.00063899125	0.019485625	0.0060373625	7.07077	0.00058146125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	377	0.001547275	0.0006356425	0.01938625	0.0060060625	7.06348	0.00057837375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	378	0.0015459625	0.00063296	0.019321	0.0059818	7.05828	0.00057566625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	379	0.001544025	0.00063085125	0.01922425	0.0059605625	7.05091	0.0005730225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	380	0.0015424375	0.00062824625	0.019127125	0.0059352375	7.04289	0.00057016375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	381	0.0015400625	0.00062517875	0.019027875	0.00590595	7.03346	0.000566925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	382	0.0015388375	0.00062251	0.019002125	0.00588115	7.02894	0.00056421625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	383	0.0015370875	0.00061975625	0.0189055	0.005854825	7.02129	0.0005612475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	384	0.001536075	0.00061730375	0.018813375	0.00583095	7.01495	0.00055844625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	385	0.001533975	0.00061422625	0.01873325	0.0058021	7.00693	0.00055559625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	386	0.00153225	0.0006110775	0.018641875	0.0057727125	6.99891	0.00055272625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	387	0.0015315	0.00060786625	0.018551875	0.00574295	6.99351	0.0005501975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	388	0.0015308	0.00060527125	0.018465	0.0057182875	6.98848	0.000547615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	389	0.001530175	0.00060485375	0.018377625	0.0057109125	6.98272	0.00054730625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	390	0.0015286	0.00060199875	0.018288	0.0056839375	6.97549	0.00054451125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	391	0.001527725	0.00059894875	0.018202	0.005655625	6.9699	0.0005420475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	392	0.00152665	0.00059603625	0.018118375	0.0056283875	6.96384	0.00053908375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	393	0.0015255	0.0005931975	0.018031375	0.005601725	6.95797	0.00053658
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	394	0.0015248375	0.00059104875	0.01794625	0.0055806875	6.95271	0.00053394
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	395	0.0015229375	0.000587885	0.01785875	0.005551475	6.94442	0.00053123625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	396	0.00152205	0.00058525125	0.017775	0.0055265875	6.9387	0.00052868
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	397	0.0015212875	0.00058279125	0.017692375	0.0055031125	6.93386	0.00052620125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	398	0.0015200625	0.00058075875	0.0176095	0.0054830375	6.92755	0.00052356
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	399	0.0015185375	0.00057811375	0.01752675	0.00545815	6.92063	0.000520885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	400	0.001516625	0.0005755575	0.017450625	0.0054340125	6.91397	0.00051829625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	401	0.0015156125	0.00057363375	0.017371	0.0054149625	6.90865	0.0005158425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	402	0.001514025	0.0005710725	0.017297	0.0053908625	6.90188	0.00051346125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	403	0.001512775	0.00056942875	0.017215375	0.0053739875	6.89508	0.00051101625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	404	0.00151195	0.000567005	0.0171365	0.0053509375	6.88967	0.00050860625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	405	0.0015103375	0.0005647475	0.01705475	0.0053292125	6.88249	0.00050610125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	406	0.001508625	0.00056219125	0.016976	0.0053051	6.87615	0.00050360875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	407	0.0015075625	0.0005595675	0.016911	0.0052809	6.87054	0.00050137
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	408	0.0015064125	0.00055721	0.016831	0.005258475	6.86455	0.0004989875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	409	0.00150415	0.00055464	0.0167525	0.005234325	6.85584	0.00049670625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	410	0.0015024625	0.00055304625	0.01667375	0.0052181	6.84822	0.00049435125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	411	0.001500825	0.0005504875	0.016596625	0.0051941125	6.84086	0.00049198
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	412	0.001499275	0.00054858625	0.016524875	0.00517565	6.83438	0.000489925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	413	0.0014974	0.00054603125	0.016449	0.0051517125	6.8273	0.00048754375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	414	0.0014960375	0.0005434225	0.01637375	0.005127425	6.82136	0.00048518625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	415	0.001494925	0.0005412275	0.01630025	0.00510655	6.81511	0.000483005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	416	0.0014941375	0.00053853875	0.016232375	0.0050817625	6.81	0.0004806875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	417	0.00149285	0.00053714125	0.016158375	0.00506725	6.80335	0.0004785575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	418	0.0014913625	0.000534335	0.016084875	0.005041525	6.79629	0.0004762775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	419	0.0014902625	0.000531835	0.0160125	0.0050182125	6.79069	0.000474075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	420	0.0014891	0.00052970625	0.0159415	0.0049979875	6.78456	0.00047200375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	421	0.00148815	0.00052733375	0.01587325	0.004975925	6.7795	0.0004698625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	422	0.0014875125	0.000525445	0.015803125	0.004957675	6.77471	0.00046752125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	423	0.0014853625	0.00052317625	0.015729	0.004936325	6.76708	0.00046543625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	424	0.001483825	0.0005206125	0.01565825	0.0049126	6.76048	0.00046340125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	425	0.0014827125	0.00051901875	0.01558825	0.004896725	6.75457	0.0004613525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	426	0.0014814125	0.00051730875	0.015521125	0.0048798875	6.74855	0.00045954
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	427	0.001480525	0.00051541125	0.015453375	0.0048616625	6.74332	0.00045646875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	428	0.0014792375	0.00051343375	0.015453375	0.0048430875	6.73905	0.00045465875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	429	0.0014777625	0.00051147125	0.01538625	0.004824325	6.73236	0.00045269
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	430	0.0014766875	0.0005095375	0.0153195	0.0048058375	6.72649	0.0004507075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	431	0.0014750125	0.00050773375	0.015249625	0.0047883625	6.71919	0.0004490625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	432	0.0014736625	0.00050549625	0.01518225	0.0047673625	6.7126	0.00044709375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	433	0.0014726625	0.00050373	0.015116625	0.0047504125	6.70711	0.0004451125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	434	0.001471225	0.00050342875	0.01512875	0.004749925	6.70168	0.00044482
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	435	0.001469925	0.00050153875	0.015062	0.00473175	6.69549	0.00044278625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	436	0.001467925	0.000499465	0.014999625	0.00471225	6.68799	0.0004406225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	437	0.0014652875	0.0004978525	0.01493375	0.00469645	6.67914	0.00043868875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	438	0.0014639625	0.00049621625	0.014888125	0.004680875	6.67415	0.0004370825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	439	0.0014627625	0.000494505	0.01483	0.00466445	6.66972	0.00043516625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	440	0.0014611625	0.00049243625	0.01476775	0.0046450625	6.66347	0.0004332925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	441	0.0014603625	0.00049057375	0.014706125	0.00462735	6.65855	0.0004313425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	442	0.0014591875	0.0004888475	0.014644	0.00461075	6.65277	0.0004294875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	443	0.0014574	0.000487375	0.01458225	0.00459615	6.64636	0.00042784625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	444	0.00145615	0.00048585	0.014522875	0.004581225	6.64018	0.000426125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	445	0.001455275	0.000484565	0.014461875	0.004568325	6.63586	0.00042439125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	446	0.0014544	0.00048295	0.0144045	0.0045527125	6.63096	0.00042266625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	447	0.001453275	0.0004811575	0.014345625	0.0045357375	6.62517	0.000420935
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	448	0.0014519625	0.00047916875	0.014286375	0.0045170875	6.61943	0.00041914875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	449	0.0014510125	0.00047731	0.01422775	0.0044995625	6.61493	0.0004175375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	450	0.0014428625	0.0004766525	0.01693625	0.0045106625	6.60881	0.00041714125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	451	0.0014495625	0.000475685	0.0141685	0.004483875	6.60381	0.00041553125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	452	0.0014419125	0.00047501125	0.016870625	0.00449495	6.59685	0.00041563125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	453	0.0014486625	0.00047412	0.01411	0.004468675	6.59163	0.00041376
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	454	0.0014409625	0.00047306625	0.016800375	0.004476675	6.58677	0.0004137325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	455	0.0014469375	0.00047227	0.01405225	0.0044510875	6.58175	0.00041191375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	456	0.0014400875	0.00047152875	0.01673225	0.0044617	6.5848	0.00041183625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	457	0.0014458875	0.00047043375	0.013996375	0.0044338	6.58063	0.00041027625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	458	0.00143905	0.0004700825	0.016665	0.0044474625	6.57549	0.00041032125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	459	0.001444875	0.0004686525	0.013940375	0.0044169625	6.57031	0.00040854125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	460	0.0014383625	0.00046823625	0.016598125	0.004430025	6.56525	0.00040867125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	461	0.001443975	0.00046691	0.013884	0.00440045	6.56098	0.000406825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	462	0.001437575	0.0004664775	0.016529375	0.0044132625	6.55645	0.00040680375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	463	0.001436375	0.00046494625	0.01646025	0.0043983875	6.55058	0.0004052575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	464	0.001434925	0.00046318	0.0163925	0.0043815625	6.54483	0.0004034325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	465	0.0014330125	0.00046148875	0.01632475	0.00436545	6.53736	0.00040169625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	466	0.0014320625	0.00045997	0.0162585	0.0043507875	6.53229	0.00040001125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	467	0.00143025	0.0004581325	0.016200875	0.00433355	6.52682	0.00039832125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	468	0.0014291375	0.00045616375	0.0161355	0.00431525	6.52159	0.0003967675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	469	0.00142755	0.000454105	0.016076375	0.0042963125	6.51563	0.00039512
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	470	0.0014266375	0.0004522175	0.016010625	0.0042786875	6.51067	0.0003935475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	471	0.0014258	0.00045124	0.01595675	0.004268375	6.50618	0.000392165
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	472	0.0014248875	0.00044948375	0.015903375	0.0042518875	6.50201	0.00039060625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	473	0.00142405	0.00044829625	0.015840125	0.004239975	6.49702	0.00038909
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	474	0.0014230375	0.0004465125	0.0157795	0.0042233125	6.49203	0.00038758625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	475	0.0014219125	0.00044470625	0.015720125	0.0042064375	6.4871	0.0003859725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	476	0.001421175	0.00044319625	0.01565925	0.0041919875	6.48266	0.0003844325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	477	0.0014205125	0.0004417225	0.015597375	0.0041778125	6.47825	0.0003829125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	478	0.001419675	0.00043997625	0.01553525	0.0041614625	6.47336	0.00038146
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	479	0.0014184375	0.00043876125	0.015476875	0.0041494	6.4678	0.000380155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	480	0.0014165	0.00043711875	0.0154155	0.0041339	6.46071	0.00037849875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	481	0.0013823375	0.00043680625	0.0135665	0.0040602125	6.45581	0.00038069125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	482	0.0014156375	0.0004356875	0.01535825	0.00412025	6.45043	0.00037677125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	483	0.001381625	0.00043552125	0.013517375	0.0040480125	6.44549	0.000379315
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	484	0.00138045	0.00043431375	0.013641	0.00403675	6.44109	0.00037805375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	485	0.0014144625	0.00043399375	0.015297625	0.0041043625	6.43784	0.000375175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	486	0.001379125	0.0004330875	0.013592625	0.0040250875	6.43172	0.0003767525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	487	0.001413675	0.00043274625	0.01523775	0.004092075	6.42759	0.00037379875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	488	0.0013783375	0.00043173625	0.013545375	0.0040124625	6.42306	0.000375425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	489	0.0014126375	0.000430965	0.0151785	0.0040755	6.41903	0.00037219875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	490	0.0013774125	0.00043019125	0.013497625	0.003998325	6.41361	0.0003740925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	491	0.0014121	0.00042974625	0.015123375	0.00406355	6.40802	0.00037075125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	492	0.001376875	0.00042900625	0.01353175	0.0039878125	6.40314	0.000373105
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	493	0.001374175	0.00042858	0.01365725	0.00397565	6.39829	0.00037281875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	494	0.0014106875	0.0004280675	0.015064625	0.004047925	6.39466	0.00036935125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	495	0.0013761375	0.0004274975	0.013484375	0.0039739375	6.39006	0.00037154625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	496	0.0013736	0.000427495	0.01361075	0.0039652125	6.38559	0.00037149375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	497	0.0014101	0.0004270725	0.01500725	0.0040376875	6.38126	0.0003684
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	498	0.0013752625	0.00042624375	0.013446875	0.00396215	6.37652	0.00037032375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	499	0.0013729125	0.00042589	0.013563625	0.0039506125	6.37106	0.00037016625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	500	0.0014091125	0.00042523375	0.014953125	0.0040207625	6.36673	0.0003669125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	501	0.0013743875	0.0004249075	0.01340075	0.003949675	6.36196	0.00036904875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	502	0.0013721125	0.00042441125	0.01351575	0.0039370375	6.35672	0.0003689775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	503	0.0014084875	0.00042378375	0.01489525	0.004006925	6.35225	0.00036532875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	504	0.0013713875	0.0004228725	0.0134685	0.0039229875	6.34797	0.0003675275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	505	0.0014075	0.00042248875	0.014839875	0.003994375	6.34193	0.00036388875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	506	0.00140625	0.00042200875	0.014783875	0.0039905	6.33731	0.00036324375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	507	0.0013555125	0.0004218225	0.012827	0.0038841875	6.33342	0.0003667
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	508	0.00137015	0.00042139125	0.01341825	0.0039093625	6.32629	0.00036617375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	509	0.0013965	0.0004213425	0.01429425	0.0039646375	6.32163	0.000363885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	510	0.0013548375	0.00042088	0.012783	0.00387505	6.31756	0.000365595
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	511	0.0014054125	0.0004203975	0.014726375	0.00397535	6.31297	0.000361795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	512	0.00136945	0.00042036	0.01337175	0.0038993375	6.30874	0.00036478625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	513	0.0013539375	0.000419975	0.01274375	0.0038666125	6.3049	0.00036448
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	514	0.0013952	0.0004197825	0.014240625	0.00395015	6.30075	0.00036244
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	515	0.0013681625	0.0004190825	0.01332375	0.0038873875	6.29605	0.0003638375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	516	0.0014042625	0.00041878	0.01466975	0.0039602375	6.29296	0.000360445
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	517	0.0013533125	0.000418505	0.01270075	0.0038532625	6.28858	0.000363185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	518	0.0013943625	0.00041850375	0.0141875	0.0039379	6.28556	0.00036117
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	519	0.0014037125	0.0004180375	0.01461475	0.0039522125	6.28018	0.00035900875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	520	0.001367925	0.00041795625	0.01327775	0.0038766625	6.27609	0.00036249625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	521	0.0013521625	0.00041725875	0.012656125	0.003841725	6.27194	0.00036186125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	522	0.0013935125	0.00041709625	0.01413625	0.0039246375	6.26976	0.0003597125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	523	0.0013674125	0.00041659375	0.013235375	0.0038641125	6.26546	0.00036134
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	524	0.001402825	0.0004165875	0.014561125	0.003938475	6.26179	0.0003575975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	525	0.001351575	0.00041601625	0.012614	0.0038302125	6.25756	0.00036064
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	526	0.0013922	0.00041557375	0.01408275	0.0039104125	6.25805	0.0003584025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	527	0.00136585	0.00041500125	0.013191	0.003849525	6.25431	0.00035991625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	528	0.001401975	0.00041496875	0.01450575	0.0039233625	6.2506	0.00035631125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	529	0.001391175	0.0004146825	0.0140305	0.0039012625	6.24675	0.000356995
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	530	0.0013503375	0.0004146125	0.012570125	0.0038173125	6.24241	0.0003592025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	531	0.0014007375	0.000414015	0.014476125	0.0039136125	6.23735	0.00035507
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	532	0.00136505	0.00041345875	0.013151375	0.0038357	6.23317	0.00035872625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	533	0.0013903625	0.00041333625	0.013979875	0.0038885	6.22779	0.0003557225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	534	0.0013497625	0.0004132975	0.012530625	0.0038053	6.22493	0.00035795875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	535	0.001364275	0.00041279125	0.01310575	0.003828675	6.22164	0.00035752125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	536	0.0013998	0.0004124425	0.01442125	0.0038990875	6.21593	0.000353775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	537	0.0013488375	0.0004119875	0.0124885125	0.003793275	6.21207	0.00035677
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	538	0.0013884125	0.00041183625	0.013928125	0.00387455	6.20806	0.00035435625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	539	0.001363575	0.00041165875	0.013066	0.0038179625	6.20473	0.00035634625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	540	0.001398075	0.00041093375	0.014374375	0.0038850125	6.19952	0.0003524375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	541	0.001347975	0.00041080875	0.012447725	0.0037823125	6.19527	0.00035563
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	542	0.001362225	0.00041045875	0.0130215	0.003806725	6.19122	0.000355125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	543	0.001387475	0.00041015375	0.0138765	0.0038590375	6.18685	0.0003528475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	544	0.001347125	0.00040986	0.012406625	0.0037732	6.18329	0.0003543225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	545	0.0013972125	0.0004092925	0.014320375	0.0038698125	6.17897	0.00035106875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	546	0.001361425	0.00040913	0.012976	0.0037944125	6.17413	0.00035376125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	547	0.001386625	0.000408775	0.01382775	0.003846175	6.16944	0.00035150875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	548	0.001346325	0.00040829625	0.0123653	0.0037591625	6.16523	0.00035308125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	549	0.001360725	0.00040775	0.012931625	0.0037817375	6.16178	0.0003525075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	550	0.0013856	0.00040771	0.0137775	0.0038357	6.15777	0.0003501525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	551	0.0013847625	0.00040732625	0.0137305	0.003830775	6.15411	0.00034964375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	552	0.0013458	0.00040704125	0.012324275	0.0037476125	6.14914	0.00035190375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	553	0.0013597875	0.00040657125	0.012887	0.0037706375	6.14537	0.00035121875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	554	0.0013840625	0.0004059925	0.013681625	0.003818175	6.14033	0.0003482725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	555	0.00134515	0.00040579875	0.0122939375	0.0037362	6.13735	0.00035065625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	556	0.0013591625	0.0004050875	0.012842625	0.0037571125	6.13339	0.00034993875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	557	0.001383475	0.00040436375	0.013632875	0.0038032375	6.12899	0.00034693875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	558	0.0013439	0.000404325	0.01225495	0.0037229625	6.12467	0.000349505
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	559	0.001358225	0.00040407875	0.012800625	0.00374745	6.1207	0.00034840875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	560	0.0013824375	0.0004030675	0.01358325	0.0037909625	6.11755	0.00034557
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	561	0.0013434375	0.00040284125	0.0122185625	0.0037098125	6.11408	0.00034834
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	562	0.0013573	0.00040261375	0.012756875	0.0037341125	6.10971	0.0003472075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	563	0.001342675	0.00040220125	0.01218255	0.003703275	6.10663	0.00034778
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	564	0.0013421375	0.00040125	0.0121439	0.003694225	6.10267	0.000346605
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	565	0.0013563625	0.0004012325	0.012713	0.003721425	6.09924	0.00034600375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	566	0.0013416	0.00040037	0.012104175	0.00368575	6.09589	0.0003454525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	567	0.0013398125	0.0003992775	0.0120668875	0.0036761	6.09007	0.00034449125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	568	0.0013389375	0.0003979425	0.0120264	0.0036639375	6.08557	0.0003431775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	569	0.0013378375	0.0003968425	0.0119903875	0.0036537375	6.08091	0.00034203125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	570	0.0013372125	0.00039557875	0.0119509625	0.0036421875	6.07708	0.00034087125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	571	0.001336875	0.00039484375	0.0119134125	0.0036349625	6.07431	0.0003397475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	572	0.0013361375	0.0003937075	0.0118807875	0.0036244625	6.07076	0.00033869375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	573	0.0013356	0.0003928075	0.0118441	0.0036159375	6.06754	0.00033756625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	574	0.00133505	0.0003919075	0.01181905	0.0036081375	6.06458	0.0003367025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	575	0.001334325	0.00039104375	0.0118643375	0.003601025	6.06278	0.00033580625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	576	0.0013323875	0.0003897075	0.0118293375	0.0035888625	6.05712	0.00033440625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	577	0.0013304625	0.00038846625	0.0117892875	0.003577525	6.05078	0.00033325875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	578	0.0013297375	0.0003872875	0.011751525	0.0035666875	6.04718	0.0003322225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	579	0.0013278875	0.00038612375	0.01171455	0.0035559875	6.04108	0.0003311575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	580	0.001327125	0.000384795	0.0116789875	0.0035440125	6.03772	0.00033001
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	581	0.0013261125	0.0003836425	0.0116413625	0.0035334375	6.03336	0.00032898625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	582	0.0013253125	0.00038245125	0.0116036875	0.003522525	6.02923	0.0003278775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	583	0.0013249	0.0003814825	0.01156665	0.0035134375	6.02598	0.00032674875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	584	0.0013244	0.00038055	0.01153005	0.0035046625	6.0225	0.00032569375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	585	0.0013238125	0.00037911125	0.01149405	0.003491825	6.01931	0.0003245925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	586	0.0013234375	0.0003781875	0.0114587875	0.003483125	6.0164	0.0003235025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	587	0.0013227625	0.00037703375	0.0114256	0.0034725875	6.01314	0.00032242875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	588	0.001321875	0.00037596625	0.0113940125	0.003462725	6.00997	0.00032135125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	589	0.001321375	0.00037496125	0.0113582375	0.003453425	6.0066	0.0003202975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	590	0.001320675	0.00037422375	0.0113226625	0.0034462375	6.00297	0.000319305
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	591	0.0013196625	0.00037302875	0.011287325	0.0034353875	5.99876	0.0003182225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	592	0.0013178375	0.0003720025	0.0112542125	0.0034258125	5.99295	0.00031717875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	593	0.0013172625	0.00037094875	0.01123105	0.0034165625	5.99027	0.00031628
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	594	0.0013165875	0.0003703775	0.0111971	0.00341075	5.98689	0.000315355
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	595	0.001315875	0.0003693375	0.011162125	0.00340115	5.98278	0.00031435625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	596	0.001315225	0.00036859625	0.011127175	0.0033939625	5.97911	0.00031337625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	597	0.001314275	0.00036748875	0.011091725	0.003383825	5.97475	0.00031238
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	598	0.00131365	0.00036643125	0.01105915	0.003374075	5.97143	0.0003113425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	599	0.0013130125	0.00036558	0.01102625	0.0033661	5.96845	0.0003103775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	600	0.0013123875	0.00036443625	0.0109926125	0.0033557	5.9654	0.00030944375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	601	0.0013117625	0.0003631275	0.010958675	0.003344	5.96203	0.00030845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	602	0.0013114125	0.00036231875	0.010929975	0.0033364125	5.95975	0.00030769375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	603	0.0013107	0.00036184125	0.010908575	0.0033313875	5.95663	0.000307005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	604	0.001309825	0.00036081875	0.010876225	0.0033220125	5.95292	0.00030607375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	605	0.0013091375	0.000360345	0.0109005875	0.003317775	5.95065	0.000305445
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	606	0.0013080125	0.00035914875	0.010868375	0.00330705	5.9465	0.0003044825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	607	0.0013073375	0.00035796375	0.0108341625	0.0032964	5.94295	0.00030349375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	608	0.0013071625	0.0003575725	0.01082435	0.00329265	5.94126	0.000302785
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	609	0.00130615	0.00035686875	0.010790675	0.0032858375	5.93652	0.0003018025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	610	0.0013057125	0.00035641625	0.01075875	0.0032810625	5.93356	0.000300915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	611	0.0013051375	0.00035533	0.010726225	0.0032711875	5.93039	0.00030001625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	612	0.0013046	0.00035420125	0.010703225	0.0032612375	5.92771	0.0002990775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	613	0.001303675	0.000353095	0.0106710625	0.0032512375	5.92382	0.00029811625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	614	0.0013032875	0.00035223625	0.0106388	0.0032431875	5.92104	0.00029711875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	615	0.00130265	0.00035112875	0.01060815	0.0032331875	5.91835	0.00029624125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	616	0.0013020875	0.0003500875	0.0105768625	0.003223675	5.91521	0.00029526875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	617	0.00130185	0.00034884375	0.0105453625	0.0032126125	5.91264	0.00029443375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	618	0.0013012875	0.00034803875	0.01051405	0.0032050125	5.90946	0.00029346625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	619	0.0013008	0.0003472825	0.010486375	0.003197925	5.90686	0.00029262
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	620	0.0012992375	0.00034617125	0.0104706625	0.003188	5.90326	0.0002917475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	621	0.001298975	0.0003452775	0.0104396375	0.0031797	5.90073	0.000290825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	622	0.0012982625	0.000344525	0.0104098875	0.0031725625	5.89737	0.0002899675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	623	0.0012977	0.0003435925	0.0103796375	0.003164	5.89441	0.00028905
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	624	0.0012969375	0.00034254625	0.010349425	0.0031545875	5.89114	0.00028815125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	625	0.001296	0.0003415775	0.01031885	0.0031457375	5.88723	0.00028722
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	626	0.0012950875	0.00034029125	0.0102950125	0.0031343	5.8855	0.000286195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	627	0.0012942875	0.00034004875	0.010494075	0.0031314875	5.88592	0.000285515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	628	0.001293875	0.00033946	0.0104679625	0.0031258375	5.8836	0.00028493875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	629	0.001293375	0.00033896	0.0104641	0.003121175	5.8813	0.0002842075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	630	0.001292975	0.00033807625	0.010433575	0.003113025	5.87848	0.000283255
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	631	0.0012923	0.0003373425	0.010403925	0.0031061125	5.87523	0.00028237125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	632	0.0012915375	0.00033675875	0.010382975	0.0031003875	5.8726	0.0002815075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	633	0.0012909	0.00033610875	0.010355	0.003094125	5.86915	0.000280615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	634	0.001290375	0.0003355825	0.0103247875	0.003088875	5.86613	0.00027981625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	635	0.0012895875	0.00033502	0.0102948375	0.0030833375	5.86247	0.00027905875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	636	0.0012893625	0.00033413625	0.010265025	0.0030752	5.85992	0.00027823875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	637	0.0012890875	0.0003332725	0.0102348375	0.003067225	5.85714	0.00027741375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	638	0.001287325	0.0003320325	0.01020495	0.0030562875	5.85177	0.0002765875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	639	0.001286625	0.00033113625	0.0101756	0.0030480625	5.84827	0.00027577
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	640	0.00128595	0.00033053125	0.010145675	0.003042175	5.84471	0.00027503375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	641	0.0012854375	0.00032939125	0.0101168125	0.003032025	5.84197	0.00027424625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	642	0.0012848375	0.00032871875	0.0100875125	0.0030255875	5.83878	0.00027344
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	643	0.0012837125	0.0003275825	0.0100587625	0.0030155	5.83509	0.000272625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	644	0.001282775	0.0003268325	0.0100295	0.003008475	5.83075	0.000271795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	645	0.0012819	0.0003259725	0.0100007625	0.0030005625	5.82697	0.000271015
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	646	0.001281325	0.0003251575	0.0099728125	0.002993025	5.82435	0.0002703025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	647	0.001279775	0.00032434125	0.0099436875	0.0029855	5.81979	0.000269565
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	648	0.0012793875	0.00032375625	0.0099160375	0.002979825	5.81704	0.0002687825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	649	0.0012784125	0.000323	0.0098874625	0.00297275	5.81282	0.00026799875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	650	0.0012773625	0.0003223575	0.0098607375	0.0029666	5.80925	0.0002675025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	651	0.001277175	0.00032153625	0.00983325	0.00295905	5.80706	0.0002666375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	652	0.0012768125	0.0003209225	0.0098056375	0.002953175	5.80422	0.00026583125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	653	0.001276125	0.00031990375	0.0097781625	0.0029440125	5.80091	0.0002650025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	654	0.0012753375	0.00031909625	0.00975045	0.002936575	5.79744	0.00026413
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	655	0.0012746	0.00031828375	0.0097231875	0.0029291125	5.79408	0.00026343875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	656	0.0012739875	0.00031772625	0.0096957375	0.0029236625	5.79074	0.00026270875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	657	0.0012732	0.00031737125	0.0096436375	0.00291895	5.78833	0.00026139
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	658	0.0012736375	0.00031705875	0.009669575	0.002917375	5.78535	0.00026189625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	659	0.001272725	0.00031670625	0.0096175	0.0029127125	5.78288	0.00026059125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	660	0.0012719375	0.00031591875	0.0095898375	0.0029054125	5.77916	0.0002597875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	661	0.00127155	0.00031531125	0.009563	0.00289965	5.77619	0.0002589225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	662	0.0012711	0.00031479375	0.0095366125	0.0028945125	5.77338	0.00025823875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	663	0.001270075	0.0003143675	0.0095097875	0.00289015	5.76965	0.0002575875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	664	0.0012695	0.00031339875	0.0094833625	0.00288145	5.76634	0.00025685
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	665	0.0012688375	0.00031265625	0.00945695	0.0028745625	5.76311	0.00025611875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	666	0.0012684	0.00031197875	0.009430775	0.0028682	5.76038	0.0002554575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	667	0.0012675625	0.000311075	0.0094044125	0.002860025	5.75666	0.00025464
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	668	0.001266625	0.00031037625	0.009378325	0.002853525	5.75273	0.0002540225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	669	0.00126645	0.00031019875	0.0095036125	0.002851225	5.75222	0.00025362
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	670	0.001265975	0.00030931	0.0094780625	0.0028432125	5.7493	0.0002528275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	671	0.0012648375	0.0003083825	0.00945195	0.0028348875	5.74495	0.00025211125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	672	0.001264225	0.00030788	0.0094284125	0.002830225	5.74219	0.0002515025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	673	0.0012635375	0.0003072175	0.009403875	0.0028240125	5.73903	0.00025082
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	674	0.0012628625	0.0003062	0.0093775625	0.0028149625	5.73556	0.00025006625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	675	0.0012624625	0.00030541625	0.009353425	0.0028078625	5.73308	0.00024940375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	676	0.0012619625	0.0003047575	0.00932855	0.0028017125	5.73042	0.00024867125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	677	0.0012613375	0.000304055	0.0093042375	0.00279525	5.72713	0.00024796875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	678	0.001260875	0.00030323875	0.009279375	0.002787825	5.72469	0.00024727375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	679	0.0012600875	0.00030239	0.0092540875	0.0027801625	5.72105	0.000246595
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	680	0.001259425	0.000301595	0.009229375	0.0027729375	5.71806	0.00024599125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	681	0.001258975	0.000301115	0.0092049375	0.00276825	5.71528	0.0002453625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	682	0.0012587875	0.00030058625	0.0091806375	0.002763175	5.71318	0.00024477625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	683	0.0012582375	0.000299905	0.009157825	0.0027569125	5.71029	0.000244095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	684	0.001257975	0.00029941125	0.009134175	0.002752125	5.70794	0.0002433775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	685	0.0012568875	0.00029866875	0.00910925	0.002745325	5.70419	0.000242645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	686	0.0012567	0.00029788375	0.0090853125	0.0027382	5.70201	0.0002419125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	687	0.0012558625	0.00029718875	0.0090613	0.0027318	5.69849	0.00024122625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	688	0.0012553125	0.00029629375	0.00903805	0.0027238125	5.69587	0.0002404525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	689	0.00125495	0.00029544	0.0090146125	0.0027162	5.69336	0.0002398525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	690	0.0012537375	0.0002948175	0.0089985375	0.0027108375	5.68997	0.000239285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	691	0.0012530625	0.00029403	0.0089749625	0.002703725	5.68712	0.0002386525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	692	0.0012525375	0.00029320375	0.0089511875	0.00269625	5.68424	0.00023797125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	693	0.0012519625	0.00029233125	0.008927675	0.0026884375	5.68139	0.0002373
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	694	0.0012507	0.0002919975	0.0088824625	0.0026844125	5.67865	0.000238005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	695	0.0012514125	0.00029167375	0.0089040375	0.0026823125	5.67575	0.0002367025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	696	0.0012497275	0.0002914275	0.0088583125	0.0026790125	5.67189	0.0002374125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	697	0.00124927625	0.00029075375	0.008837625	0.002672825	5.66959	0.00023677125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	698	0.001248845	0.0002901425	0.0088151625	0.00266715	5.66728	0.00023611875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	699	0.001248275	0.00028960375	0.008791625	0.002661925	5.6645	0.0002355675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	700	0.00124719375	0.00028895875	0.00877925	0.0026563375	5.66084	0.0002350525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	701	0.0012467025	0.00028867875	0.008756175	0.0026533	5.65787	0.00023444875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	702	0.0012461175	0.00028791	0.008734325	0.0026463875	5.65515	0.00023380625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	703	0.0012458775	0.0002872	0.0087127125	0.0026399375	5.65289	0.0002331825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	704	0.00124528125	0.000286615	0.0086980625	0.0026346125	5.65013	0.00023259125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	705	0.00124474625	0.00028630125	0.0086758625	0.002631325	5.64713	0.00023198125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	706	0.00124424625	0.00028629	0.0086606	0.002630475	5.64455	0.00023155875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	707	0.0012439075	0.0002856775	0.0086376875	0.0026247625	5.6423	0.00023089625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	708	0.0012431475	0.00028484125	0.008615325	0.0026172875	5.63929	0.0002303125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	709	0.00124244625	0.00028428375	0.0085929	0.0026120375	5.63635	0.00022977375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	710	0.00124180625	0.00028383125	0.0085706625	0.002607625	5.63308	0.00022903375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	711	0.0012411225	0.0002832825	0.00854885	0.0026025	5.62997	0.00022846
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	712	0.00124077625	0.0002828775	0.0085274375	0.0025985	5.62752	0.00022789
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	713	0.00124053625	0.00028219375	0.0085129375	0.0025925125	5.62668	0.00022759875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	714	0.001239785	0.00028175125	0.00849165	0.00258825	5.6236	0.00022704875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	715	0.0012388575	0.0002813125	0.00846965	0.002583975	5.62015	0.00022663875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	716	0.00123828125	0.0002806925	0.0084474875	0.002578275	5.61727	0.00022608875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	717	0.0012378575	0.00028067	0.008426325	0.002577375	5.61461	0.0002255425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	718	0.00123743125	0.00028024	0.0084067875	0.0025731875	5.61235	0.00022506625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	719	0.00123704875	0.00027958375	0.00838495	0.0025671875	5.60957	0.00022449625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	720	0.0012364525	0.00027922375	0.00837795	0.0025635875	5.60724	0.00022394
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	721	0.00123605375	0.0002788	0.0083563875	0.0025594625	5.60474	0.00022326875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	722	0.001235545	0.00027809	0.0083392375	0.0025531	5.60199	0.0002227275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	723	0.00123528875	0.00027766625	0.008318225	0.002549	5.5997	0.0002221875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	724	0.00123468	0.00027745375	0.008297125	0.0025465875	5.59683	0.0002222775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	725	0.00123429625	0.00027692375	0.008276325	0.002541625	5.59432	0.00022173375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	726	0.00123393375	0.00027658	0.0082559125	0.00253815	5.59182	0.00022121875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	727	0.00123359625	0.00027626375	0.008235625	0.0025349125	5.58961	0.00022060125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	728	0.00119176625	0.00027601375	0.00774545	0.0024901375	5.58759	0.00022037125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	729	0.00123322875	0.0002755725	0.008217125	0.0025287125	5.58456	0.0002200175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	730	0.001191265	0.00027540875	0.0077280125	0.002484775	5.58095	0.00021986875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	731	0.00119094375	0.0002751675	0.0077109625	0.0024823	5.57824	0.000219625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	732	0.00123258125	0.00027497625	0.0081983125	0.002523225	5.57625	0.00021935875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	733	0.00119054875	0.00027484125	0.007693925	0.00247915	5.57301	0.0002191225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	734	0.0012316225	0.00027426375	0.0081775875	0.0025168625	5.57071	0.00021888375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	735	0.00119050125	0.00027417375	0.007678325	0.002473325	5.56905	0.00021862125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	736	0.00118984875	0.000273585	0.007661225	0.0024680875	5.56631	0.00021814
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	737	0.0012309375	0.0002733825	0.00815665	0.002509075	5.56429	0.0002183
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	738	0.0011897925	0.00027326375	0.0076804125	0.0024654	5.56232	0.00021781625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	739	0.00118941875	0.00027270125	0.007664025	0.0024603875	5.56028	0.00021732125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	740	0.00123062375	0.00027259875	0.008138425	0.002502075	5.55721	0.00021779375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	741	0.001229565	0.0002721075	0.008119125	0.0024974875	5.55413	0.0002171875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	742	0.001188565	0.0002720575	0.0076468875	0.002454725	5.55215	0.00021677875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	743	0.00122801375	0.00027179375	0.0080274125	0.0024916875	5.54966	0.000215655
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	744	0.001229215	0.0002716175	0.00809935	0.0024929	5.54804	0.0002166525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	745	0.0011882575	0.00027146	0.0076361375	0.0024497	5.54583	0.00021636875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	746	0.0012275675	0.000271395	0.0080082875	0.002487825	5.54369	0.00021517
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	747	0.00122911875	0.0002712775	0.0080806875	0.002489475	5.54134	0.00021596375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	748	0.00118786125	0.00027099375	0.0076215875	0.0024454875	5.53737	0.000215885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	749	0.00122850375	0.00027093875	0.008060775	0.0024861125	5.53476	0.00021553375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	750	0.00118714875	0.0002705625	0.0076045875	0.0024415	5.53277	0.00021541
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	751	0.00122693625	0.00027051375	0.0079882875	0.00248005	5.53085	0.000214575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	752	0.00122816125	0.00027050625	0.00804205	0.002482	5.52908	0.0002149025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	753	0.00118655125	0.000270055	0.0075875875	0.0024369	5.52652	0.00021491125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	754	0.00122504625	0.0002699675	0.00811075	0.0024726	5.52403	0.0002138725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	755	0.0012263175	0.00026975	0.0079686125	0.0024732375	5.52096	0.00021398875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	756	0.0011861925	0.000269445	0.0075708125	0.0024314625	5.51922	0.00021442875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	757	0.0012247975	0.00026935375	0.00809055	0.0024670125	5.51567	0.00021329625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	758	0.0012260625	0.00026927	0.007949075	0.0024687	5.51354	0.00021345125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	759	0.001185555	0.00026906	0.0075549125	0.00242785	5.51135	0.00021392
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	760	0.00122452	0.0002686775	0.0080706	0.0024609375	5.50702	0.000212835
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	761	0.001225655	0.000268665	0.00792985	0.002463175	5.50474	0.00021283875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	762	0.00118511	0.00026851875	0.0075386875	0.002422975	5.50235	0.00021343125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	763	0.0012241	0.00026831125	0.008051175	0.002457375	5.50096	0.00021231
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	764	0.00118467125	0.00026816	0.0075230625	0.0024196375	5.49815	0.00021302375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	765	0.0012229325	0.0002678725	0.0080310875	0.0024532125	5.49644	0.000211705
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	766	0.00118415	0.00026757	0.0075065875	0.0024143875	5.49585	0.00021248875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	767	0.00122243875	0.00026743875	0.00801145	0.0024490625	5.49363	0.00021142125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	768	0.001222145	0.00026707125	0.0079934375	0.002445625	5.4916	0.00021090875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	769	0.00118393	0.0002670575	0.00749185	0.0024098	5.48885	0.0002119475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	770	0.00118339875	0.00026654375	0.00747535	0.00240515	5.48677	0.0002113875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	771	0.00122181625	0.00026639875	0.0079780125	0.0024395625	5.48461	0.00021044
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	772	0.001183245	0.00026630625	0.0074596	0.0024027625	5.48247	0.0002109175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	773	0.0011826775	0.000265995	0.0074437625	0.0023997875	5.48056	0.00021041875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	774	0.001221625	0.000265835	0.0079594375	0.0024343875	5.47779	0.00020992625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	775	0.00118252375	0.00026546625	0.007427825	0.00239505	5.47472	0.00020996375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	776	0.00122096625	0.00026525875	0.0079434625	0.002429175	5.47263	0.00020942875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	777	0.00118173875	0.0002647575	0.0074116625	0.0023888625	5.47061	0.0002095075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	778	0.001220485	0.00026455625	0.0079243375	0.0024229	5.46832	0.00020889
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	779	0.00118154	0.0002642825	0.007395925	0.0023846	5.46544	0.00020907
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	780	0.00121981625	0.00026384875	0.00790495	0.0024165625	5.46371	0.00020838
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	781	0.001181255	0.00026359625	0.0073803375	0.0023786	5.46173	0.0002086225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	782	0.00118130125	0.00026321125	0.0073662875	0.0023750875	5.45944	0.0002082425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	783	0.00121965625	0.0002630825	0.0078862625	0.0024098	5.45621	0.00020784875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	784	0.0011807325	0.00026283875	0.007350875	0.0023716125	5.45242	0.00020768875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	785	0.00121865375	0.0002626125	0.0078669125	0.0024054	5.45041	0.0002073
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	786	0.00118020125	0.0002623375	0.0073358125	0.0023671375	5.4472	0.00020723125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	787	0.00121837375	0.0002620425	0.0078484625	0.0024001875	5.4448	0.0002068475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	788	0.0011797925	0.00026187	0.00732095	0.002362925	5.44257	0.00020679875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	789	0.00117941125	0.00026159125	0.00730525	0.002360225	5.44076	0.00020632375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	790	0.0012141875	0.000261415	0.00816425	0.0024002625	5.43959	0.0002062275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	791	0.00121808	0.000261395	0.0078295375	0.00239435	5.43704	0.0002063
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	792	0.0011782925	0.00026106125	0.0072894	0.0023555125	5.43503	0.000205865
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	793	0.001213795	0.00026093875	0.0081450625	0.0023958125	5.43171	0.0002057225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	794	0.001216705	0.00026067875	0.0078099125	0.0023879875	5.42983	0.00020570875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	795	0.0012132875	0.000260615	0.0081268875	0.0023926375	5.42645	0.000205255
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	796	0.00117828	0.0002605325	0.0072740625	0.0023508	5.42461	0.0002053475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	797	0.0012163375	0.0002603175	0.0077915125	0.002384475	5.42141	0.000205225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	798	0.0012125075	0.00026027625	0.008108475	0.0023892875	5.41955	0.000204825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	799	0.00117832	0.00026006125	0.0072588875	0.0023465625	5.41787	0.0002049
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	800	0.00121592375	0.00025999625	0.0077727	0.0023812625	5.41576	0.00020471375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	801	0.0012122375	0.000259845	0.0080894125	0.0023852	5.41412	0.0002043325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	802	0.001177995	0.00025960375	0.0072470625	0.0023424125	5.41136	0.00020442625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	803	0.00121560875	0.0002594825	0.007760275	0.002376575	5.41035	0.00020421875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	804	0.00121183125	0.00025929875	0.00807115	0.002380175	5.40807	0.000203845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	805	0.00117768875	0.00025926375	0.00723215	0.0023392125	5.40933	0.00020399
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	806	0.00121503125	0.000259175	0.00774175	0.0023735	5.40737	0.00020378125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	807	0.00117725625	0.00025895875	0.007217125	0.0023363125	5.40445	0.00020357
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	808	0.00121142375	0.00025879625	0.008052425	0.0023756	5.40259	0.0002033825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	809	0.00121492	0.00025868	0.00772375	0.002368925	5.40013	0.00020331
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	810	0.00117707625	0.00025851375	0.0072020625	0.0023322625	5.39756	0.00020309125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	811	0.00121121375	0.00025833125	0.0080335625	0.0023713375	5.39523	0.00020291875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	812	0.00117645625	0.00025813	0.0072222375	0.002329325	5.39309	0.000202815
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	813	0.00121068	0.00025802875	0.008014525	0.002368275	5.39232	0.00020246875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	814	0.00117594375	0.000257895	0.0072070125	0.0023269625	5.39077	0.00020236875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	815	0.0012099625	0.00025769625	0.007995025	0.0023649875	5.38876	0.00020207
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	816	0.00117564875	0.000257445	0.0071919125	0.0023228875	5.38758	0.000201965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	817	0.001209595	0.00025719625	0.007976275	0.00236035	5.38519	0.00020159625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	818	0.0011753125	0.00025689	0.0071769	0.0023179625	5.38302	0.00020151375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	819	0.0012092975	0.00025663375	0.0079578	0.0023552625	5.38066	0.0002011125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	820	0.00117503625	0.0002565675	0.007163025	0.002314975	5.37943	0.00020121125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	821	0.00120888625	0.0002561025	0.0079437	0.00235045	5.3768	0.00020060375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	822	0.00117454	0.000256065	0.0071481375	0.00231045	5.37593	0.00020072125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	823	0.00117450125	0.00025585875	0.00713615	0.0023084125	5.3741	0.000200295
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	824	0.00117402875	0.000255395	0.007121175	0.0023042125	5.37139	0.000199895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	825	0.001208045	0.00025534375	0.007925625	0.002343725	5.36963	0.00020009
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	826	0.00120778875	0.00025519375	0.00790905	0.0023419375	5.36758	0.00019956375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	827	0.0011737825	0.0002550525	0.0071063	0.002301	5.36485	0.0001995925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	828	0.0012074775	0.00025480375	0.007890475	0.0023382	5.36225	0.00019912125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	829	0.00117351125	0.00025472375	0.0070915	0.0022979125	5.36001	0.00019913625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	830	0.00120708875	0.00025443125	0.007872025	0.0023346125	5.35752	0.000198805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	831	0.0011731275	0.000254255	0.0070764625	0.0022937125	5.3554	0.0001987325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	832	0.00120631875	0.00025391375	0.00785375	0.002329825	5.35319	0.00019829625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	833	0.00117288875	0.00025387375	0.00706175	0.0022902625	5.35083	0.0001982525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	834	0.00120520625	0.0002536075	0.0078347375	0.0023267875	5.34937	0.000197855
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	835	0.0011726825	0.00025337125	0.0070474125	0.002285775	5.34675	0.00019784875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	836	0.0012049725	0.0002531925	0.00781695	0.00232285	5.34531	0.00019741875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	837	0.00117232125	0.00025312875	0.007034425	0.002283525	5.34287	0.0001975025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	838	0.0012039725	0.00025257875	0.0077982375	0.0023173375	5.34136	0.000196895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	839	0.00117221375	0.000252475	0.007022725	0.0022778875	5.33893	0.0001970875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	840	0.00120355875	0.00025206375	0.0077800875	0.0023126	5.33711	0.0001964075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	841	0.0011720425	0.0002519475	0.007008225	0.0022732125	5.33529	0.00019665875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	842	0.0011718725	0.00025157375	0.0069945	0.0022698125	5.33471	0.00019625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	843	0.0012032575	0.000251555	0.0077617625	0.002307925	5.33214	0.00019593125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	844	0.0011716125	0.000251195	0.0069866875	0.0022663625	5.32977	0.0001958025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	845	0.00120311125	0.00025105375	0.0077438	0.002303325	5.3277	0.00019549
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	846	0.001171385	0.00025071875	0.0069733375	0.0022621125	5.32557	0.00019535875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	847	0.0012029925	0.00025047875	0.0077279	0.0022981375	5.322	0.00019499
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	848	0.0011706875	0.0002501325	0.0069588125	0.0022569875	5.32058	0.00019495625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	849	0.00120237125	0.00024992375	0.00771035	0.002292975	5.31948	0.00019471
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	850	0.0011704375	0.00024989125	0.006944725	0.0022546	5.31809	0.00019458875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	851	0.0012020575	0.00024952375	0.0076929	0.0022891875	5.3165	0.00019430625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	852	0.0012012275	0.0002492975	0.0076747	0.002286775	5.31439	0.00019386875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	853	0.00117003125	0.00024923125	0.0069301	0.0022488625	5.31252	0.0001941525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	854	0.00120110125	0.00024893	0.007657125	0.0022832375	5.31096	0.00019345625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	855	0.00116982	0.00024881	0.0069162375	0.00224505	5.30856	0.0001937475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	856	0.001200185	0.00024839	0.0076389125	0.0022783125	5.30676	0.00019299375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	857	0.00116939625	0.00024833625	0.00690945	0.0022407875	5.30472	0.00019331375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	858	0.0011997425	0.00024809	0.0076281625	0.0022754875	5.30284	0.00019257125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	859	0.00116921	0.000247935	0.0069046625	0.00223725	5.30074	0.0001929525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	860	0.00116891625	0.00024753375	0.00689065	0.0022335875	5.30011	0.0001925125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	861	0.00119889	0.0002474675	0.0076108125	0.0022699375	5.2978	0.0001921225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	862	0.00119864	0.0002470975	0.00759335	0.0022664125	5.29589	0.00019165375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	863	0.00116837125	0.00024693	0.0068777125	0.002228325	5.29403	0.00019211
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	864	0.00119838625	0.00024667375	0.00758385	0.0022626	5.2916	0.0001912275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	865	0.0011682975	0.0002463375	0.0068647125	0.00222315	5.2899	0.00019168625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	866	0.00119801375	0.00024601625	0.007567125	0.0022567375	5.2883	0.00019075375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	867	0.00116788375	0.0002459875	0.0068508875	0.002219925	5.28646	0.00019128
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	868	0.00119773	0.00024597875	0.00755105	0.0022559125	5.28516	0.000190195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	869	0.0011968775	0.00024570125	0.0075623125	0.0022535375	5.28373	0.00018966
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	870	0.00116751125	0.00024555375	0.0068390375	0.002216025	5.28229	0.00019092125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	871	0.00119707625	0.0002454625	0.0075338375	0.0022512375	5.28082	0.00018971
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	872	0.00116721625	0.00024518625	0.00682515	0.00221265	5.27933	0.000190485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	873	0.00119641375	0.0002450725	0.007545175	0.0022479125	5.27681	0.0001891825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	874	0.00116691875	0.0002447225	0.0068116125	0.0022085125	5.2751	0.00019011125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	875	0.0011959625	0.00024453875	0.007712725	0.00224325	5.27294	0.00018886125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	876	0.0011665925	0.0002444975	0.0067981125	0.0022063	5.27145	0.00018973625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	877	0.00119567875	0.00024418875	0.0076957125	0.0022399	5.2698	0.00018840875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	878	0.0011947375	0.0002441275	0.0076843625	0.002238875	5.2689	0.00018830375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	879	0.00116633375	0.000243965	0.0067843875	0.0022016125	5.26714	0.00018935125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	880	0.00119447	0.00024352125	0.007667175	0.0022334625	5.2654	0.000187875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	881	0.0011659225	0.0002434475	0.006770525	0.00219705	5.26413	0.00018895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	882	0.00119403625	0.0002430025	0.0076503375	0.0022287625	5.26212	0.00018745
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	883	0.001165755	0.00024294375	0.0067574125	0.0021925875	5.26025	0.00018856125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	884	0.00116546	0.00024269375	0.0067438375	0.0021901625	5.25855	0.00018810125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	885	0.00119356	0.00024257375	0.0076330875	0.0022247625	5.25683	0.0001870525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	886	0.0011649175	0.0002422425	0.0067299125	0.002186125	5.25488	0.00018770625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	887	0.0011930475	0.00024213	0.007616125	0.0022206875	5.25321	0.00018659
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	888	0.0011645575	0.00024196625	0.0067164875	0.0021835	5.25126	0.000187365
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	889	0.00119234375	0.0002419475	0.00757145	0.0022177125	5.25001	0.000185845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	890	0.00119257625	0.0002418	0.0075991625	0.0022175125	5.24818	0.00018613
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	891	0.0011920075	0.00024161375	0.0075563	0.0022145	5.24573	0.00018538375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	892	0.00119253375	0.0002415925	0.007587225	0.002215375	5.24363	0.00018574125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	893	0.00116306625	0.00024140875	0.0067025	0.0021786125	5.23959	0.0001869075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	894	0.001162905	0.000240975	0.00668925	0.002174725	5.23789	0.0001865125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	895	0.00116239875	0.000240615	0.0066757375	0.002171425	5.23533	0.0001861375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	896	0.0011605875	0.000240225	0.0067469	0.00217235	5.23369	0.00018592875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	897	0.0011622225	0.00024002	0.0066624625	0.0021662375	5.23199	0.0001857575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	898	0.00116030125	0.000239845	0.0067391125	0.002168875	5.22937	0.00018564125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	899	0.001162005	0.000239795	0.0066494	0.002164025	5.22763	0.00018536625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	900	0.00116123375	0.00023937375	0.0066359625	0.0021602375	5.227	0.00018497875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	901	0.0011594	0.00023929375	0.006726075	0.0021640375	5.22554	0.0001852175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	902	0.00116098375	0.00023897125	0.0066227375	0.002156625	5.2226	0.0001846125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	903	0.00115906375	0.0002388625	0.006712725	0.00216015	5.2208	0.00018484375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	904	0.001158375	0.00023835875	0.006699575	0.0021557	5.21836	0.0001844875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	905	0.0011583575	0.00023795125	0.0066866625	0.0021520125	5.21713	0.000184055
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	906	0.00115816	0.00023763625	0.006673325	0.0021490875	5.21544	0.000183675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	907	0.00115796125	0.00023716625	0.0066604375	0.0021448875	5.21384	0.00018331625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	908	0.0011574425	0.00023671375	0.006647075	0.0021408625	5.21167	0.00018291625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	909	0.0011571075	0.0002364625	0.0066341375	0.0021384375	5.20974	0.00018269
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	910	0.00115661875	0.00023604375	0.0066209125	0.002134675	5.20755	0.00018225625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	911	0.0011562225	0.00023567875	0.006607875	0.002131325	5.20564	0.00018189625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	912	0.00115524375	0.0002353375	0.006598375	0.0021281875	5.20238	0.0001815175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	913	0.00115516	0.00023502875	0.0065859625	0.0021252875	5.2012	0.00018113875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	914	0.00115487875	0.000234525	0.006573225	0.00212085	5.19941	0.00018073375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	915	0.00115440625	0.00023415	0.0065604375	0.0021174375	5.19735	0.0001803925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	916	0.00115418375	0.00023385125	0.0065476	0.0021146625	5.19565	0.0001800425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	917	0.00115364375	0.000233675	0.0065238125	0.002112575	5.19399	0.00017957625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	918	0.001153985	0.00023355375	0.006535225	0.0021119125	5.19227	0.00017969125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	919	0.00115289	0.00023320625	0.0065105	0.0021084125	5.1898	0.0001791725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	920	0.0011524575	0.0002329375	0.006497875	0.0021058625	5.18759	0.000178785
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	921	0.001151865	0.000232565	0.00648505	0.002102475	5.18521	0.0001784225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	922	0.001151495	0.00023246375	0.006472425	0.002101275	5.18336	0.00017809875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	923	0.0011511975	0.00023235875	0.00646105	0.0021001375	5.18182	0.0001777525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	924	0.0011511325	0.00023208375	0.0064486125	0.00209755	5.18047	0.00017740625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	925	0.0011505225	0.00023169375	0.0064356375	0.00209405	5.17822	0.00017708625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	926	0.00114972625	0.00023110625	0.006423025	0.00208895	5.1755	0.0001767225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	927	0.00114969875	0.00023055375	0.00641125	0.00208415	5.17438	0.000176405
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	928	0.0011491625	0.00023012875	0.006398575	0.0020803625	5.17212	0.000176015
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	929	0.0011487525	0.00022973625	0.00638815	0.0020768375	5.17036	0.00017568875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	930	0.00114847375	0.00022936375	0.00637605	0.0020734625	5.16891	0.00017534625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	931	0.001148235	0.000228985	0.0063644375	0.0020700625	5.16758	0.00017503
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	932	0.00114784875	0.00022871125	0.0063520625	0.0020674875	5.16577	0.00017471625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	933	0.0011474525	0.00022834875	0.0063397625	0.0020641875	5.16384	0.00017434875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	934	0.0011472825	0.00022789	0.0063277875	0.00206015	5.16218	0.00017401375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	935	0.00114724625	0.00022760125	0.0063159	0.0020574875	5.16088	0.000173665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	936	0.00114672875	0.0002272	0.006304725	0.0020539	5.15891	0.00017333
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	937	0.00114644	0.00022679375	0.0062937625	0.0020502625	5.15726	0.00017300625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	938	0.00114615875	0.000226365	0.0062818125	0.002046475	5.15559	0.0001726825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	939	0.00114566375	0.00022600875	0.0062695875	0.0020432375	5.15339	0.0001723475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	940	0.00114536125	0.00022570625	0.0062577125	0.00204045	5.15159	0.00017205
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	941	0.001145255	0.00022519625	0.00624595	0.002036	5.15029	0.00017174375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	942	0.0011420025	0.000224965	0.0061287375	0.002030375	5.14832	0.000172205
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	943	0.00114481375	0.00022481375	0.0062341875	0.00203255	5.14696	0.0001714125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	944	0.00114170125	0.0002244975	0.006117	0.00202625	5.1451	0.00017182625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	945	0.001141175	0.00022431625	0.0061066625	0.0020244625	5.14373	0.000171545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	946	0.00114454	0.00022427875	0.0062232375	0.0020278875	5.14206	0.00017108
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	947	0.001144185	0.00022420875	0.00621155	0.002026975	5.14005	0.0001706325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	948	0.0011438475	0.00022396625	0.006200775	0.0020247	5.13855	0.0001703275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	949	0.00114086	0.0002239625	0.0060956	0.0020212625	5.13773	0.00017119
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	950	0.00114058625	0.000223655	0.006085425	0.002018475	5.13666	0.00017090875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	951	0.0011435325	0.0002235125	0.0061898875	0.0020207125	5.13465	0.000170005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	952	0.00114038875	0.00022327375	0.0060745125	0.0020150875	5.13296	0.0001706125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	953	0.001143135	0.00022314875	0.006178075	0.0020174375	5.13127	0.000169675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	954	0.0011403475	0.00022297125	0.0060634625	0.0020123125	5.12923	0.000170335
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	955	0.00114289	0.0002229025	0.0061666375	0.0020151375	5.12747	0.0001693475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	956	0.001139635	0.00022255375	0.006052725	0.0020086625	5.12635	0.00017002125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	957	0.001142905	0.00022248875	0.00615605	0.0020114625	5.12472	0.00016901
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	958	0.0011386875	0.0002222325	0.006040975	0.0020056875	5.12364	0.00016959375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	959	0.00114291125	0.0002220875	0.00614475	0.0020078875	5.12138	0.0001686775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	960	0.00113849	0.00022192	0.0060302625	0.0020028875	5.11803	0.0001692675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	961	0.00113818875	0.00022180625	0.0060192	0.0020016125	5.11671	0.00016895875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	962	0.00114246125	0.00022172375	0.0061334375	0.0020046125	5.11502	0.000168375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	963	0.00113752125	0.000221635	0.0059861	0.0019992	5.11392	0.00016832
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	964	0.00113769875	0.00022148625	0.0059967625	0.0019983375	5.11189	0.00016832375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	965	0.00113814625	0.00022148	0.0060081125	0.00199865	5.11041	0.00016858
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	966	0.00113752625	0.00022127375	0.0059754375	0.0019959625	5.10952	0.00016798875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	967	0.00113739375	0.00022102625	0.00597975	0.0019936375	5.10902	0.000167795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	968	0.00113705875	0.00022066125	0.00596885	0.001990375	5.10717	0.00016746625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	969	0.00113702125	0.00022035625	0.0059580875	0.0019875875	5.10615	0.00016716125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	970	0.00113695125	0.0002201275	0.005947725	0.0019854375	5.10505	0.00016683125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	971	0.00113670375	0.00021980375	0.00593725	0.0019825125	5.10365	0.00016650375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	972	0.0011361025	0.00021942875	0.0059264375	0.0019792	5.10134	0.00016614625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	973	0.00113568625	0.0002189925	0.005918575	0.0019754	5.09977	0.00016583375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	974	0.00113536375	0.00021868375	0.0059078625	0.0019726	5.098	0.00016548
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	975	0.00113515875	0.000218325	0.0058972375	0.001969375	5.09648	0.00016513
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	976	0.00113484	0.00021800375	0.005886425	0.00196645	5.09457	0.000164805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	977	0.00113473125	0.00021776125	0.005876125	0.0019642	5.09328	0.00016444375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	978	0.00113443375	0.00021753875	0.00586545	0.0019620875	5.09176	0.0001641225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	979	0.0011341975	0.00021722875	0.0058559125	0.0019592875	5.09052	0.00016376875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	980	0.0011338225	0.00021699875	0.0058453125	0.0019571125	5.0887	0.00016346875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	981	0.00113331375	0.0002165325	0.0058349125	0.0019530625	5.08693	0.00016316
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	982	0.00113307375	0.00021609125	0.0058244	0.0019492	5.08545	0.00016286
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	983	0.00113261625	0.00021580125	0.0058139625	0.00194655	5.08348	0.00016254375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	984	0.001132365	0.00021551125	0.0058036625	0.0019439	5.08206	0.00016221125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	985	0.00113204625	0.00021531375	0.0057931375	0.001941975	5.08018	0.0001619175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	986	0.00113170625	0.00021483	0.0057831125	0.0019377875	5.07848	0.00016161875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	987	0.00113138875	0.000214435	0.0057726875	0.0019342875	5.07671	0.00016131125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	988	0.00113118375	0.00021421625	0.00576245	0.0019322125	5.07512	0.000160995
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	989	0.00113112	0.00021398625	0.0057522375	0.00193005	5.07403	0.00016071875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	990	0.0011307125	0.00021367375	0.00574175	0.0019272	5.07205	0.0001604375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	991	0.00113047375	0.000213235	0.0057315875	0.0019233625	5.07035	0.00016014125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	992	0.001130345	0.00021284125	0.005722525	0.0019199875	5.06931	0.00015987
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	993	0.00113014875	0.0002125775	0.0057127875	0.001917575	5.0679	0.0001595575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	994	0.00113002625	0.000212235	0.005703775	0.001914525	5.06674	0.00015925125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	995	0.00112936375	0.000212	0.0056943875	0.0019123125	5.06451	0.00015895875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	996	0.00112901	0.00021160125	0.0056843375	0.001908775	5.06283	0.00015864375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	997	0.00112890375	0.00021126	0.005674475	0.001905725	5.06157	0.00015831625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	998	0.00112852625	0.000210975	0.0056646125	0.00190315	5.05974	0.00015799375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	999	0.00112831125	0.0002106	0.00565455	0.001899825	5.05819	0.00015767625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1000	0.00112745625	0.00021028125	0.005644225	0.0018969625	5.05563	0.00015740875


==> results/dpt/pool/pool_mala.txt <==
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1	0.1082	0.0827948	3.06479	0.809768	53.6466	0.0815734
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	2	0.0836718	0.0762906	1.53266	0.702759	42.2799	0.0731017
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	3	0.0710863	0.0483848	0.968953	0.446525	36.333	0.0468398
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	4	0.0635436	0.0323724	0.794249	0.302688	32.7185	0.0308151
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	5	0.0580897	0.0260365	0.882995	0.247519	30.0439	0.025094
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	6	0.0507108	0.0228885	0.749023	0.213001	28.0636	0.0219819
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	7	0.0540058	0.0225701	0.73828	0.212827	26.4296	0.0214225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	8	0.0480316	0.0203909	0.656893	0.189271	25.0957	0.0195531
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	9	0.0366327	0.0189487	0.836573	0.16978	24.0645	0.0191067
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	10	0.0357451	0.0189264	0.780507	0.168252	23.0527	0.0190319
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	11	0.0397466	0.0187976	1.11895	0.17406	22.1814	0.0188966
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	12	0.0386283	0.0183202	1.00413	0.168207	21.4693	0.0184231
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	13	0.0375936	0.0182622	0.912339	0.165919	20.8831	0.018379
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	14	0.0349284	0.0180834	0.713138	0.160242	20.2878	0.0181071
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	15	0.045908	0.0174788	0.690271	0.164195	19.7296	0.0167651
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	16	0.0409152	0.0170769	0.460771	0.154909	19.2183	0.0170244
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	17	0.0341686	0.0167247	0.648272	0.148215	18.7645	0.0167365
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	18	0.0422747	0.0165018	0.512897	0.151475	18.3335	0.0163054
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	19	0.0335037	0.0162644	0.592581	0.143668	17.9288	0.0161875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	20	0.0328367	0.0156276	0.543679	0.137785	17.5772	0.0154447
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	21	0.0439242	0.0156011	0.592033	0.146423	17.2223	0.0152823
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	22	0.0322395	0.0142246	0.504664	0.125826	16.916	0.0139734
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	23	0.0317295	0.0138967	0.471036	0.122566	16.6449	0.0136773
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	24	0.031241	0.0131939	0.443773	0.116342	16.3871	0.0130456
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	25	0.0307523	0.0123691	0.416361	0.109211	16.1254	0.0122186
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	26	0.030287	0.0117032	0.38987	0.103349	15.8785	0.0114706
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	27	0.0298553	0.0110368	0.365933	0.09757	15.6485	0.0108416
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	28	0.0294409	0.0104341	0.345315	0.0923247	15.4302	0.010221
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	29	0.0290478	0.00987735	0.326534	0.0874812	15.2184	0.00964705
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	30	0.0223683	0.00956134	0.151974	0.0818851	15.0109	0.00899469
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	31	0.028666	0.00947784	0.309553	0.0839288	14.7992	0.00920841
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	32	0.0225049	0.00936642	0.155674	0.0804471	14.5986	0.00886564
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	33	0.0222299	0.00930272	0.148022	0.0796935	14.4331	0.00873967
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	34	0.0282805	0.00907307	0.29363	0.0804444	14.2664	0.00881749
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	35	0.0221034	0.00901013	0.144263	0.0772332	14.1021	0.00848735
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	36	0.0158374	0.00880087	0.165213	0.0884031	13.9504	0.00814066
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	37	0.015814	0.00879445	0.164839	0.0883302	13.8158	0.00813293
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	38	0.0219838	0.00877772	0.140617	0.0752637	13.6861	0.00825217
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	39	0.0157964	0.00875532	0.163813	0.0878621	13.5554	0.00808761
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	40	0.0157749	0.00870067	0.162649	0.0872615	13.4242	0.00803498
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	41	0.027912	0.00869499	0.279502	0.0772782	13.2923	0.00845381
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	42	0.0262047	0.00868693	0.248424	0.0760025	13.1626	0.0084147
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	43	0.0226425	0.00868029	0.157939	0.0750597	13.0388	0.00814222
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	44	0.0158602	0.00865499	0.164569	0.0867639	12.9192	0.00798337
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	45	0.0157517	0.00864799	0.161346	0.0866641	12.8031	0.00798325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	46	0.0157242	0.00860866	0.159774	0.0861677	12.6952	0.00791934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	47	0.0156986	0.00852761	0.158272	0.0853415	12.5843	0.00783864
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	48	0.015885	0.00852421	0.164026	0.0852284	12.476	0.007841
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	49	0.0218637	0.00851503	0.137445	0.0730547	12.3733	0.00800317
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	50	0.0153799	0.00851292	0.167751	0.0836097	12.2755	0.00779336
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	51	0.0153648	0.0084779	0.16736	0.0832033	12.1851	0.0077325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	52	0.0153946	0.0084637	0.168135	0.0833417	12.0992	0.00777284
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	53	0.015677	0.00844304	0.157212	0.0844973	12.0158	0.00776338
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	54	0.0153461	0.00843693	0.166046	0.08274	11.9288	0.00767304
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	55	0.0264465	0.00842495	0.257861	0.0741037	11.8549	0.00812863
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	56	0.0159125	0.00842098	0.163817	0.0839994	11.7764	0.00772473
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	57	0.0275863	0.00839659	0.29342	0.0747795	11.7003	0.0081551
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	58	0.0154119	0.00839464	0.16781	0.0828691	11.6199	0.00772272
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	59	0.0153276	0.00839154	0.164634	0.0822371	11.54	0.0076169
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	60	0.0153089	0.00838913	0.163264	0.0820858	11.4625	0.00757974
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	61	0.0156593	0.00838266	0.158283	0.083861	11.3922	0.00770434
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	62	0.0152915	0.00836516	0.162143	0.0817621	11.323	0.00754939
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	63	0.025958	0.00834361	0.240601	0.0731242	11.2547	0.00805799
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	64	0.0156401	0.00834336	0.164307	0.0834271	11.1897	0.00767402
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	65	0.0156191	0.00831877	0.165292	0.083115	11.1235	0.00763864
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	66	0.0152706	0.00831	0.161292	0.0811954	11.0532	0.00749534
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	67	0.015433	0.00830656	0.165903	0.082159	10.9919	0.00764271
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	68	0.0217479	0.00830401	0.134262	0.0712656	10.9305	0.00779971
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	69	0.015599	0.00829324	0.164939	0.0827727	10.8662	0.00758886
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	70	0.0154552	0.00827148	0.164681	0.0819071	10.8062	0.00759642
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	71	0.026697	0.00825903	0.268763	0.072998	10.7412	0.0079761
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	72	0.0154776	0.00825285	0.164454	0.0818185	10.6802	0.00757322
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	73	0.0159336	0.00824117	0.163126	0.0820093	10.619	0.00754573
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	74	0.0155798	0.00824069	0.165394	0.0822414	10.5617	0.00754269
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	75	0.0152481	0.00823647	0.160095	0.080479	10.5041	0.00741732
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	76	0.0154993	0.0082316	0.163678	0.0817211	10.4496	0.00753891
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	77	0.0155594	0.00822388	0.164388	0.0819644	10.3978	0.00751945
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	78	0.0155191	0.00822383	0.163469	0.0817514	10.3442	0.00752355
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	79	0.0155396	0.00822364	0.163563	0.0818354	10.2951	0.00751657
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	80	0.0272752	0.00817225	0.290712	0.0727862	10.2448	0.00792805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	81	0.0152265	0.00817111	0.158877	0.0798252	10.1958	0.00734223
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	82	0.0269802	0.0081644	0.27875	0.0724821	10.1493	0.00790023
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	83	0.0152056	0.00810787	0.158064	0.0792035	10.1001	0.0072665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	84	0.0227724	0.00809759	0.161401	0.0704971	10.0517	0.00757591
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	85	0.0216385	0.00809651	0.131022	0.0695014	10.0098	0.00761066
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	86	0.0159554	0.00808196	0.1624	0.08021	9.96638	0.00739093
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	87	0.015186	0.00805744	0.15717	0.0786871	9.91892	0.00720504
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	88	0.0257223	0.00805037	0.234265	0.0706877	9.87665	0.00774946
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	89	0.0151671	0.00801155	0.156072	0.0781985	9.83355	0.00714032
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	90	0.0151483	0.00795847	0.154978	0.0776544	9.79524	0.00708675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	91	0.0159764	0.0079461	0.160449	0.0786771	9.75625	0.00726753
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	92	0.0254786	0.00793218	0.225289	0.0695482	9.71382	0.00762025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	93	0.0151272	0.00789128	0.154236	0.0770045	9.67378	0.00702493
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	94	0.0215136	0.00782991	0.128994	0.0672864	9.6369	0.00732946
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	95	0.0151051	0.00781807	0.153348	0.0763077	9.60025	0.00695765
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	96	0.0160028	0.00780502	0.159332	0.0770409	9.56143	0.00712506
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	97	0.0150861	0.00776543	0.152648	0.0757741	9.51999	0.00689139
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	98	0.0150674	0.00771855	0.151624	0.0752846	9.48388	0.00684048
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	99	0.0252433	0.00769895	0.216741	0.0674904	9.44643	0.00736284
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	100	0.0214054	0.00768886	0.129515	0.0661107	9.40806	0.0071186
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	101	0.0150501	0.00765967	0.150578	0.0747014	9.37789	0.00679034
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	102	0.0160228	0.00762789	0.156962	0.0750736	9.34604	0.00694273
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	103	0.0150335	0.00760878	0.153598	0.0742167	9.31622	0.00675035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	104	0.0150152	0.00755593	0.158024	0.0737353	9.28705	0.00671346
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	105	0.0212962	0.00754566	0.127463	0.0648756	9.25602	0.00696183
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	106	0.0250216	0.00753201	0.216938	0.0660932	9.22795	0.00711547
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	107	0.0229057	0.00750256	0.164791	0.0658319	9.19895	0.00698184
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	108	0.0149983	0.00749636	0.16056	0.0731919	9.16917	0.00666794
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	109	0.0160459	0.00746681	0.151542	0.0732383	9.13589	0.00677484
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	110	0.0149814	0.00746508	0.171966	0.0729497	9.10185	0.00664987
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	111	0.0149508	0.00744476	0.207689	0.0729488	9.07162	0.00664684
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	112	0.0149649	0.00744305	0.183729	0.0727991	9.0457	0.0066375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	113	0.0149385	0.00743271	0.217671	0.0728968	9.01801	0.00663434
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	114	0.01492	0.00742635	0.235136	0.0729824	8.98724	0.00663818
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	115	0.0147306	0.00741919	0.263764	0.0732528	8.9594	0.0066035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	116	0.0147158	0.00740485	0.26193	0.073033	8.93073	0.00658244
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	117	0.0147011	0.00740396	0.259943	0.0729197	8.90108	0.0065662
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	118	0.0149016	0.00740275	0.24219	0.0728184	8.87329	0.00661807
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	119	0.014744	0.00738838	0.259829	0.0729232	8.85123	0.006579
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	120	0.0146886	0.00738792	0.257969	0.0726836	8.82716	0.00653667
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	121	0.0148849	0.00735401	0.240447	0.0723297	8.80466	0.00657099
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	122	0.0147577	0.00734932	0.254376	0.0724564	8.78122	0.00654588
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	123	0.0146757	0.00734001	0.25606	0.0721963	8.75903	0.00648525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	124	0.0160707	0.00732762	0.141422	0.0716383	8.73532	0.00662829
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	125	0.0148716	0.0073264	0.239418	0.0720454	8.7124	0.00654413
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	126	0.0211861	0.00732388	0.124556	0.0630087	8.68955	0.00677472
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	127	0.0147697	0.00731096	0.249978	0.0720351	8.6636	0.00651606
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	128	0.0148586	0.00729963	0.239054	0.0717882	8.64064	0.00651578
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	129	0.0146623	0.00729546	0.254192	0.0717343	8.61663	0.00644176
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	130	0.0147847	0.00729245	0.246126	0.0717965	8.59249	0.00649176
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	131	0.0148157	0.00728761	0.241511	0.0716842	8.57019	0.00648204
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	132	0.0147996	0.00728654	0.243346	0.0716983	8.5499	0.006481
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	133	0.01483	0.00727698	0.240121	0.0715887	8.53022	0.00647733
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	134	0.0148448	0.00727635	0.239352	0.0715731	8.50971	0.00648641
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	135	0.01465	0.0072748	0.252315	0.0714662	8.48692	0.00640813
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	136	0.0146372	0.00727328	0.250475	0.0713548	8.46502	0.00639259
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	137	0.0248019	0.0072699	0.216861	0.0639742	8.44352	0.00679541
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	138	0.0146214	0.00726475	0.248633	0.071187	8.42377	0.00637506
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	139	0.0146085	0.00724993	0.246729	0.0709689	8.40314	0.00635118
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	140	0.0145929	0.00722263	0.244894	0.0706534	8.38572	0.00631562
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	141	0.0206798	0.00720418	0.113129	0.0616769	8.36558	0.00643064
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	142	0.020778	0.00718689	0.115128	0.0616088	8.34256	0.00644319
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	143	0.0210827	0.00716501	0.12237	0.0616573	8.31927	0.00661343
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	144	0.0160976	0.00716161	0.131796	0.0697515	8.29876	0.0064483
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	145	0.0209753	0.00715632	0.120063	0.0615118	8.27829	0.00654559
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	146	0.0145803	0.0071555	0.243131	0.0700168	8.25649	0.00626194
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	147	0.0205857	0.00710935	0.110883	0.0608444	8.23526	0.00635833
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	148	0.0145688	0.00710341	0.241341	0.0695034	8.21787	0.00621211
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	149	0.0208768	0.00710017	0.117398	0.0609861	8.19682	0.00642906
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	150	0.0245813	0.00709488	0.210604	0.0626204	8.17662	0.0066045
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	151	0.0145511	0.00704461	0.239774	0.0689387	8.15653	0.00615706
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	152	0.0145353	0.00701506	0.238465	0.0686204	8.13774	0.00612124
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	153	0.023036	0.00700921	0.165127	0.061886	8.1193	0.00649306
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	154	0.0145214	0.00698819	0.236884	0.0683219	8.10197	0.00609953
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	155	0.0204988	0.00698145	0.108617	0.0597504	8.08276	0.00621732
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	156	0.0161248	0.00698059	0.123939	0.0677989	8.06518	0.00627234
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	157	0.0145091	0.0069571	0.235255	0.0679871	8.04948	0.0060693
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	158	0.0144951	0.00691353	0.233611	0.0675537	8.03335	0.00603023
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	159	0.0243931	0.00688341	0.203928	0.0609456	8.01797	0.00642545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	160	0.0204076	0.00686203	0.106576	0.058733	8.00235	0.00607769
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	161	0.0144803	0.00686105	0.231953	0.0670466	7.98504	0.00597646
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	162	0.0161537	0.00682533	0.117603	0.0660519	7.96793	0.00611696
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	163	0.0144665	0.00682127	0.23033	0.0666511	7.95101	0.00593501
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	164	0.0203223	0.00679877	0.104377	0.0581685	7.93411	0.00599217
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	165	0.0144525	0.00679614	0.228929	0.0663961	7.91798	0.0059015
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	166	0.0202425	0.0067813	0.10233	0.057975	7.90415	0.0059426
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	167	0.0144383	0.00677442	0.227639	0.066193	7.88824	0.00587179
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	168	0.0242082	0.00675618	0.197056	0.059877	7.87272	0.00631148
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	169	0.0144263	0.00674777	0.226384	0.0659544	7.85705	0.00584815
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	170	0.0231879	0.00672453	0.169828	0.0597383	7.84266	0.00622268
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	171	0.0144142	0.00670625	0.224832	0.0655381	7.82793	0.00579722
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	172	0.0144009	0.00668183	0.223261	0.0652608	7.81377	0.00576109
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	173	0.0161798	0.00667247	0.113083	0.0643715	7.8005	0.00596934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	174	0.0143872	0.00666982	0.222157	0.0650868	7.78815	0.00573091
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	175	0.0143745	0.00664207	0.221962	0.0647871	7.77243	0.00570067
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	176	0.0143627	0.00662801	0.222759	0.0646038	7.75863	0.00569491
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	177	0.0201551	0.00662434	0.100307	0.0566586	7.74379	0.00577621
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	178	0.0143483	0.00661465	0.223891	0.0644231	7.73101	0.00568673
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	179	0.0143323	0.00660807	0.226272	0.0643002	7.71624	0.0056778
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	180	0.0143067	0.00659224	0.223583	0.0640232	7.7024	0.00562739
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	181	0.0240194	0.00659185	0.191573	0.0586371	7.68867	0.00616011
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	182	0.0143187	0.00658172	0.225154	0.0640108	7.6759	0.0056413
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	183	0.0142942	0.00658049	0.222006	0.0638521	7.66336	0.00561144
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	184	0.0142787	0.00654698	0.220419	0.0635104	7.65134	0.00557625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	185	0.0142636	0.00651014	0.218903	0.0631445	7.63775	0.0055487
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	186	0.0233317	0.00649144	0.174625	0.0579998	7.62154	0.00598146
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	187	0.014246	0.00647108	0.217384	0.0627581	7.60692	0.00552012
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	188	0.0162065	0.00646902	0.109878	0.0622583	7.59469	0.00578669
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	189	0.0200661	0.00645764	0.098645	0.0552702	7.58431	0.00559981
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	190	0.0238266	0.0064439	0.186756	0.0574996	7.57473	0.00602593
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	191	0.0236438	0.00643586	0.182684	0.0575836	7.56257	0.00600929
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	192	0.0142289	0.00642042	0.215897	0.0622833	7.55195	0.00548109
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	193	0.0142137	0.00638985	0.214434	0.0619724	7.54183	0.00545641
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	194	0.0141983	0.00637569	0.213096	0.0618015	7.53072	0.00543242
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	195	0.0199847	0.00634815	0.0971101	0.0543465	7.51851	0.00544209
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	196	0.0141825	0.00634276	0.211739	0.0614866	7.50643	0.00539943
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	197	0.0234821	0.0063394	0.17853	0.0567321	7.49469	0.00589658
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	198	0.0162294	0.00633428	0.108305	0.0607658	7.48271	0.00566217
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	199	0.0141693	0.00630092	0.21043	0.0610858	7.47092	0.00536777
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	200	0.0140062	0.00629413	0.19324	0.0603149	7.4585	0.00539248
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	201	0.0139947	0.00628626	0.192035	0.0601918	7.44649	0.00538825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	202	0.0141541	0.00627319	0.209532	0.0607998	7.43595	0.00534149
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	203	0.0140144	0.0062655	0.194255	0.0601353	7.42784	0.00535756
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	204	0.0141416	0.00625257	0.208182	0.0605664	7.41884	0.00532308
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	205	0.0140232	0.00624411	0.195345	0.0600201	7.40729	0.00533068
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	206	0.0139824	0.00624282	0.190851	0.0597817	7.3948	0.00535577
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	207	0.0141274	0.00624153	0.206857	0.0604131	7.38138	0.0053162
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	208	0.019906	0.00623615	0.0955654	0.0533974	7.36983	0.00531314
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	209	0.0140341	0.00623401	0.19657	0.0599988	7.35747	0.0053182
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	210	0.0140434	0.00622594	0.197811	0.0599888	7.34483	0.00530602
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	211	0.0162558	0.00622009	0.107792	0.0594637	7.33294	0.00554689
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	212	0.014115	0.0062149	0.205803	0.0601755	7.32161	0.00529979
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	213	0.0140566	0.00621344	0.199029	0.059937	7.31007	0.00529505
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	214	0.01397	0.00620985	0.18963	0.0594553	7.29804	0.00532902
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	215	0.0198318	0.00620422	0.0936687	0.053088	7.28631	0.00523803
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	216	0.0140658	0.00618478	0.200047	0.0597299	7.27441	0.00527087
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	217	0.0141072	0.00618271	0.204576	0.0598682	7.26299	0.00526911
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	218	0.0140741	0.00618141	0.201128	0.0597357	7.25324	0.00526086
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	219	0.0197616	0.00617033	0.0920105	0.052771	7.24286	0.0051297
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	220	0.0140849	0.00616967	0.202272	0.0596818	7.23267	0.00525302
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	221	0.0140948	0.00616711	0.203284	0.0596885	7.22491	0.00525342
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	222	0.0139582	0.00616348	0.188437	0.0590218	7.21656	0.00529532
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	223	0.0139438	0.00612068	0.187347	0.05862	7.20793	0.00526072
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	224	0.016282	0.00610966	0.10736	0.0582043	7.19938	0.00545511
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	225	0.013933	0.00609658	0.186194	0.058369	7.19099	0.00523409
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	226	0.0196849	0.00607957	0.0910126	0.0519981	7.18521	0.00503374
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	227	0.0139213	0.00606171	0.185167	0.0580438	7.17911	0.00520144
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	228	0.0139129	0.00603262	0.184413	0.0577894	7.17088	0.00517666
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	229	0.0139034	0.006016	0.183915	0.0576491	7.16154	0.0051556
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	230	0.0138955	0.00600484	0.183763	0.0575746	7.153	0.00514745
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	231	0.016309	0.00599674	0.107081	0.0569383	7.14429	0.00535013
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	232	0.0138878	0.00597807	0.183496	0.0573267	7.13574	0.00512524
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	233	0.0196024	0.00597311	0.0906619	0.0510967	7.12758	0.00493865
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	234	0.0138783	0.0059472	0.183163	0.0570323	7.11868	0.00509748
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	235	0.0138707	0.00592909	0.182861	0.0568425	7.11005	0.00507219
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	236	0.0138601	0.00591237	0.182355	0.0566565	7.10127	0.00505412
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	237	0.0138496	0.00589861	0.181699	0.0564912	7.09277	0.00503458
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	238	0.0195306	0.00588938	0.0911356	0.0503903	7.08378	0.00489064
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	239	0.0163365	0.00588703	0.105694	0.0556759	7.07633	0.00524276
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	240	0.0138366	0.00588286	0.180682	0.0563099	7.06821	0.00501604
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	241	0.013824	0.00584903	0.179803	0.0559849	7.06061	0.00498473
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	242	0.019461	0.00582304	0.0923774	0.0498184	7.0527	0.00483778
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	243	0.0138141	0.00581458	0.179079	0.0556559	7.04362	0.00495261
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	244	0.0193932	0.0057905	0.094494	0.049517	7.03538	0.00482747
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	245	0.0138024	0.00578281	0.178326	0.0553585	7.02688	0.00492371
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	246	0.0137912	0.0057574	0.177449	0.0551132	7.01815	0.00490069
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	247	0.0137704	0.00574089	0.175373	0.0548845	7.00931	0.00486093
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	248	0.0137788	0.00573937	0.176418	0.0549187	7.00067	0.00487385
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	249	0.0163659	0.00573882	0.0987697	0.0539647	6.99032	0.00509851
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	250	0.0193233	0.00572443	0.0970859	0.0489531	6.98072	0.00479221
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	251	0.0137618	0.00572255	0.174564	0.0546943	6.97103	0.00483131
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	252	0.0137526	0.00571187	0.174046	0.0545703	6.96308	0.00481326
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	253	0.0137434	0.00568882	0.173308	0.0543353	6.95547	0.00478965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	254	0.0137321	0.00566032	0.172456	0.0540565	6.94612	0.00476884
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	255	0.019251	0.0056461	0.0959959	0.0482886	6.93762	0.00474738
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	256	0.0137225	0.0056453	0.171551	0.0538885	6.92993	0.00475231
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	257	0.0137124	0.00562225	0.170714	0.0536564	6.92218	0.00472137
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	258	0.0163935	0.00560033	0.0919974	0.0523603	6.91284	0.00495737
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	259	0.0137047	0.00559387	0.169992	0.0533869	6.90379	0.00468468
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	260	0.0191835	0.00557983	0.0944143	0.0477215	6.89507	0.00468774
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	261	0.0136973	0.00556572	0.169455	0.0531288	6.88523	0.00466113
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	262	0.0136897	0.00555495	0.169728	0.0530503	6.87644	0.00465027
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	263	0.0136821	0.00554818	0.169275	0.0530239	6.86837	0.0046513
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	264	0.0136734	0.00553672	0.168771	0.0529518	6.86067	0.00463831
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	265	0.0136619	0.00551202	0.167914	0.0527049	6.8527	0.00460335
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	266	0.0164202	0.00550417	0.0878302	0.0511555	6.84495	0.00484332
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	267	0.0136517	0.00549267	0.167141	0.0525066	6.83773	0.00457077
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	268	0.0191192	0.00548654	0.0928483	0.0469353	6.83039	0.00461781
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	269	0.0136442	0.0054736	0.166425	0.0523082	6.82304	0.00455016
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	270	0.0136376	0.00546229	0.165608	0.0521696	6.81521	0.00453893
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	271	0.0136274	0.00543805	0.165138	0.0519339	6.80637	0.00451761
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	272	0.0136161	0.00542853	0.164903	0.0518218	6.7975	0.00450869
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	273	0.0190522	0.00541998	0.0916738	0.0463683	6.78935	0.00456262
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	274	0.0164462	0.00541676	0.0865009	0.0501489	6.78028	0.00475376
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	275	0.0136049	0.00541488	0.164727	0.05168	6.77137	0.00449995
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	276	0.0189853	0.00539844	0.0904102	0.0461598	6.76084	0.00445878
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	277	0.0135956	0.00538558	0.164106	0.051403	6.75087	0.00447584
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	278	0.0135863	0.00536154	0.163841	0.0511727	6.74173	0.00445374
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	279	0.0135752	0.00533266	0.162967	0.0508955	6.73239	0.00442999
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	280	0.0135647	0.00533082	0.162139	0.0508352	6.72372	0.00441963
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	281	0.0135571	0.00532639	0.161386	0.0507566	6.71637	0.0044066
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	282	0.0135489	0.00531865	0.161	0.0506553	6.70837	0.00438876
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	283	0.0189139	0.00531051	0.0889534	0.0454173	6.70019	0.00434793
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	284	0.0164713	0.00530695	0.0846484	0.0489298	6.69084	0.00466784
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	285	0.0135381	0.00529369	0.160268	0.0504148	6.68298	0.00436744
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	286	0.0135308	0.00526384	0.159569	0.0501347	6.67751	0.00434266
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	287	0.0135254	0.00524097	0.158993	0.0499112	6.6697	0.00431433
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	288	0.0135176	0.00523565	0.158383	0.0498349	6.6625	0.00429269
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	289	0.0134977	0.0052302	0.157441	0.0497201	6.65468	0.00425933
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	290	0.0135067	0.00522524	0.158079	0.0497219	6.648	0.00427497
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	291	0.0134878	0.00522192	0.156723	0.0496134	6.64033	0.00424612
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	292	0.0134782	0.00520234	0.155992	0.049417	6.63223	0.004234
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	293	0.0188481	0.00520171	0.0875637	0.044512	6.62507	0.00425963
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	294	0.0134685	0.00517721	0.155354	0.0491771	6.61741	0.00421791
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	295	0.0165024	0.00516148	0.0807883	0.0474408	6.61117	0.00453373
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	296	0.0134608	0.00515175	0.154751	0.0489321	6.60491	0.00419695
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	297	0.013454	0.0051293	0.154264	0.0487125	6.59761	0.00417378
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	298	0.0187839	0.00512429	0.0862186	0.0438673	6.59022	0.00419085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	299	0.0134461	0.00511085	0.153709	0.0485243	6.5819	0.00416087
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	300	0.0134389	0.00510616	0.152956	0.0484476	6.57421	0.00414958
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	301	0.0133962	0.00509978	0.149888	0.0481994	6.56628	0.00409963
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	302	0.0134318	0.00509864	0.15234	0.0483507	6.55931	0.00413963
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	303	0.0133886	0.00509727	0.149165	0.0481442	6.5523	0.00409742
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	304	0.0134246	0.00509112	0.152118	0.0482571	6.54673	0.00413131
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	305	0.0134051	0.00508654	0.150565	0.048129	6.5407	0.00409695
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	306	0.0134183	0.00508241	0.151882	0.0481664	6.53513	0.00411378
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	307	0.0133815	0.0050792	0.148491	0.0479685	6.53089	0.00408728
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	308	0.0134115	0.00506955	0.151226	0.0480278	6.52601	0.00409642
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	309	0.0187189	0.00505611	0.084918	0.0432985	6.52229	0.00413195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	310	0.0133716	0.00505166	0.147891	0.0477238	6.51667	0.00407358
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	311	0.0165378	0.00504875	0.0791848	0.0462454	6.51123	0.00442777
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	312	0.0133634	0.0050287	0.147201	0.0475065	6.50408	0.00405664
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	313	0.0133543	0.00500949	0.146582	0.0473254	6.49833	0.0040337
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	314	0.018669	0.00499883	0.0836606	0.0428089	6.49307	0.0040678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	315	0.0133454	0.00498422	0.145992	0.0470968	6.48701	0.00401664
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	316	0.0186208	0.00496499	0.0824065	0.0425059	6.48044	0.00403435
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	317	0.0133374	0.00496134	0.145303	0.0468787	6.47282	0.00398474
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	318	0.0133276	0.0049549	0.144697	0.0467976	6.46714	0.00396969
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	319	0.0133185	0.00493673	0.144006	0.0466159	6.46156	0.00394674
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	320	0.0185711	0.00491926	0.0812966	0.0421109	6.45589	0.00399151
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	321	0.016567	0.00491749	0.0772334	0.0447586	6.44999	0.00430141
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	322	0.0133096	0.00491136	0.143332	0.0463768	6.44357	0.00392334
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	323	0.0133013	0.00488408	0.14266	0.0461223	6.43831	0.00390434
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	324	0.0185232	0.00487852	0.0802394	0.0417578	6.4334	0.00396165
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	325	0.0132929	0.00486265	0.142017	0.045916	6.42868	0.00388928
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	326	0.0184738	0.00484653	0.0795646	0.041472	6.42467	0.00393567
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	327	0.0132854	0.00483839	0.141411	0.0456876	6.41996	0.00387226
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	328	0.0132763	0.00481358	0.140883	0.0454554	6.41407	0.00385266
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	329	0.0184264	0.0048093	0.0806727	0.0411483	6.40775	0.00390362
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	330	0.0132675	0.00478408	0.140295	0.0451852	6.40057	0.00383138
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	331	0.013258	0.00475853	0.139688	0.0449469	6.3942	0.00381407
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	332	0.0183776	0.00475204	0.0797379	0.0406731	6.38931	0.00385399
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	333	0.0165978	0.00473822	0.0745606	0.0426735	6.38436	0.00410879
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	334	0.0183277	0.00473636	0.0793685	0.0405364	6.37779	0.00382964
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	335	0.0132503	0.00473206	0.139085	0.0447011	6.37147	0.00379506
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	336	0.013244	0.00471086	0.138517	0.044497	6.36498	0.00377302
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	337	0.0132395	0.00469523	0.137973	0.0443387	6.35908	0.0037519
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	338	0.0132331	0.00468309	0.137423	0.0442081	6.35441	0.00373847
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	339	0.0132267	0.00467247	0.136879	0.0440906	6.34864	0.00372847
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	340	0.0182736	0.00467234	0.0786242	0.040001	6.3425	0.00377326
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	341	0.0132216	0.00465021	0.13634	0.0438803	6.33746	0.00371178
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	342	0.0132139	0.00462986	0.135788	0.0436844	6.33181	0.00369333
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	343	0.0132062	0.00461064	0.135259	0.0434986	6.32526	0.00367566
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	344	0.0166284	0.00460364	0.0737974	0.0411687	6.32031	0.00397285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	345	0.0182143	0.00459394	0.0774698	0.0393422	6.31629	0.00371364
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	346	0.0131985	0.00459071	0.134771	0.0433078	6.31067	0.00365773
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	347	0.0131906	0.00457918	0.134515	0.0431851	6.30439	0.00364593
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	348	0.0131823	0.0045713	0.134475	0.0430937	6.29853	0.0036357
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	349	0.0131785	0.00456287	0.134172	0.042997	6.2921	0.00362279
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	350	0.0131648	0.00455645	0.132993	0.0428572	6.28596	0.00359204
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	351	0.013174	0.00455472	0.13374	0.0429026	6.28022	0.00360665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	352	0.0131698	0.00455286	0.133388	0.0428578	6.2761	0.00359778
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	353	0.0131568	0.0045443	0.132376	0.0427302	6.27169	0.00358159
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	354	0.01315	0.0045328	0.131949	0.0426109	6.26676	0.0035737
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	355	0.0166611	0.00451727	0.0728166	0.0402097	6.26167	0.00387539
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	356	0.013146	0.00451578	0.131474	0.0424478	6.25727	0.0035615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	357	0.0181621	0.00450181	0.0763891	0.0385736	6.25345	0.00363821
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	358	0.0131395	0.00449306	0.130961	0.0422395	6.24984	0.0035445
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	359	0.0131321	0.00447255	0.130607	0.0420567	6.24519	0.00352973
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	360	0.0131247	0.00445049	0.130221	0.0418557	6.24107	0.00351552
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	361	0.0166948	0.00444773	0.0722999	0.0394281	6.23529	0.00380832
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	362	0.0181149	0.00444687	0.0760939	0.0381058	6.22968	0.003595
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	363	0.0131152	0.00443107	0.130041	0.0416824	6.22415	0.00350416
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	364	0.0131088	0.00442215	0.129729	0.0415829	6.21814	0.00349586
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	365	0.0130995	0.00441068	0.129498	0.0414618	6.21256	0.00348772
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	366	0.0130787	0.00440258	0.129261	0.0413147	6.20657	0.00348372
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	367	0.0130901	0.00440034	0.12936	0.0413518	6.20107	0.0034841
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	368	0.0130839	0.00439649	0.129339	0.0412938	6.19549	0.0034825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	369	0.0130731	0.004388	0.12868	0.0411704	6.18913	0.0034709
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	370	0.0180657	0.00437681	0.0751084	0.0375233	6.18346	0.00353863
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	371	0.0130674	0.00436463	0.128094	0.0409553	6.17779	0.00345716
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	372	0.0167279	0.00435838	0.0722748	0.0385272	6.17285	0.00373752
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	373	0.0130598	0.00434288	0.127538	0.0407543	6.16815	0.0034439
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	374	0.0130521	0.00432276	0.12699	0.0405664	6.16367	0.00343221
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	375	0.0180147	0.00431819	0.0740484	0.0370311	6.15806	0.00348489
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	376	0.0130443	0.00430871	0.126436	0.0404277	6.15272	0.00342329
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	377	0.0130352	0.00430692	0.125863	0.0403877	6.14748	0.00342032
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	378	0.0130277	0.00430458	0.12528	0.0403429	6.14235	0.00341608
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	379	0.0130206	0.00429326	0.124711	0.0402262	6.13822	0.00340684
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	380	0.0167556	0.00428122	0.0723741	0.0377382	6.13484	0.00366812
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	381	0.0130128	0.00427272	0.124153	0.0400356	6.13073	0.00338992
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	382	0.0130073	0.00425632	0.123658	0.0398785	6.12657	0.0033757
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	383	0.0130026	0.00424932	0.123229	0.0397987	6.12293	0.00335958
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	384	0.017968	0.00424759	0.0730378	0.0364423	6.11842	0.00342398
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	385	0.0129974	0.00424565	0.122906	0.0397468	6.11343	0.00334707
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	386	0.0129901	0.00423452	0.122406	0.0396338	6.10945	0.00333413
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	387	0.0129823	0.00422155	0.121892	0.0395067	6.10583	0.00332369
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	388	0.0167906	0.00420612	0.0725339	0.0369764	6.10165	0.00359032
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	389	0.0129745	0.00420402	0.121368	0.0393424	6.09874	0.00331464
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	390	0.0129679	0.00419258	0.120855	0.0392259	6.09553	0.00330578
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	391	0.0129631	0.00417831	0.120409	0.0390875	6.09171	0.00329957
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	392	0.017919	0.00417199	0.0720551	0.0358116	6.08691	0.00336943
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	393	0.0129569	0.00416575	0.119931	0.0389629	6.08141	0.00329305
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	394	0.0129514	0.00416199	0.119515	0.0389093	6.07721	0.00329296
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	395	0.0168256	0.00415275	0.0728305	0.0364168	6.07398	0.00353183
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	396	0.0129451	0.00414687	0.119272	0.038768	6.06955	0.00328231
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	397	0.0129384	0.00412876	0.118905	0.0386026	6.06502	0.00327043
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	398	0.0178247	0.00412726	0.0706789	0.0354545	6.06089	0.00332694
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	399	0.0178703	0.00412358	0.0710592	0.0353985	6.05575	0.00332857
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	400	0.0129328	0.0041167	0.118616	0.0384866	6.05128	0.00325882
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	401	0.0177872	0.00410983	0.070775	0.0354232	6.04623	0.00330711
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	402	0.0129265	0.00410621	0.118237	0.0383807	6.04105	0.00325081
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	403	0.012919	0.00409111	0.117758	0.0382365	6.03706	0.00324228
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	404	0.0177448	0.00408888	0.0703961	0.0352589	6.03329	0.00328266
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	405	0.0129126	0.00408054	0.117312	0.0381291	6.02951	0.00323752
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	406	0.0168601	0.00407683	0.0731839	0.0357053	6.02543	0.00346268
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	407	0.0170659	0.00407392	0.0742468	0.0354394	6.02126	0.00339368
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	408	0.0170319	0.00406648	0.0745231	0.0354119	6.01667	0.00340221
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	409	0.0129063	0.00406614	0.11684	0.0379911	6.01169	0.00322104
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	410	0.0170962	0.00405523	0.0736131	0.0352588	6.00634	0.00337086
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	411	0.0129007	0.00405055	0.116406	0.0378443	6.00136	0.00320318
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	412	0.0170021	0.00404469	0.0741634	0.0352276	5.99664	0.00339617
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	413	0.0169696	0.00403668	0.0740516	0.0351852	5.99199	0.00340353
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	414	0.0168923	0.00403623	0.0736191	0.0352955	5.98883	0.0034226
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	415	0.012896	0.0040357	0.115926	0.0377026	5.98532	0.00319014
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	416	0.0177037	0.00403377	0.0702387	0.0348401	5.98172	0.00323523
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	417	0.0169297	0.00402865	0.0741666	0.035173	5.97717	0.00340563
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	418	0.0128892	0.00402305	0.116763	0.0375826	5.97188	0.00317988
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	419	0.0128835	0.00402104	0.120148	0.037558	5.96662	0.0031727
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	420	0.0171698	0.0040159	0.0716584	0.0348314	5.96204	0.00329737
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	421	0.017133	0.00401134	0.0719161	0.0348145	5.95834	0.00331575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	422	0.0128784	0.00400683	0.12463	0.0374412	5.95413	0.00315918
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	423	0.0128739	0.00399361	0.125977	0.0373222	5.95036	0.00314361
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	424	0.0172076	0.0039913	0.0709833	0.0346046	5.94704	0.00327129
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	425	0.0176624	0.00398802	0.0698032	0.0344775	5.94386	0.00319708
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	426	0.0128687	0.003982	0.131927	0.0372322	5.94104	0.00313039
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	427	0.0128633	0.00396989	0.134905	0.0371256	5.93661	0.00312047
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	428	0.0176272	0.00396769	0.0694987	0.0343235	5.9317	0.00319347
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	429	0.0128558	0.00396386	0.134362	0.0370557	5.92798	0.00311197
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	430	0.0128496	0.00394899	0.134248	0.0369186	5.92419	0.00310116
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	431	0.017587	0.00393635	0.0687861	0.0340481	5.92056	0.00315227
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	432	0.0172399	0.00393608	0.0683832	0.0340446	5.91717	0.003221
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	433	0.0128454	0.00393577	0.13477	0.036795	5.91385	0.00309116
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	434	0.0172715	0.00392193	0.0683533	0.033913	5.91089	0.00321299
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	435	0.01284	0.00391949	0.136171	0.0366482	5.90888	0.00308137
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	436	0.017306	0.00390893	0.0676565	0.0337794	5.90771	0.00321128
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	437	0.0128351	0.00390635	0.139194	0.0365305	5.90562	0.00307368
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	438	0.0128295	0.00389792	0.141917	0.0364538	5.90267	0.00306763
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	439	0.0175508	0.00389763	0.0680466	0.0337139	5.89802	0.00312594
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	440	0.0128226	0.00388954	0.142462	0.0363691	5.89517	0.00305886
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	441	0.0128166	0.00388306	0.142658	0.0362974	5.89301	0.00305017
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	442	0.0128113	0.00387748	0.143676	0.0362313	5.89046	0.00304344
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	443	0.0128052	0.00387159	0.143985	0.0361629	5.88842	0.00303552
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	444	0.0127973	0.00387004	0.143383	0.0361299	5.88549	0.00302851
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	445	0.0175104	0.00386811	0.0673458	0.0334528	5.88239	0.00311601
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	446	0.0127907	0.00386297	0.142773	0.0360526	5.8789	0.00301979
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	447	0.0173417	0.00386278	0.0665743	0.033369	5.87503	0.00316114
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	448	0.0127795	0.00385857	0.141557	0.0359765	5.87103	0.00300308
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	449	0.0127849	0.00385788	0.142155	0.0359909	5.86635	0.00301088
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	450	0.0127722	0.00385748	0.140957	0.0359476	5.86185	0.00299146
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	451	0.0127649	0.00385157	0.140392	0.0358842	5.85761	0.00298311
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	452	0.0174631	0.00384541	0.0669269	0.0332556	5.85354	0.00311339
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	453	0.0174221	0.00383552	0.0675023	0.0331903	5.84856	0.00312258
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	454	0.0127592	0.00383424	0.139804	0.0357252	5.84389	0.00296798
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	455	0.0173812	0.00383394	0.0669609	0.0331557	5.83961	0.00313878
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	456	0.0127549	0.00381821	0.139218	0.0355764	5.83611	0.00295617
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	457	0.0127454	0.00381301	0.138211	0.0355001	5.83273	0.0029358
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	458	0.0127508	0.00380875	0.138763	0.0354847	5.8288	0.0029467
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	459	0.01274	0.00380148	0.137645	0.03539	5.82515	0.00292169
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	460	0.0127351	0.00378698	0.137104	0.0352551	5.82204	0.00290515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	461	0.0127317	0.00378503	0.136568	0.0352213	5.8193	0.00289606
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	462	0.0127288	0.00377498	0.136069	0.0351259	5.81713	0.00287713
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	463	0.0127269	0.00376123	0.135626	0.0349975	5.81602	0.00286066
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	464	0.0127234	0.00374567	0.135243	0.0348543	5.81368	0.00284699
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	465	0.0127193	0.00373121	0.134748	0.0347211	5.81158	0.00282753
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	466	0.0127136	0.00372534	0.134247	0.0346555	5.80833	0.00282125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	467	0.0127082	0.00372307	0.13371	0.0346186	5.80501	0.00281351
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	468	0.0127035	0.00371381	0.133174	0.034526	5.80138	0.00280861
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	469	0.0126994	0.00371182	0.132635	0.0344917	5.79789	0.00280316
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	470	0.0126941	0.00369787	0.132085	0.034361	5.79422	0.00279108
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	471	0.0126889	0.00367991	0.131586	0.0341996	5.79089	0.00277884
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	472	0.0124628	0.00366816	0.123927	0.0335573	5.78648	0.00276934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	473	0.0124707	0.00366635	0.12478	0.0335711	5.78246	0.00276996
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	474	0.0126824	0.0036661	0.131053	0.0340706	5.77808	0.00276864
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	475	0.0124671	0.00366597	0.124344	0.0335537	5.7741	0.00276718
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	476	0.0124578	0.00366084	0.123488	0.033484	5.76988	0.00276289
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	477	0.0124424	0.00365602	0.121469	0.0333887	5.76642	0.00273859
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	478	0.0124746	0.00365599	0.125231	0.0335021	5.76279	0.00275616
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	479	0.0124554	0.00365554	0.123062	0.0334283	5.75839	0.00275849
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	480	0.0124526	0.00365435	0.122653	0.033409	5.75417	0.00275576
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	481	0.0124464	0.00365405	0.12188	0.033385	5.7505	0.00274436
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	482	0.0124489	0.00365305	0.122264	0.0333887	5.74678	0.00275108
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	483	0.0124383	0.00365183	0.121098	0.0333485	5.74357	0.00273113
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	484	0.0124344	0.0036476	0.120763	0.0333144	5.74055	0.00272416
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	485	0.0126767	0.00364752	0.130517	0.0339035	5.73657	0.00275779
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	486	0.0124325	0.00363965	0.120554	0.0332448	5.73231	0.00271787
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	487	0.0124785	0.00363843	0.125683	0.0333754	5.72823	0.00274056
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	488	0.0126699	0.00363193	0.129984	0.0337603	5.72434	0.00274674
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	489	0.0124298	0.00362868	0.120417	0.0331477	5.72069	0.0027087
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	490	0.0124838	0.00362244	0.12605	0.0332604	5.7169	0.00272249
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	491	0.0124262	0.00361803	0.120088	0.0330531	5.713	0.0027019
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	492	0.0126629	0.00361337	0.129453	0.0335932	5.70913	0.00272645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	493	0.0124884	0.00361323	0.126473	0.0332008	5.70537	0.00271186
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	494	0.0124214	0.00360975	0.119658	0.0329739	5.70251	0.00269449
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	495	0.0124184	0.00360906	0.119265	0.0329565	5.6996	0.00268721
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	496	0.0126559	0.00360469	0.128956	0.0335065	5.697	0.00271617
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	497	0.0124137	0.00360442	0.118859	0.0329069	5.69389	0.00268152
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	498	0.012493	0.00359659	0.1269	0.0330815	5.69049	0.00269745
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	499	0.01241	0.00359511	0.118488	0.0328243	5.68657	0.00267443
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	500	0.0126504	0.00359346	0.12845	0.0333992	5.68307	0.00270657
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	501	0.0126447	0.00359222	0.127973	0.0333726	5.68057	0.00270503
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	502	0.0126371	0.00358894	0.127476	0.0333293	5.67726	0.0027023
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	503	0.0124073	0.0035875	0.11813	0.0327533	5.67386	0.00266583
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	504	0.0124037	0.00358062	0.117789	0.0326941	5.67058	0.00265814
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	505	0.0126309	0.00357979	0.127	0.0332394	5.66701	0.00269459
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	506	0.0124966	0.0035795	0.127273	0.0329576	5.66402	0.00268267
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	507	0.0123989	0.00357326	0.117413	0.0326251	5.66046	0.00265271
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	508	0.0125023	0.0035682	0.126263	0.0328747	5.65729	0.0026707
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	509	0.0126252	0.00356242	0.126729	0.0330873	5.65364	0.00268209
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	510	0.0123954	0.00356083	0.117073	0.0325152	5.6505	0.00264485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	511	0.0125071	0.00355466	0.126628	0.0327794	5.64752	0.00265678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	512	0.0126198	0.00355175	0.126482	0.0329923	5.64443	0.00267558
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	513	0.0123923	0.00355069	0.11681	0.0324264	5.64071	0.00263953
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	514	0.0125119	0.00354734	0.126989	0.0327313	5.63738	0.00264551
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	515	0.0125841	0.00354374	0.124057	0.0328401	5.63474	0.00262295
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	516	0.0125792	0.00354031	0.123562	0.0327959	5.63219	0.00262001
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	517	0.012614	0.00353911	0.126098	0.0328799	5.6294	0.00266963
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	518	0.012517	0.00353904	0.126335	0.0326741	5.62712	0.00263754
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	519	0.0123887	0.00353614	0.116427	0.0322989	5.62417	0.00263081
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	520	0.0125739	0.00353333	0.123088	0.0327237	5.6209	0.0026135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	521	0.0125687	0.00353105	0.12263	0.0326893	5.61814	0.00261156
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	522	0.0126081	0.00353088	0.125825	0.0328	5.61641	0.00266241
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	523	0.012589	0.0035284	0.124506	0.0327328	5.61457	0.00262418
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	524	0.0125395	0.00352803	0.123197	0.0326261	5.61187	0.0026177
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	525	0.0125209	0.00352802	0.125456	0.0325955	5.60855	0.00263051
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	526	0.0125329	0.0035275	0.124198	0.0326146	5.60601	0.00262115
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	527	0.0126016	0.00352711	0.125376	0.0327539	5.60238	0.00265017
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	528	0.0125261	0.00352608	0.125598	0.0325927	5.59944	0.00262668
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	529	0.012563	0.00352563	0.122266	0.0326312	5.5971	0.00260927
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	530	0.0125446	0.00352365	0.122966	0.0325964	5.59459	0.00261349
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	531	0.0123852	0.00352259	0.116043	0.0321781	5.59129	0.00262071
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	532	0.0125943	0.00352043	0.124927	0.0326843	5.58858	0.00263626
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	533	0.012557	0.00351899	0.122107	0.0325669	5.58624	0.00260383
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	534	0.0125477	0.0035163	0.122825	0.0325344	5.58379	0.00260687
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	535	0.0123812	0.00351384	0.115633	0.0320948	5.58123	0.00261172
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	536	0.0125524	0.003513	0.122192	0.0325115	5.57812	0.00260455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	537	0.0123757	0.00350041	0.115218	0.0319738	5.57461	0.00260127
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	538	0.0121112	0.00348994	0.155128	0.0312255	5.57202	0.00251339
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	539	0.0123721	0.00348707	0.11481	0.0318538	5.56955	0.00258675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	540	0.0121081	0.00348451	0.155876	0.0311727	5.5667	0.00250805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	541	0.0121152	0.0034842	0.148203	0.0311887	5.56444	0.0025029
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	542	0.0121192	0.00347973	0.142501	0.0311618	5.5625	0.00249514
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	543	0.0121041	0.00347963	0.155546	0.0311242	5.55988	0.00250393
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	544	0.0121231	0.00347722	0.136529	0.0311505	5.5577	0.00248776
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	545	0.0123686	0.00347719	0.114408	0.0317615	5.55475	0.00256847
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	546	0.0120993	0.00347517	0.155247	0.0310792	5.55199	0.0025017
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	547	0.0123646	0.00347273	0.114185	0.0317149	5.54975	0.0025618
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	548	0.0121275	0.00347128	0.130853	0.0311112	5.54738	0.00247945
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	549	0.0120955	0.00346906	0.154954	0.0310209	5.54484	0.00250007
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	550	0.0122847	0.00346816	0.113458	0.0315172	5.54243	0.00248146
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	551	0.0121308	0.00346648	0.126672	0.0310813	5.54009	0.00247344
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	552	0.0123618	0.0034663	0.114161	0.0316554	5.53773	0.00255511
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	553	0.0122892	0.00346586	0.113851	0.0315108	5.53549	0.00248203
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	554	0.0120794	0.00346526	0.153353	0.0309457	5.53302	0.00248706
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	555	0.0120834	0.00346465	0.153848	0.03095	5.53071	0.0024892
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	556	0.0123584	0.0034637	0.114479	0.0316304	5.52769	0.00255339
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	557	0.0120863	0.00346207	0.154208	0.030938	5.52393	0.00248691
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	558	0.0121812	0.00346184	0.103815	0.0311525	5.52055	0.00246081
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	559	0.0120921	0.00346179	0.154682	0.0309535	5.51676	0.0024908
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	560	0.0122762	0.00345993	0.112715	0.0314277	5.51327	0.00247192
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	561	0.0122945	0.00345954	0.114253	0.0314723	5.5103	0.00248183
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	562	0.0121852	0.00345928	0.104501	0.0311529	5.50746	0.0024623
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	563	0.0120761	0.00345918	0.152873	0.0308877	5.50469	0.00247808
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	564	0.0123197	0.00345896	0.116595	0.0315391	5.5019	0.00250408
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	565	0.0121831	0.00345881	0.104155	0.0311386	5.49956	0.00245983
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	566	0.0121775	0.00345871	0.103483	0.0311171	5.49725	0.0024575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	567	0.0122803	0.00345865	0.11308	0.0314291	5.49458	0.00247394
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	568	0.0120887	0.00345801	0.154448	0.0309143	5.49173	0.00248512
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	569	0.0123541	0.00345773	0.115092	0.0315814	5.48899	0.00254676
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	570	0.0121348	0.0034566	0.127026	0.0310091	5.48647	0.00246733
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	571	0.0123123	0.00345635	0.115847	0.0314951	5.48421	0.00249057
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	572	0.0123158	0.00345584	0.116231	0.0315028	5.48076	0.00249428
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	573	0.0121884	0.00345568	0.104821	0.0311325	5.47717	0.00246387
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	574	0.0123507	0.00345485	0.115991	0.0315608	5.47437	0.00253996
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	575	0.0123097	0.0034546	0.115452	0.031469	5.47162	0.00248436
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	576	0.012073	0.00345391	0.152398	0.0308363	5.46848	0.00247003
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	577	0.0121729	0.00345361	0.103151	0.0310661	5.46595	0.00245672
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	578	0.0122722	0.00345231	0.112358	0.0313549	5.4634	0.0024648
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	579	0.0123453	0.00345099	0.117135	0.0315352	5.46085	0.00253809
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	580	0.0121696	0.00344902	0.102851	0.031019	5.4582	0.00245121
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	581	0.0121664	0.00344867	0.102987	0.0310072	5.45604	0.00244747
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	582	0.0123231	0.00344854	0.116858	0.0314659	5.45405	0.00250844
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	583	0.0121375	0.00344814	0.127406	0.0309497	5.45242	0.0024618
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	584	0.0121638	0.00344733	0.103857	0.0309922	5.44997	0.00244462
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	585	0.0122683	0.00344552	0.112008	0.0312885	5.4475	0.00245674
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	586	0.0121447	0.00344512	0.123809	0.0309445	5.44474	0.00245767
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	587	0.0121906	0.00344504	0.105138	0.0310553	5.44241	0.00245572
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	588	0.0121411	0.00344481	0.127808	0.0309321	5.43939	0.00246081
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	589	0.0123266	0.00344376	0.116842	0.0314355	5.43658	0.0025118
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	590	0.0123413	0.00344334	0.117671	0.0314722	5.43432	0.00252998
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	591	0.0122992	0.00344314	0.114648	0.0313527	5.43136	0.00247617
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	592	0.01216	0.00344272	0.105323	0.0309516	5.42807	0.00244338
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	593	0.0120692	0.00344246	0.151931	0.0307355	5.42589	0.00246169
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	594	0.0121583	0.00344203	0.107148	0.0309403	5.42443	0.00244245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	595	0.0121483	0.00344153	0.119448	0.0309147	5.42378	0.00245147
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	596	0.0123047	0.00344127	0.115052	0.0313498	5.42232	0.00247697
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	597	0.0121558	0.00343945	0.109392	0.030912	5.42164	0.00244176
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	598	0.0123311	0.003439	0.116902	0.0314055	5.42033	0.0025124
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	599	0.012194	0.0034381	0.10546	0.0310093	5.41866	0.00244638
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	600	0.012264	0.0034362	0.111679	0.0312022	5.41728	0.00245258
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	601	0.0123355	0.00343564	0.117073	0.0313882	5.41592	0.00251645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	602	0.012338	0.00343525	0.11734	0.0313957	5.41382	0.00252155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	603	0.0120655	0.00343374	0.151467	0.0306566	5.41148	0.0024564
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	604	0.0121528	0.00343309	0.112132	0.0308548	5.40851	0.00244105
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	605	0.0121503	0.00343303	0.115586	0.0308479	5.40622	0.00244294
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	606	0.0121968	0.00343086	0.105776	0.0309601	5.40343	0.00243963
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	607	0.0122552	0.00342987	0.1112	0.0311295	5.40137	0.00244546
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	608	0.0122596	0.00342973	0.11141	0.031139	5.39938	0.00244894
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	609	0.0122512	0.00342964	0.110905	0.0311162	5.3973	0.00244463
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	610	0.0122401	0.00342797	0.1101	0.0310691	5.39505	0.0024545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	611	0.0122469	0.00342754	0.110616	0.0310879	5.39303	0.00244612
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	612	0.0122428	0.00342636	0.110364	0.0310676	5.39118	0.00244886
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	613	0.012235	0.00342289	0.10981	0.0310171	5.38835	0.00245517
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	614	0.0121988	0.0034212	0.10611	0.0308927	5.38539	0.00243649
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	615	0.0120613	0.00342009	0.15101	0.0305383	5.38258	0.00244965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	616	0.012206	0.00341723	0.107115	0.03089	5.38026	0.00243154
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	617	0.0122096	0.00341642	0.107357	0.03089	5.37804	0.00243012
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	618	0.0122163	0.00341525	0.108017	0.0309011	5.37601	0.00243013
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	619	0.0122191	0.00341474	0.108367	0.0309079	5.37338	0.00243365
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	620	0.0122005	0.00341443	0.106444	0.0308482	5.37039	0.00243548
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	621	0.0122028	0.00341436	0.106782	0.0308573	5.36777	0.00243267
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	622	0.0122294	0.00341427	0.109438	0.0309367	5.36541	0.00244652
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	623	0.0122132	0.00341396	0.107673	0.03088	5.36248	0.00242754
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	624	0.0120568	0.003411	0.15054	0.0304565	5.35981	0.00244157
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	625	0.012226	0.00340308	0.10907	0.0308358	5.35749	0.00243825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	626	0.0122228	0.00340199	0.10872	0.0308165	5.35506	0.00243548
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	627	0.0120528	0.00340015	0.150074	0.0303608	5.35271	0.00243294
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	628	0.0120443	0.00339443	0.149253	0.030285	5.35085	0.00242096
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	629	0.0120466	0.00339403	0.149698	0.0302895	5.34894	0.00242458
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	630	0.0120423	0.00339264	0.148818	0.0302651	5.34753	0.00241899
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	631	0.0120506	0.00339255	0.149751	0.0302914	5.34594	0.00242752
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	632	0.0120483	0.00339052	0.149649	0.0302678	5.34422	0.00242468
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	633	0.012038	0.00339051	0.148387	0.0302422	5.34202	0.00241448
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	634	0.0120349	0.00337994	0.147944	0.0301493	5.34	0.00240676
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	635	0.0120313	0.00337094	0.1475	0.0300687	5.33769	0.00239615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	636	0.012017	0.00336959	0.145732	0.0300246	5.33484	0.00238131
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	637	0.0120144	0.0033692	0.145292	0.0300133	5.33212	0.00237544
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	638	0.0120192	0.00336831	0.14617	0.0300225	5.3297	0.00238469
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	639	0.0120269	0.00336727	0.147058	0.0300309	5.32769	0.00238824
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	640	0.0120225	0.00336593	0.146613	0.0300116	5.32565	0.00238426
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	641	0.0120124	0.00336122	0.144856	0.0299412	5.3239	0.00236865
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	642	0.0120101	0.00335036	0.144436	0.0298472	5.32218	0.00236219
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	643	0.0119222	0.00334885	0.134775	0.029646	5.31996	0.00236282
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	644	0.0119184	0.00334637	0.134431	0.0296193	5.31806	0.00236397
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	645	0.011925	0.00334201	0.135111	0.0295978	5.31581	0.00235587
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	646	0.0119147	0.00333815	0.134053	0.0295465	5.31399	0.0023595
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	647	0.0119273	0.00333791	0.135452	0.0295718	5.31225	0.00234911
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	648	0.0120059	0.00333783	0.144033	0.0297397	5.31003	0.00235454
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	649	0.0119292	0.00333495	0.135802	0.0295544	5.30783	0.00234377
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	650	0.0119313	0.0033326	0.136153	0.0295426	5.30597	0.00233823
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	651	0.0119736	0.00333018	0.140278	0.0296153	5.30411	0.00233465
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	652	0.0119692	0.00333008	0.139868	0.0296069	5.30184	0.00233471
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	653	0.0119116	0.00332842	0.133684	0.0294616	5.29944	0.00235409
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	654	0.0119337	0.00332664	0.136468	0.0295015	5.29639	0.00233133
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	655	0.0120028	0.00332599	0.143686	0.0296386	5.29364	0.00234507
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	656	0.0119651	0.00332595	0.139471	0.0295663	5.29175	0.00233224
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	657	0.0119622	0.00332522	0.139126	0.0295534	5.29011	0.00232773
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	658	0.0119375	0.00332419	0.136816	0.0294891	5.28828	0.00232808
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	659	0.0119567	0.0033241	0.138528	0.0295319	5.28738	0.00232527
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	660	0.0119478	0.00332275	0.138086	0.0295007	5.28661	0.00232599
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	661	0.0119768	0.00332242	0.140679	0.0295602	5.28563	0.00233049
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	662	0.0119401	0.00332198	0.137131	0.0294754	5.28375	0.00232824
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	663	0.0119596	0.0033211	0.138816	0.0295136	5.28214	0.00232558
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	664	0.0119511	0.00332066	0.138272	0.0294895	5.28068	0.0023228
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	665	0.0119452	0.00332053	0.137811	0.029477	5.27891	0.00232617
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	666	0.0119533	0.00331949	0.138378	0.0294852	5.27681	0.00232328
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	667	0.0119551	0.00331886	0.138455	0.0294851	5.27435	0.00232379
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	668	0.0119426	0.00331829	0.13749	0.0294523	5.27256	0.00232687
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	669	0.0119811	0.00331769	0.141073	0.0295296	5.27074	0.00232719
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	670	0.0119987	0.00331675	0.143324	0.0295588	5.26884	0.00233826
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	671	0.0119071	0.0033167	0.133313	0.029361	5.26691	0.00234771
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	672	0.0119832	0.00331183	0.141486	0.0294902	5.26489	0.00232574
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	673	0.0119955	0.00331008	0.142921	0.0294984	5.26232	0.00233239
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	674	0.011986	0.00330877	0.141888	0.0294723	5.26006	0.00232709
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	675	0.0119034	0.00330486	0.132954	0.0292596	5.25816	0.00234049
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	676	0.01199	0.00330314	0.142241	0.0294337	5.25552	0.00232711
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	677	0.0119927	0.0033001	0.142583	0.0294131	5.25328	0.0023269
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	678	0.0119005	0.00329405	0.132593	0.0291673	5.25135	0.00233221
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	679	0.0118987	0.00329144	0.132228	0.0291417	5.24928	0.00232388
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	680	0.0118956	0.00328957	0.131862	0.02912	5.24685	0.00231795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	681	0.0118926	0.00328809	0.131504	0.029102	5.24473	0.00231447
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	682	0.0118908	0.00328338	0.131147	0.0290578	5.24288	0.00230807
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	683	0.0118886	0.00328002	0.130788	0.0290245	5.24102	0.00230198
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	684	0.0118837	0.00327836	0.130116	0.0289988	5.23892	0.00229267
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	685	0.0118859	0.00327604	0.130432	0.028986	5.23739	0.0022985
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	686	0.0118822	0.00327441	0.129866	0.0289626	5.23634	0.00228695
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	687	0.0118798	0.0032672	0.129591	0.0289003	5.23502	0.00227887
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	688	0.0118786	0.00325694	0.129261	0.0288123	5.23406	0.00227155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	689	0.0118764	0.00324829	0.12892	0.0287367	5.2324	0.00226325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	690	0.0118729	0.00323819	0.128573	0.0286491	5.23058	0.00225029
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	691	0.0118708	0.00322924	0.128237	0.0285707	5.22899	0.00223479
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	692	0.0118692	0.00322043	0.127888	0.0284932	5.22762	0.00222128
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	693	0.011867	0.00321245	0.127557	0.0284232	5.22597	0.00221191
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	694	0.0118639	0.0032034	0.127219	0.0283442	5.22384	0.00220595
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	695	0.0118614	0.00319607	0.126893	0.0282789	5.22215	0.00219834
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	696	0.0118577	0.00318652	0.126563	0.028196	5.2199	0.00219113
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	697	0.0118531	0.003178	0.126219	0.0281213	5.21739	0.00218165
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	698	0.0118496	0.00317146	0.125872	0.0280622	5.21498	0.00217054
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	699	0.0118467	0.00316569	0.125549	0.0280098	5.21305	0.00216193
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	700	0.011845	0.00316119	0.125253	0.0279678	5.21133	0.00215551
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	701	0.0118411	0.00315755	0.124928	0.0279327	5.20868	0.00215212
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	702	0.0118368	0.00315277	0.124618	0.0278883	5.20619	0.00214623
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	703	0.0118249	0.00315006	0.123402	0.0278433	5.20403	0.00213876
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	704	0.0118335	0.00314886	0.124364	0.0278517	5.20168	0.00214389
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	705	0.0118212	0.00314856	0.123072	0.0278254	5.19953	0.00213152
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	706	0.0118273	0.00314774	0.123736	0.0278309	5.19753	0.00214189
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	707	0.01183	0.00314616	0.124067	0.0278242	5.19524	0.00214306
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	708	0.0118174	0.00314429	0.122739	0.0277848	5.19315	0.0021219
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	709	0.0118147	0.0031431	0.122417	0.0277692	5.1913	0.00211055
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	710	0.0118114	0.003143	0.122096	0.0277624	5.18935	0.00210163
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	711	0.0118087	0.00314279	0.121773	0.0277546	5.18729	0.00209837
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	712	0.0118044	0.00313425	0.121456	0.0276801	5.18494	0.00209285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	713	0.0118016	0.00312226	0.121151	0.027578	5.18332	0.00208626
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	714	0.0117989	0.0031116	0.120855	0.0274866	5.18153	0.00208053
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	715	0.0117964	0.00310174	0.120555	0.0274017	5.17991	0.00207502
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	716	0.0117928	0.00309184	0.120238	0.0273162	5.17778	0.00206749
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	717	0.0117896	0.0030827	0.119927	0.027237	5.17598	0.00206009
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	718	0.0117866	0.00307278	0.119618	0.0271515	5.17427	0.00205547
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	719	0.0117833	0.00306285	0.11931	0.0270661	5.17254	0.00205015
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	720	0.0117811	0.00305841	0.119008	0.027025	5.17119	0.00204256
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	721	0.0117775	0.00305157	0.118704	0.0269646	5.16898	0.00203435
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	722	0.0117742	0.00304718	0.118407	0.0269238	5.16707	0.00203032
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	723	0.0117563	0.00304571	0.116333	0.026898	5.16551	0.00201316
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	724	0.0117578	0.00304566	0.116347	0.0268906	5.16371	0.00201327
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	725	0.011772	0.00304217	0.118092	0.0268779	5.16196	0.00202572
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	726	0.0117538	0.00304138	0.116369	0.0268724	5.16016	0.00201065
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	727	0.0117699	0.00303601	0.117781	0.0268225	5.15831	0.00201956
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	728	0.0117528	0.00303544	0.116247	0.0268264	5.15655	0.00200688
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	729	0.0117595	0.00303134	0.116403	0.0267704	5.15486	0.00200831
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	730	0.0117173	0.00302867	0.112422	0.0266969	5.15326	0.0019734
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	731	0.0117504	0.00302653	0.115979	0.0267501	5.15142	0.00200021
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	732	0.0117674	0.00302632	0.117468	0.0267389	5.14997	0.00201549
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	733	0.0117146	0.00302615	0.112125	0.0266711	5.14821	0.00196842
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	734	0.0117211	0.00302604	0.112687	0.0266815	5.14704	0.00197652
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	735	0.0117605	0.00302466	0.116514	0.026714	5.14533	0.00200917
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	736	0.0117127	0.00302418	0.111826	0.0266498	5.14376	0.00196243
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	737	0.0117239	0.0030213	0.112935	0.0266488	5.1419	0.00197623
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	738	0.0117652	0.00302013	0.117155	0.0266832	5.14067	0.00201226
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	739	0.0117618	0.00301782	0.116683	0.0266587	5.1384	0.00200904
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	740	0.0117305	0.00301752	0.11378	0.0266344	5.13668	0.00197971
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	741	0.011733	0.00301686	0.114066	0.0266343	5.13475	0.00198236
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	742	0.0117112	0.00301626	0.111538	0.0265809	5.13267	0.00195333
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	743	0.0117475	0.00301529	0.115768	0.0266546	5.13063	0.00199477
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	744	0.0117263	0.00301522	0.113221	0.0266056	5.12904	0.00197556
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	745	0.0117286	0.00301513	0.113504	0.0266101	5.12709	0.00197771
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	746	0.0117634	0.0030141	0.116892	0.0266305	5.12522	0.00200882
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	747	0.011736	0.00301385	0.114349	0.0266156	5.12334	0.00198429
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	748	0.0117098	0.00301217	0.111259	0.026543	5.1209	0.00194631
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	749	0.0117451	0.0030078	0.115479	0.0265889	5.11888	0.00199084
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	750	0.0117076	0.00300644	0.110967	0.0264915	5.11698	0.00193928
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	751	0.0117382	0.00300623	0.114632	0.0265599	5.11539	0.00198394
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	752	0.0117435	0.00300599	0.115197	0.0265689	5.11399	0.00198786
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	753	0.0117407	0.00300439	0.114908	0.0265506	5.11189	0.00198466
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	754	0.0117058	0.00299988	0.110679	0.0264333	5.10998	0.00193239
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	755	0.0117002	0.00299764	0.11006	0.0264002	5.10849	0.00191979
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	756	0.0116979	0.00299464	0.109835	0.0263713	5.10741	0.00191436
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	757	0.0117021	0.00299452	0.11027	0.0263799	5.10601	0.00192306
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	758	0.0117039	0.00299409	0.110424	0.0263813	5.10457	0.00192746
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	759	0.0116943	0.00298744	0.109608	0.0263087	5.10253	0.00190923
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	760	0.0116912	0.00298501	0.10938	0.0262842	5.10063	0.0019049
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	761	0.0116889	0.00298193	0.109097	0.0262541	5.09888	0.00190138
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	762	0.0116868	0.00297482	0.108817	0.0261918	5.09729	0.00189774
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	763	0.0116837	0.00296706	0.108603	0.0261258	5.09567	0.00189261
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	764	0.0116583	0.00296423	0.106444	0.0260954	5.09441	0.00186683
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	765	0.011672	0.00296377	0.107587	0.0261062	5.09252	0.00187623
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	766	0.0116561	0.0029635	0.106184	0.0260846	5.09094	0.00186394
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	767	0.011669	0.00296342	0.107396	0.0261044	5.08981	0.00187608
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	768	0.011675	0.00296311	0.107605	0.0260891	5.08854	0.00187512
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	769	0.0116821	0.00296074	0.108411	0.0260735	5.08656	0.00188822
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	770	0.0116661	0.00296053	0.107164	0.0260781	5.0848	0.00187458
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	771	0.0116762	0.00295958	0.107687	0.0260541	5.08298	0.00187663
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	772	0.0116634	0.00295933	0.106913	0.0260643	5.08101	0.0018737
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	773	0.0116526	0.00295852	0.105964	0.0260407	5.07938	0.0018606
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	774	0.0116606	0.00295845	0.106664	0.0260528	5.07751	0.0018683
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	775	0.0116773	0.00295821	0.10787	0.0260433	5.07583	0.00187986
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	776	0.0116797	0.00295667	0.108134	0.0260356	5.07383	0.00188267
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	777	0.0116498	0.00295299	0.105782	0.0259932	5.07225	0.00185648
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	778	0.0116469	0.00294624	0.105528	0.0259344	5.07057	0.0018525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	779	0.0116448	0.00293864	0.105264	0.0258682	5.06891	0.00184561
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	780	0.0116421	0.00293125	0.105002	0.0258039	5.06718	0.00184055
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	781	0.0116385	0.00292474	0.104737	0.0257466	5.06488	0.00183561
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	782	0.0116353	0.00291448	0.10447	0.0256591	5.06285	0.00182772
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	783	0.0116323	0.00291015	0.104205	0.0256193	5.06076	0.00182001
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	784	0.0116293	0.00290707	0.103943	0.0255895	5.05866	0.0018131
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	785	0.0116256	0.00290654	0.103681	0.0255801	5.05622	0.0018072
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	786	0.011622	0.00290348	0.10342	0.0255506	5.05386	0.00180204
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	787	0.0116179	0.00289739	0.103165	0.0254968	5.05169	0.00179785
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	788	0.0116136	0.00289134	0.102909	0.0254432	5.04928	0.00179383
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	789	0.0116096	0.00288341	0.102672	0.0253747	5.04715	0.00178864
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	790	0.0116061	0.00287478	0.102439	0.0253008	5.04483	0.00178338
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	791	0.0116046	0.00287009	0.10246	0.0252586	5.04435	0.00177911
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	792	0.0116036	0.00286532	0.102485	0.0252165	5.04445	0.00177322
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	793	0.0116018	0.0028616	0.10234	0.0251835	5.04355	0.0017672
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	794	0.011599	0.00285551	0.102163	0.0251309	5.04219	0.00176382
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	795	0.0115962	0.00285133	0.101969	0.0250936	5.0409	0.00176116
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	796	0.0115942	0.00284604	0.101608	0.0250433	5.04028	0.00175166
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	797	0.0115952	0.00284504	0.101804	0.0250392	5.0394	0.0017569
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	798	0.0115919	0.00284022	0.101389	0.0249923	5.03811	0.00174708
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	799	0.0115898	0.00283471	0.101143	0.0249435	5.03633	0.00174256
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	800	0.0115872	0.00282723	0.100897	0.0248788	5.03452	0.00173818
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	801	0.0115847	0.00282156	0.100655	0.0248289	5.03273	0.00173459
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	802	0.0115832	0.00282011	0.100409	0.0248126	5.03122	0.00172941
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	803	0.0115812	0.00281292	0.100164	0.0247503	5.02972	0.00172494
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	804	0.0115781	0.00280625	0.0999391	0.0246927	5.02782	0.00171934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	805	0.0115749	0.00279935	0.0997067	0.0246327	5.02629	0.00171575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	806	0.0115715	0.00279636	0.0994934	0.0246045	5.02443	0.00171404
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	807	0.0115688	0.00279473	0.0992606	0.0245877	5.02268	0.00171366
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	808	0.0115674	0.00279135	0.0990388	0.0245566	5.02152	0.00171121
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	809	0.0115647	0.00278275	0.0988011	0.024483	5.01971	0.00170703
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	810	0.0115628	0.00277715	0.0985922	0.0244343	5.01835	0.00170386
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	811	0.0115608	0.00276856	0.0983823	0.0243615	5.01687	0.00170048
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	812	0.0115577	0.00276025	0.0981452	0.0242903	5.01485	0.00169681
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	813	0.0115545	0.00275226	0.0979076	0.0242216	5.01273	0.00169194
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	814	0.0115544	0.0027449	0.0976753	0.024158	5.01184	0.00168739
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	815	0.0115532	0.00273868	0.097447	0.0241037	5.01074	0.00168106
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	816	0.0115493	0.00273148	0.0972205	0.0240415	5.00864	0.00167582
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	817	0.011547	0.00272523	0.0970169	0.0239872	5.00758	0.00167098
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	818	0.0115444	0.00271948	0.0967976	0.0239366	5.00603	0.00166726
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	819	0.0115413	0.00271358	0.0965833	0.0238853	5.00413	0.00166282
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	820	0.0114922	0.00271186	0.0929628	0.0237977	5.00239	0.00161268
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	821	0.0114893	0.00271073	0.0927566	0.0237862	5.00028	0.00161145
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	822	0.0115381	0.00270661	0.0963603	0.023825	4.99811	0.00165782
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	823	0.0114882	0.00270433	0.0925491	0.0237307	4.99605	0.00160838
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	824	0.0114947	0.00270281	0.093175	0.0237288	4.99485	0.0016096
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	825	0.0114863	0.00270077	0.0923495	0.0236985	4.99305	0.00160296
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	826	0.011485	0.00269719	0.092159	0.0236667	4.9913	0.00159847
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	827	0.0115342	0.0026958	0.0961303	0.0237339	4.98926	0.00165135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	828	0.0114836	0.00269222	0.0920096	0.0236245	4.98754	0.00159426
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	829	0.0114966	0.002692	0.0933939	0.0236463	4.98567	0.00160564
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	830	0.0115268	0.0026916	0.0954879	0.0236894	4.98421	0.00164415
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	831	0.0115278	0.00269021	0.0956863	0.0236813	4.98296	0.00164685
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	832	0.0114998	0.00268985	0.093754	0.0236369	4.98164	0.00160502
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	833	0.0115306	0.00268982	0.0959093	0.0236821	4.98024	0.001648
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	834	0.0115244	0.0026888	0.0952745	0.0236635	4.97858	0.00164161
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	835	0.0115012	0.00268732	0.0939411	0.0236204	4.9773	0.00160603
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	836	0.011498	0.00268721	0.0936002	0.0236119	4.9762	0.00160307
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	837	0.0115223	0.00268694	0.0950568	0.0236445	4.97447	0.00163926
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	838	0.0114823	0.00268465	0.091804	0.0235598	4.97228	0.00158996
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	839	0.0115191	0.00268361	0.0948448	0.0236136	4.97023	0.00163729
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	840	0.0115035	0.00268136	0.0941353	0.0235765	4.96835	0.00160852
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	841	0.0114815	0.00267751	0.0915963	0.0234984	4.96757	0.00158638
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	842	0.0115161	0.00267706	0.0946324	0.023557	4.96595	0.00163329
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	843	0.0115052	0.00267392	0.0943264	0.0235206	4.9646	0.00161293
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	844	0.0114808	0.00267178	0.0913876	0.0234484	4.96368	0.00158261
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	845	0.0115128	0.00267056	0.0944737	0.0235009	4.96262	0.00162971
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	846	0.011508	0.00267045	0.0943631	0.0234953	4.96158	0.00161822
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	847	0.0115105	0.00266964	0.0943738	0.0234905	4.96043	0.0016251
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	848	0.0114744	0.00266745	0.0903582	0.0233937	4.95934	0.00156134
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	849	0.0114797	0.00266602	0.0911811	0.0233981	4.95801	0.00158058
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	850	0.0114729	0.00266524	0.0901629	0.023372	4.95675	0.00155813
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	851	0.0114758	0.00266493	0.0905645	0.0233775	4.95492	0.00156329
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	852	0.0114788	0.00266304	0.0909751	0.0233703	4.95325	0.00157399
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	853	0.011478	0.00266263	0.0907716	0.0233631	4.95194	0.00156715
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	854	0.0114703	0.00266073	0.0899727	0.023332	4.95052	0.00155346
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	855	0.0114688	0.00265493	0.0897717	0.0232816	4.94919	0.00155002
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	856	0.0114671	0.00264795	0.0895764	0.0232225	4.94788	0.0015466
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	857	0.0114656	0.00264145	0.089383	0.0231672	4.94676	0.00154354
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	858	0.0114638	0.0026363	0.0892835	0.0231253	4.94577	0.00154183
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	859	0.0114611	0.00263544	0.0891112	0.0231202	4.94413	0.00154193
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	860	0.0114587	0.0026329	0.0889285	0.0230984	4.94247	0.00154099
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	861	0.0114563	0.00263014	0.0887559	0.0230765	4.94096	0.00153931
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	862	0.0114545	0.00262256	0.0885734	0.023015	4.9398	0.00153605
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	863	0.0114493	0.00261693	0.0882612	0.0229806	4.93831	0.00153525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	864	0.011452	0.00261649	0.0884154	0.0229715	4.9366	0.00153443
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	865	0.0114477	0.00261269	0.0880867	0.0229471	4.93535	0.0015329
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	866	0.0112356	0.00260669	0.0847297	0.0226587	4.93404	0.00141304
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	867	0.011234	0.00260572	0.0845702	0.0226483	4.93251	0.00141446
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	868	0.0112371	0.00260517	0.0848912	0.0226492	4.93115	0.00141081
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	869	0.0114459	0.00260508	0.0878929	0.022883	4.92945	0.00152829
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	870	0.0112467	0.00260504	0.0854087	0.0226601	4.92826	0.00141134
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	871	0.0112485	0.00260474	0.0855288	0.0226599	4.92709	0.00141276
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	872	0.0112391	0.00260371	0.0850046	0.0226404	4.92563	0.00141008
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	873	0.0112438	0.00260292	0.0852554	0.0226401	4.9241	0.00141031
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	874	0.0112503	0.00260233	0.0856733	0.0226431	4.9223	0.00141346
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	875	0.0112415	0.00260172	0.0851779	0.0226274	4.92046	0.00141111
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	876	0.011233	0.00260164	0.0844119	0.0226134	4.91904	0.00141319
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	877	0.0114321	0.00260106	0.0870407	0.0228379	4.91724	0.00151652
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	878	0.0112514	0.00260057	0.0858203	0.022631	4.91516	0.00141122
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	879	0.011434	0.00259991	0.0871494	0.0228301	4.91371	0.00151826
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	880	0.0114362	0.0025992	0.0871354	0.0228242	4.91225	0.00152032
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	881	0.0114436	0.00259844	0.0877013	0.0228271	4.91035	0.00152288
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	882	0.0114159	0.00259769	0.0855037	0.0227822	4.90835	0.00149885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	883	0.0112317	0.00259755	0.0842693	0.0225791	4.90692	0.00141096
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	884	0.0114298	0.0025973	0.086857	0.0228059	4.90539	0.00151389
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	885	0.0114419	0.00259614	0.0875155	0.0228068	4.90409	0.00152058
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	886	0.011252	0.00259571	0.0859429	0.022594	4.90218	0.00140874
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	887	0.0114379	0.00259539	0.0871775	0.0227952	4.90096	0.00151908
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	888	0.0112306	0.00259512	0.0841336	0.0225584	4.89936	0.00140936
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	889	0.0114132	0.00259432	0.0853216	0.0227514	4.8979	0.00149636
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	890	0.0114122	0.0025939	0.0851257	0.0227441	4.89646	0.00149279
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	891	0.0114396	0.00259365	0.087323	0.0227837	4.89521	0.00151952
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	892	0.0112286	0.00259298	0.083992	0.0225397	4.89391	0.00140858
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	893	0.0114109	0.00259284	0.0849245	0.0227317	4.89287	0.0014895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	894	0.0114179	0.00259252	0.08569	0.0227444	4.89159	0.00149973
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	895	0.0114269	0.0025918	0.086663	0.0227579	4.89036	0.00151158
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	896	0.0113696	0.00259119	0.0809229	0.0226353	4.88952	0.00143388
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	897	0.0113715	0.00259074	0.0810259	0.0226342	4.88846	0.00143478
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	898	0.0114093	0.00259039	0.08474	0.0227083	4.88734	0.00148424
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	899	0.011425	0.00258892	0.0864661	0.0227308	4.88642	0.00150862
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	900	0.0113747	0.00258877	0.0811511	0.0226212	4.88558	0.00143396
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	901	0.0113665	0.00258763	0.0808011	0.022604	4.88426	0.00143216
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	902	0.0112528	0.0025871	0.0860775	0.0225272	4.88303	0.00140549
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	903	0.0114065	0.00258677	0.0845555	0.0226757	4.8818	0.00147893
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	904	0.0114231	0.00258628	0.0862691	0.0227057	4.88087	0.00150627
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	905	0.0114189	0.00258552	0.0858807	0.022692	4.87957	0.00150129
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	906	0.011365	0.00258413	0.0806923	0.0225727	4.87816	0.00142969
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	907	0.0114201	0.00258391	0.0860723	0.0226827	4.87679	0.00150311
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	908	0.0113635	0.0025824	0.0805564	0.0225558	4.87502	0.00142753
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	909	0.0114048	0.00258212	0.0843794	0.022635	4.87361	0.00147456
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	910	0.0113985	0.00258136	0.0838655	0.0226193	4.87197	0.00146226
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	911	0.011362	0.00258073	0.0805317	0.0225399	4.8712	0.00142558
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	912	0.0114027	0.00257936	0.0841989	0.0226093	4.87006	0.00147021
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	913	0.0114002	0.00257913	0.0840434	0.0226048	4.86897	0.00146577
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	914	0.0113611	0.00257894	0.0805779	0.0225237	4.86824	0.0014252
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	915	0.0113764	0.0025777	0.0812389	0.0225354	4.86751	0.00142942
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	916	0.0113968	0.00257689	0.0836863	0.0225799	4.86694	0.00145876
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	917	0.0113401	0.00257576	0.0852756	0.0225224	4.86653	0.00140268
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	918	0.0113597	0.00257561	0.0809812	0.0224975	4.86622	0.001424
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	919	0.0113409	0.00257511	0.0852271	0.0225169	4.86554	0.00140258
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	920	0.011395	0.00257498	0.0835122	0.0225611	4.86486	0.00145516
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	921	0.0113601	0.00257457	0.0806939	0.0224876	4.86416	0.00142421
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	922	0.0113594	0.00257395	0.0811088	0.0224835	4.86347	0.0014233
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	923	0.0112536	0.00257357	0.0860583	0.0224207	4.86282	0.00139895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	924	0.0113394	0.00257325	0.0853221	0.0225032	4.86201	0.00140155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	925	0.0113918	0.00257277	0.0831681	0.0225368	4.86135	0.00144772
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	926	0.0113593	0.00257216	0.0810171	0.0224669	4.86043	0.00142017
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	927	0.0113424	0.00257215	0.0852502	0.0224935	4.85927	0.00140315
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	928	0.0113905	0.00257179	0.0829916	0.0225254	4.85815	0.00144209
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	929	0.0113933	0.00257162	0.0833452	0.022531	4.85727	0.00145062
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	930	0.0113439	0.00257138	0.0853133	0.0224885	4.85629	0.001405
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	931	0.0113784	0.00257134	0.0813069	0.0224875	4.85535	0.00142714
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	932	0.0113896	0.00257106	0.0828191	0.0225159	4.85446	0.00143915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	933	0.0113802	0.0025697	0.0814693	0.0224778	4.85362	0.00142763
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	934	0.011339	0.00256954	0.0855003	0.0224729	4.85313	0.00140111
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	935	0.0113887	0.00256865	0.0826478	0.0224931	4.85276	0.00143548
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	936	0.0113584	0.00256757	0.0809096	0.0224276	4.85238	0.00141936
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	937	0.0113809	0.00256733	0.0816303	0.0224622	4.85175	0.00142741
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	938	0.0113878	0.00256702	0.0824831	0.022477	4.85074	0.00143408
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	939	0.0113567	0.00256657	0.0813805	0.0224266	4.84999	0.00141432
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	940	0.011338	0.00256655	0.0855463	0.0224476	4.84914	0.0014014
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	941	0.0113282	0.00256633	0.0858909	0.0224396	4.84783	0.00140311
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	942	0.0113349	0.00256633	0.0858782	0.0224445	4.84642	0.00140211
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	943	0.0113329	0.00256625	0.0861705	0.0224443	4.84532	0.001403
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	944	0.0113492	0.00256606	0.0840834	0.0224384	4.84433	0.00141613
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	945	0.0113362	0.00256589	0.0856615	0.0224413	4.84309	0.00140191
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	946	0.0113305	0.00256507	0.0860341	0.0224321	4.84155	0.00140255
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	947	0.0113449	0.00256506	0.0854115	0.0224383	4.8402	0.0014098
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	948	0.0113088	0.00256504	0.0847345	0.0223998	4.83855	0.00139856
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	949	0.0113577	0.0025646	0.0809209	0.0224063	4.8372	0.00141951
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	950	0.011382	0.00256441	0.081803	0.0224423	4.83633	0.0014274
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	951	0.0113868	0.00256418	0.0823118	0.0224508	4.83517	0.00143221
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	952	0.011351	0.00256414	0.0833429	0.0224195	4.83375	0.00141751
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	953	0.0113472	0.0025641	0.0849106	0.0224272	4.83258	0.00141299
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	954	0.011356	0.00256406	0.0815892	0.0224091	4.83097	0.00141495
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	955	0.0113574	0.00256399	0.0809222	0.022404	4.82936	0.00141642
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	956	0.0113111	0.0025634	0.0848507	0.0223898	4.82778	0.00139837
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	957	0.0113856	0.00256246	0.0821455	0.0224336	4.82642	0.00142897
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	958	0.0113834	0.00256218	0.0819738	0.0224279	4.8257	0.00142717
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	959	0.0113261	0.00256209	0.0857413	0.0224023	4.82502	0.00140252
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	960	0.0113551	0.0025619	0.0816158	0.0223938	4.82346	0.00141541
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	961	0.0113529	0.00256168	0.082665	0.0223974	4.82237	0.00141656
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	962	0.0113246	0.00256159	0.0855877	0.0223953	4.82128	0.00140157
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	963	0.0113541	0.0025613	0.082057	0.0223924	4.81978	0.00141614
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	964	0.011319	0.00256115	0.0850925	0.0223834	4.81832	0.00139977
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	965	0.0113068	0.00256109	0.0846181	0.022365	4.81719	0.00139773
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	966	0.0113201	0.0025591	0.0852666	0.0223701	4.81583	0.00139969
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	967	0.0113227	0.00255904	0.0854293	0.0223726	4.81469	0.00139987
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	968	0.0112539	0.00255889	0.085512	0.0223035	4.8137	0.00139245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	969	0.0113133	0.0025587	0.0847561	0.0223543	4.81251	0.00139738
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	970	0.0113168	0.00255844	0.0849175	0.0223583	4.81156	0.00139869
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	971	0.0113042	0.00255761	0.0844828	0.0223342	4.81061	0.00139664
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	972	0.0113147	0.00255456	0.0847717	0.022324	4.80984	0.00139729
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	973	0.011255	0.00255357	0.085139	0.022262	4.80896	0.00139073
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	974	0.0113013	0.00255154	0.0843245	0.0222829	4.80824	0.001393
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	975	0.0112564	0.00255115	0.0849436	0.0222443	4.80753	0.00138927
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	976	0.0112576	0.00254786	0.084913	0.0222203	4.80646	0.00138517
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	977	0.0112983	0.00254662	0.0841639	0.0222403	4.80625	0.00138907
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	978	0.0112825	0.00254648	0.0837868	0.0222168	4.80581	0.00137042
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	979	0.0112804	0.00254612	0.0837016	0.0222115	4.80514	0.00136957
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	980	0.0112839	0.00254497	0.0838866	0.0222072	4.804	0.00137331
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	981	0.0112961	0.00254495	0.0839965	0.0222238	4.80326	0.0013863
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	982	0.0112595	0.00254223	0.084947	0.0221777	4.80256	0.00137739
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	983	0.0112855	0.00254201	0.0840223	0.0221862	4.80193	0.00137433
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	984	0.0112783	0.00254139	0.0837638	0.022172	4.80151	0.0013677
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	985	0.0112874	0.00254089	0.08419	0.0221801	4.80085	0.00137501
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	986	0.011295	0.00254034	0.0839136	0.0221846	4.79998	0.001384
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	987	0.0112893	0.0025403	0.0843472	0.0221784	4.79947	0.00137699
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	988	0.0112609	0.00253754	0.084857	0.0221422	4.79855	0.00137048
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	989	0.0112614	0.00253749	0.0845909	0.0221392	4.79768	0.00136977
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	990	0.0112939	0.00253644	0.0838744	0.0221507	4.79633	0.00138066
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	991	0.0112914	0.00253586	0.0840477	0.0221441	4.79458	0.00137712
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	992	0.0112766	0.00253557	0.0836187	0.0221228	4.79315	0.00136292
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	993	0.0112674	0.00253551	0.0842074	0.0221236	4.79126	0.0013636
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	994	0.0112654	0.00253504	0.0844877	0.0221192	4.7898	0.00136752
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	995	0.0112605	0.00253439	0.0848639	0.0221162	4.78856	0.00136959
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	996	0.0112636	0.00253349	0.0844769	0.0221058	4.78739	0.00136842
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	997	0.0112693	0.00253172	0.0837505	0.0220929	4.78671	0.00135834
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	998	0.0112713	0.00253075	0.0834346	0.0220849	4.786	0.00135919
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	999	0.0112746	0.00252905	0.0835128	0.0220687	4.78533	0.00135819
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1000	0.011273	0.00252836	0.0834009	0.0220621	4.78434	0.00135807


==> results/dpt/pool/pool_mala_restore.txt <==
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1	0.01345725	0.2906975	0.6011775	2.358125	53.394	0.29254375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	2	0.010201275	0.081709875	0.66406875	0.6809925	41.6107	0.082629625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	3	0.008635025	0.050907	0.3322325	0.4218325	35.6597	0.04998825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	4	0.0055435	0.033063	0.2080625	0.271795	32.0457	0.033038375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	5	0.0076762625	0.02966825	0.339195	0.25278375	29.332	0.02919725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	6	0.005286225	0.02701275	0.17282	0.22222	27.2888	0.02701925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	7	0.0050576	0.022473875	0.14914875	0.18508	25.6056	0.02249625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	8	0.004881025	0.0193495	0.12812375	0.159385	24.3279	0.019384875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	9	0.0069842375	0.019324875	0.23300875	0.1653525	23.4464	0.0191365
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	10	0.00469175	0.016557875	0.111171375	0.136475	22.4136	0.016599
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	11	0.0045242625	0.014323125	0.100552625	0.118172125	21.5254	0.0143675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	12	0.0060437125	0.01395275	0.17297875	0.118168375	20.7997	0.013893375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	13	0.0064612875	0.013773625	0.18146	0.1183555	20.0259	0.013662625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	14	0.0044148125	0.013641375	0.08896725	0.112361875	19.3683	0.01383525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	15	0.0043067625	0.0120827375	0.0797315	0.09956975	18.875	0.0122365625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	16	0.0057142625	0.0115714375	0.15789875	0.10057975	18.4001	0.0115468875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	17	0.00418895	0.0108513875	0.071879375	0.089459125	17.9259	0.011007125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	18	0.0040912875	0.0101074875	0.065305875	0.08329125	17.4815	0.0101271625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	19	0.0039879875	0.009079475	0.06216425	0.0749045	17.0827	0.0091148125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	20	0.003888425	0.008210875	0.05708325	0.067784625	16.6739	0.0082505875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	21	0.003805175	0.007459825	0.052696625	0.0616285	16.3403	0.0075085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	22	0.003724625	0.0068646125	0.048697125	0.056738375	16.0111	0.00691175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	23	0.00364805	0.006374325	0.0455965	0.0527045	15.7135	0.00640675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	24	0.003574025	0.0058616875	0.042677625	0.04850425	15.4194	0.005900825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	25	0.003519425	0.0054197375	0.040285875	0.04487325	15.2134	0.00545585
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	26	0.0034673875	0.005258375	0.03778	0.04349575	14.9616	0.00522265
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	27	0.0034186875	0.005020275	0.0353985	0.041509	14.7329	0.0049915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	28	0.003360625	0.004746725	0.034414625	0.0392715	14.4938	0.0046760125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	29	0.0032649125	0.0047278375	0.045762125	0.038972125	14.3036	0.0046817
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	30	0.00331055	0.004619625	0.043628625	0.03815325	14.1101	0.0045563125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	31	0.003211975	0.0044363375	0.0437795	0.036595875	13.8998	0.0043697125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	32	0.003164925	0.0041571375	0.041424625	0.0343145	13.7052	0.00410495
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	33	0.0031218875	0.00399075	0.04513875	0.033148875	13.5483	0.003950475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	34	0.00308145	0.0037657375	0.042969	0.0312955	13.3759	0.003737125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	35	0.00304495	0.003549175	0.04090975	0.029515125	13.2224	0.00352615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	36	0.002979275	0.0034541	0.03868475	0.02869625	13.1059	0.0033876125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	37	0.0030147125	0.003356775	0.03911975	0.027936625	12.9509	0.0033428
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	38	0.0029353625	0.0032762125	0.036786625	0.027229125	12.7711	0.0032228625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	39	0.0028997625	0.00310815	0.035289625	0.025850375	12.6289	0.0030645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	40	0.002871975	0.0030609875	0.04649825	0.025433625	12.5328	0.0030270125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	41	0.0028426375	0.0029872875	0.058872875	0.025164875	12.4304	0.002960525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	42	0.00281345	0.0029373375	0.057446875	0.025117375	12.3024	0.002917525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	43	0.00278675	0.00282275	0.063510875	0.024301375	12.2069	0.0027893
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	44	0.0027609625	0.0026902375	0.060855875	0.023174	12.0916	0.00264035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	45	0.002738375	0.0025767375	0.05985775	0.02223325	11.9992	0.0025352125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	46	0.002720875	0.002450675	0.057437875	0.021167125	11.9095	0.0024035375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	47	0.0026931625	0.0023536875	0.055499	0.02034025	11.7992	0.0023115125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	48	0.002665375	0.002282525	0.05343175	0.01972	11.6878	0.0022353125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	49	0.0026422875	0.002201875	0.052973	0.01907	11.5984	0.0021617375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	50	0.00224805	0.0022009	0.030209	0.01848525	11.4916	0.002098825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	51	0.00223275	0.002144425	0.02952725	0.018015125	11.3962	0.002048375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	52	0.0026177625	0.0021134375	0.051048375	0.018314125	11.3141	0.0020806625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	53	0.0022176625	0.0020914375	0.028787875	0.0175715	11.2194	0.0020022625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	54	0.0022876125	0.002062425	0.0325685	0.017432625	11.1365	0.001927725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	55	0.0025959	0.0020357625	0.049232	0.017647375	11.0471	0.0020072875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	56	0.002206125	0.00202985	0.028126875	0.017061375	10.9513	0.001943775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	57	0.002179975	0.0020105	0.026813625	0.016874625	10.8875	0.001921225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	58	0.00227205	0.0020003375	0.031752125	0.0169145	10.8136	0.0018724625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	59	0.0025761	0.0019844375	0.0501685	0.017253625	10.7518	0.0019596125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	60	0.0021917125	0.00197885	0.027451625	0.016635875	10.6786	0.0018982375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	61	0.00216855	0.0019594125	0.0262155	0.01645025	10.6036	0.00187655
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	62	0.0022588375	0.0019591875	0.030961375	0.016564125	10.5257	0.0018376
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	63	0.00255335	0.00191275	0.048647875	0.016639375	10.4468	0.00189
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	64	0.0021601875	0.00191045	0.02558975	0.01604225	10.3935	0.00183145
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	65	0.002147125	0.0018606625	0.0250685	0.01562925	10.3295	0.001783275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	66	0.0025336	0.001843975	0.047016	0.016047	10.2573	0.001820875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	67	0.0021261625	0.0018352	0.023991875	0.015399375	10.2045	0.0017449
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	68	0.0021360875	0.0018135	0.024532	0.015239	10.1317	0.00174
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	69	0.0021147625	0.0018119375	0.023494625	0.01520125	10.0693	0.001725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	70	0.0025127625	0.0017825125	0.045796125	0.01552425	10.0023	0.001761325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	71	0.0021050125	0.0017631625	0.022997375	0.014798375	9.93999	0.0016760375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	72	0.0024581125	0.0017448375	0.0422205	0.015145625	9.87895	0.0017024375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	73	0.0020986125	0.001730475	0.022511625	0.0145235	9.81944	0.00164685
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	74	0.0024902125	0.00171835	0.044292	0.01497325	9.75269	0.00169645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	75	0.002442975	0.00168225	0.041011375	0.014612875	9.70163	0.001642975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	76	0.002085575	0.0016746375	0.02202875	0.014063625	9.63969	0.0015748625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	77	0.0024751625	0.001667875	0.043085125	0.0145385	9.58343	0.001645775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	78	0.0023597125	0.0016548625	0.03554125	0.014258125	9.53405	0.001600775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	79	0.0023278	0.001637175	0.03391975	0.014073375	9.48963	0.00156285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	80	0.00207495	0.0016329125	0.02159925	0.013718375	9.43579	0.001539125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	81	0.0024255	0.0016294625	0.03978925	0.014158625	9.39023	0.0015925125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	82	0.0023443125	0.0016025875	0.03486025	0.013815125	9.33974	0.0015533125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	83	0.002065525	0.0015978625	0.02125425	0.01343175	9.2879	0.001503525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	84	0.0023147875	0.001585475	0.033070875	0.013640875	9.24634	0.00151795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	85	0.002054375	0.0015813375	0.020830375	0.013288625	9.21081	0.0014702625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	86	0.0024073875	0.0015628	0.03866925	0.01359675	9.15543	0.001525375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	87	0.0022975	0.001555425	0.032453125	0.013385375	9.11299	0.0014832
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	88	0.002045875	0.0015458	0.02043825	0.01299325	9.07478	0.001440175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	89	0.002390125	0.0015263375	0.037557625	0.0132765	9.02633	0.0014911
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	90	0.00203625	0.001510225	0.020034	0.01269775	8.98697	0.001409675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	91	0.0020268125	0.0014905	0.019671375	0.0125295	8.94236	0.0013925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	92	0.0023721	0.0014865875	0.036504625	0.012932	8.90025	0.0014537625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	93	0.0020179	0.001458525	0.019318375	0.0122650875	8.86517	0.0013658625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	94	0.00200665	0.0014263125	0.019072	0.011998725	8.82156	0.001337275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	95	0.0019973125	0.00139535	0.018829375	0.01174385	8.78529	0.0013097875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	96	0.0019901125	0.0013826125	0.01855925	0.0116334875	8.75688	0.00130165
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	97	0.00198125	0.001357375	0.018728	0.011428225	8.72846	0.0012802375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	98	0.0019768875	0.0013285875	0.0183995	0.0111886625	8.70155	0.0012543875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	99	0.001966375	0.0013009625	0.018050375	0.010958375	8.65597	0.00122668375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	100	0.00195855	0.001281275	0.01780125	0.0107928375	8.62113	0.00120648
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	101	0.0019494875	0.0012556	0.017518625	0.010579075	8.58924	0.00118398125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	102	0.0019422125	0.001239455	0.017235	0.0104419375	8.55634	0.0011696175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	103	0.001930975	0.0012113675	0.016934125	0.010209175	8.51068	0.0011406625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	104	0.0019218625	0.0011904925	0.016775375	0.01004325	8.47339	0.0011230325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	105	0.001914075	0.0011826225	0.016908125	0.0099737375	8.44862	0.00109563625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	106	0.0019050125	0.0011675475	0.016669	0.0098461625	8.41608	0.001080175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	107	0.001898	0.00114395875	0.0164855	0.0096505125	8.3857	0.0010589525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	108	0.0018894375	0.00112117625	0.016236	0.0094608375	8.34903	0.00103894
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	109	0.0018807125	0.0011022575	0.01653675	0.009312975	8.32025	0.001021715
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	110	0.001871375	0.00108374	0.01628525	0.00915795	8.2787	0.00100609625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	111	0.0018648375	0.001062265	0.016019375	0.0089793625	8.24825	0.00098473375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	112	0.0018589125	0.001057335	0.0160935	0.0089372125	8.22068	0.0009696375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	113	0.0018514625	0.0010366275	0.01584575	0.0087651375	8.18897	0.000952705
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	114	0.00184305	0.00102038875	0.015635875	0.008629325	8.15394	0.00093915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	115	0.001834625	0.00100069125	0.01539325	0.008465325	8.11766	0.0009213675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	116	0.0018269875	0.0009858825	0.0151615	0.0083407375	8.08346	0.0009085825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	117	0.0018210375	0.00096922625	0.01492825	0.0082012875	8.05364	0.000893935
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	118	0.001814075	0.0009520325	0.01474125	0.0080583	8.02322	0.00087843875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	119	0.0018108125	0.00093878625	0.014585375	0.0079468	8.01177	0.00086663125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	120	0.0018036	0.0009214925	0.014389375	0.00780275	7.9817	0.00085129625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	121	0.0017983125	0.00090947125	0.01441675	0.0077020375	7.95845	0.000841555
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	122	0.0017916125	0.00089277125	0.01422275	0.0075629625	7.93028	0.0008239625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	123	0.0017845875	0.00087847625	0.01415375	0.00744375	7.90502	0.000810175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	124	0.0017792625	0.0008638675	0.013948125	0.0073217875	7.87731	0.000797865
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	125	0.0017734375	0.00085106375	0.01376025	0.0072143125	7.8498	0.0007862175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	126	0.00176575	0.00083787	0.01357175	0.0071041375	7.81606	0.00077437875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	127	0.001760225	0.00083126625	0.01338225	0.007046975	7.78918	0.00076799875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	128	0.00175945	0.00082322125	0.013282125	0.0069781625	7.77823	0.00076189375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	129	0.001755325	0.000809695	0.013097	0.006865325	7.75498	0.00075024125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	130	0.001714225	0.00080441875	0.01371125	0.00685115	7.73427	0.0007498475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	131	0.0017496125	0.00079811875	0.012934	0.0067692125	7.70103	0.000739965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	132	0.0017042	0.000797305	0.01337425	0.0067862875	7.67615	0.00072766375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	133	0.0017088375	0.000794295	0.01354675	0.0067661875	7.64692	0.00074024375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	134	0.0016998125	0.0007858975	0.013218375	0.0066912	7.63339	0.0007186125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	135	0.0017412625	0.00078511125	0.0127705	0.006662275	7.60324	0.00072897875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	136	0.0017358375	0.00077653	0.012612	0.006589475	7.57651	0.000721085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	137	0.001695525	0.00077409875	0.01305075	0.0065925375	7.55331	0.0007089125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	138	0.0017253	0.000765215	0.0140475	0.006546125	7.52879	0.000712545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	139	0.001729025	0.00076425625	0.0124466125	0.00648725	7.51192	0.00071010125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	140	0.0016910375	0.0007626875	0.013011625	0.006498	7.49123	0.000698925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	141	0.0017191	0.0007579225	0.013857	0.006482675	7.47475	0.0007007575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	142	0.0016858	0.00075107125	0.01285125	0.0064009125	7.45112	0.0006887575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	143	0.0016809875	0.00074040625	0.01269325	0.006311525	7.42976	0.0006801325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	144	0.0016762	0.000734715	0.012541125	0.0062619125	7.40793	0.00067025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	145	0.0016713	0.00072215875	0.0123938875	0.006157425	7.38704	0.00065856375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	146	0.0016670875	0.00071187125	0.0122837125	0.0060718	7.36812	0.000649405
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	147	0.0016616875	0.000703135	0.0121411	0.0059980625	7.34321	0.00064019625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	148	0.00165665	0.00069516	0.0119942375	0.0059304375	7.31964	0.000633185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	149	0.0016516125	0.000684895	0.011853	0.0058446	7.29718	0.00062449375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	150	0.0016475	0.00067827375	0.0117183625	0.0057880875	7.27474	0.00061815375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	151	0.0016453125	0.00066848875	0.011596375	0.0057065875	7.26678	0.00061070875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	152	0.0016406375	0.0006605425	0.0121531125	0.005644425	7.25086	0.000604485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	153	0.00163625	0.00065558375	0.012448575	0.0056081125	7.23369	0.00057909375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	154	0.0016328	0.00064751375	0.0123192125	0.0055402	7.21721	0.000575455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	155	0.0016279375	0.00063796625	0.0121926	0.0054605375	7.19607	0.00056752875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	156	0.0016252375	0.0006308475	0.0120520375	0.0053998875	7.17959	0.00056104875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	157	0.0016149	0.00062828125	0.011779075	0.005372575	7.15764	0.00055711375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	158	0.0016200125	0.00062141375	0.01191795	0.0053209125	7.13241	0.000553245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	159	0.0016095625	0.00061989625	0.0116550125	0.0053020625	7.10993	0.00054940875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	160	0.0016052	0.000611175	0.0115261	0.0052289	7.09028	0.00054301375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	161	0.001602925	0.0006084725	0.01140805	0.0052043875	7.07642	0.000541085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	162	0.0015986875	0.0006035325	0.011155725	0.005158475	7.05673	0.00053795875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	163	0.001599225	0.00060198125	0.0112816625	0.0051492625	7.04591	0.000535095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	164	0.0015960125	0.00059786875	0.01103245	0.0051099875	7.03035	0.00052985375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	165	0.0015371875	0.0005899575	0.0115190625	0.0052661875	7.01019	0.00053627375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	166	0.0015912375	0.00058946625	0.010916775	0.00503975	6.99514	0.0005231475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	167	0.00153295	0.00058327875	0.011403175	0.0052075625	6.9764	0.00053081375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	168	0.00158785	0.00058185375	0.010802375	0.004976025	6.95944	0.00051747125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	169	0.0015739625	0.000581525	0.010508425	0.004965825	6.9428	0.00051397875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	170	0.0015292	0.00057741125	0.0113109875	0.0051554375	6.92837	0.0005264
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	171	0.001577075	0.00057437	0.0104689875	0.004908325	6.90972	0.00050866375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	172	0.001583475	0.000573695	0.0106864875	0.0049078875	6.89428	0.0005112
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	173	0.0015691875	0.0005736675	0.010416575	0.004900475	6.87654	0.00050829625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	174	0.001525875	0.00057329375	0.0118811125	0.0051282375	6.86231	0.0005234175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	175	0.0015660625	0.00056766125	0.01036515	0.00485345	6.8462	0.0005034225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	176	0.0015227375	0.00056698625	0.0117749125	0.0050730625	6.82945	0.00051836875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	177	0.001519875	0.000566125	0.0122771625	0.0050859375	6.81644	0.00051900125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	178	0.0015799875	0.00056596125	0.0105727875	0.0048431625	6.80741	0.00050488875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	179	0.001515975	0.000560645	0.01221015	0.0050376125	6.78816	0.0005145725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	180	0.0015616125	0.00056042375	0.01026495	0.0047929	6.77504	0.00049772125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	181	0.00151305	0.0005574025	0.0120965125	0.0050067	6.75667	0.0005114725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	182	0.00155785	0.00055389625	0.010174275	0.0047386625	6.74027	0.0004925225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	183	0.001510475	0.000552085	0.011994725	0.004959675	6.72637	0.0005069375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	184	0.0013878625	0.00054926125	0.01268675	0.005073625	6.71132	0.00050509875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	185	0.0015541125	0.00054713375	0.0100726875	0.0046820375	6.70584	0.00048751125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	186	0.001509975	0.000546045	0.011878825	0.0049065125	6.691	0.00050193375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	187	0.0013864125	0.0005442025	0.01259075	0.005027975	6.67661	0.0005009275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	188	0.0015502875	0.00054056625	0.0099772	0.0046268375	6.66351	0.00048239375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	189	0.0015056875	0.00054040875	0.011772	0.0048570875	6.65613	0.000497235
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	190	0.00138365	0.00053921875	0.0125015	0.0049833375	6.63733	0.00049685875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	191	0.00150235	0.00053482375	0.01167925	0.0048077875	6.62394	0.00049119875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	192	0.0015472875	0.00053451625	0.0100155	0.0045765125	6.61309	0.00047738375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	193	0.0013815	0.00053444125	0.0124057375	0.0049400875	6.5989	0.00049289125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	194	0.0015000125	0.000533385	0.011619275	0.0047923875	6.59173	0.0004883975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	195	0.0013781875	0.0005324325	0.0123246375	0.0049195375	6.57668	0.00049069375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	196	0.001496175	0.00053214	0.0114534875	0.004777275	6.562	0.00048557
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	197	0.0015447625	0.000531465	0.01017165	0.004552425	6.54478	0.0004749275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	198	0.0014971875	0.00053048	0.0115316375	0.0047660125	6.53532	0.00048586875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	199	0.001377025	0.0005274925	0.0122258625	0.0048747375	6.51807	0.00048657375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	200	0.00154045	0.000526355	0.0100713875	0.0045092625	6.50793	0.00047100625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	201	0.0014924625	0.00052628	0.011352275	0.0047258375	6.4956	0.0004807725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	202	0.001374425	0.000523565	0.0121327	0.004838475	6.48322	0.00048321375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	203	0.0013566125	0.0005222375	0.012881375	0.0048146	6.46565	0.000485665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	204	0.0014891625	0.00052093625	0.0112549625	0.0046789125	6.45107	0.00047660125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	205	0.001371425	0.00051909	0.0120390875	0.0047976	6.43604	0.00047943375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	206	0.0013543125	0.0005184075	0.01279875	0.00477965	6.42125	0.0004827475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	207	0.001485025	0.0005160525	0.0111534875	0.00463545	6.41556	0.0004724525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	208	0.001352025	0.00051588625	0.012717125	0.0047550375	6.40539	0.00048050375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	209	0.0013686875	0.0005144325	0.0119457	0.0047555375	6.39034	0.00047559875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	210	0.001351425	0.0005115925	0.012625875	0.004716425	6.38172	0.00047673
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	211	0.001483675	0.00051155	0.0110510875	0.0045950875	6.3704	0.00046848125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	212	0.0013666625	0.00050998375	0.0118588375	0.0047153	6.35519	0.00047196625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	213	0.0013495	0.000508935	0.012551375	0.0046907	6.34101	0.00047391875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	214	0.00147935	0.00050620875	0.0109538	0.0045480875	6.32695	0.00046415
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	215	0.0013644	0.00050584375	0.01177495	0.004677675	6.31801	0.0004684475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	216	0.0013470875	0.00050519	0.0124614	0.0046563375	6.31098	0.00047059875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	217	0.0014023125	0.00050311	0.0097876	0.0044483	6.2979	0.00045585125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	218	0.0014764375	0.00050239875	0.0110912625	0.0045189375	6.29401	0.00046107375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	219	0.0014734	0.00050174125	0.0110344625	0.004511925	6.28269	0.00045050375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	220	0.001362	0.0005014	0.01168915	0.0046375125	6.27155	0.000464555
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	221	0.00135885	0.0005013	0.01297725	0.0046509	6.25813	0.00046578625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	222	0.001344725	0.0005007675	0.0123723625	0.004616725	6.24292	0.0004664375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	223	0.0013945375	0.0004995225	0.0113368625	0.0044355375	6.23003	0.00045502
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	224	0.001399275	0.0004984425	0.009714525	0.004407975	6.21823	0.00045236
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	225	0.0013599375	0.000497575	0.0116486375	0.004604925	6.20798	0.00046161625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	226	0.0013921	0.00049730875	0.0112469625	0.0044147375	6.19435	0.00045281875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	227	0.0014701875	0.000496505	0.0109537	0.0044653375	6.18431	0.00044649875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	228	0.001342	0.00049613125	0.0122847	0.004575425	6.17493	0.00046209625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	229	0.001397225	0.00049405625	0.0096403875	0.0043698125	6.17402	0.0004488675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	230	0.001389075	0.0004922925	0.0111584625	0.0043715	6.16199	0.00044876375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	231	0.0013385875	0.00049219125	0.01211175	0.004535725	6.15174	0.0004568475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	232	0.001332125	0.0004920475	0.0119385	0.004524225	6.14457	0.00045803625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	233	0.0013406125	0.000492005	0.012197225	0.0045382625	6.13185	0.0004571775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	234	0.00146615	0.00049169625	0.0108561	0.0044226625	6.1185	0.0004426475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	235	0.0013366375	0.0004886875	0.01210485	0.0045050875	6.11268	0.00045427125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	236	0.0013302	0.00048789625	0.011852625	0.0044869125	6.10436	0.00045441375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	237	0.0014629125	0.00048747375	0.010774475	0.0043851625	6.09163	0.00043902625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	238	0.0013344375	0.00048512	0.01201805	0.0044724625	6.08117	0.00045110625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	239	0.001327775	0.00048384375	0.011769825	0.0044505875	6.0685	0.000450985
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	240	0.00145945	0.00048242375	0.010681325	0.004340875	6.0584	0.0004348775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	241	0.001325275	0.00048044875	0.011709625	0.0044211	6.04598	0.00044760625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	242	0.0014560875	0.00047725875	0.0105941125	0.0042955	6.03337	0.00043007875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	243	0.0013238625	0.00047686625	0.0116268125	0.004388575	6.02146	0.00044469
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	244	0.0014543	0.00047196375	0.0105265125	0.0042491125	6.01064	0.0004259625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	245	0.0013218875	0.00047168375	0.011540175	0.0043429625	5.99947	0.00043826875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	246	0.0014518125	0.00047007625	0.0105678	0.0042317875	5.98899	0.0004213
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	247	0.0013194625	0.0004678825	0.01145925	0.004308775	5.98064	0.0004350425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	248	0.001447375	0.00046756875	0.010409325	0.0042042	5.97778	0.00041767375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	249	0.0014484625	0.00046573375	0.010477775	0.0041931875	5.96527	0.00041760875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	250	0.001317675	0.00046503	0.0114576125	0.0042846625	5.95811	0.000432695
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	251	0.0014447875	0.000463835	0.010323125	0.004170775	5.94718	0.00041441375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	252	0.001441775	0.00046313625	0.0102369125	0.00416155	5.94337	0.00041184375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	253	0.0014318875	0.000462715	0.010009225	0.004146075	5.93381	0.0004077325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	254	0.0013154375	0.00046184375	0.0113779375	0.004255525	5.92558	0.00042988625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	255	0.0014288	0.00045919875	0.0099299	0.0041146875	5.9156	0.00040517375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	256	0.001438475	0.00045914125	0.0101927625	0.0041266625	5.90331	0.00040899125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	257	0.001313575	0.00045796875	0.0113032625	0.0042207875	5.89641	0.00042660875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	258	0.00142475	0.000455855	0.009905025	0.0040824	5.88626	0.00040219875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	259	0.0014334125	0.00045562875	0.0100883	0.004092375	5.87816	0.00040519
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	260	0.0014352875	0.0004545575	0.01011195	0.0040864875	5.86768	0.00040509125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	261	0.001427375	0.00045427375	0.0098616625	0.0040718	5.85672	0.00040139125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	262	0.00131175	0.0004542425	0.011225475	0.0041872625	5.84648	0.0004234675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	263	0.001410925	0.00045351375	0.009567275	0.0040558875	5.83533	0.0003970825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	264	0.001421975	0.00045151	0.009837725	0.0040444	5.82472	0.00039876625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	265	0.0013090125	0.00045062	0.0111497375	0.00415465	5.81658	0.00042052875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	266	0.001415725	0.00045030125	0.0096775625	0.0040283375	5.8068	0.00039682125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	267	0.001409325	0.000448835	0.00949065	0.0040152375	5.79552	0.000393415
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	268	0.0013064125	0.000447135	0.011075625	0.0041232	5.78757	0.00041758875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	269	0.0014187	0.00044662125	0.0097566375	0.00400195	5.77695	0.00039531125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	270	0.0014128	0.000446005	0.0095987	0.003990725	5.76891	0.0003936225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	271	0.0014065625	0.0004450525	0.00941655	0.003982225	5.75926	0.0003899575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	272	0.0013041	0.00044397125	0.0110011375	0.00409435	5.74752	0.000414725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	273	0.0012985125	0.0004405375	0.0107845625	0.0040567625	5.73637	0.00040522
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	274	0.0014045125	0.0004404	0.00935005	0.0039421	5.72616	0.00038663375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	275	0.001302425	0.00044039125	0.0109276625	0.004062275	5.71744	0.0004105925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	276	0.00129615	0.00043693875	0.010712775	0.004024575	5.7074	0.0004022
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	277	0.0014024625	0.00043597375	0.009280775	0.0039036875	5.69956	0.00038353875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	278	0.0012999	0.00043447	0.0108562	0.0040112875	5.68919	0.0003989425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	279	0.0012945875	0.00043417125	0.01064885	0.0040008875	5.6814	0.00039997125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	280	0.0012922375	0.00043026875	0.0105795	0.003966325	5.67141	0.0003964275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	281	0.001290675	0.000426765	0.0105134375	0.0039349625	5.66399	0.00039337125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	282	0.0012889125	0.00042365625	0.0104468	0.0039068625	5.65599	0.0003905775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	283	0.001287325	0.00042144875	0.0104975375	0.00388765	5.65024	0.00038886125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	284	0.001285825	0.00041820375	0.0104287	0.0038584375	5.64129	0.00038590375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	285	0.0012843375	0.00041574	0.01038635	0.0038371375	5.63436	0.000383775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	286	0.0012825625	0.0004124525	0.0103186375	0.0038075375	5.62506	0.00038117625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	287	0.001280925	0.00040586	0.0102832375	0.003752525	5.61893	0.0003732875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	288	0.0012793125	0.000404335	0.0105032	0.0037376625	5.61448	0.0003712225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	289	0.0012773125	0.00040162125	0.01044415	0.003712975	5.60564	0.00036908875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	290	0.0012755625	0.00039906	0.0103840125	0.00368995	5.59752	0.0003669975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	291	0.001274	0.00039678375	0.01033065	0.0036689	5.59123	0.00036512
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	292	0.001271775	0.00039387	0.0102660875	0.0036425625	5.58197	0.00036276375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	293	0.001270375	0.00039149625	0.0102095125	0.0036209625	5.57497	0.00036086625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	294	0.0012662375	0.0003887525	0.0100300625	0.003590475	5.56861	0.00035652
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	295	0.0012695875	0.00038863625	0.0101447875	0.003595025	5.55958	0.00035857875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	296	0.0012646	0.0003858425	0.0099683625	0.003564275	5.55163	0.00035411875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	297	0.0012677875	0.0003857575	0.0100837875	0.0035694	5.54398	0.00035596375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	298	0.00120207375	0.00038541375	0.0101081	0.0037645	5.53391	0.0003552575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	299	0.001198135	0.00038455875	0.0100349875	0.0037479875	5.52837	0.00035227625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	300	0.00119965625	0.00038341625	0.009994975	0.0037411125	5.52103	0.00035202125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	301	0.00120048875	0.000383125	0.0100513875	0.0037424875	5.5124	0.0003532575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	302	0.001262475	0.00038299875	0.0099061	0.0035386875	5.50586	0.00035186625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	303	0.00119704375	0.000382875	0.0100020375	0.0037317125	5.49742	0.00035071875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	304	0.00125555	0.00038194	0.0096242625	0.0035171375	5.48907	0.00035109125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	305	0.001196425	0.00038097	0.0099673125	0.003713275	5.48073	0.00034918
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	306	0.0012616125	0.0003808225	0.009851875	0.0035186375	5.47275	0.00035004375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	307	0.0012539	0.00037950875	0.0095661	0.003495025	5.46382	0.0003480225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	308	0.0012521125	0.00037928625	0.0095159375	0.0034906875	5.45744	0.00034802625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	309	0.0011954725	0.00037854625	0.009915325	0.00369035	5.44932	0.00034716125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	310	0.001260175	0.0003782275	0.0097938875	0.00349515	5.44134	0.00034783375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	311	0.00119363375	0.00037686625	0.0098630625	0.003673525	5.43404	0.00034474875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	312	0.0012584875	0.00037645875	0.00973455	0.003478325	5.42764	0.000344505
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	313	0.001256925	0.00037399125	0.0096835375	0.0034560375	5.41895	0.000342655
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	314	0.00124688875	0.000373795	0.009366825	0.003439275	5.4129	0.00033624875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	315	0.00119224	0.00037367375	0.0098106	0.0036445125	5.40464	0.00034098625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	316	0.001249845	0.00037332	0.0094696	0.0034401875	5.39909	0.0003397325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	317	0.0012452625	0.0003723975	0.0093136375	0.0034258	5.39175	0.000335425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	318	0.00124805125	0.000371625	0.009412225	0.003424075	5.3844	0.00033596625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	319	0.00119088625	0.000371495	0.009780375	0.0036237625	5.37579	0.00033786375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	320	0.00124374375	0.00037005375	0.009259	0.003404525	5.36954	0.00033348625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	321	0.0011894575	0.00036965625	0.0097454125	0.00360555	5.36214	0.00033602375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	322	0.00118462	0.0003687025	0.01213905	0.00360425	5.35617	0.00033578875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	323	0.00118760875	0.0003674925	0.009700225	0.00358495	5.35045	0.00033413875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	324	0.0012419275	0.00036738	0.0092082125	0.0033806375	5.34348	0.00033129875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	325	0.00118319375	0.00036666625	0.012080475	0.00358485	5.33707	0.00033414875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	326	0.00118605875	0.000366095	0.009652425	0.0035705	5.33134	0.000332475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	327	0.0012406925	0.00036474	0.00915495	0.0033570625	5.32651	0.00032900625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	328	0.00118180875	0.00036439125	0.0120168375	0.0035633375	5.31821	0.00033218875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	329	0.001184845	0.0003639325	0.0096016875	0.0035497625	5.31883	0.00033072625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	330	0.001180145	0.00036325375	0.012002925	0.0035508625	5.31122	0.00033099125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	331	0.00123881125	0.00036250125	0.009103475	0.003336725	5.30406	0.00032690125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	332	0.0012378725	0.00036223125	0.009057275	0.0033332375	5.29953	0.0003259025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	333	0.001179785	0.00036142	0.0119388625	0.0035328875	5.29561	0.00032819875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	334	0.0012362675	0.000360035	0.009003125	0.003313175	5.28852	0.00032422
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	335	0.0011792225	0.00035884625	0.011876775	0.003509025	5.2818	0.00032578375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	336	0.0012347	0.0003583425	0.00926695	0.0032973125	5.27528	0.000322695
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	337	0.0011778475	0.00035705	0.0118746875	0.0034924125	5.26752	0.00032423625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	338	0.00117654625	0.000356095	0.01200565	0.0034860375	5.25884	0.00032367
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	339	0.00123304625	0.000355875	0.0092169625	0.00327525	5.25054	0.0003209175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	340	0.00117549625	0.00035416375	0.0119468	0.003467425	5.24874	0.00032194125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	341	0.00123149625	0.000353525	0.0091646375	0.0032541625	5.2415	0.000318975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	342	0.00117440875	0.00035235625	0.011886825	0.003449775	5.23549	0.00032057625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	343	0.001228405	0.0003518175	0.0090755375	0.0032374875	5.23216	0.0003166625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	344	0.0012295175	0.00035134	0.0091107125	0.00323435	5.22886	0.00031708625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	345	0.0011726575	0.00035028125	0.011825125	0.003430025	5.22509	0.000318855
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	346	0.0012268875	0.00034939875	0.0090230125	0.0032158	5.22014	0.0003147275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	347	0.00117126625	0.00034832	0.0117666125	0.0034111875	5.21262	0.0003172225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	348	0.001225835	0.00034703125	0.0090213	0.00319545	5.20647	0.000312945
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	349	0.00116975375	0.0003462025	0.0117487125	0.003391425	5.20047	0.0003153925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	350	0.00122382875	0.00034481625	0.0090586375	0.0031769	5.19407	0.00031122875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	351	0.00116867875	0.00034424125	0.011689575	0.00337265	5.1868	0.00031377125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	352	0.00116764125	0.00034237	0.01162945	0.0033546	5.17982	0.00031217625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	353	0.00122216375	0.00034218125	0.009007525	0.003153475	5.17397	0.00030839125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	354	0.0011663575	0.00034041125	0.011576425	0.00333595	5.18117	0.00031051875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	355	0.00122081875	0.00034002875	0.0089601	0.003134025	5.17511	0.0003065
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	356	0.00116465125	0.0003393175	0.0115183625	0.003324225	5.1684	0.00030945
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	357	0.0012197725	0.00033798375	0.008911025	0.0031155375	5.16674	0.0003046125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	358	0.0011632925	0.00033753875	0.0114612125	0.003306975	5.1621	0.0003079925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	359	0.00121964375	0.00033619875	0.008867475	0.0031011625	5.15865	0.00030260875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	360	0.00116129125	0.00033584125	0.0113932375	0.0032887875	5.1544	0.00030513375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	361	0.00116198625	0.00033546125	0.011403725	0.0032872875	5.14925	0.000306285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	362	0.0012171575	0.00033508375	0.0095959125	0.00309385	5.14486	0.00030138
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	363	0.00121776	0.0003343675	0.00881735	0.0030843125	5.13969	0.00030068375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	364	0.00116029375	0.00033397875	0.0113433625	0.003271175	5.13209	0.0003036825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	365	0.0012156125	0.000332965	0.009542325	0.0030747	5.12602	0.00029959625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	366	0.00115917375	0.000332045	0.011287475	0.0032528125	5.12155	0.00030207125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	367	0.00121411	0.00033113125	0.009488175	0.003058	5.11604	0.00029808875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	368	0.001158025	0.00033039375	0.0112342875	0.0032368	5.1105	0.000300765
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	369	0.001213055	0.000330145	0.0095232	0.0030476625	5.1048	0.00029749375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	370	0.00115693125	0.0003289825	0.0111762375	0.003222625	5.09739	0.0002991225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	371	0.00121202625	0.0003281775	0.0095284125	0.003030325	5.09137	0.0002960575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	372	0.00115603375	0.000327215	0.011121725	0.0032056875	5.08526	0.00029733875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	373	0.00115528375	0.00032684125	0.0110676	0.0031998875	5.08183	0.0002963725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	374	0.00121069125	0.00032618625	0.0094748625	0.003012275	5.07718	0.0002942325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	375	0.0011543975	0.00032486625	0.0110123125	0.0031813	5.07156	0.000294785
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	376	0.001209225	0.0003243175	0.0094239375	0.002995175	5.06706	0.0002926175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	377	0.001153185	0.00032307875	0.010957975	0.0031642375	5.06146	0.00029331875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	378	0.00120774875	0.0003220925	0.0093725375	0.00297535	5.05656	0.00029082875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	379	0.00115271375	0.00032137625	0.010905725	0.0031478875	5.05216	0.00029182875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	380	0.00120599875	0.0003201925	0.0093226	0.00295815	5.04732	0.00028929625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	381	0.001151615	0.00031954375	0.0108523375	0.003130525	5.04145	0.0002902525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	382	0.001149175	0.000319145	0.012782	0.003131	5.03759	0.00029082125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	383	0.00120397375	0.0003181675	0.00927075	0.0029398625	5.03311	0.0002874325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	384	0.0011502775	0.00031800875	0.0108001125	0.003115575	5.02692	0.0002888775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	385	0.00114806	0.00031798	0.012721875	0.0031189125	5.01976	0.000287605
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	386	0.0011469175	0.00031636375	0.01266125	0.003103325	5.01513	0.00028623375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	387	0.0011487275	0.00031629	0.0107473	0.003099075	5.03011	0.00028745375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	388	0.0012019025	0.00031614	0.00922185	0.0029216375	5.02474	0.0002859825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	389	0.00114484125	0.00031486375	0.012541625	0.00308615	5.01954	0.0002840425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	390	0.00114555875	0.00031470375	0.012600625	0.0030874	5.01338	0.00028484
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	391	0.00114780625	0.000314575	0.0107063125	0.0030826625	5.00941	0.00028604625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	392	0.0011438125	0.00031375	0.0124829875	0.00307455	5.00449	0.0002829925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	393	0.00114252	0.00031235125	0.0124362875	0.0030609875	4.99971	0.00028185625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	394	0.00114089	0.00031076375	0.012376025	0.0030457375	4.99284	0.00028058125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	395	0.0011395925	0.00030924125	0.0123164625	0.00303095	4.98669	0.0002792925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	396	0.00113803625	0.000307525	0.0122569	0.0030146	4.97985	0.00027786875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	397	0.00113641875	0.00030703875	0.01220035	0.003008	4.97266	0.00027674
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	398	0.001135615	0.00030549375	0.0121409875	0.002992825	4.96738	0.00027548
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	399	0.00113456125	0.00030400625	0.012084325	0.002978475	4.962	0.0002743025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	400	0.00113330875	0.00030331125	0.0120260875	0.002970375	4.95583	0.00027347625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	401	0.00113229625	0.00030215375	0.0119803125	0.0029590625	4.95123	0.00027227
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	402	0.001131365	0.000300305	0.011924525	0.00294185	4.94644	0.0002704925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	403	0.00112981375	0.00029898625	0.0118689125	0.0029287875	4.9397	0.00026927125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	404	0.00112888375	0.00029769875	0.01181595	0.0029160375	4.93485	0.00026822375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	405	0.001127985	0.00029769875	0.0117628625	0.002913725	4.92975	0.00026803625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	406	0.0011258475	0.00029612375	0.0117079	0.002898725	4.92208	0.000266665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	407	0.0011249775	0.00029471	0.01165455	0.00288505	4.91806	0.00026542125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	408	0.001125355	0.00029333625	0.0116007625	0.0028716125	4.91678	0.000263405
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	409	0.0011210775	0.00029301	0.0115362	0.0028606875	4.91384	0.0002613825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	410	0.00112473625	0.00029238625	0.01156535	0.0028616125	4.91255	0.00026225375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	411	0.0011196075	0.00029176	0.0114826125	0.0028484	4.90765	0.00026034375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	412	0.00112386	0.0002917325	0.011652875	0.002856425	4.90256	0.00026177875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	413	0.0011189775	0.0002906075	0.0114304125	0.0028369125	4.89846	0.0002594375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	414	0.00112292	0.00029025125	0.0115992375	0.002842275	4.89194	0.0002605625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	415	0.0011165975	0.0002901875	0.011339	0.00282945	4.88752	0.0002585625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	416	0.00111397	0.00028983125	0.011257525	0.0028282375	4.88226	0.0002585625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	417	0.00111795625	0.000289195	0.0113790125	0.0028233875	4.87784	0.00025828375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	418	0.00112172625	0.0002886875	0.0115560625	0.002827525	4.87093	0.0002590675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	419	0.00111503125	0.00028865375	0.0112863125	0.0028150125	4.86527	0.00025739
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	420	0.00111291	0.00028823375	0.0112073375	0.0028133	4.86067	0.00025734375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	421	0.00111229375	0.00028740875	0.0111844375	0.0028060125	4.85714	0.00025677875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	422	0.0011119325	0.00028617125	0.011141	0.0027940125	4.85668	0.0002557775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	423	0.0011107925	0.00028476	0.0110909875	0.0027805	4.85149	0.00025461875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	424	0.00110995125	0.00028354375	0.011042125	0.0027685875	4.84731	0.00025360875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	425	0.00110895375	0.00028328125	0.01105005	0.0027647125	4.84387	0.00025304375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	426	0.00110867375	0.0002819975	0.01100265	0.002752575	4.84161	0.00025195875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	427	0.00110738	0.000281405	0.01095565	0.0027457125	4.83599	0.0002519875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	428	0.00110645	0.0002801525	0.010908225	0.002733625	4.83118	0.00025090375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	429	0.001105425	0.00027991375	0.0108624125	0.0027296125	4.82575	0.00025057625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	430	0.00110459125	0.00027850375	0.01081575	0.0027161875	4.82265	0.0002492975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	431	0.00110343375	0.00027719375	0.01076855	0.00270365	4.8171	0.0002482575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	432	0.00110162125	0.00027587	0.010719725	0.0026910875	4.80956	0.000247225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	433	0.00110060375	0.000274795	0.0107468	0.0026812375	4.80629	0.00024628625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	434	0.0010997325	0.00027341875	0.0106983125	0.002668175	4.80217	0.00024499625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	435	0.0010952825	0.00027287875	0.0105771	0.0026700125	4.80151	0.00024452625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	436	0.00109897625	0.00027212375	0.0106586	0.00265585	4.79396	0.00024394625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	437	0.0010944075	0.00027153875	0.0105313375	0.002657275	4.79033	0.000243365
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	438	0.00109719125	0.00027149375	0.0106120875	0.0026487625	4.78534	0.000243205
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	439	0.00107563375	0.0002704975	0.009750875	0.002614075	4.78058	0.00024209875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	440	0.0010915825	0.00027035375	0.010399625	0.0026421125	4.77615	0.000242185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	441	0.0010934925	0.00027028625	0.0104875	0.0026452875	4.77297	0.00024234375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	442	0.00109640875	0.0002700875	0.010565775	0.002635525	4.76637	0.00024201375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	443	0.0010749825	0.00026996875	0.00971215	0.0026082375	4.76112	0.00024150375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	444	0.0010929925	0.00026906	0.010443275	0.00263365	4.75673	0.00024136125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	445	0.00109055375	0.00026889625	0.0103540875	0.00262845	4.75175	0.0002407
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	446	0.0010741475	0.00026874125	0.009672675	0.00259665	4.74644	0.0002405625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	447	0.00107173625	0.0002683	0.009592775	0.0025896125	4.74284	0.00024001875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	448	0.00107015	0.00026829875	0.009489125	0.0025849125	4.73833	0.00023975125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	449	0.001071855	0.00026781375	0.0095580125	0.0025839875	4.73386	0.000239505
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	450	0.00107299	0.000267705	0.009633025	0.0025866	4.7291	0.00023951125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	451	0.00108957625	0.00026768875	0.0103115125	0.00261685	4.72414	0.000239775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	452	0.0010695975	0.00026745625	0.009453175	0.0025764625	4.71716	0.00023905375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	453	0.0010655575	0.00026699125	0.0092738375	0.0025665	4.71233	0.00023852375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	454	0.001088605	0.00026677375	0.0102667125	0.0026076	4.70711	0.00023893625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	455	0.0010701275	0.00026656	0.0095194375	0.002572225	4.70285	0.00023848625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	456	0.00108709875	0.00026654625	0.0101863375	0.0026019875	4.69755	0.00023923125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	457	0.0010647975	0.0002658475	0.0092631	0.002555975	4.69496	0.000237615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	458	0.00108145	0.0002656525	0.00998835	0.0025858	4.68986	0.00023866875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	459	0.00108617125	0.0002655775	0.0101429875	0.002592375	4.68597	0.00023845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	460	0.00108755625	0.0002655375	0.0102236625	0.0025958	4.68186	0.00023791
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	461	0.00106865625	0.00026526375	0.0094142375	0.002557225	4.67651	0.00023657375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	462	0.001079375	0.00026483125	0.0099054125	0.002575675	4.67049	0.00023772
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	463	0.0010638275	0.00026469625	0.0092262875	0.0025453375	4.67217	0.0002366775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	464	0.00108046875	0.00026463	0.00994645	0.002575775	4.66547	0.0002377725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	465	0.00107852625	0.00026455625	0.00986935	0.002571675	4.66354	0.0002366725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	466	0.00108511875	0.0002643175	0.0101065875	0.00258045	4.66068	0.00023743125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	467	0.00106737	0.00026406	0.009375775	0.002545925	4.65582	0.0002356775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	468	0.00106286875	0.000263965	0.009189075	0.0025378625	4.65024	0.0002358525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	469	0.00107740125	0.00026335	0.0098287375	0.0025602625	4.6464	0.00023575875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	470	0.0010840775	0.00026313625	0.010064675	0.00256915	4.64339	0.00023648625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	471	0.00106686	0.000263015	0.0093387	0.0025359375	4.63959	0.00023483875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	472	0.0010620625	0.0002627475	0.0091513875	0.0025264125	4.63676	0.0002349475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	473	0.00106629625	0.000262425	0.0093106625	0.002531425	4.63216	0.00023433875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	474	0.001076615	0.000262195	0.0097920375	0.0025492625	4.62761	0.00023479625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	475	0.001082965	0.00026193125	0.0100290625	0.0025578625	4.62307	0.00023550625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	476	0.0010598225	0.0002618825	0.009398	0.0025238625	4.6208	0.00023489875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	477	0.00106109375	0.0002617725	0.0091290125	0.00251725	4.61736	0.0002342625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	478	0.00106016375	0.0002609	0.0093946	0.0025142875	4.61622	0.00023417
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	479	0.00106041125	0.0002606675	0.0090913625	0.0025067875	4.62065	0.00023345375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	480	0.001058915	0.0002600225	0.00935655	0.002505575	4.61499	0.00023290625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	481	0.0010486025	0.0002597675	0.0089790125	0.0024856625	4.61182	0.00023172
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	482	0.00104702375	0.00025947625	0.009014725	0.0024842375	4.60749	0.00023177125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	483	0.00105834625	0.00025887875	0.0093203625	0.0024948875	4.60339	0.00023191875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	484	0.0010464975	0.00025866125	0.0089828	0.0024770875	4.59961	0.00023110625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	485	0.00104761625	0.000258645	0.0089460875	0.002475225	4.59536	0.00023081625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	486	0.00105401875	0.00025797	0.0091768125	0.002479875	4.59548	0.00023030375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	487	0.00104931625	0.00025785375	0.00900665	0.0024716375	4.59294	0.00023015625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	488	0.001057495	0.00025780875	0.0092834875	0.002484775	4.58861	0.00023104375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	489	0.00104532125	0.00025761125	0.0089497375	0.002467425	4.5835	0.00023027
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	490	0.00105310875	0.0002567675	0.009140425	0.0024687625	4.57934	0.0002293
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	491	0.00104449375	0.0002564925	0.00891725	0.002457025	4.57594	0.000229395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	492	0.001056475	0.0002564675	0.0092475375	0.002472475	4.57045	0.00022938875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	493	0.0010512225	0.000256075	0.0090712875	0.0024601875	4.56635	0.0002284825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	494	0.00105193	0.00025564375	0.009106125	0.0024582375	4.56166	0.00022840375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	495	0.00104336625	0.00025542	0.008883775	0.002447	4.55954	0.0002285225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	496	0.00105563625	0.0002553775	0.0092111125	0.0024621375	4.55668	0.0002284475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	497	0.00105050625	0.00025501	0.009041125	0.00245025	4.55142	0.000227715
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	498	0.00104248875	0.00025465	0.008931125	0.002440325	4.5479	0.00022781
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	499	0.0010547475	0.00025419625	0.009175175	0.002451175	4.54304	0.000227435
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	500	0.0010546125	0.0002533675	0.00919045	0.0024438125	4.54098	0.00022681375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	501	0.00104168375	0.0002533375	0.0088984625	0.00242835	4.53736	0.0002265
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	502	0.00104093125	0.0002524325	0.0088646125	0.00241965	4.53312	0.00022576125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	503	0.0010399825	0.0002514775	0.008830775	0.002410575	4.52833	0.00022477875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	504	0.001035955	0.000250515	0.0086443	0.0024009625	4.52537	0.000224745
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	505	0.00103956	0.000250415	0.0087982	0.002400625	4.52047	0.000224005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	506	0.00103369625	0.00024977	0.0085006	0.0023885875	4.51576	0.00022424125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	507	0.00103529375	0.000249595	0.0086120625	0.0023927125	4.51166	0.0002240725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	508	0.00103845875	0.0002495075	0.0087649625	0.002391975	4.50765	0.00022329
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	509	0.00103587125	0.0002489825	0.0086676375	0.0023836375	4.50505	0.00022269875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	510	0.00103390375	0.0002488775	0.008516475	0.002382825	4.50113	0.0002235375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	511	0.00103740375	0.0002488675	0.00873175	0.0023854375	4.49818	0.00022269625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	512	0.0010348775	0.0002486875	0.0085796875	0.00238405	4.49512	0.00022325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	513	0.001032745	0.00024825625	0.008471075	0.002375125	4.49161	0.00022269625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	514	0.00103658625	0.000248125	0.0086994875	0.0023781375	4.48966	0.00022212625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	515	0.00103449	0.00024764875	0.0085472	0.0023743	4.4854	0.0002224275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	516	0.00103318	0.00024740875	0.0084473125	0.002368025	4.48476	0.00022160125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	517	0.00103246375	0.000246465	0.0084164625	0.0023591375	4.48102	0.00022081375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	518	0.00103146	0.0002455525	0.0083866	0.00235055	4.47658	0.00022008125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	519	0.0010308325	0.0002418675	0.0083568375	0.0023196625	4.47438	0.00021370625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	520	0.00102070625	0.0002413225	0.0079131125	0.002296425	4.46991	0.00021228125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	521	0.00102991125	0.0002408725	0.0083259875	0.002310375	4.46591	0.00021288625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	522	0.001020135	0.00024051	0.00788825	0.0022887375	4.46149	0.000211625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	523	0.00102913125	0.00024007625	0.0082957125	0.0023027	4.45881	0.00021225625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	524	0.00101941375	0.0002400075	0.007864425	0.002283525	4.45594	0.00021106
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	525	0.0010188125	0.000239235	0.0078367875	0.00227615	4.45312	0.0002103575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	526	0.0010282175	0.00023912	0.0082659	0.0022937375	4.44974	0.0002114675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	527	0.001021455	0.00023907	0.00794105	0.0022795375	4.4465	0.0002104775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	528	0.00101814	0.0002383375	0.00781005	0.00226775	4.44231	0.00020954625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	529	0.0010270025	0.00023824125	0.008208175	0.0022841125	4.4395	0.00021082375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	530	0.00102754875	0.0002379675	0.0082367875	0.0022832	4.43598	0.00021046625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	531	0.00101727625	0.00023740375	0.007783775	0.00225915	4.43199	0.00020882375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	532	0.00102649875	0.00023731125	0.008180175	0.0022754125	4.42723	0.00021012125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	533	0.00102595125	0.00023658875	0.0081515125	0.0022683375	4.42307	0.00020940875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	534	0.00101641125	0.00023646	0.007757025	0.0022504125	4.42192	0.0002081075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	535	0.00102541875	0.0002356625	0.0081230125	0.0022596875	4.41818	0.00020861125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	536	0.00101542625	0.0002354475	0.0077300125	0.0022411125	4.41535	0.0002073375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	537	0.00102467625	0.00023493875	0.0080961	0.0022537875	4.41184	0.00020809875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	538	0.00101461625	0.00023465625	0.00770285	0.0022336	4.40833	0.000206705
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	539	0.001024155	0.0002344425	0.0080680125	0.0022485625	4.40459	0.00020660125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	540	0.0010234075	0.0002339775	0.0080427	0.0022436375	4.40107	0.00020610875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	541	0.00101353625	0.00023370375	0.0076760875	0.002224775	4.39749	0.0002059325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	542	0.00102278125	0.00023357375	0.0080134375	0.00223915	4.39303	0.00020564875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	543	0.00101295625	0.00023278375	0.0076493	0.0022162875	4.38921	0.00020515625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	544	0.00102101875	0.0002327775	0.00795545	0.002230275	4.38485	0.00020507
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	545	0.001021845	0.00023250875	0.0079840625	0.0022293125	4.382	0.00020475125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	546	0.0010119725	0.00023184125	0.007622625	0.0022076	4.37762	0.0002044175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	547	0.00101123875	0.00023059375	0.0075965	0.0021964875	4.37382	0.00020265125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	548	0.00101101	0.00023016125	0.0076582125	0.00219305	4.37489	0.000202345
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	549	0.00101148875	0.0002294575	0.00773565	0.0021878125	4.38708	0.00020148125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	550	0.00101059375	0.0002287025	0.0077091875	0.0021806125	4.38303	0.00020089375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	551	0.0010099725	0.00022781	0.0076836375	0.002172375	4.38031	0.00020026125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	552	0.00100894625	0.00022695125	0.0076577125	0.00216435	4.37567	0.0001996725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	553	0.00100895125	0.00022685625	0.0078573625	0.0021665125	4.37281	0.0001998
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	554	0.001008215	0.00022603125	0.00763245	0.0021558625	4.38059	0.00019890375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	555	0.0010083775	0.00022597125	0.0078304875	0.0021583125	4.37733	0.0001989675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	556	0.0010078225	0.0002256	0.0078248125	0.002154475	4.37488	0.00019868
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	557	0.00100694	0.00022467375	0.0077979	0.00214595	4.37067	0.00019795875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	558	0.00100602	0.000223755	0.0077719375	0.0021375	4.36653	0.00019714875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	559	0.00100529	0.00022310625	0.0077454875	0.0021312125	4.36257	0.0001966525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	560	0.0010042475	0.00022230875	0.007718725	0.0021237125	4.35794	0.00019603125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	561	0.00100349875	0.0002220875	0.007691975	0.002120825	4.35385	0.00019547875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	562	0.00100317	0.00022134375	0.0076671875	0.0021138125	4.35181	0.0001947725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	563	0.00100249375	0.00022048875	0.007642475	0.002105925	4.3482	0.00019410375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	564	0.00100165	0.0002198325	0.0076174	0.002099625	4.34429	0.00019353375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	565	0.001001105	0.00021931875	0.0075921125	0.002094525	4.34121	0.00019278125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	566	0.00100033875	0.000218515	0.007568625	0.00208705	4.33762	0.00019206625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	567	0.00099990875	0.00021765	0.0075455125	0.002079	4.33475	0.00019135875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	568	0.0009997575	0.00021696	0.007528425	0.002072575	4.33357	0.0001907725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	569	0.00099904	0.0002160175	0.0075038875	0.0020639375	4.32989	0.0001899325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	570	0.000998935	0.00021552125	0.0074787875	0.002058875	4.32799	0.000189345
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	571	0.00099693	0.00021537875	0.0074079875	0.0020548625	4.32658	0.000189305
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	572	0.00099884625	0.00021478875	0.00745445	0.0020519625	4.32249	0.00018880375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	573	0.00099775625	0.000214625	0.0074322625	0.0020498	4.31866	0.00018900375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	574	0.00099642625	0.00021452125	0.0073837	0.002046975	4.31575	0.0001886275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	575	0.0009951625	0.000213915	0.007357375	0.0020405625	4.31112	0.000188055
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	576	0.0009954275	0.0002137225	0.0073599375	0.002039575	4.31065	0.00018794125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	577	0.0009944175	0.0002130975	0.0073334625	0.002033	4.30708	0.0001873875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	578	0.0009927	0.000213095	0.0072688625	0.0020300625	4.30405	0.00018708125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	579	0.0009913975	0.0002128125	0.007221425	0.0020258375	4.30069	0.00018661125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	580	0.00099333	0.0002126775	0.0072869125	0.0020276125	4.29734	0.00018710125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	581	0.00099390875	0.0002124375	0.0073103	0.0020267	4.294	0.000186865
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	582	0.00099199	0.00021236625	0.0072451625	0.00202325	4.29026	0.00018651875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	583	0.0009905175	0.0002121075	0.00719885	0.00201925	4.28641	0.00018608625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	584	0.000989565	0.00021138	0.0071872125	0.00201245	4.28246	0.00018548875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	585	0.00098874	0.00021059375	0.007164075	0.0020051625	4.27873	0.0001848875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	586	0.000987905	0.00020934875	0.0071415375	0.001994225	4.27536	0.0001832875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	587	0.00098690875	0.0002087375	0.0070947375	0.001987425	4.27167	0.0001824275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	588	0.00098720625	0.00020821625	0.0071179	0.001984175	4.26914	0.00018211375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	589	0.00098628625	0.00020787125	0.0070735625	0.0019796	4.26651	0.00018146875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	590	0.00098578625	0.00020712625	0.0070516625	0.0019726625	4.26508	0.0001809125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	591	0.00098581375	0.00020653875	0.007029425	0.0019670125	4.26313	0.000180385
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	592	0.0009844725	0.00020647375	0.00698695	0.001964625	4.25998	0.00018083375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	593	0.00098372	0.000206055	0.0069650625	0.001960375	4.25623	0.00017972625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	594	0.00098517625	0.00020584	0.007007875	0.00196045	4.25246	0.00017981
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	595	0.00098304875	0.0002053275	0.0069419375	0.0019535875	4.24893	0.0001791375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	596	0.00098263625	0.0002044425	0.0069201	0.001945575	4.2471	0.00017826625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	597	0.00098134625	0.00020398125	0.0068824625	0.0019401625	4.24385	0.00017835875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	598	0.00098026125	0.00020389875	0.006901075	0.0019378125	4.24144	0.00017701
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	599	0.00098176125	0.0002038675	0.00690235	0.001940125	4.23823	0.0001778475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	600	0.0009789	0.00020385875	0.0068574375	0.00193575	4.23659	0.00017691625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	601	0.00098069625	0.00020379125	0.0068615375	0.001937775	4.23335	0.00017746875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	602	0.0009781175	0.00020325125	0.0068379125	0.0019300125	4.2299	0.0001764
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	603	0.00097961	0.0002032325	0.0068785	0.001931575	4.22652	0.00017637625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	604	0.0009775375	0.0002025125	0.0068193	0.001923225	4.22425	0.00017587875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	605	0.00097575875	0.00020228875	0.0067575625	0.0019189375	4.22164	0.000175505
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	606	0.00097703625	0.00020185625	0.0067996375	0.001917125	4.21889	0.000175195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	607	0.00097478625	0.000201385	0.0067360375	0.001910825	4.21514	0.00017487875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	608	0.00097644875	0.000201375	0.0067791125	0.001912475	4.2106	0.000174815
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	609	0.000974185	0.000200615	0.006715175	0.0019038125	4.20764	0.00017424625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	610	0.00097348375	0.0001992575	0.006694125	0.00189205	4.20475	0.00017374125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	611	0.00097287375	0.00019861125	0.006676425	0.0018861125	4.20221	0.00017325625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	612	0.00097207875	0.000197325	0.00665585	0.00187495	4.19878	0.000171615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	613	0.0009719475	0.00019718875	0.006648625	0.0018730375	4.19732	0.0001714025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	614	0.00097177625	0.000196395	0.0066284875	0.001865825	4.19594	0.00017075875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	615	0.00097139375	0.00019568375	0.0066077875	0.001859275	4.19362	0.000170225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	616	0.00097071	0.00019493	0.0065875625	0.0018524375	4.19033	0.00016958
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	617	0.00097004125	0.000194305	0.0065670875	0.0018465875	4.18698	0.000169135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	618	0.00096922375	0.0001935875	0.0065466625	0.00184	4.18334	0.00016906375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	619	0.00096790125	0.00019304	0.0065325	0.001834	4.18019	0.000167465
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	620	0.00096847625	0.000192805	0.0065280375	0.0018329125	4.17913	0.0001684075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	621	0.00096724375	0.00019273625	0.006512275	0.00183075	4.17588	0.0001668275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	622	0.0009668775	0.0001921475	0.006492925	0.001825225	4.17418	0.00016643
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	623	0.00096620625	0.00019206	0.0064730875	0.0018237375	4.17082	0.00016627375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	624	0.00096270875	0.000191365	0.006774375	0.001815475	4.16787	0.00016576875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	625	0.00096568375	0.000191365	0.00645265	0.001817375	4.16435	0.00016571625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	626	0.00096498375	0.0001907625	0.00643245	0.00181175	4.16176	0.00016528875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	627	0.000962205	0.000190615	0.0067546125	0.0018086875	4.16046	0.00016517875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	628	0.0009645675	0.0001901875	0.0064156375	0.0018064625	4.15715	0.00016485875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	629	0.00096428375	0.0001901025	0.0063972625	0.001805	4.15469	0.00016444625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	630	0.00096110375	0.00018992375	0.0067148625	0.0018016125	4.1561	0.000164305
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	631	0.000961535	0.000189855	0.00673465	0.0018018375	4.1535	0.0001646475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	632	0.000959875	0.00018962625	0.006674075	0.0017977125	4.1503	0.0001642875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	633	0.00096357125	0.0001893575	0.006377825	0.001798225	4.14758	0.0001639
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	634	0.00096048875	0.00018920875	0.006694425	0.0017951375	4.14456	0.00016383625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	635	0.00095953125	0.00018893125	0.006654125	0.0017913625	4.14118	0.0001637525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	636	0.00096284625	0.00018887125	0.0063674	0.001793825	4.1387	0.000163535
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	637	0.00095875	0.000188235	0.0066346625	0.001785025	4.13543	0.0001632625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	638	0.000958245	0.00018750125	0.0066158125	0.0017783875	4.13292	0.0001627475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	639	0.00091845875	0.0001869	0.0070884	0.001721825	4.12956	0.00016226625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	640	0.00095766875	0.00018687375	0.0065961375	0.001772625	4.12712	0.00016226875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	641	0.00091831625	0.00018639	0.0070690875	0.0017172	4.12349	0.0001618225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	642	0.00095710125	0.00018619625	0.0065773	0.0017664625	4.11941	0.0001617175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	643	0.000956405	0.0001860575	0.0065573625	0.0017646	4.11649	0.00016091875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	644	0.00091780375	0.000185875	0.0070503625	0.0017125625	4.1127	0.00016140875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	645	0.00091896	0.0001856575	0.007105425	0.0017123375	4.11087	0.00016102875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	646	0.00095548	0.000185445	0.00653735	0.0017589	4.10781	0.00016038875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	647	0.00091717375	0.00018537875	0.00703185	0.0017080625	4.10577	0.0001610225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	648	0.00092037875	0.00018481875	0.0071615125	0.0017071875	4.10253	0.00016013
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	649	0.00091691	0.0001847575	0.0070126	0.001702525	4.10039	0.00016051875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	650	0.0009160925	0.0001846025	0.0069791375	0.0017002375	4.09733	0.00016064125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	651	0.00091973125	0.00018436	0.00714235	0.0017029875	4.09405	0.00015979625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	652	0.000954905	0.0001842625	0.0065177375	0.0017486625	4.09243	0.0001590325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	653	0.00091564875	0.00018410625	0.0069684	0.001695725	4.09039	0.00016027875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	654	0.00091635	0.0001838525	0.0069951	0.0016947625	4.08703	0.00015971
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	655	0.00091932	0.00018385	0.00712395	0.0016983375	4.08458	0.00015938875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	656	0.00095408625	0.00018363875	0.0064986125	0.001742925	4.08169	0.0001585225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	657	0.0009536225	0.00018327625	0.006537125	0.001739775	4.0782	0.00015830625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	658	0.0009149625	0.00018325875	0.006950825	0.0016883875	4.07528	0.00015933
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	659	0.00095293625	0.0001828325	0.0065180125	0.001735475	4.07283	0.00015796375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	660	0.00091443	0.00018264	0.00693245	0.0016829375	4.07188	0.0001588575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	661	0.00095182625	0.0001824325	0.0064820875	0.001730875	4.06906	0.0001576925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	662	0.00095245	0.00018219125	0.0065010125	0.00172965	4.0662	0.00015748
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	663	0.00091399375	0.000182055	0.0069150125	0.001677775	4.06359	0.00015842125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	664	0.000951	0.0001818725	0.0064453375	0.0017249625	4.06149	0.000156795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	665	0.00095148125	0.0001818025	0.0064643	0.001725125	4.05898	0.0001571175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	666	0.00091319625	0.00018151125	0.006897475	0.0016729375	4.06041	0.00015799125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	667	0.0009502525	0.00018137625	0.0064266125	0.0017202625	4.05518	0.00015641625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	668	0.00091255125	0.0001809575	0.0068796625	0.0016680125	4.05274	0.0001575625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	669	0.00094988	0.00018072125	0.0064086375	0.0017143625	4.05009	0.00015594125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	670	0.0009127775	0.00018050625	0.00686285	0.0016639125	4.04744	0.00015723875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	671	0.000949495	0.00018037625	0.0063913375	0.0017109	4.04475	0.0001554975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	672	0.00091232875	0.00018000125	0.0068454125	0.001659375	4.04336	0.000156825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	673	0.00094874625	0.00017975875	0.0063728	0.00170525	4.04225	0.0001550675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	674	0.00091189875	0.00017951625	0.006828175	0.0016549875	4.03979	0.00015640875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	675	0.00091131	0.00017895875	0.00681115	0.00165	4.03827	0.00015598
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	676	0.00094815	0.0001786675	0.006354725	0.0016958	4.03561	0.0001535175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	677	0.00094759375	0.00017850625	0.00633685	0.0016938375	4.03299	0.0001528825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	678	0.00091123375	0.00017843	0.0067926625	0.001645275	4.02855	0.00015558625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	679	0.00094569625	0.000178215	0.0062818	0.0016894125	4.02621	0.0001524625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	680	0.00094548625	0.00017812	0.00626715	0.0016879625	4.02245	0.0001520525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	681	0.00091070125	0.00017793125	0.006775875	0.0016407875	4.0199	0.00015519625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	682	0.00094489375	0.0001776475	0.0062502875	0.0016835125	4.01821	0.0001517925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	683	0.00094677	0.00017761125	0.0063182125	0.0016859625	4.01625	0.00015186
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	684	0.00091029125	0.00017743125	0.0067589125	0.0016363125	4.01364	0.00015481875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	685	0.00090990875	0.0001772275	0.006745925	0.001634175	4.01119	0.00015454125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	686	0.00094605625	0.0001771125	0.0062997875	0.00168125	4.00911	0.000151435
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	687	0.0009443575	0.0001770275	0.0062344125	0.001677875	4.00557	0.00015137625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	688	0.00090941375	0.0001769225	0.0067294875	0.00163125	4.00356	0.00015424
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	689	0.00094379875	0.00017672375	0.0062196125	0.0016747375	4.00111	0.00015042875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	690	0.00090905375	0.00017633625	0.0067174625	0.0016260625	3.99943	0.00015371625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	691	0.00094341875	0.00017631625	0.0062072	0.0016707375	3.99794	0.000150195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	692	0.00090930875	0.00017625625	0.0067020125	0.001625125	3.9946	0.00015361375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	693	0.00094295125	0.00017617	0.0061900875	0.0016689	3.9926	0.000149865
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	694	0.00094282375	0.000175775	0.0062103375	0.001665325	3.99023	0.0001495875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	695	0.0009088475	0.0001756875	0.006686375	0.0016201	3.98766	0.00015316375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	696	0.000941545	0.00017552125	0.0061946125	0.0016626125	3.98642	0.000149545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	697	0.00090846875	0.0001751925	0.006671025	0.001615675	3.98296	0.00015279625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	698	0.00094118625	0.0001751375	0.0061785375	0.0016589	3.97951	0.00014925375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	699	0.00090779375	0.00017472375	0.006655125	0.001611425	3.97947	0.00015236
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	700	0.00094066875	0.00017464125	0.0061611375	0.001654275	3.9759	0.00014889125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	701	0.00090690375	0.00017462375	0.006623	0.0016097375	3.97343	0.00015218125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	702	0.000907365	0.00017436125	0.0066391375	0.001608075	3.97084	0.00015207
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	703	0.000906635	0.000174255	0.0066064875	0.0016063125	3.96848	0.00015186375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	704	0.000940095	0.0001740325	0.0061446875	0.0016487625	3.96591	0.00014850125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	705	0.000939685	0.00017386	0.006127075	0.0016467	3.96361	0.00014824875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	706	0.00090639375	0.00017385125	0.00659075	0.0016026375	3.96512	0.00015149125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	707	0.000905835	0.00017332	0.0065741625	0.0015979125	3.96225	0.00015103875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	708	0.00093959875	0.00017300625	0.0061102375	0.001639175	3.96056	0.000147265
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	709	0.00090531875	0.00017283	0.0065571375	0.0015935125	3.95748	0.00015063875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	710	0.00093956125	0.000172705	0.0060939125	0.0016361125	3.95597	0.000146995
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	711	0.00090509625	0.0001723475	0.006540175	0.0015891875	3.95333	0.00015025375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	712	0.00093681	0.00017234625	0.006029075	0.0016303625	3.95067	0.0001465825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	713	0.0009391125	0.00017222	0.006076725	0.0016316	3.94758	0.00014656375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	714	0.00090459875	0.000171955	0.0065239125	0.0015856125	3.95058	0.0001499125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	715	0.0009362625	0.00017181	0.0060135625	0.0016255125	3.94761	0.00014619
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	716	0.0009382725	0.00017179375	0.0060633	0.0016272	3.94535	0.00014646375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	717	0.00093865625	0.00017171875	0.0060744875	0.0016272125	3.94357	0.00014622
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	718	0.00093533375	0.00017135125	0.0059985375	0.0016212125	3.9411	0.00014585375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	719	0.0009378175	0.000171315	0.0060461625	0.001622725	3.9397	0.0001460925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	720	0.00090402	0.000170885	0.0065077	0.0015765625	3.93727	0.00014860875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	721	0.0009347825	0.0001708275	0.0059819125	0.0016163875	3.93442	0.00014546625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	722	0.00090403875	0.00017043625	0.0065027125	0.001572525	3.93245	0.00014827875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	723	0.000903535	0.00017025625	0.006487625	0.00157065	3.93034	0.00014782625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	724	0.00093456375	0.0001702125	0.0059673375	0.0016108875	3.92851	0.00014506
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	725	0.00093432125	0.0001697475	0.005950825	0.00160655	3.92663	0.0001447125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	726	0.00090310125	0.000169685	0.00647195	0.0015656375	3.92401	0.00014733375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	727	0.00093380375	0.00016926375	0.0059356375	0.00160205	3.92143	0.000144395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	728	0.00086654875	0.000169215	0.0052548375	0.0015333375	3.91943	0.0001474625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	729	0.00093333625	0.000169195	0.0059192875	0.001600875	3.9162	0.0001442025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	730	0.00090256625	0.0001691675	0.006455725	0.001561025	3.91346	0.00014691375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	731	0.0008667775	0.00016915875	0.0052611875	0.00153325	3.91338	0.00014723125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	732	0.00086610875	0.00016880375	0.0052433375	0.0015296875	3.91146	0.00014712625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	733	0.0008658675	0.00016869	0.005234275	0.0015284625	3.90942	0.0001468675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	734	0.00090235375	0.00016869	0.0064391375	0.00155675	3.90691	0.00014650125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	735	0.00093284125	0.00016858875	0.005903425	0.001595425	3.90604	0.00014376375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	736	0.00090203125	0.00016825	0.0064226	0.0015527625	3.90368	0.00014615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	737	0.00093053875	0.00016821625	0.0058799625	0.001593425	3.90178	0.00014311
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	738	0.000901065	0.00016812625	0.0064012125	0.001550875	3.90007	0.00014613
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	739	0.00093202375	0.000168065	0.005887225	0.0015906125	3.89801	0.0001433325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	740	0.00093117375	0.000168025	0.0058570125	0.0015891125	3.89667	0.00014302
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	741	0.00090171875	0.00016780375	0.00640665	0.00154875	3.89673	0.00014573
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	742	0.00092991625	0.0001677375	0.0058634875	0.0015889125	3.8947	0.0001427825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	743	0.00089224625	0.00016766625	0.0060434	0.0015385625	3.8931	0.00014454125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	744	0.0008654075	0.0001676225	0.005222875	0.00151955	3.89051	0.000145545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	745	0.00090075625	0.00016762125	0.0063852875	0.0015464125	3.88854	0.00014572
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	746	0.00093084	0.0001675475	0.0058418375	0.0015847	3.886	0.0001427025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	747	0.00093156125	0.0001674625	0.0058719625	0.0015852	3.88429	0.00014284625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	748	0.0009013825	0.00016733375	0.0063910125	0.00154455	3.88313	0.0001453825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	749	0.000864925	0.00016721875	0.0052125125	0.0015159875	3.88058	0.00014525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	750	0.00089192375	0.0001672175	0.0060290375	0.0015345625	3.87814	0.00014421875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	751	0.00090063625	0.000167205	0.0063695125	0.001542625	3.87658	0.000145405
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	752	0.00089375375	0.0001671425	0.006113375	0.0015364375	3.8743	0.00014537125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	753	0.00092947	0.0001671425	0.00584805	0.0015835125	3.87188	0.0001423225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	754	0.0008917375	0.0001670375	0.00601415	0.001532725	3.87299	0.0001439925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	755	0.00086478	0.0001669675	0.00520145	0.0015136625	3.87042	0.0001450725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	756	0.00092898625	0.00016684375	0.00583315	0.00158055	3.86826	0.00014170875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	757	0.00089342125	0.00016677125	0.006098875	0.0015330375	3.86555	0.00014508625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	758	0.00089116625	0.00016673625	0.0060011	0.00152995	3.86393	0.0001437925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	759	0.00090031125	0.000166705	0.00635515	0.001538175	3.86182	0.00014497125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	760	0.00089092625	0.00016665125	0.0059977125	0.0015290875	3.85994	0.00014371125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	761	0.0008643025	0.00016655625	0.0051911875	0.00151005	3.85815	0.00014474125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	762	0.00092839625	0.00016643375	0.005823775	0.0015766125	3.8572	0.00014142375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	763	0.0008930575	0.00016633875	0.0060843375	0.001529125	3.85506	0.00014436
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	764	0.00086397625	0.00016629625	0.005182025	0.0015076875	3.85379	0.0001440525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	765	0.0008638825	0.00016614	0.0051707375	0.0015060625	3.85223	0.000143935
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	766	0.00090000125	0.0001660925	0.0063396625	0.0015328125	3.85039	0.00014426125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	767	0.0009273625	0.00016605375	0.0058018125	0.001572425	3.84918	0.000140755
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	768	0.0008924475	0.0001659675	0.00605545	0.001525325	3.84667	0.00014387375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	769	0.00092804125	0.00016587625	0.005817375	0.001571575	3.84483	0.00014097375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	770	0.0008925825	0.00016583375	0.0060696875	0.001524675	3.84249	0.00014388875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	771	0.0008636125	0.000165795	0.0051597875	0.001502975	3.83993	0.00014368375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	772	0.00086347375	0.0001656925	0.005165225	0.001501825	3.84071	0.00014367875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	773	0.00089976375	0.00016565625	0.0063249	0.001528875	3.8387	0.00014392
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	774	0.0008908975	0.00016560875	0.00598395	0.0015203125	3.83714	0.000142395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	775	0.00092661125	0.0001655125	0.0057867875	0.0015675125	3.83509	0.00014037625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	776	0.0008628925	0.00016531375	0.00515425	0.0014984625	3.83372	0.0001433925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	777	0.00089058375	0.0001652625	0.0059797125	0.001517375	3.83334	0.00014215625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	778	0.00089919875	0.00016515875	0.0063097125	0.00152445	3.83123	0.00014349125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	779	0.00089851375	0.00016515	0.0062789	0.0015235125	3.82879	0.00014325875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	780	0.0008964725	0.00016505125	0.00623205	0.001522975	3.8264	0.00014304
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	781	0.00089744	0.0001650025	0.0062763	0.0015238	3.82402	0.00014306375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	782	0.00092674	0.0001650025	0.005776175	0.001563025	3.82189	0.0001400525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	783	0.00089801	0.0001649775	0.0062636375	0.001521675	3.82015	0.00014297375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	784	0.0008622	0.0001649475	0.0051323375	0.0014948875	3.81893	0.00014303125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	785	0.0008901975	0.00016486625	0.0059658125	0.0015138	3.81731	0.000141795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	786	0.0008624	0.00016486	0.00514315	0.0014945125	3.81564	0.00014305625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	787	0.0008988825	0.00016484	0.0062939375	0.00152145	3.81335	0.00014320125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	788	0.00088970375	0.00016466625	0.0059524625	0.0015118125	3.81199	0.00014151875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	789	0.00088910375	0.000164665	0.0059274875	0.0015113	3.81096	0.00014141375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	790	0.00089787	0.00016466125	0.0062753875	0.0015190375	3.80915	0.0001427475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	791	0.00089634625	0.0001646125	0.006218125	0.0015190125	3.80762	0.00014264125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	792	0.00088795625	0.00016454125	0.0058865625	0.0015091375	3.80518	0.00014094875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	793	0.00089709125	0.00016453875	0.0062625375	0.0015197125	3.80421	0.000142695
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	794	0.00088946625	0.0001643925	0.005940375	0.0015095125	3.80364	0.0001412275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	795	0.00092598	0.00016437125	0.005760325	0.001557375	3.80275	0.00013960125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	796	0.0008959925	0.00016416125	0.006202875	0.00151495	3.8008	0.00014227875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	797	0.00088487875	0.00016411375	0.00580105	0.0015086125	3.79862	0.0001399025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	798	0.0008616175	0.00016409875	0.0051213375	0.0014877625	3.79677	0.00014189875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	799	0.00088731125	0.00016405625	0.0058725875	0.001504825	3.79567	0.000140585
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	800	0.0008966225	0.0001638775	0.0062477875	0.0015139875	3.79451	0.00014196125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	801	0.00086110875	0.00016377875	0.0051268	0.0014850625	3.79299	0.00014164875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	802	0.00089553	0.00016376625	0.0061877125	0.0015113875	3.79028	0.000141965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	803	0.0008853425	0.00016368125	0.0057879125	0.0015047375	3.78756	0.00013958375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	804	0.000888975	0.00016366375	0.00591345	0.0015028625	3.78593	0.00014015125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	805	0.00088697375	0.00016365	0.00585955	0.00150125	3.78418	0.00013990375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	806	0.0008859325	0.00016360625	0.0058361875	0.001500175	3.78276	0.00013897375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	807	0.00089498875	0.00016343375	0.0061732875	0.0015082875	3.78027	0.0001416625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	808	0.00086066125	0.0001633875	0.0051159	0.001481625	3.77935	0.00014133375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	809	0.0008848525	0.00016335375	0.0057754	0.0015017375	3.77782	0.00013928125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	810	0.00088659625	0.00016329875	0.005863225	0.0014984875	3.77535	0.00013968125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	811	0.000925365	0.00016319875	0.005746725	0.0015474125	3.77409	0.000137915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	812	0.0008859375	0.00016312875	0.0058239625	0.0014959625	3.77467	0.00013861
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	813	0.00088853625	0.00016312	0.0059001375	0.0014981125	3.77283	0.00013954125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	814	0.0008944425	0.0001630125	0.0061584625	0.0015045125	3.77147	0.0001413175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	815	0.00086012875	0.0001629675	0.0051051375	0.0014779375	3.76958	0.00014101375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	816	0.0008845175	0.00016296125	0.0057620625	0.0014982	3.76717	0.000139
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	817	0.00088628875	0.00016292375	0.00584965	0.0014950875	3.76495	0.00013941625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	818	0.0008939775	0.0001629125	0.006144075	0.0015033	3.76242	0.00014111375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	819	0.0008854925	0.00016275875	0.0058116	0.00149265	3.76088	0.00013828125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	820	0.00092475625	0.0001627	0.0057316125	0.0015428375	3.75871	0.0001375525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	821	0.0008600175	0.00016266125	0.0050942	0.00147515	3.75684	0.00014076375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	822	0.00092380125	0.00016259375	0.0057014125	0.0015408625	3.75642	0.00013740625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	823	0.0008936675	0.00016244375	0.0061294375	0.001499125	3.75359	0.00014076125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	824	0.00088415875	0.00016236125	0.00574865	0.0014929875	3.75166	0.000138225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	825	0.00088487625	0.00016228625	0.0057983125	0.0014884875	3.75164	0.00013794375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	826	0.00085959	0.00016224	0.005083725	0.00147145	3.75076	0.000140445
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	827	0.0009243325	0.00016223125	0.00571625	0.0015385	3.74886	0.00013719125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	828	0.0008826625	0.0001621125	0.005708975	0.0014898625	3.74652	0.0001380125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	829	0.0009234075	0.00016205125	0.005686175	0.001535925	3.74415	0.000137005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	830	0.00088361375	0.00016189	0.0057357375	0.0014888375	3.74232	0.00013774625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	831	0.00085914875	0.0001618075	0.005073125	0.00146765	3.74033	0.00014007375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	832	0.0008822725	0.00016176625	0.0056971125	0.0014868875	3.73802	0.00013778875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	833	0.000883225	0.00016165125	0.0057221125	0.00148655	3.73552	0.00013758375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	834	0.000858775	0.00016164	0.0050799125	0.0014659125	3.73383	0.0001396675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	835	0.0009233775	0.00016152125	0.0056800375	0.001531075	3.73198	0.000136625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	836	0.0008587725	0.00016152	0.005063525	0.00146505	3.73018	0.00013961875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	837	0.00088181125	0.00016151375	0.005684125	0.001484475	3.72917	0.00013739125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	838	0.0008588025	0.0001613775	0.0050698875	0.00146355	3.72814	0.0001395575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	839	0.00092252875	0.00016128	0.00565485	0.001529275	3.72697	0.0001361075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	840	0.00088141375	0.00016122875	0.0056731625	0.00148185	3.72451	0.00013718375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	841	0.0008578725	0.0001611875	0.005038225	0.0014610875	3.72187	0.0001394
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	842	0.00085852375	0.000161015	0.0050591375	0.0014603125	3.71947	0.00013926375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	843	0.0009227725	0.0001609425	0.0056649375	0.00152585	3.71784	0.00013611875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	844	0.00088106375	0.00016089625	0.0056627625	0.0014788	3.71705	0.000136985
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	845	0.00085708	0.000160875	0.0050124375	0.0014578375	3.71508	0.000139305
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	846	0.00085754875	0.0001608425	0.005027625	0.0014580125	3.7131	0.00013912875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	847	0.00092184625	0.00016081125	0.0056397375	0.00152495	3.71263	0.0001357725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	848	0.00085815625	0.00016071125	0.0050488875	0.001457575	3.71086	0.000139005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	849	0.000850705	0.0001606075	0.0053224375	0.001470025	3.70891	0.0001400175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	850	0.000880515	0.00016057625	0.0056520125	0.0014759	3.70722	0.00013688375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	851	0.00085739875	0.00016056125	0.0050168375	0.001455425	3.70643	0.00013892
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	852	0.00085654625	0.00016047875	0.0050019875	0.00145435	3.70468	0.00013901125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	853	0.000921645	0.0001604225	0.00562885	0.0015212875	3.70296	0.0001355475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	854	0.000850535	0.00016034	0.005311575	0.0014675625	3.7016	0.00013975625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	855	0.00088008	0.00016029625	0.0056393875	0.0014732875	3.69965	0.000136645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	856	0.0008561375	0.00016015125	0.0049914875	0.001451425	3.69784	0.00013876375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	857	0.00092051375	0.0001600125	0.0056077375	0.001517075	3.69589	0.00013514625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	858	0.00092106375	0.0001599775	0.0056140125	0.001517175	3.69366	0.00013518125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	859	0.00087977375	0.00015987	0.0056669375	0.00147025	3.69217	0.0001364725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	860	0.00085605375	0.00015975875	0.004981275	0.001447975	3.6902	0.00013846625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	861	0.00091994125	0.00015968375	0.0055927125	0.0015139	3.68815	0.0001348725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	862	0.000879815	0.00015964125	0.0056540875	0.0014680375	3.68651	0.0001362075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	863	0.00085563625	0.00015938375	0.0049707	0.001444675	3.68545	0.00013818
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	864	0.000854865	0.00015937375	0.0049407875	0.0014437125	3.68382	0.00013844
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	865	0.00087937125	0.00015914875	0.005641325	0.0014637375	3.68167	0.000135765
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	866	0.0008551925	0.00015907375	0.0049614375	0.0014418875	3.68032	0.0001378025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	867	0.00085444	0.0001590225	0.004930775	0.0014406	3.67817	0.00013816875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	868	0.0008499925	0.00015894875	0.0053002875	0.0014560625	3.67597	0.000137805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	869	0.00087888625	0.0001587125	0.005628525	0.0014598625	3.67493	0.00013543375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	870	0.00085511375	0.00015869875	0.004951075	0.0014385875	3.6729	0.0001374775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	871	0.00085398125	0.00015864125	0.0049209375	0.001437275	3.67116	0.0001378775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	872	0.00084968	0.00015860375	0.0053110625	0.0014529625	3.66997	0.000137535
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	873	0.00085379375	0.00015835	0.0049111	0.0014346625	3.66878	0.000137645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	874	0.00084923	0.00015822	0.0053022875	0.001449625	3.66847	0.000137265
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	875	0.00087830125	0.00015821875	0.005615775	0.0014555375	3.66586	0.00013489625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	876	0.00084927625	0.0001582175	0.0053331625	0.00145005	3.6637	0.0001373225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	877	0.00084904	0.00015815375	0.005322375	0.0014492125	3.6627	0.00013717125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	878	0.00085326375	0.00015803375	0.0049035375	0.00143185	3.66035	0.00013738625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	879	0.000877885	0.00015794375	0.005606875	0.001453075	3.65864	0.000134735
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	880	0.00084861625	0.0001578275	0.005311125	0.0014462625	3.65644	0.00013694625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	881	0.00085287	0.00015765625	0.0048935125	0.001428525	3.65391	0.00013707625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	882	0.0008483825	0.00015761125	0.0053476625	0.0014443875	3.65285	0.00013680375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	883	0.0008774825	0.000157565	0.0055941875	0.001449675	3.65098	0.00013441375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	884	0.00084799125	0.00015737	0.0053366625	0.0014421375	3.64891	0.00013618125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	885	0.00085265375	0.000157285	0.0048834125	0.0014252375	3.64725	0.00013680375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	886	0.00087699125	0.0001572225	0.0055813	0.00144655	3.64734	0.00013414625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	887	0.00084758375	0.00015697125	0.005325625	0.0014386375	3.64715	0.00013587375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	888	0.00085232875	0.0001569125	0.00487365	0.0014219625	3.6455	0.00013646875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	889	0.00087648625	0.00015686375	0.0055685875	0.0014433	3.64379	0.00013385
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	890	0.0008472575	0.0001567125	0.0053153375	0.0014363	3.64206	0.00013567375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	891	0.00087592375	0.00015668375	0.0055455	0.0014411375	3.64028	0.00013299375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	892	0.000876245	0.000156675	0.005556625	0.001441375	3.63879	0.0001335125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	893	0.00085197375	0.00015656125	0.0048632375	0.00141885	3.63791	0.0001361125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	894	0.00085196	0.00015626125	0.0048540625	0.0014161875	3.63551	0.0001358675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	895	0.00085173625	0.0001562125	0.0048439625	0.001415525	3.63365	0.00013582375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	896	0.00084681125	0.00015617375	0.00530795	0.0014317125	3.63289	0.00013504125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	897	0.00087549	0.000156095	0.0055333	0.0014360625	3.63086	0.0001324025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	898	0.0008465125	0.0001558625	0.0052980125	0.001428925	3.62927	0.00013465875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	899	0.00087539125	0.00015574125	0.0055207125	0.001432875	3.6279	0.00013214125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	900	0.00084626375	0.000155535	0.00528725	0.0014259875	3.6259	0.00013439625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	901	0.0008511625	0.000155405	0.0048340125	0.00140875	3.62396	0.00013471625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	902	0.0008750925	0.00015535375	0.0055114	0.0014294125	3.62199	0.0001318325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	903	0.00084614375	0.00015518	0.005276625	0.00142285	3.62131	0.0001341125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	904	0.00085062875	0.00015515	0.004823975	0.001406425	3.61926	0.000134525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	905	0.00084498875	0.00015505875	0.0052369125	0.0014206625	3.61741	0.00013365375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	906	0.0008748	0.00015499125	0.00550015	0.001426175	3.61607	0.00013152125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	907	0.0008459025	0.00015496	0.0052659625	0.001420775	3.61449	0.00013391
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	908	0.000844425	0.0001547375	0.0052263875	0.001417775	3.61262	0.00013339625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	909	0.000874215	0.00015465125	0.0054885875	0.0014231	3.61232	0.0001312475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	910	0.00084554875	0.00015463625	0.005255125	0.0014178625	3.61094	0.00013364625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	911	0.00084522625	0.0001545775	0.0052446	0.0014170875	3.60882	0.000133455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	912	0.00084410375	0.0001544675	0.0052158625	0.0014152875	3.60654	0.00013318125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	913	0.0008730825	0.00015425625	0.0054641625	0.0014192375	3.60699	0.0001308475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	914	0.00087361375	0.00015423375	0.0054758125	0.0014193875	3.60598	0.0001309425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	915	0.000843925	0.00015420375	0.0052444625	0.0014128875	3.60365	0.00013291375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	916	0.00087273125	0.00015416625	0.005460175	0.0014193625	3.60345	0.0001308225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	917	0.00084356	0.0001539075	0.005216225	0.0014099375	3.60194	0.0001325825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	918	0.00084349375	0.00015386625	0.00523375	0.0014098625	3.60337	0.0001326275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	919	0.000872525	0.0001537975	0.005452075	0.0014161875	3.60199	0.00013053875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	920	0.00084345375	0.00015379625	0.0052264875	0.0014093375	3.59998	0.00013259375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	921	0.0008432425	0.0001535675	0.005206125	0.0014069	3.60018	0.0001323275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	922	0.00087212625	0.0001533025	0.0054407875	0.001411875	3.59841	0.0001300825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	923	0.00084294875	0.00015327125	0.0051956875	0.001404225	3.59638	0.00013210625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	924	0.0008716025	0.00015319125	0.0054223125	0.001410325	3.59489	0.00012982875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	925	0.00083221375	0.000153085	0.0049362	0.0013934125	3.59312	0.00013232375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	926	0.00087173125	0.0001529375	0.0054283375	0.0014086	3.59185	0.00012962625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	927	0.0008425125	0.00015293625	0.005185125	0.001401225	3.59053	0.000131805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	928	0.00087120375	0.00015284	0.0054111	0.00140715	3.58984	0.0001295775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	929	0.00083178125	0.0001527775	0.0049280125	0.001390675	3.58823	0.00013209625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	930	0.00084198875	0.0001525375	0.0051747375	0.0013977125	3.58674	0.00013134625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	931	0.00083159375	0.00015241375	0.0049183	0.001387475	3.58494	0.00013179875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	932	0.00087088375	0.00015226	0.005398975	0.00140215	3.58351	0.00012886625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	933	0.000841625	0.0001522375	0.0051644	0.0013950125	3.58102	0.0001311
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	934	0.0008319225	0.00015222875	0.004926625	0.0013854375	3.57932	0.0001315175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	935	0.00084117	0.00015199125	0.005154075	0.001392725	3.57846	0.00013085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	936	0.00087059375	0.00015193	0.0053869375	0.0013991625	3.57639	0.00012864625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	937	0.00083118	0.00015192	0.004908825	0.0013832375	3.57584	0.000131175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	938	0.0008316325	0.00015188125	0.004919025	0.0013824	3.57526	0.0001312225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	939	0.0008310975	0.00015184	0.004902925	0.001381575	3.57376	0.000131195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	940	0.0008307975	0.0001517575	0.004893525	0.00138065	3.57207	0.0001308575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	941	0.00084091125	0.000151685	0.0051438375	0.001389975	3.57003	0.00013059125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	942	0.00083142875	0.00015161875	0.0049124375	0.001380075	3.56792	0.000130995
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	943	0.00087047375	0.0001515625	0.00537495	0.0013958875	3.56581	0.0001283475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	944	0.00083048875	0.00015150125	0.0048896125	0.0013784625	3.56358	0.000130655
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	945	0.00084055375	0.0001513425	0.0051338625	0.0013869375	3.56232	0.000130325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	946	0.000830345	0.00015126	0.0048802	0.0013762375	3.56097	0.00013046
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	947	0.00084054125	0.000151245	0.005135825	0.0013857875	3.56086	0.00013025875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	948	0.000870055	0.00015115625	0.0053632625	0.001392275	3.55895	0.00012807
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	949	0.0008696525	0.00015102625	0.0053518875	0.001390875	3.55663	0.00012778375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	950	0.00084008	0.00015089875	0.00512605	0.0013827125	3.55443	0.00012995
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	951	0.0008694225	0.00015076625	0.0053400625	0.00138845	3.55309	0.00012761125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	952	0.00083961	0.00015051875	0.0051156	0.001379375	3.55143	0.00012960375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	953	0.00086903875	0.0001503975	0.005328275	0.00138515	3.55023	0.000127345
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	954	0.00083915875	0.00015020875	0.0051055125	0.0013765875	3.54889	0.00012934375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	955	0.00086873125	0.00015017875	0.00531645	0.0013830625	3.54767	0.00012719
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	956	0.00083849625	0.000150105	0.0050860125	0.0013752	3.54597	0.0001290075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	957	0.00086773375	0.00014995375	0.00528185	0.00138025	3.54468	0.00012685875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	958	0.0008387725	0.0001499325	0.0050962375	0.0013740875	3.54226	0.00012911875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	959	0.00083779	0.00014992625	0.00505735	0.0013728875	3.54106	0.0001285075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	960	0.000838305	0.00014990375	0.00507595	0.0013732875	3.53932	0.00012864
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	961	0.0008683425	0.00014988375	0.0053051125	0.001380375	3.53819	0.00012690625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	962	0.0008301825	0.000149755	0.004870625	0.0013638875	3.53723	0.000128345
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	963	0.00083737375	0.0001496075	0.005047625	0.00137005	3.53561	0.0001282525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	964	0.0008673575	0.00014957875	0.0052703375	0.001376875	3.53504	0.0001265825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	965	0.00083801125	0.00014957625	0.0050660125	0.001370375	3.53341	0.0001283975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	966	0.000829785	0.0001495025	0.0048613	0.0013616	3.53202	0.0001279925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	967	0.00086785	0.00014937375	0.0052932875	0.001375925	3.53044	0.00012641375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	968	0.00086675375	0.0001492825	0.0052591875	0.0013741625	3.52886	0.0001263575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	969	0.0008370375	0.00014927625	0.0050426125	0.0013672625	3.5272	0.00012799125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	970	0.00082942375	0.0001491575	0.0048521875	0.0013585625	3.52532	0.0001277375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	971	0.00083659375	0.0001491	0.0050323875	0.00136555	3.52339	0.000127855
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	972	0.000829155	0.00014879	0.0048431875	0.001355375	3.52207	0.0001274375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	973	0.00083636125	0.000148785	0.005024325	0.00136275	3.52076	0.00012758125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	974	0.00086641125	0.00014853625	0.0052479	0.001367925	3.5189	0.0001255375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	975	0.0008287575	0.00014846125	0.004833875	0.0013524625	3.5188	0.0001271625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	976	0.00083595875	0.00014846125	0.00501455	0.00135985	3.51714	0.0001273425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	977	0.00083580375	0.00014828625	0.0050073125	0.0013583875	3.51597	0.0001271675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	978	0.000828515	0.0001481575	0.0048246375	0.001349775	3.51443	0.00012691375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	979	0.00083565375	0.0001479875	0.0049977375	0.0013556875	3.51959	0.0001269575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	980	0.00082842	0.0001479075	0.0048153	0.001347525	3.51835	0.00012669
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	981	0.00082825	0.00014772625	0.0048108625	0.001345975	3.51749	0.00012652375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	982	0.00083530375	0.000147645	0.0049881625	0.0013526625	3.51566	0.00012666625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	983	0.00083515625	0.000147445	0.0049908625	0.0013511375	3.51403	0.00012651625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	984	0.00082778375	0.00014737375	0.0048020375	0.001342875	3.51299	0.0001262025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	985	0.00083481625	0.0001471775	0.0049811375	0.001348725	3.51167	0.00012631625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	986	0.00082785125	0.00014709875	0.0047925375	0.0013404125	3.5105	0.00012598375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	987	0.0008345225	0.00014688	0.0049717125	0.00134605	3.50838	0.00012607625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	988	0.00082793	0.00014685125	0.0047843375	0.0013381625	3.50673	0.00012577875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	989	0.00082769	0.00014670375	0.0047749625	0.0013367125	3.5054	0.00012559
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	990	0.000827485	0.00014654	0.0047668375	0.0013356125	3.50354	0.00012546375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	991	0.0008341675	0.00014653625	0.0049621625	0.0013430125	3.50229	0.00012580875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	992	0.0008271575	0.0001462575	0.0047580125	0.0013331	3.50113	0.00012522375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	993	0.00082701125	0.0001459175	0.00474855	0.0013301125	3.50052	0.00012495175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	994	0.000833805	0.00014581875	0.0049524375	0.001336975	3.49854	0.000124973625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	995	0.0008321925	0.000145635	0.0049059375	0.001334125	3.498	0.000124711375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	996	0.00083345125	0.00014550125	0.0049426125	0.00133415	3.49858	0.000124732
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	997	0.00083181125	0.000145335	0.004896375	0.00133145	3.497	0.00012447375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	998	0.00083312	0.00014528125	0.0049331625	0.0013321	3.49558	0.00012454425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	999	0.00083266875	0.0001449725	0.0049244625	0.001329375	3.49398	0.0001243125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1000	0.000832355	0.00014470125	0.00491525	0.001326925	3.49272	0.00012408175


==> results/dpt/pool/pool_metropolis.txt <==
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1	0.0905841	0.0776615	5.26546	0.84274	45.7448	0.0764707
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	2	0.0721652	0.0629601	4.49026	0.675903	37.1771	0.061934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	3	0.0626118	0.0504853	4.26644	0.53671	32.6603	0.0498645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	4	0.0563373	0.0406159	3.5464	0.426424	29.6351	0.0398744
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	5	0.0518874	0.0342754	2.71204	0.353666	27.4307	0.0337072
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	6	0.0485623	0.0323895	2.54525	0.332209	25.7799	0.0318793
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	7	0.0458707	0.0305074	2.39468	0.308421	24.4433	0.0299603
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	8	0.0365471	0.0303478	1.82074	0.308426	23.3071	0.0297445
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	9	0.0208901	0.0302073	2.02836	0.286379	22.3243	0.0294059
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	10	0.0355824	0.0300818	1.78346	0.303552	21.476	0.0294433
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	11	0.0209937	0.0300765	2.03193	0.285713	20.7559	0.0292428
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	12	0.0211043	0.0299143	2.03469	0.284787	20.1244	0.0290634
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	13	0.0207872	0.0298963	2.01848	0.283517	19.55	0.0291236
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	14	0.0347108	0.029792	1.78283	0.298146	19.0332	0.0291633
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	15	0.0212117	0.0296646	2.02938	0.283057	18.5759	0.0287999
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	16	0.020694	0.0294265	2.00809	0.279436	18.1512	0.0286647
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	17	0.021318	0.0294063	2.02564	0.281282	17.7721	0.0285551
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	18	0.0376393	0.0293561	1.84327	0.298642	17.4041	0.0287091
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	19	0.0339172	0.0293502	1.81259	0.291898	17.0609	0.028622
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	20	0.021423	0.0292167	2.01413	0.279902	16.7439	0.0283597
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	21	0.0215293	0.0291486	2.01245	0.279654	16.4542	0.0282753
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	22	0.0216499	0.0290719	2.00207	0.279161	16.1723	0.0281843
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	23	0.0206001	0.0290338	1.99893	0.276012	15.9098	0.0282715
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	24	0.0217748	0.028987	1.99657	0.278831	15.6607	0.0280821
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	25	0.0436608	0.0289739	2.2515	0.292336	15.4292	0.0285515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	26	0.0219001	0.0289723	1.99635	0.279212	15.2021	0.028062
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	27	0.033197	0.0288208	1.87032	0.28556	14.9905	0.027993
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	28	0.0388308	0.0287584	1.89879	0.292755	14.7834	0.0281345
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	29	0.0220234	0.0287552	1.97263	0.277551	14.5879	0.0278521
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	30	0.0221535	0.0286059	1.95015	0.276445	14.4178	0.0276935
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	31	0.0222831	0.0285724	1.92949	0.276312	14.2465	0.027626
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	32	0.0205102	0.0285703	1.98807	0.271978	14.0745	0.0278073
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	33	0.0224185	0.028327	1.90945	0.273284	13.9097	0.0273118
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	34	0.0204221	0.0281462	1.97857	0.268317	13.7535	0.0273644
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	35	0.040177	0.0281397	1.99449	0.287589	13.6022	0.0276528
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	36	0.0257168	0.0280003	1.83514	0.26857	13.457	0.0270909
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	37	0.0247903	0.027959	1.80812	0.267886	13.3199	0.0268881
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	38	0.0250101	0.0279523	1.81202	0.26826	13.19	0.0269642
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	39	0.0265411	0.0279106	1.84914	0.265298	13.0643	0.0268854
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	40	0.0254712	0.0278898	1.82131	0.267747	12.9416	0.0269888
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	41	0.0252329	0.0278602	1.81173	0.267576	12.8237	0.0269235
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	42	0.0225548	0.0278467	1.88848	0.26728	12.7119	0.0267728
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	43	0.0325116	0.0278381	1.85902	0.276006	12.6044	0.0270184
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	44	0.0417892	0.0278044	2.07191	0.281397	12.5009	0.027407
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	45	0.0259807	0.027786	1.84188	0.265813	12.3984	0.0268541
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	46	0.0262547	0.0277651	1.84305	0.264747	12.3004	0.0267695
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	47	0.0203389	0.0277616	1.97036	0.265006	12.2069	0.0269801
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	48	0.024583	0.0276335	1.80122	0.264697	12.1165	0.0264701
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	49	0.0202582	0.0274396	1.96427	0.262292	12.0295	0.0266605
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	50	0.0226961	0.0272699	1.86066	0.260787	11.9421	0.0261934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	51	0.0243799	0.0272663	1.79546	0.261196	11.8592	0.0260736
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	52	0.0268416	0.0271509	1.83796	0.258753	11.7779	0.0261413
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	53	0.0241898	0.0271483	1.79192	0.259742	11.7017	0.0259509
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	54	0.0201725	0.0271249	1.95628	0.259531	11.6243	0.0263579
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	55	0.0240005	0.0270459	1.78972	0.258507	11.552	0.0258336
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	56	0.0200917	0.0268954	1.94911	0.257449	11.477	0.0261213
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	57	0.0238177	0.0268509	1.79284	0.256677	11.4091	0.0256828
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	58	0.0228389	0.0267882	1.84208	0.255776	11.3373	0.0257456
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	59	0.0200124	0.0267256	1.94262	0.25585	11.2629	0.0259256
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	60	0.0236414	0.0266098	1.79412	0.254432	11.1935	0.0254698
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	61	0.0318719	0.0265802	1.84567	0.264205	11.1327	0.0258109
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	62	0.0199309	0.0265685	1.9369	0.254376	11.0705	0.0257495
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	63	0.0229885	0.0264241	1.83044	0.25241	11.0083	0.0254533
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	64	0.0198512	0.0264185	1.93045	0.252959	10.9426	0.0255715
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	65	0.0234652	0.0264011	1.79634	0.252527	10.8764	0.0252941
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	66	0.0271472	0.0263337	1.82286	0.251989	10.8134	0.0253496
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	67	0.0232984	0.0262795	1.80449	0.251428	10.7516	0.0252311
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	68	0.0231372	0.0261977	1.81128	0.250512	10.6956	0.0252165
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	69	0.0197716	0.0261534	1.90217	0.250186	10.6396	0.025288
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	70	0.0312935	0.0259728	1.8695	0.258539	10.5859	0.0251934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	71	0.019693	0.0258553	1.85897	0.246848	10.531	0.0249468
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	72	0.0196163	0.0255923	1.82754	0.243928	10.4782	0.0246506
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	73	0.027458	0.0255084	1.80895	0.245395	10.4289	0.0245418
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	74	0.0307656	0.0254793	1.8797	0.253583	10.3778	0.0247023
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	75	0.0195394	0.0253566	1.79872	0.241286	10.3291	0.0243953
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	76	0.0194735	0.0252058	1.77429	0.239332	10.2819	0.0242137
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	77	0.0194061	0.0250691	1.76809	0.237666	10.2327	0.024081
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	78	0.01934	0.0250193	1.77875	0.236859	10.1853	0.0240135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	79	0.0192703	0.0250008	1.79445	0.236368	10.1365	0.0239989
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	80	0.0191414	0.0249853	1.75021	0.235329	10.088	0.0239842
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	81	0.0192036	0.024984	1.76996	0.235701	10.0433	0.0239851
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	82	0.0302566	0.024966	1.84814	0.247744	9.99881	0.0242475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	83	0.0190735	0.0247562	1.72118	0.232914	9.95857	0.0237681
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	84	0.0278022	0.0247388	1.80214	0.239842	9.91907	0.0237866
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	85	0.0190119	0.0245356	1.69005	0.230481	9.87829	0.0235576
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	86	0.0189446	0.0243358	1.66274	0.228307	9.83991	0.0233929
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	87	0.0297768	0.0243336	1.82231	0.24123	9.80066	0.023608
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	88	0.0188823	0.0241843	1.63729	0.226549	9.76399	0.0232507
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	89	0.0188206	0.0240582	1.61215	0.224957	9.72439	0.0231251
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	90	0.0281546	0.0240215	1.79937	0.234843	9.68683	0.0231709
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	91	0.0293301	0.0239726	1.82039	0.237255	9.6481	0.0232468
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	92	0.0187598	0.0238436	1.5889	0.222684	9.61153	0.0229094
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	93	0.0289187	0.0238365	1.80712	0.235062	9.57429	0.0230759
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	94	0.0285201	0.023753	1.79896	0.23348	9.53793	0.0229747
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	95	0.018698	0.0236196	1.56491	0.220277	9.50224	0.02271
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	96	0.0186353	0.0234705	1.54247	0.218495	9.4657	0.0225776
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	97	0.018576	0.0233558	1.52252	0.217048	9.43113	0.0224773
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	98	0.0185169	0.0232527	1.50424	0.215731	9.39645	0.0223968
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	99	0.0184608	0.0231299	1.48564	0.214213	9.36388	0.0223005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	100	0.018412	0.0230322	1.46914	0.212981	9.334	0.0222175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	101	0.0183607	0.0227925	1.45248	0.210644	9.30432	0.0219924
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	102	0.0183084	0.0226025	1.43684	0.208779	9.27377	0.0218108
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	103	0.0182551	0.0223947	1.42159	0.206699	9.24246	0.0216116
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	104	0.0182036	0.0221818	1.4046	0.204511	9.21192	0.0213939
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	105	0.0181526	0.0219945	1.38834	0.202536	9.18285	0.0212156
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	106	0.0181041	0.0218739	1.37332	0.201117	9.15476	0.0210674
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	107	0.0180551	0.0217247	1.36075	0.199509	9.12595	0.020924
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	108	0.0180065	0.0215965	1.34698	0.198046	9.09741	0.0207962
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	109	0.0179581	0.0215063	1.33462	0.196906	9.06965	0.0207122
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	110	0.0179113	0.0214089	1.32301	0.195729	9.04162	0.0206245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	111	0.0178691	0.0213221	1.31155	0.194621	9.01371	0.0205533
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	112	0.0178282	0.0212447	1.30092	0.193603	8.98609	0.0204937
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	113	0.017782	0.0211141	1.29082	0.192166	8.95643	0.0203734
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	114	0.0177363	0.0209149	1.28319	0.190213	8.92819	0.0201864
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	115	0.0176933	0.0207424	1.27692	0.18851	8.90166	0.0200193
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	116	0.0176501	0.0205559	1.27514	0.186708	8.8766	0.0198402
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	117	0.0176063	0.0203609	1.27057	0.184835	8.85023	0.0196545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	118	0.0172811	0.020307	1.2288	0.182069	8.82335	0.0196484
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	119	0.0173191	0.020292	1.23254	0.182238	8.79721	0.01962
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	120	0.0173563	0.0202381	1.2372	0.182083	8.77305	0.0195659
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	121	0.0172453	0.0202249	1.22501	0.181128	8.74924	0.019569
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	122	0.0173967	0.0201805	1.2425	0.181919	8.72324	0.0195156
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	123	0.0175632	0.0201709	1.26322	0.182977	8.69738	0.0194771
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	124	0.0174408	0.0201435	1.24766	0.181933	8.67355	0.0194734
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	125	0.0175236	0.0201342	1.25656	0.182433	8.65021	0.0194485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	126	0.0174814	0.0201276	1.25198	0.182117	8.62684	0.0194538
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	127	0.0172092	0.0200812	1.22164	0.179699	8.60385	0.0194336
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	128	0.0171708	0.0199385	1.21938	0.178288	8.57997	0.0192953
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	129	0.0171269	0.0198002	1.21646	0.176908	8.55312	0.019157
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	130	0.017088	0.0196879	1.21385	0.175747	8.52856	0.0190384
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	131	0.0170511	0.0195906	1.21201	0.174717	8.50467	0.0189398
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	132	0.0170132	0.0194782	1.21003	0.173563	8.48059	0.0188347
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	133	0.0169755	0.0193635	1.20898	0.1724	8.45757	0.0187235
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	134	0.0169382	0.0192587	1.20805	0.171335	8.43535	0.0186121
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	135	0.0169077	0.0191591	1.20877	0.170327	8.41652	0.0185228
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	136	0.0168793	0.0190784	1.20975	0.169479	8.3988	0.0184429
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	137	0.0168472	0.0189082	1.20091	0.167921	8.37971	0.0182693
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	138	0.0168175	0.0187001	1.18842	0.166081	8.36229	0.0180525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	139	0.0167828	0.018466	1.17699	0.164051	8.34225	0.017813
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	140	0.0167499	0.0182459	1.1662	0.162129	8.32163	0.0175884
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	141	0.0167202	0.0180336	1.15653	0.160279	8.30279	0.0173853
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	142	0.0166889	0.0178256	1.14871	0.158498	8.28405	0.0171902
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	143	0.0166581	0.0176108	1.13688	0.156658	8.26509	0.0169838
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	144	0.0166239	0.0174119	1.12527	0.154943	8.24699	0.0167958
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	145	0.0165965	0.0172128	1.11772	0.153247	8.2334	0.0166116
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	146	0.0165658	0.0170203	1.11135	0.151631	8.21691	0.0164266
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	147	0.0165397	0.0168504	1.10553	0.15021	8.20104	0.0162435
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	148	0.0165146	0.0166896	1.10073	0.148853	8.18594	0.0160678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	149	0.0164862	0.0165314	1.09823	0.147516	8.16997	0.0158978
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	150	0.0164603	0.0163912	1.09641	0.146329	8.15475	0.0157567
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	151	0.0164337	0.0162644	1.09619	0.145272	8.13896	0.015621
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	152	0.0164048	0.0161386	1.09774	0.144239	8.12146	0.0154899
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	153	0.0163772	0.0160112	1.10274	0.14323	8.10597	0.0153539
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	154	0.0163504	0.0158882	1.10924	0.142267	8.09132	0.0152194
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	155	0.0163208	0.0157756	1.11845	0.141419	8.07627	0.0150991
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	156	0.0162933	0.0156765	1.12984	0.140697	8.06204	0.0149904
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	157	0.0162669	0.0155759	1.14117	0.139975	8.04888	0.0148777
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	158	0.016239	0.0154645	1.15548	0.139159	8.03516	0.0147646
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	159	0.0162122	0.0152932	1.14776	0.137667	8.02052	0.014594
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	160	0.0161849	0.0151196	1.13755	0.136129	8.0057	0.0144141
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	161	0.0161569	0.0149703	1.12456	0.134777	7.98792	0.0142525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	162	0.0161324	0.014803	1.11126	0.133292	7.97127	0.0140853
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	163	0.016105	0.0146503	1.0988	0.131926	7.95467	0.0139343
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	164	0.0160794	0.0144992	1.08792	0.130604	7.93846	0.0137871
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	165	0.0160544	0.0143701	1.07741	0.129486	7.92228	0.0136552
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	166	0.0160285	0.0142444	1.06703	0.128369	7.90656	0.0135164
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	167	0.0160061	0.014128	1.05793	0.127353	7.89175	0.0133965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	168	0.0159844	0.0140257	1.05111	0.12646	7.87792	0.0132865
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	169	0.0159613	0.0139065	1.04047	0.125376	7.86319	0.0131633
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	170	0.0159361	0.0137898	1.02969	0.124296	7.8477	0.0130456
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	171	0.0159119	0.0136862	1.01805	0.123318	7.83136	0.0129369
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	172	0.0158909	0.0135975	1.00649	0.122462	7.81611	0.0128397
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	173	0.0158668	0.0135086	0.995248	0.121609	7.80039	0.0127479
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	174	0.0158423	0.0134235	0.984693	0.120792	7.78478	0.0126625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	175	0.0158204	0.013351	0.97411	0.120078	7.7704	0.0125845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	176	0.0157982	0.0132429	0.96385	0.119086	7.75659	0.0124791
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	177	0.0157751	0.013126	0.95341	0.118017	7.74198	0.0123689
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	178	0.0157528	0.0130163	0.94318	0.11701	7.72766	0.0122595
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	179	0.0157336	0.0129241	0.93376	0.116172	7.7145	0.0121654
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	180	0.0157142	0.0128297	0.924086	0.115295	7.70212	0.0120698
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	181	0.0156932	0.0127235	0.914554	0.114328	7.68963	0.0119519
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	182	0.0156728	0.0126437	0.905033	0.113566	7.67584	0.0118548
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	183	0.0156559	0.0125517	0.895385	0.112704	7.66365	0.011746
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	184	0.0156367	0.0124482	0.886339	0.111756	7.6514	0.0116356
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	185	0.0156167	0.0123352	0.877182	0.110733	7.63846	0.0115274
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	186	0.0155954	0.012215	0.868133	0.109653	7.62584	0.011419
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	187	0.0155733	0.0121001	0.859227	0.108615	7.61237	0.0113135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	188	0.0155543	0.0119906	0.850787	0.107626	7.60065	0.011205
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	189	0.0155352	0.0118887	0.842394	0.1067	7.58818	0.0111066
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	190	0.015515	0.011808	0.833968	0.105949	7.57475	0.0110203
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	191	0.015493	0.0117259	0.825766	0.105186	7.56105	0.0109349
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	192	0.0154714	0.0116291	0.817372	0.104302	7.54699	0.0108452
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	193	0.0154508	0.01153	0.809267	0.103405	7.53372	0.0107549
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	194	0.0154338	0.0114405	0.801722	0.102593	7.52274	0.0106719
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	195	0.0154144	0.0113511	0.794071	0.101783	7.51026	0.0105909
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	196	0.0153947	0.0112653	0.786671	0.101005	7.49834	0.0105084
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	197	0.0153741	0.0111952	0.780058	0.100366	7.48697	0.0104304
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	198	0.0153561	0.0110984	0.773536	0.0995156	7.47697	0.0103346
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	199	0.0153361	0.0110065	0.769441	0.0987069	7.46629	0.0102452
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	200	0.0153168	0.0109255	0.762847	0.0980099	7.45493	0.0101609
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	201	0.0152978	0.0108335	0.758119	0.0972167	7.44456	0.0100718
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	202	0.0152799	0.0107427	0.752257	0.0964187	7.43446	0.00998193
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	203	0.0152626	0.0106646	0.746423	0.0957089	7.42369	0.00989176
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	204	0.0152458	0.0105843	0.740734	0.0949769	7.41327	0.00980717
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	205	0.0152278	0.0104977	0.735725	0.0941944	7.40188	0.00972549
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	206	0.0152097	0.0104117	0.731156	0.0934265	7.39175	0.00964795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	207	0.0151914	0.0103233	0.724489	0.0926429	7.37967	0.00956251
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	208	0.0151718	0.0102433	0.717787	0.0919312	7.36692	0.00948421
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	209	0.0151547	0.0101682	0.711299	0.0912753	7.35472	0.00940705
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	210	0.0151365	0.0101002	0.704723	0.0906655	7.3426	0.0093284
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	211	0.0151172	0.0100259	0.69818	0.0899948	7.33022	0.0092511
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	212	0.0151	0.00994879	0.691796	0.0893071	7.31889	0.00917576
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	213	0.015085	0.00986926	0.686077	0.088609	7.3088	0.00909855
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	214	0.0150677	0.00979218	0.681536	0.0879423	7.29777	0.00902561
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	215	0.0150506	0.00972258	0.676222	0.0873366	7.28682	0.00895694
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	216	0.0150342	0.00964294	0.670425	0.0866502	7.27644	0.0088864
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	217	0.0150171	0.00957217	0.664823	0.0860278	7.26626	0.0088192
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	218	0.0149987	0.00949551	0.659213	0.0853407	7.25524	0.00874602
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	219	0.0149803	0.00942468	0.653549	0.0846964	7.24321	0.00867148
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	220	0.0149644	0.00936597	0.647834	0.0841475	7.23224	0.00860928
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	221	0.0149476	0.00930855	0.642229	0.0836096	7.22168	0.00854956
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	222	0.0149305	0.00925711	0.636752	0.0831231	7.21057	0.00849242
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	223	0.0149153	0.00919171	0.631375	0.0825286	7.20017	0.00842584
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	224	0.0148975	0.00912762	0.626154	0.0819502	7.18934	0.00837092
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	225	0.01488	0.00906531	0.620924	0.0813927	7.17865	0.0083091
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	226	0.0148651	0.00900266	0.615836	0.0808244	7.16973	0.00824542
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	227	0.0148486	0.00893201	0.610718	0.0801925	7.15939	0.0081809
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	228	0.0148333	0.00888801	0.605698	0.0797734	7.1493	0.00814038
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	229	0.0148167	0.00887041	0.600679	0.0795673	7.13919	0.00812629
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	230	0.0147996	0.0088558	0.59601	0.0793969	7.12906	0.0081147
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	231	0.0147853	0.00883947	0.591315	0.0792104	7.1196	0.0080987
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	232	0.0147513	0.00883169	0.581731	0.0790239	7.10973	0.00806714
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	233	0.0147692	0.00883079	0.586526	0.0790787	7.09836	0.00808177
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	234	0.0147358	0.00882838	0.577455	0.0789469	7.08908	0.00805815
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	235	0.0147216	0.00879859	0.573222	0.078654	7.08013	0.00801626
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	236	0.0147083	0.00873824	0.569215	0.0781246	7.07159	0.00795241
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	237	0.0146934	0.00867985	0.564913	0.0776084	7.06239	0.00789117
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	238	0.0146808	0.00862748	0.56072	0.0771368	7.05426	0.00783766
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	239	0.014667	0.00857562	0.557512	0.0766733	7.04572	0.00778505
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	240	0.0146523	0.00852424	0.554431	0.0762161	7.03673	0.00774004
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	241	0.0146353	0.00847155	0.550098	0.0757484	7.02633	0.00769011
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	242	0.0146201	0.00842329	0.545862	0.0753173	7.01669	0.00764485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	243	0.0146051	0.00838934	0.541683	0.0750041	7.00637	0.00760784
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	244	0.0145902	0.00835473	0.537591	0.0746888	6.9965	0.00757129
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	245	0.0145742	0.00832272	0.533595	0.0743989	6.98636	0.00753846
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	246	0.0145609	0.0083017	0.529838	0.0742051	6.97745	0.00750736
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	247	0.0145474	0.00827049	0.526016	0.0739304	6.96808	0.00747701
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	248	0.0145342	0.0082457	0.522277	0.0737133	6.95899	0.00745334
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	249	0.0145198	0.00822086	0.518615	0.0735002	6.94972	0.00742999
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	250	0.0145075	0.00820442	0.514988	0.0733579	6.94134	0.00740927
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	251	0.0144953	0.00817866	0.51109	0.073114	6.93278	0.00738242
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	252	0.0144803	0.00813387	0.507361	0.072725	6.9239	0.00734224
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	253	0.0144658	0.00808112	0.503628	0.0722753	6.9149	0.00729447
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	254	0.0144513	0.00802943	0.499879	0.0718369	6.90547	0.00724636
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	255	0.014436	0.00798037	0.496105	0.0714149	6.89609	0.00720026
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	256	0.0144207	0.00793825	0.49237	0.0710526	6.88618	0.00715525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	257	0.0144056	0.00789103	0.488692	0.070655	6.87635	0.00710997
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	258	0.0143947	0.00785977	0.485104	0.0703873	6.86829	0.00707315
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	259	0.0143842	0.00782634	0.481547	0.0701062	6.85994	0.00703985
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	260	0.0143721	0.00780036	0.478143	0.0698914	6.85146	0.00701389
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	261	0.0143605	0.00777345	0.474853	0.0696753	6.84398	0.00699147
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	262	0.0143503	0.00773154	0.4716	0.069308	6.83677	0.00695748
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	263	0.0143395	0.00769098	0.468513	0.0689509	6.82977	0.00692573
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	264	0.0143271	0.00765363	0.465643	0.0686208	6.82205	0.00689538
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	265	0.0143163	0.00761903	0.462925	0.0683125	6.81414	0.00686644
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	266	0.0143053	0.00758637	0.459978	0.0680128	6.80668	0.00683318
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	267	0.0142938	0.00754442	0.457083	0.0676425	6.79961	0.00678789
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	268	0.0142819	0.00750318	0.454258	0.0672808	6.79216	0.00674431
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	269	0.0142707	0.00745564	0.451148	0.0668593	6.7847	0.00669671
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	270	0.0142604	0.00741203	0.448188	0.0664682	6.77806	0.00664502
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	271	0.014251	0.00737995	0.445826	0.066192	6.7722	0.00660068
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	272	0.0142408	0.00734739	0.443272	0.065897	6.76613	0.00656233
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	273	0.0142308	0.00732428	0.440947	0.0656873	6.76058	0.00653146
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	274	0.0142211	0.00730633	0.438813	0.0655189	6.75438	0.00650416
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	275	0.0142122	0.00727528	0.435937	0.0652252	6.74802	0.00646915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	276	0.0142023	0.00724941	0.432912	0.0649726	6.74109	0.00643361
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	277	0.0141935	0.00721948	0.429997	0.064689	6.73441	0.00639684
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	278	0.0141843	0.00717422	0.427204	0.0642851	6.7285	0.0063555
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	279	0.0141737	0.00713265	0.424391	0.0639086	6.72182	0.00631675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	280	0.0141615	0.00709116	0.421604	0.0635325	6.71434	0.00628021
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	281	0.0141493	0.00705604	0.418734	0.0632086	6.7065	0.00624511
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	282	0.0141372	0.00702275	0.415984	0.0628992	6.69895	0.00620718
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	283	0.0141256	0.00699802	0.413217	0.0626608	6.69133	0.00617301
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	284	0.0141127	0.00696758	0.41062	0.0623805	6.68371	0.00613992
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	285	0.0140997	0.00693846	0.408204	0.0621158	6.67594	0.00611064
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	286	0.0140864	0.00691225	0.405829	0.0618782	6.66752	0.00608195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	287	0.0140745	0.00688621	0.403762	0.0616475	6.66021	0.00605743
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	288	0.0140657	0.00686839	0.401796	0.0614893	6.65381	0.00604198
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	289	0.0140571	0.00684907	0.399857	0.0613257	6.64743	0.0060223
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	290	0.0140449	0.00682215	0.397981	0.0611003	6.64034	0.00599076
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	291	0.014033	0.0067834	0.395392	0.0607562	6.63294	0.00595379
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	292	0.0140237	0.00675008	0.392842	0.0604563	6.62618	0.00591825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	293	0.0140131	0.00672426	0.390329	0.0602171	6.61881	0.00588716
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	294	0.0140004	0.00669246	0.38789	0.0599341	6.61076	0.00585514
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	295	0.013987	0.0066618	0.385608	0.0596603	6.60301	0.00582382
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	296	0.0139745	0.00662872	0.383353	0.0593695	6.596	0.00579044
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	297	0.0139615	0.00659808	0.381183	0.0590997	6.58834	0.0057598
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	298	0.0139489	0.00656958	0.378889	0.0588472	6.58022	0.00572842
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	299	0.0139349	0.0065421	0.376579	0.0586022	6.57139	0.00569944
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	300	0.013922	0.00652746	0.374324	0.0584615	6.56303	0.00567726
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	301	0.0139103	0.00651139	0.372119	0.0583105	6.55572	0.00565629
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	302	0.0139002	0.00649046	0.369967	0.0581223	6.54844	0.00563481
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	303	0.0138878	0.00646859	0.367857	0.0579279	6.54034	0.00561366
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	304	0.0138759	0.0064469	0.365808	0.057737	6.53311	0.0055948
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	305	0.0138649	0.00642682	0.363757	0.05756	6.52595	0.00557537
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	306	0.0138544	0.00640803	0.361755	0.0573968	6.51907	0.00555261
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	307	0.0138434	0.00639259	0.35982	0.0572635	6.51211	0.00553104
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	308	0.0138337	0.00637381	0.357939	0.0571045	6.50544	0.00551291
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	309	0.0138216	0.00634516	0.355864	0.0568718	6.49802	0.00548657
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	310	0.013811	0.00632733	0.353915	0.0567303	6.49181	0.0054663
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	311	0.0138011	0.00631802	0.351926	0.0566627	6.48609	0.00544959
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	312	0.0137917	0.00629451	0.350102	0.0564531	6.48012	0.00542354
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	313	0.0137803	0.00627185	0.348048	0.0562393	6.47331	0.00539635
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	314	0.0137691	0.00624671	0.345962	0.0560048	6.46638	0.00536991
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	315	0.0137587	0.00621114	0.343859	0.0556857	6.45987	0.00533578
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	316	0.0137494	0.00617942	0.341798	0.0553985	6.45379	0.00530536
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	317	0.013739	0.0061497	0.339731	0.0551267	6.44771	0.00527946
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	318	0.0137257	0.00611051	0.337664	0.0547785	6.43987	0.00524791
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	319	0.0137155	0.00607356	0.335639	0.0544492	6.43333	0.00521692
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	320	0.0137054	0.00604031	0.333641	0.05415	6.42694	0.00518805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	321	0.0136949	0.00601273	0.331702	0.0538967	6.42027	0.00516019
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	322	0.0136843	0.00598	0.329802	0.0536034	6.41406	0.00513057
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	323	0.0136739	0.00594575	0.327888	0.0532978	6.40792	0.0051018
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	324	0.0136654	0.00592013	0.326141	0.053064	6.40285	0.00507683
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	325	0.0136562	0.00589217	0.324344	0.0528103	6.39694	0.00505045
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	326	0.0136475	0.0058615	0.322807	0.0525359	6.39215	0.0050249
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	327	0.013637	0.0058318	0.321216	0.0522692	6.38616	0.00499803
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	328	0.0136252	0.00580224	0.31963	0.0520043	6.37964	0.00497005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	329	0.013615	0.00577237	0.318099	0.0517408	6.37449	0.004939
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	330	0.0136078	0.00574805	0.316747	0.0515261	6.36977	0.00491202
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	331	0.0135997	0.00572531	0.315604	0.0513296	6.36494	0.00488855
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	332	0.0135921	0.00569885	0.3147	0.0511046	6.36049	0.00486373
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	333	0.0135802	0.00567352	0.313476	0.0508819	6.35384	0.00483711
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	334	0.0135696	0.0056523	0.311703	0.0506847	6.34752	0.00481253
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	335	0.0135617	0.00562457	0.310074	0.0504365	6.34225	0.00478433
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	336	0.0135518	0.00560183	0.308803	0.050232	6.33615	0.00475314
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	337	0.0135425	0.00559053	0.30778	0.0501207	6.32968	0.00472851
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	338	0.0135343	0.00557764	0.307095	0.0500036	6.32357	0.00470741
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	339	0.0135244	0.00555426	0.305908	0.0498011	6.31733	0.00468211
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	340	0.0135164	0.00553035	0.304422	0.0495965	6.31212	0.00465871
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	341	0.0135074	0.00550338	0.303048	0.0493644	6.30654	0.00463438
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	342	0.0134996	0.00547543	0.301626	0.0491177	6.30158	0.00460703
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	343	0.0134915	0.00544978	0.300081	0.0488857	6.29636	0.00458129
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	344	0.0134835	0.0054264	0.298542	0.0486727	6.29101	0.00455878
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	345	0.0134746	0.00539871	0.296991	0.0484253	6.28495	0.00453308
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	346	0.0134674	0.00537188	0.295559	0.0481882	6.28013	0.00450842
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	347	0.0134575	0.00535021	0.294257	0.0479954	6.27374	0.00448709
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	348	0.0134482	0.00533083	0.293072	0.0478196	6.26778	0.004466
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	349	0.0134387	0.00530695	0.291743	0.0476043	6.26202	0.00444462
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	350	0.01343	0.00528339	0.290379	0.0473906	6.25628	0.00442231
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	351	0.0134226	0.00526338	0.289157	0.0472067	6.25097	0.00440007
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	352	0.0134139	0.00524376	0.288089	0.0470267	6.24532	0.00437711
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	353	0.0134054	0.00522324	0.287264	0.0468416	6.23998	0.0043559
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	354	0.0133978	0.00520781	0.286688	0.0466994	6.2346	0.00433734
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	355	0.0133898	0.00518957	0.28587	0.046534	6.22926	0.00431567
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	356	0.0133821	0.00517173	0.285069	0.0463724	6.22464	0.00429517
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	357	0.0133748	0.00515176	0.284258	0.0461948	6.21983	0.0042725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	358	0.0133675	0.00513203	0.283272	0.0460181	6.21503	0.00425321
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	359	0.0133593	0.00511127	0.282076	0.0458282	6.21073	0.00423291
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	360	0.0133509	0.00508803	0.280706	0.0456196	6.20517	0.00421249
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	361	0.0133452	0.00506986	0.279346	0.0454515	6.2006	0.00419225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	362	0.0133395	0.00505064	0.278077	0.0452768	6.19689	0.00417406
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	363	0.0133339	0.00502917	0.276804	0.0450819	6.19295	0.00415275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	364	0.0133267	0.00500642	0.275407	0.0448761	6.18807	0.00413208
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	365	0.0133177	0.00498228	0.273968	0.0446591	6.18258	0.00410985
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	366	0.0133096	0.00496162	0.272584	0.0444732	6.17763	0.00408947
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	367	0.0133018	0.00493978	0.27132	0.0442774	6.17312	0.00406959
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	368	0.013296	0.00492073	0.27032	0.0441075	6.16894	0.00405102
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	369	0.0132862	0.00490044	0.269174	0.0439268	6.16327	0.00403337
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	370	0.0132766	0.00488135	0.268413	0.0437601	6.15777	0.00401724
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	371	0.0132683	0.00486541	0.267855	0.0436208	6.15271	0.00400123
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	372	0.0132587	0.0048452	0.266973	0.0434449	6.14754	0.00398164
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	373	0.0132504	0.00482801	0.266338	0.0432953	6.14315	0.00396768
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	374	0.0132426	0.00481384	0.266279	0.0431732	6.13888	0.00395327
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	375	0.0132321	0.00479475	0.266055	0.0430079	6.13317	0.00393526
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	376	0.0132241	0.00477212	0.265189	0.0428156	6.12806	0.00391736
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	377	0.0132158	0.00475122	0.264429	0.042636	6.12325	0.00390032
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	378	0.0132074	0.00473268	0.263627	0.0424742	6.1182	0.00388361
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	379	0.0131976	0.00471624	0.262907	0.0423319	6.11263	0.00386781
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	380	0.0131906	0.00470202	0.262699	0.0422115	6.1087	0.00385437
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	381	0.0131827	0.00468634	0.263158	0.0420856	6.10451	0.00384038
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	382	0.0131738	0.00467098	0.263366	0.0419598	6.09931	0.00382589
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	383	0.0131664	0.0046528	0.262759	0.0418056	6.09443	0.00381251
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	384	0.0131565	0.00463524	0.262176	0.0416562	6.08841	0.00379886
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	385	0.0131475	0.00461927	0.261057	0.0415096	6.08322	0.00378442
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	386	0.0131403	0.0045972	0.260082	0.041313	6.07895	0.00376748
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	387	0.0131304	0.00457459	0.259262	0.0411123	6.0735	0.00375015
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	388	0.0131227	0.0045585	0.25801	0.0409633	6.06876	0.00373702
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	389	0.0131159	0.004546	0.256867	0.0408443	6.06443	0.00372678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	390	0.0131086	0.0045401	0.255814	0.0407792	6.05976	0.00371858
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	391	0.0131016	0.00453227	0.254883	0.0406998	6.05585	0.00370958
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	392	0.0130942	0.00452324	0.254059	0.0406121	6.052	0.00370138
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	393	0.0130874	0.00451521	0.253307	0.0405329	6.04775	0.00368988
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	394	0.013078	0.00450525	0.2526	0.0404381	6.04251	0.00368289
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	395	0.0130686	0.00449283	0.251977	0.0403243	6.03735	0.00367039
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	396	0.0130605	0.00447976	0.251414	0.0402064	6.03222	0.00365358
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	397	0.013051	0.00446121	0.25099	0.0400466	6.027	0.00363795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	398	0.0130416	0.00444509	0.250602	0.0399061	6.02165	0.00362419
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	399	0.0130327	0.00443011	0.2503	0.0397758	6.01658	0.00361295
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	400	0.0130247	0.00441681	0.250058	0.0396592	6.01159	0.00360163
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	401	0.0130177	0.00440458	0.249871	0.0395519	6.00654	0.00358914
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	402	0.0130114	0.00439136	0.249767	0.039438	6.00209	0.00357797
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	403	0.0130046	0.00437871	0.249747	0.0393307	5.99758	0.00356758
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	404	0.0129976	0.00437002	0.249809	0.0392585	5.99275	0.00355727
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	405	0.0129898	0.00436204	0.249981	0.0391888	5.98813	0.00354725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	406	0.0129833	0.00434878	0.249637	0.0390721	5.98361	0.00353415
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	407	0.012975	0.00433032	0.248466	0.0389062	5.97836	0.00351882
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	408	0.0129663	0.00431305	0.247303	0.0387498	5.97312	0.00350391
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	409	0.012959	0.00429954	0.246193	0.0386252	5.96821	0.0034909
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	410	0.0129532	0.00428483	0.245172	0.0384922	5.96427	0.00347507
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	411	0.0129467	0.00426877	0.244117	0.0383473	5.95997	0.0034616
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	412	0.0129401	0.0042564	0.243018	0.0382322	5.9555	0.00344971
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	413	0.0129338	0.00424679	0.241907	0.0381381	5.95107	0.0034397
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	414	0.0129272	0.0042331	0.240803	0.038011	5.9464	0.00342641
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	415	0.0129208	0.00421891	0.239732	0.0378813	5.942	0.00341112
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	416	0.0129141	0.00420379	0.238705	0.0377449	5.93747	0.00339612
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	417	0.0129081	0.00418839	0.237639	0.037605	5.93294	0.00338178
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	418	0.0129022	0.00417501	0.236549	0.0374814	5.92857	0.00336994
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	419	0.0128956	0.00415879	0.235466	0.0373348	5.92394	0.00335331
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	420	0.0128892	0.0041403	0.234401	0.0371701	5.91966	0.00333658
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	421	0.0128815	0.00411987	0.233318	0.0369894	5.91478	0.00331874
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	422	0.0128748	0.00410403	0.232252	0.0368456	5.91059	0.00330466
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	423	0.0128694	0.00408881	0.23121	0.0367078	5.90679	0.00329167
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	424	0.0128639	0.0040721	0.230173	0.036559	5.90263	0.00327957
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	425	0.0128597	0.00405896	0.229174	0.0364406	5.89909	0.00327062
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	426	0.0128538	0.00404302	0.228181	0.0362989	5.89504	0.0032595
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	427	0.0128479	0.00402582	0.227161	0.0361451	5.89078	0.00324598
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	428	0.0128421	0.00400952	0.226155	0.0359982	5.88675	0.00323377
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	429	0.0128382	0.00400806	0.225243	0.0359713	5.88369	0.00323258
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	430	0.0128339	0.00399764	0.224691	0.0358757	5.88093	0.00322308
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	431	0.0128295	0.00398621	0.224602	0.0357768	5.87816	0.00321287
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	432	0.0128255	0.00397797	0.225035	0.0357058	5.87607	0.00320419
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	433	0.0128212	0.00396837	0.226048	0.0356282	5.87406	0.00319601
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	434	0.0128175	0.00395647	0.227626	0.035537	5.87224	0.00318862
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	435	0.0128141	0.00394688	0.229739	0.0354697	5.87078	0.00318333
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	436	0.0128092	0.0039339	0.230653	0.035365	5.86851	0.00317384
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	437	0.0128042	0.00391705	0.229767	0.0352159	5.86566	0.00316096
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	438	0.0127985	0.00390169	0.22888	0.0350784	5.86229	0.00314859
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	439	0.0127931	0.00388759	0.227893	0.0349505	5.85854	0.00313587
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	440	0.0127887	0.00387773	0.226913	0.0348563	5.85501	0.00312095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	441	0.0127835	0.00387361	0.22595	0.0348082	5.85121	0.00310859
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	442	0.0127797	0.00386836	0.225115	0.0347526	5.84855	0.00309775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	443	0.0127764	0.00386111	0.224355	0.0346822	5.84576	0.0030881
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	444	0.0127724	0.0038479	0.223478	0.0345637	5.84297	0.00307663
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	445	0.0127676	0.00383443	0.222603	0.0344449	5.83959	0.00306524
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	446	0.012764	0.00382622	0.221737	0.0343715	5.83665	0.00305557
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	447	0.01276	0.00381459	0.220941	0.0342672	5.83367	0.00304635
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	448	0.012756	0.0038019	0.220254	0.0341539	5.83101	0.00303599
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	449	0.0127515	0.00378972	0.219552	0.0340452	5.82817	0.00302381
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	450	0.0127469	0.00377774	0.218655	0.0339351	5.82508	0.00301088
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	451	0.0127422	0.0037653	0.217752	0.0338211	5.82163	0.00299769
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	452	0.0127366	0.0037533	0.216878	0.0337121	5.81815	0.0029859
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	453	0.0127323	0.00374467	0.216034	0.0336306	5.8149	0.00297322
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	454	0.0127268	0.00373421	0.215198	0.033533	5.81136	0.00296056
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	455	0.0127217	0.00371947	0.214426	0.0334012	5.80812	0.00294773
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	456	0.0127162	0.00370501	0.213625	0.0332718	5.80482	0.00293669
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	457	0.0127117	0.00369274	0.212952	0.03316	5.80186	0.00292529
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	458	0.0127058	0.00367898	0.212228	0.0330364	5.79827	0.00291062
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	459	0.0126995	0.00366775	0.211414	0.0329328	5.79435	0.00289962
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	460	0.0126942	0.00365581	0.210736	0.0328247	5.79112	0.00288958
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	461	0.0126885	0.00364203	0.209982	0.0327013	5.78801	0.00287564
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	462	0.0126839	0.00362956	0.209346	0.0325885	5.78516	0.0028633
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	463	0.0126784	0.00361738	0.208638	0.0324784	5.78155	0.00285072
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	464	0.0126739	0.0036025	0.208003	0.0323466	5.77865	0.00283886
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	465	0.0126692	0.00358916	0.207556	0.0322263	5.77548	0.00282426
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	466	0.0126659	0.00357964	0.206835	0.0321367	5.77242	0.00281138
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	467	0.0126617	0.00357112	0.20612	0.0320553	5.76942	0.00280175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	468	0.0126573	0.00356342	0.205395	0.0319805	5.76628	0.00279402
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	469	0.0126521	0.00355124	0.204781	0.0318701	5.76297	0.002785
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	470	0.0126468	0.00353938	0.204278	0.0317625	5.75998	0.00277572
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	471	0.0126421	0.00352666	0.203556	0.0316477	5.75685	0.00276513
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	472	0.0126378	0.0035152	0.20279	0.0315437	5.75414	0.00275714
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	473	0.0126335	0.00350235	0.202142	0.0314297	5.7515	0.00274915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	474	0.0126284	0.00348778	0.201515	0.0313034	5.74861	0.00273936
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	475	0.0126232	0.00347613	0.200872	0.0312036	5.74567	0.00273054
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	476	0.0126186	0.00346495	0.200797	0.0311057	5.74298	0.002722
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	477	0.0126134	0.00345335	0.200225	0.0310033	5.73984	0.00271367
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	478	0.0126085	0.00344466	0.199569	0.0309271	5.73688	0.00270521
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	479	0.0126034	0.00343605	0.199004	0.0308556	5.73375	0.00269754
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	480	0.012598	0.00343	0.198316	0.0308012	5.7303	0.00269116
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	481	0.0125926	0.00342719	0.197669	0.0307728	5.72682	0.0026851
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	482	0.0125886	0.00341866	0.196991	0.0306958	5.7239	0.00267701
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	483	0.0125852	0.0034075	0.196364	0.0305996	5.72135	0.00266723
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	484	0.012583	0.00339952	0.195799	0.0305305	5.71962	0.00265968
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	485	0.012579	0.00339218	0.195389	0.030469	5.71753	0.0026514
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	486	0.0125737	0.00338773	0.195137	0.0304316	5.71511	0.00264192
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	487	0.012568	0.00338036	0.194853	0.0303715	5.71201	0.00263516
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	488	0.0125621	0.00337381	0.194631	0.0303189	5.70846	0.00262851
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	489	0.0125572	0.00336903	0.19454	0.0302829	5.70548	0.00262316
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	490	0.0125542	0.00336601	0.19455	0.0302635	5.70289	0.00261798
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	491	0.0125506	0.00336477	0.194647	0.0302593	5.69992	0.00261338
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	492	0.0125434	0.00336405	0.195203	0.0302592	5.69725	0.00260712
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	493	0.0125471	0.00336337	0.194907	0.0302513	5.6941	0.00261025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	494	0.0125394	0.00336102	0.195618	0.0302378	5.69107	0.00260264
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	495	0.0125339	0.00336059	0.196092	0.0302369	5.68755	0.00259906
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	496	0.0125283	0.00335422	0.196656	0.0301888	5.68411	0.00259442
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	497	0.0125229	0.00334804	0.196751	0.0301433	5.68056	0.00258848
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	498	0.0125177	0.00334041	0.196844	0.0300875	5.67723	0.00258161
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	499	0.012513	0.00333466	0.196972	0.030048	5.67397	0.00257668
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	500	0.0125082	0.00333079	0.197111	0.0300238	5.67055	0.00257275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	501	0.0125028	0.00332098	0.196579	0.0299385	5.66712	0.00256068
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	502	0.0124956	0.00330815	0.195822	0.0298243	5.66285	0.0025483
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	503	0.0124903	0.00329711	0.19507	0.0297246	5.65923	0.0025385
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	504	0.0124862	0.00328985	0.194331	0.0296563	5.65626	0.00252938
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	505	0.0124816	0.00328219	0.193597	0.0295851	5.65295	0.00252168
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	506	0.012478	0.00327567	0.192864	0.0295221	5.64995	0.00251335
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	507	0.0124723	0.00327103	0.192134	0.0294741	5.64629	0.00250587
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	508	0.0124693	0.00326334	0.191459	0.0294033	5.64386	0.00249869
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	509	0.0124646	0.00325595	0.190828	0.0293363	5.64079	0.00249089
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	510	0.012459	0.00324936	0.190204	0.0292758	5.63741	0.00248239
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	511	0.0124543	0.00324123	0.189637	0.0292028	5.63481	0.00247413
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	512	0.0124491	0.00323739	0.189092	0.0291661	5.63175	0.00246877
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	513	0.0124445	0.00322978	0.188607	0.0290998	5.62903	0.002461
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	514	0.0124406	0.00322533	0.188038	0.0290543	5.62659	0.0024527
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	515	0.0124356	0.00321614	0.187486	0.0289706	5.62385	0.00244422
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	516	0.0124316	0.00320818	0.187033	0.0288969	5.62132	0.00243646
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	517	0.0124292	0.00319955	0.186644	0.0288199	5.6194	0.00243057
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	518	0.0124255	0.00319364	0.186322	0.0287662	5.61695	0.00242589
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	519	0.0124223	0.00318538	0.18576	0.0286926	5.61507	0.00241889
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	520	0.0124189	0.00317874	0.185252	0.0286332	5.61288	0.00241186
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	521	0.0124067	0.00317517	0.183758	0.0285922	5.61035	0.00239877
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	522	0.0124149	0.00317481	0.184817	0.028597	5.60739	0.00240637
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	523	0.0124107	0.00317293	0.184257	0.0285778	5.60472	0.00240223
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	524	0.0124018	0.00317239	0.183114	0.0285619	5.60146	0.00239383
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	525	0.0123982	0.0031625	0.182523	0.0284761	5.59909	0.00238828
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	526	0.012395	0.00315625	0.181955	0.0284193	5.59685	0.00238395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	527	0.0123913	0.00315329	0.181343	0.0283865	5.5944	0.00238082
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	528	0.0123873	0.00315276	0.180755	0.028374	5.59173	0.00237734
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	529	0.0123825	0.00314926	0.180154	0.0283366	5.58822	0.00237172
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	530	0.0123777	0.00314508	0.179558	0.0282936	5.58475	0.00236573
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	531	0.0123731	0.00313939	0.178973	0.0282385	5.58151	0.00235855
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	532	0.0123697	0.00313509	0.17842	0.0281948	5.57905	0.00235289
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	533	0.012366	0.00313452	0.177888	0.028181	5.57636	0.00234924
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	534	0.0123614	0.00313227	0.177364	0.0281538	5.57311	0.00234466
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	535	0.0123584	0.00312722	0.17686	0.0281049	5.57055	0.00234015
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	536	0.0123545	0.00312073	0.176416	0.0280453	5.56792	0.00233557
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	537	0.0123511	0.00311316	0.175978	0.0279767	5.56557	0.00233109
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	538	0.0123192	0.00310638	0.173213	0.0278695	5.56285	0.00231053
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	539	0.0123157	0.00310512	0.173035	0.027854	5.55995	0.002309
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	540	0.0123472	0.00310476	0.175552	0.0279015	5.5569	0.00232643
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	541	0.0123229	0.00310359	0.173429	0.0278525	5.55443	0.00231222
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	542	0.0123371	0.00310165	0.174437	0.0278551	5.55203	0.0023219
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	543	0.0123433	0.00310117	0.17514	0.027865	5.54958	0.00232211
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	544	0.0123395	0.0031	0.17477	0.0278485	5.54648	0.00232021
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	545	0.0123265	0.00309986	0.173668	0.027828	5.54352	0.002315
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	546	0.0123116	0.00309937	0.172863	0.0278028	5.54056	0.00230539
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	547	0.0123337	0.00309727	0.17415	0.0278145	5.53785	0.00231885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	548	0.0123307	0.00309618	0.173934	0.0278019	5.53493	0.00231654
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	549	0.0123066	0.00309555	0.172747	0.0277692	5.53161	0.00230235
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	550	0.012302	0.00309371	0.172632	0.0277508	5.52838	0.00229805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	551	0.0122982	0.00309173	0.172533	0.0277312	5.52548	0.00229516
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	552	0.0122935	0.00308949	0.172435	0.0277088	5.52229	0.00229449
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	553	0.0122897	0.00308536	0.171834	0.0276668	5.51955	0.00229196
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	554	0.0122852	0.00308082	0.171278	0.0276226	5.51673	0.0022892
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	555	0.0122801	0.00307614	0.170769	0.0275782	5.51363	0.00228747
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	556	0.0122642	0.00307297	0.168918	0.0275322	5.51132	0.00228614
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	557	0.0122769	0.00307256	0.17027	0.0275437	5.50875	0.00228576
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	558	0.0122688	0.00307207	0.169291	0.0275284	5.50568	0.00228464
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	559	0.0122731	0.00307116	0.169782	0.0275266	5.50293	0.00228466
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	560	0.0122605	0.00307038	0.168599	0.0275096	5.50043	0.00228417
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	561	0.0122543	0.00306261	0.168291	0.0274444	5.49729	0.00227936
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	562	0.0122501	0.00305428	0.167813	0.0273724	5.49466	0.00227401
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	563	0.0122466	0.00304679	0.167371	0.0273082	5.49211	0.00226909
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	564	0.0122431	0.00303833	0.166976	0.0272379	5.48995	0.00226296
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	565	0.0122397	0.00303128	0.166523	0.0271784	5.48762	0.00225594
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	566	0.0122373	0.00302626	0.166089	0.027136	5.48579	0.00224952
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	567	0.0122347	0.00302257	0.165717	0.0271055	5.48427	0.00224351
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	568	0.0122306	0.00301573	0.165377	0.0270489	5.48208	0.00223907
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	569	0.0122274	0.0030087	0.164977	0.0269905	5.47977	0.0022352
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	570	0.0122236	0.0030026	0.164619	0.0269407	5.47733	0.00223193
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	571	0.0121936	0.00299624	0.162627	0.0268777	5.47489	0.00220665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	572	0.0121965	0.00299622	0.162821	0.0268809	5.47277	0.00220867
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	573	0.0122194	0.00299461	0.164318	0.0268768	5.46953	0.00222851
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	574	0.0121899	0.00299381	0.162574	0.0268561	5.46673	0.00220308
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	575	0.0122002	0.00299367	0.162952	0.0268607	5.46425	0.00220993
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	576	0.0121857	0.00299328	0.162384	0.0268496	5.4622	0.00219997
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	577	0.0122167	0.00299101	0.163965	0.0268449	5.46027	0.00222341
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	578	0.0122041	0.00299076	0.163082	0.0268369	5.45826	0.00221279
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	579	0.0121816	0.0029905	0.162145	0.0268252	5.4561	0.00219891
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	580	0.0122075	0.0029895	0.163335	0.0268282	5.45391	0.00221608
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	581	0.0122116	0.00298891	0.163642	0.0268258	5.45196	0.00221956
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	582	0.0121778	0.00298535	0.161939	0.0267832	5.44985	0.00219653
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	583	0.0121747	0.00298192	0.161786	0.0267585	5.44775	0.00219387
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	584	0.0121712	0.0029777	0.161739	0.0267254	5.44598	0.00219152
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	585	0.012166	0.00297391	0.161767	0.0266953	5.44333	0.00218755
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	586	0.0121616	0.00296836	0.161509	0.0266469	5.44067	0.00218402
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	587	0.012157	0.00296163	0.161241	0.0265899	5.43797	0.0021792
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	588	0.0121521	0.00295365	0.160973	0.026523	5.43483	0.00217336
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	589	0.0121487	0.00294567	0.160714	0.0264558	5.43231	0.00216832
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	590	0.0121445	0.00293856	0.160472	0.0263938	5.42967	0.00216336
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	591	0.0121402	0.00292951	0.160227	0.0263156	5.42722	0.00215755
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	592	0.0121365	0.00292479	0.160038	0.0262738	5.42517	0.0021547
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	593	0.0121331	0.00292249	0.160098	0.026253	5.42355	0.00215216
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	594	0.0121296	0.00291907	0.160241	0.0262222	5.42183	0.00214889
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	595	0.0121258	0.00291258	0.161	0.0261669	5.41996	0.0021449
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	596	0.012122	0.00290722	0.161153	0.0261219	5.418	0.0021403
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	597	0.0121185	0.00290325	0.160718	0.0260873	5.41584	0.00213489
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	598	0.0121137	0.0028966	0.16026	0.0260322	5.41308	0.00212953
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	599	0.0121087	0.00288899	0.159851	0.0259695	5.41028	0.0021246
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	600	0.0121047	0.00288219	0.159368	0.0259122	5.40752	0.00211869
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	601	0.0120994	0.00287562	0.15887	0.0258574	5.40428	0.00211174
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	602	0.0120948	0.00286978	0.15838	0.0258076	5.40129	0.00210415
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	603	0.0120905	0.00286608	0.157882	0.0257736	5.39852	0.00209852
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	604	0.012087	0.00286308	0.157406	0.0257462	5.39618	0.00209434
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	605	0.012083	0.00285871	0.15692	0.0257081	5.39363	0.00209034
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	606	0.012079	0.002856	0.15645	0.0256825	5.39088	0.00208639
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	607	0.0120752	0.00285099	0.155972	0.0256377	5.38813	0.00208121
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	608	0.0120709	0.00284329	0.155618	0.0255691	5.38566	0.00207479
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	609	0.0120664	0.00283445	0.155234	0.0254915	5.38342	0.00206647
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	610	0.0120621	0.00282654	0.154797	0.0254211	5.38107	0.0020576
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	611	0.012057	0.00281756	0.154347	0.0253421	5.37814	0.00204889
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	612	0.0120524	0.0028084	0.153898	0.0252617	5.37558	0.0020412
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	613	0.0120481	0.00279976	0.153454	0.0251862	5.37316	0.00203334
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	614	0.012045	0.00279489	0.153038	0.0251409	5.37109	0.00202697
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	615	0.0120411	0.00279006	0.152615	0.0250956	5.36874	0.00202172
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	616	0.0120366	0.00278589	0.152151	0.0250548	5.36587	0.00201856
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	617	0.0120336	0.00278328	0.151722	0.0250271	5.36388	0.0020145
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	618	0.0120248	0.00278181	0.150441	0.0249948	5.36161	0.00200482
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	619	0.0120307	0.00278107	0.151292	0.0250025	5.35901	0.00200933
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	620	0.0120216	0.0027796	0.150034	0.0249706	5.35668	0.00200291
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	621	0.0120272	0.00277847	0.150862	0.0249748	5.35457	0.00200644
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	622	0.0120179	0.00277089	0.149628	0.0248943	5.35221	0.00199796
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	623	0.0120139	0.00276458	0.149225	0.0248375	5.34964	0.00199325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	624	0.0120102	0.00275804	0.148864	0.0247803	5.34725	0.00198925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	625	0.0120069	0.00275081	0.148623	0.0247173	5.34528	0.00198524
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	626	0.0120038	0.00274403	0.148475	0.0246581	5.3434	0.00198053
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	627	0.0120005	0.00273848	0.148421	0.0246083	5.34147	0.00197592
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	628	0.0119974	0.00273482	0.148456	0.024573	5.33949	0.00196966
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	629	0.0119941	0.00273231	0.148582	0.0245469	5.33732	0.00196433
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	630	0.0119902	0.0027294	0.148824	0.0245175	5.3349	0.00195989
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	631	0.0119874	0.00272633	0.149163	0.0244872	5.3327	0.00195564
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	632	0.011984	0.00272204	0.149535	0.0244472	5.33042	0.00195144
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	633	0.0119802	0.00271666	0.149169	0.024399	5.32803	0.0019476
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	634	0.011977	0.00271121	0.148761	0.0243495	5.3261	0.00194293
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	635	0.0119744	0.00270551	0.14834	0.0242976	5.32447	0.00193764
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	636	0.0119723	0.00269997	0.147912	0.0242469	5.32282	0.00193296
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	637	0.0119706	0.0026952	0.147487	0.0242024	5.32111	0.00192833
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	638	0.011968	0.00268954	0.147077	0.024151	5.31905	0.00192479
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	639	0.0119661	0.00268239	0.146662	0.0240878	5.31728	0.00192027
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	640	0.0119621	0.00267708	0.146222	0.0240385	5.31469	0.00191609
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	641	0.0119594	0.00267324	0.145812	0.0240011	5.31269	0.00191218
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	642	0.0119564	0.00266708	0.145401	0.0239453	5.31073	0.00190678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	643	0.0119531	0.00266016	0.145012	0.0238838	5.30852	0.00190156
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	644	0.0119502	0.00265195	0.144605	0.0238115	5.30621	0.00189636
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	645	0.0119475	0.00264878	0.144187	0.0237797	5.30407	0.00189388
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	646	0.011944	0.00264355	0.143772	0.0237313	5.30162	0.00189035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	647	0.0119401	0.00263677	0.143346	0.0236705	5.299	0.00188593
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	648	0.0119368	0.00262884	0.142943	0.0236007	5.29688	0.00188
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	649	0.0119329	0.00262045	0.14255	0.0235274	5.29454	0.00187347
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	650	0.0119295	0.00261307	0.142128	0.0234617	5.2921	0.00186816
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	651	0.0119262	0.00260485	0.141725	0.0233898	5.28972	0.00186285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	652	0.011922	0.0025989	0.14133	0.0233373	5.28715	0.00185789
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	653	0.011919	0.00259446	0.140946	0.0232969	5.28515	0.00185224
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	654	0.0119155	0.00259053	0.140596	0.0232617	5.28276	0.00184675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	655	0.011811	0.00258821	0.130193	0.0230992	5.28053	0.00179085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	656	0.0119122	0.00258567	0.140246	0.0232195	5.27826	0.00184183
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	657	0.0118079	0.00258442	0.129948	0.0230658	5.27674	0.00178782
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	658	0.0118131	0.00258415	0.130347	0.0230666	5.27461	0.00178985
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	659	0.0118239	0.00258292	0.131273	0.0230636	5.27262	0.0017933
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	660	0.011842	0.00258273	0.13231	0.0230699	5.26998	0.00180325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	661	0.0118272	0.00258249	0.131482	0.0230616	5.26823	0.00179575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	662	0.0119086	0.00258159	0.139844	0.0231809	5.26635	0.00183662
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	663	0.0118453	0.00258153	0.132586	0.0230639	5.26413	0.00180561
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	664	0.0118155	0.00258103	0.130533	0.0230426	5.26211	0.00178954
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	665	0.011838	0.00257985	0.132084	0.0230447	5.25998	0.00179939
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	666	0.0118214	0.00257958	0.131014	0.0230339	5.25761	0.00179032
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	667	0.0118336	0.00257942	0.131876	0.0230392	5.2561	0.00179779
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	668	0.0118189	0.0025793	0.130798	0.0230306	5.2542	0.00178917
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	669	0.0118047	0.00257885	0.129705	0.0230176	5.25244	0.00178257
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	670	0.0118297	0.00257855	0.131669	0.0230309	5.25058	0.00179649
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	671	0.0119062	0.00257729	0.139478	0.0231408	5.24883	0.00183242
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	672	0.0118483	0.00257586	0.132924	0.0230234	5.24701	0.00180562
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	673	0.0118019	0.0025748	0.129438	0.0229819	5.24476	0.00177779
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	674	0.0119032	0.00257361	0.139118	0.023106	5.24255	0.00182909
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	675	0.0118509	0.00257167	0.133281	0.0229951	5.24047	0.00180637
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	676	0.0117992	0.0025711	0.129149	0.022949	5.23877	0.00177253
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	677	0.0119006	0.00257095	0.13879	0.0230802	5.23661	0.00182612
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	678	0.0118528	0.00257034	0.133627	0.0229894	5.23445	0.00180753
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	679	0.0118558	0.00257001	0.133985	0.0229923	5.23245	0.00181051
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	680	0.0117955	0.00256855	0.128878	0.0229263	5.22999	0.00176872
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	681	0.0118588	0.0025684	0.134335	0.0229848	5.22715	0.00180913
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	682	0.0118966	0.0025684	0.13841	0.023054	5.22482	0.00182349
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	683	0.0118944	0.00256576	0.138018	0.0230269	5.22286	0.00182109
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	684	0.0118616	0.00256547	0.134687	0.0229666	5.22102	0.00180722
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	685	0.0117918	0.00256472	0.128632	0.0228926	5.21941	0.00176423
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	686	0.0118642	0.00256463	0.135004	0.0229648	5.21789	0.00180756
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	687	0.0118922	0.00256306	0.137631	0.0229992	5.21601	0.00181897
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	688	0.0118729	0.00256292	0.135768	0.0229638	5.21453	0.00180761
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	689	0.011867	0.0025624	0.135312	0.0229515	5.21324	0.00180746
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	690	0.0118696	0.00256229	0.135574	0.0229546	5.2118	0.00180747
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	691	0.0118759	0.00256179	0.136009	0.0229594	5.21057	0.00180775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	692	0.0117886	0.00256115	0.128398	0.0228602	5.20941	0.00176053
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	693	0.0118887	0.00255915	0.137252	0.0229621	5.20802	0.001817
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	694	0.0118856	0.00255881	0.136936	0.0229534	5.20573	0.00181458
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	695	0.0118786	0.0025587	0.136314	0.0229403	5.20336	0.00180904
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	696	0.0118823	0.00255808	0.13668	0.0229413	5.2012	0.00181211
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	697	0.0117846	0.00255771	0.128195	0.0228292	5.19897	0.00175718
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	698	0.011447	0.00255482	0.391983	0.0226764	5.19663	0.0017996
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	699	0.0114446	0.00255482	0.394137	0.022672	5.19465	0.00179742
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	700	0.0117803	0.00255271	0.127904	0.0227842	5.19312	0.0017527
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	701	0.0117772	0.00255156	0.127606	0.02277	5.19145	0.0017502
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	702	0.0114427	0.002551	0.393219	0.0226374	5.18936	0.00179303
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	703	0.0114496	0.00255028	0.383836	0.0226449	5.18718	0.00179751
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	704	0.0117751	0.00255012	0.127287	0.0227535	5.18506	0.00174839
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	705	0.0117728	0.0025483	0.127049	0.0227339	5.18312	0.00174693
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	706	0.0114518	0.00254733	0.37589	0.0226259	5.18061	0.00179491
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	707	0.0114398	0.00254664	0.3924	0.0225986	5.17828	0.00178949
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	708	0.011454	0.00254457	0.368045	0.0226065	5.17596	0.00179181
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	709	0.011769	0.0025444	0.126875	0.0226978	5.17372	0.00174376
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	710	0.0114376	0.0025436	0.391662	0.0225706	5.17167	0.00178628
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	711	0.011456	0.00254162	0.360559	0.0225832	5.1693	0.00178771
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	712	0.0117655	0.00253968	0.126708	0.0226549	5.16694	0.00174052
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	713	0.0114351	0.00253929	0.390997	0.0225325	5.16506	0.00178165
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	714	0.0114585	0.00253766	0.352747	0.0225533	5.16274	0.00178365
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	715	0.0117616	0.00253583	0.126398	0.0226186	5.16078	0.0017376
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	716	0.0114711	0.00253521	0.317445	0.0225427	5.15952	0.0017723
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	717	0.0114323	0.0025346	0.390431	0.0224923	5.15789	0.00177748
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	718	0.0114608	0.00253447	0.345204	0.0225307	5.15568	0.00178059
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	719	0.0114687	0.00253437	0.324395	0.0225331	5.15367	0.00177418
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	720	0.0114737	0.00253432	0.310664	0.0225391	5.1513	0.00177078
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	721	0.0114628	0.00253394	0.33793	0.0225271	5.14928	0.00177798
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	722	0.0114659	0.00253364	0.330624	0.0225259	5.14732	0.00177618
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	723	0.01143	0.00253081	0.389952	0.0224592	5.14534	0.00177358
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	724	0.0117585	0.00252983	0.126107	0.0225655	5.14332	0.00173256
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	725	0.0114761	0.00252783	0.304026	0.0224911	5.14156	0.00176567
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	726	0.0114278	0.00252693	0.389305	0.0224252	5.14002	0.00176998
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	727	0.0117544	0.00252441	0.125844	0.0225173	5.13845	0.00172689
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	728	0.0114245	0.00252169	0.388493	0.0223796	5.1371	0.00176603
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	729	0.0117504	0.00252058	0.125647	0.0224817	5.13567	0.00172278
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	730	0.0114778	0.00251883	0.297513	0.022424	5.13407	0.00176016
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	731	0.0114215	0.00251813	0.387751	0.0223479	5.1322	0.00176244
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	732	0.0117466	0.00251768	0.125537	0.0224538	5.13031	0.00171885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	733	0.0114186	0.0025176	0.387039	0.0223406	5.12871	0.00176008
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	734	0.0114163	0.00251651	0.386315	0.0223288	5.12696	0.00175792
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	735	0.0114133	0.00251589	0.385475	0.0223202	5.12531	0.00175499
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	736	0.0117423	0.00251485	0.125537	0.0224271	5.12371	0.00171561
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	737	0.0117386	0.00251392	0.125301	0.0224165	5.1223	0.00171264
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	738	0.0114104	0.00251192	0.384613	0.0222847	5.12103	0.00175155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	739	0.0117345	0.00251035	0.125087	0.0223846	5.11975	0.00170779
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	740	0.01148	0.00250919	0.290882	0.0223525	5.11803	0.00175405
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	741	0.0114075	0.00250792	0.383778	0.0222493	5.11617	0.00174814
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	742	0.0117305	0.00250554	0.124954	0.0223435	5.11472	0.00170307
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	743	0.0114048	0.00250412	0.383046	0.0222164	5.11304	0.00174407
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	744	0.0115704	0.00250278	0.161369	0.0224613	5.11145	0.00172353
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	745	0.0115676	0.00250268	0.16323	0.0224667	5.11025	0.00172535
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	746	0.0115725	0.00250178	0.159668	0.0224476	5.10857	0.001722
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	747	0.0115639	0.00250102	0.165422	0.0224497	5.10682	0.00172515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	748	0.0115656	0.00250079	0.164595	0.022453	5.10492	0.00172575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	749	0.0117277	0.00250067	0.12473	0.0223031	5.10298	0.00169805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	750	0.0114021	0.00250054	0.382388	0.0221856	5.1011	0.00174006
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	751	0.0115921	0.00250019	0.147988	0.0223785	5.09922	0.00171393
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	752	0.0115754	0.00250018	0.158015	0.022428	5.09741	0.00172031
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	753	0.0114818	0.00249983	0.284593	0.0222836	5.09595	0.00174749
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	754	0.0115949	0.0024995	0.146851	0.0223675	5.09484	0.00171249
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	755	0.0115624	0.0024994	0.16567	0.0224316	5.09356	0.00172305
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	756	0.0115896	0.00249916	0.149227	0.0223764	5.09236	0.00171513
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	757	0.011584	0.0024989	0.151906	0.0223898	5.09088	0.00171834
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	758	0.0115867	0.00249882	0.150474	0.0223799	5.08969	0.00171622
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	759	0.0115774	0.00249845	0.156356	0.0224071	5.08886	0.00171979
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	760	0.011597	0.00249838	0.145784	0.0223539	5.08754	0.00171136
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	761	0.0114	0.00249834	0.3819	0.0221665	5.08575	0.0017366
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	762	0.0115822	0.0024983	0.153353	0.0223926	5.08417	0.00171906
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	763	0.011398	0.00249785	0.381558	0.022161	5.08258	0.00173348
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	764	0.0115799	0.00249782	0.154818	0.0223951	5.08104	0.00171929
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	765	0.0115609	0.00249717	0.165434	0.0224087	5.07947	0.00172132
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	766	0.0117239	0.00249715	0.124537	0.022275	5.07813	0.00169482
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	767	0.0113954	0.0024966	0.381409	0.0221498	5.0764	0.00173189
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	768	0.0113931	0.00249594	0.38141	0.0221414	5.07491	0.0017302
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	769	0.0115997	0.00249562	0.144785	0.022327	5.07351	0.00170781
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	770	0.011559	0.00249487	0.165392	0.0223851	5.0719	0.00171957
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	771	0.0113906	0.00249456	0.381063	0.022127	5.07017	0.0017273
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	772	0.0116021	0.002493	0.143888	0.0223015	5.06864	0.00170433
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	773	0.011483	0.00249246	0.278494	0.0222289	5.06687	0.00174193
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	774	0.0113878	0.00249226	0.380826	0.0221065	5.06533	0.00172493
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	775	0.0117207	0.00249205	0.124344	0.0222328	5.0637	0.00169128
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	776	0.0115568	0.00249192	0.165554	0.0223562	5.06242	0.00171778
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	777	0.0116049	0.00249105	0.143071	0.0222812	5.06086	0.00170027
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	778	0.0115544	0.0024889	0.165899	0.0223269	5.05946	0.00171475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	779	0.0116074	0.0024889	0.14225	0.0222583	5.05838	0.00169633
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	780	0.0113854	0.00248833	0.38017	0.0220727	5.05725	0.00172236
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	781	0.0116092	0.00248691	0.141515	0.022237	5.05596	0.00169347
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	782	0.0116114	0.00248635	0.140875	0.0222281	5.05457	0.00169168
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	783	0.0114849	0.00248606	0.272421	0.0221815	5.05337	0.00173605
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	784	0.0117183	0.00248535	0.124191	0.0221761	5.05212	0.00168723
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	785	0.0113829	0.00248492	0.379289	0.0220412	5.0509	0.00171912
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	786	0.0115529	0.00248488	0.166455	0.02229	5.04967	0.00171253
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	787	0.0116143	0.00248261	0.139848	0.0221943	5.04851	0.00168644
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	788	0.0117154	0.00248185	0.124048	0.0221457	5.04742	0.0016841
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	789	0.0113801	0.00248076	0.378413	0.0220037	5.04661	0.00171574
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	790	0.0115508	0.00248071	0.167246	0.0222526	5.04553	0.00171099
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	791	0.0117082	0.00247983	0.123816	0.0221255	5.04438	0.00167727
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	792	0.0114874	0.00247943	0.266603	0.0221325	5.0431	0.00173037
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	793	0.0117114	0.00247935	0.123927	0.0221243	5.04157	0.00168063
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	794	0.0113778	0.00247913	0.377549	0.0219865	5.04011	0.00171265
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	795	0.0113759	0.00247776	0.376678	0.0219716	5.03907	0.00170929
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	796	0.0117041	0.00247657	0.123709	0.0220967	5.03779	0.00167401
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	797	0.0116161	0.00247612	0.138821	0.022137	5.03641	0.00168082
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	798	0.0115486	0.00247608	0.168185	0.022211	5.03533	0.0017089
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	799	0.0114901	0.00247593	0.260924	0.0221079	5.03419	0.0017251
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	800	0.011373	0.00247524	0.37581	0.0219473	5.03265	0.00170468
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	801	0.011701	0.00247511	0.123622	0.0220825	5.03119	0.00167089
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	802	0.0114932	0.00247305	0.25552	0.0220896	5.0296	0.00172121
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	803	0.0116179	0.00247239	0.137899	0.0221033	5.02857	0.00167651
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	804	0.0115462	0.00247234	0.169386	0.0221772	5.02751	0.00170711
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	805	0.0116978	0.00247074	0.12359	0.0220453	5.02627	0.00166733
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	806	0.0116192	0.0024707	0.136979	0.0220859	5.02491	0.00167374
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	807	0.0115443	0.00246941	0.170755	0.0221506	5.02411	0.00170633
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	808	0.0113709	0.00246934	0.374952	0.021896	5.02285	0.00169972
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	809	0.0114949	0.00246854	0.250095	0.0220576	5.02159	0.00171742
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	810	0.0116209	0.0024683	0.136097	0.0220633	5.02024	0.00167062
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	811	0.0114976	0.00246528	0.244747	0.0220355	5.01909	0.00171391
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	812	0.0116942	0.00246477	0.123566	0.0219956	5.01769	0.00166314
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	813	0.0115424	0.0024647	0.17229	0.0221081	5.0163	0.0017038
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	814	0.0116234	0.00246467	0.135271	0.0220313	5.01502	0.00166627
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	815	0.0113692	0.00246415	0.374103	0.0218507	5.01409	0.0016949
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	816	0.0114999	0.00246217	0.239518	0.0220133	5.01329	0.00171011
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	817	0.0116261	0.00246197	0.134464	0.0220066	5.01215	0.00166345
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	818	0.0115411	0.00246011	0.174044	0.0220666	5.01086	0.00170136
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	819	0.0113669	0.00245981	0.373263	0.0218126	5.0098	0.00169079
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	820	0.011502	0.00245955	0.23451	0.021995	5.00863	0.00170665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	821	0.011691	0.0024593	0.123549	0.0219502	5.00746	0.00165842
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	822	0.0115223	0.00245779	0.201027	0.0220122	5.00628	0.00169262
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	823	0.0115125	0.00245756	0.212504	0.0219976	5.00491	0.00169511
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	824	0.0115399	0.0024574	0.175914	0.0220401	5.00364	0.00169926
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	825	0.0115031	0.00245738	0.22976	0.0219806	5.00259	0.00170361
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	826	0.0115192	0.00245693	0.204688	0.0220011	5.00162	0.00169299
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	827	0.0116281	0.00245688	0.133705	0.0219634	5.00027	0.00166143
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	828	0.0115104	0.00245622	0.216672	0.0219825	4.99902	0.00169672
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	829	0.0115159	0.00245622	0.20855	0.0219909	4.99772	0.00169427
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	830	0.0115057	0.00245592	0.225101	0.0219722	4.99655	0.00170081
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	831	0.011365	0.00245591	0.372432	0.0217783	4.99501	0.00168645
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	832	0.0115382	0.00245564	0.17798	0.0220211	4.99346	0.00169631
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	833	0.0115084	0.00245562	0.220614	0.0219735	4.99205	0.00169848
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	834	0.0115241	0.00245543	0.19752	0.0219978	4.99069	0.00169058
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	835	0.0116882	0.00245486	0.123558	0.0219135	4.98963	0.00165539
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	836	0.0115362	0.00245402	0.180177	0.0220036	4.9882	0.00169198
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	837	0.011526	0.00245386	0.194219	0.02199	4.98669	0.00168972
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	838	0.0113636	0.00245269	0.371611	0.0217498	4.98547	0.00168332
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	839	0.0116856	0.00245266	0.123583	0.0218946	4.98414	0.00165337
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	840	0.0115281	0.00245251	0.191115	0.0219811	4.98264	0.00168845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	841	0.0115335	0.00245132	0.182633	0.0219782	4.98096	0.00168776
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	842	0.0115299	0.00245124	0.188107	0.0219724	4.97923	0.00168677
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	843	0.0116833	0.0024505	0.123613	0.0218759	4.97786	0.00165185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	844	0.0116307	0.00245012	0.13298	0.0219071	4.97621	0.00165862
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	845	0.0116336	0.00244968	0.132268	0.0219014	4.97436	0.00165663
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	846	0.0115311	0.00244958	0.185222	0.0219612	4.97273	0.00168595
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	847	0.011636	0.0024476	0.131579	0.0218823	4.97122	0.0016564
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	848	0.0113615	0.00244754	0.370789	0.0217058	4.96985	0.00168017
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	849	0.0116382	0.00244575	0.13092	0.0218655	4.96891	0.00165563
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	850	0.0116814	0.00244489	0.123703	0.0218301	4.9678	0.00164923
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	851	0.0116395	0.00244276	0.130275	0.0218394	4.96634	0.00165393
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	852	0.0113594	0.00244218	0.369978	0.0216608	4.96516	0.00167703
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	853	0.0116792	0.00244052	0.123829	0.0217943	4.96375	0.0016468
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	854	0.0116419	0.00243996	0.129657	0.0218147	4.96241	0.00165106
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	855	0.0113575	0.00243804	0.369242	0.0216264	4.96104	0.0016745
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	856	0.0116448	0.00243763	0.129028	0.0217933	4.95936	0.00164848
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	857	0.0113559	0.00243732	0.368538	0.0216205	4.95758	0.00167328
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	858	0.0116503	0.00243717	0.12785	0.0217838	4.95586	0.00164475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	859	0.0113542	0.0024366	0.367766	0.0216137	4.9542	0.00167114
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	860	0.0116767	0.00243644	0.123988	0.021761	4.95231	0.00164377
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	861	0.0116468	0.00243618	0.128479	0.0217798	4.95085	0.00164641
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	862	0.0113518	0.00243617	0.366961	0.0216096	4.94965	0.00166843
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	863	0.0113503	0.00243549	0.366147	0.0216037	4.94829	0.00166595
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	864	0.0116532	0.00243392	0.12721	0.021753	4.94695	0.00164245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	865	0.0113482	0.00243372	0.365334	0.0215877	4.94586	0.00166267
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	866	0.0116736	0.00243254	0.124183	0.0217296	4.94447	0.0016416
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	867	0.0113462	0.00243176	0.364527	0.0215682	4.94327	0.00165888
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	868	0.0116703	0.00242963	0.124461	0.0217074	4.94228	0.00164069
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	869	0.0116649	0.00242934	0.125069	0.0217065	4.94127	0.00164012
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	870	0.011655	0.00242923	0.126663	0.0217121	4.93996	0.00164095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	871	0.0116621	0.00242862	0.125387	0.0217011	4.93834	0.00164024
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	872	0.0116572	0.00242807	0.126177	0.0216997	4.93709	0.00164066
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	873	0.0116677	0.00242735	0.124761	0.0216899	4.93551	0.00163972
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	874	0.0116593	0.00242722	0.125768	0.0216907	4.93403	0.0016406
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	875	0.0113437	0.0024271	0.363711	0.0215271	4.9327	0.00165563
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	876	0.0113412	0.00242217	0.362901	0.0214839	4.93131	0.00165228
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	877	0.011339	0.00241656	0.362099	0.0214354	4.92987	0.00164869
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	878	0.0113368	0.00241133	0.361306	0.0213907	4.92843	0.00164521
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	879	0.0113343	0.00240705	0.360503	0.0213529	4.92678	0.00164205
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	880	0.0113323	0.00240289	0.359703	0.0213161	4.92549	0.00163919
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	881	0.0113307	0.00239787	0.358919	0.021273	4.92427	0.00163653
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	882	0.0113291	0.00239471	0.358147	0.0212457	4.9231	0.00163454
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	883	0.0113263	0.00239246	0.357386	0.0212266	4.92146	0.00163257
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	884	0.0113244	0.00239178	0.356658	0.0212209	4.92017	0.00163045
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	885	0.0113221	0.00239108	0.355897	0.0212132	4.91872	0.00162775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	886	0.0113207	0.00238954	0.355139	0.0211983	4.91749	0.00162523
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	887	0.0113191	0.00238734	0.354391	0.0211785	4.91638	0.00162326
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	888	0.0113173	0.00238528	0.353658	0.0211598	4.91532	0.00162119
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	889	0.0113162	0.00238256	0.352942	0.0211359	4.91447	0.0016194
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	890	0.0113151	0.00238033	0.352247	0.0211163	4.91349	0.00161802
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	891	0.0113131	0.00237804	0.351545	0.0210964	4.91213	0.00161679
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	892	0.0113112	0.00237376	0.350856	0.0210612	4.91089	0.00161414
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	893	0.0113105	0.00236956	0.350192	0.0210279	4.91022	0.00161141
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	894	0.0113099	0.002366	0.349531	0.020999	4.90955	0.00160888
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	895	0.0113081	0.00236241	0.348819	0.0209683	4.90819	0.00160607
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	896	0.0113061	0.00235849	0.348054	0.0209334	4.90672	0.00160206
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	897	0.0113045	0.00235376	0.347313	0.0208923	4.90543	0.00159776
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	898	0.0113027	0.00235	0.346594	0.0208596	4.90423	0.00159464
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	899	0.0113012	0.00234595	0.345863	0.0208241	4.90297	0.00159123
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	900	0.0112992	0.00234226	0.34512	0.0207913	4.90158	0.00158751
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	901	0.0112977	0.00233902	0.344384	0.0207622	4.90041	0.00158442
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	902	0.011297	0.00233684	0.343641	0.0207414	4.89936	0.00158121
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	903	0.0112953	0.00233406	0.342934	0.0207166	4.89814	0.00157775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	904	0.0112936	0.00233168	0.342324	0.0206955	4.89718	0.00157527
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	905	0.0112925	0.00232956	0.341729	0.0206757	4.89638	0.00157288
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	906	0.0112908	0.00232534	0.341031	0.0206388	4.89519	0.00156983
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	907	0.0112891	0.00232364	0.340348	0.0206224	4.89385	0.00156756
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	908	0.0112874	0.00232061	0.339707	0.020596	4.89272	0.00156449
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	909	0.0112865	0.00231817	0.339122	0.0205752	4.89196	0.00156257
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	910	0.011286	0.00231729	0.338602	0.0205683	4.89141	0.00156185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	911	0.011284	0.00231375	0.338096	0.02054	4.89021	0.00156028
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	912	0.0112819	0.0023111	0.337576	0.0205189	4.88907	0.00155865
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	913	0.0112782	0.00230957	0.336194	0.0205098	4.8882	0.00155556
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	914	0.0112802	0.0023094	0.337088	0.0205062	4.88752	0.00155736
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	915	0.0112793	0.0023085	0.336632	0.0205002	4.88674	0.00155635
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	916	0.0112774	0.00230819	0.335808	0.020501	4.88598	0.00155486
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	917	0.0112764	0.00230754	0.335444	0.0204991	4.88511	0.00155392
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	918	0.0112753	0.00230741	0.335085	0.0205014	4.88433	0.00155295
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	919	0.0112743	0.00230546	0.3345	0.0204853	4.88374	0.00155023
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	920	0.0112722	0.00230183	0.333915	0.0204542	4.88275	0.00154749
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	921	0.011223	0.00230038	0.315978	0.0203855	4.88194	0.00152609
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	922	0.0112364	0.00229995	0.318613	0.0203887	4.88081	0.00152674
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	923	0.011238	0.0022999	0.31907	0.0203911	4.87986	0.00152769
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	924	0.0112344	0.00229909	0.318166	0.0203787	4.87943	0.00152562
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	925	0.0112332	0.0022987	0.317634	0.0203731	4.87861	0.00152451
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	926	0.0112394	0.00229779	0.319554	0.0203771	4.87733	0.00152736
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	927	0.0112247	0.00229763	0.31621	0.0203633	4.87631	0.00152475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	928	0.0112306	0.00229763	0.31714	0.020363	4.87528	0.00152379
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	929	0.0112209	0.0022974	0.315424	0.0203621	4.87418	0.00152404
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	930	0.0112705	0.00229729	0.333397	0.0204169	4.87319	0.00154464
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	931	0.0112283	0.00229702	0.316736	0.0203571	4.87271	0.00152354
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	932	0.0112261	0.00229638	0.316425	0.0203521	4.87173	0.00152425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	933	0.0112193	0.00229463	0.314888	0.0203397	4.87057	0.00152226
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	934	0.0112405	0.00229364	0.32007	0.0203469	4.86915	0.00152819
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	935	0.0112684	0.0022933	0.332716	0.0203821	4.86811	0.00154179
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	936	0.0112176	0.00229186	0.314383	0.0203181	4.86724	0.00152007
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	937	0.011242	0.00229137	0.320576	0.0203278	4.86641	0.00152776
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	938	0.0112162	0.00228972	0.313848	0.0203012	4.86587	0.00151758
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	939	0.0112435	0.00228969	0.321118	0.020314	4.86499	0.00152666
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	940	0.0112665	0.00228893	0.332037	0.0203445	4.86362	0.00153923
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	941	0.0112127	0.00228826	0.312809	0.0202907	4.86261	0.00151427
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	942	0.0112139	0.0022881	0.313323	0.0202886	4.86152	0.00151562
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	943	0.0112455	0.00228767	0.321688	0.0202978	4.86024	0.00152464
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	944	0.0112114	0.00228746	0.312301	0.0202853	4.85894	0.00151305
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	945	0.0112659	0.00228743	0.331369	0.0203293	4.85776	0.00153751
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	946	0.0112646	0.00228646	0.33073	0.0203186	4.85652	0.00153543
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	947	0.0112079	0.00228599	0.310467	0.0202654	4.85558	0.00150663
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	948	0.0112108	0.00228586	0.311717	0.0202708	4.8541	0.00151109
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	949	0.0112096	0.00228558	0.3111	0.0202655	4.85277	0.00150875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	950	0.0112623	0.00228426	0.330046	0.0202977	4.85161	0.00153311
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	951	0.0112466	0.00228402	0.322272	0.020269	4.85044	0.0015223
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	952	0.0112062	0.00228326	0.309842	0.0202403	4.84937	0.00150451
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	953	0.011261	0.00228265	0.329381	0.0202819	4.84809	0.00153058
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	954	0.0112583	0.00228207	0.328061	0.0202711	4.84695	0.00152595
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	955	0.0112596	0.00228167	0.328732	0.0202712	4.84589	0.00152815
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	956	0.0112034	0.00228137	0.308017	0.0202161	4.84483	0.00149899
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	957	0.0112052	0.00228136	0.309231	0.0202219	4.84342	0.00150274
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	958	0.0112565	0.0022812	0.327405	0.0202609	4.84253	0.00152491
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	959	0.0112555	0.00228095	0.326768	0.020256	4.84166	0.001524
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	960	0.0112045	0.00228092	0.308607	0.0202154	4.84088	0.00150107
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	961	0.0112024	0.00228015	0.307402	0.0202032	4.83996	0.00149706
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	962	0.0112472	0.00228008	0.322887	0.0202382	4.8386	0.00152053
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	963	0.0112537	0.00228	0.326128	0.0202462	4.83754	0.00152325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	964	0.0112524	0.00227908	0.325468	0.0202367	4.83691	0.00152258
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	965	0.0112012	0.00227794	0.30679	0.0201823	4.83613	0.00149522
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	966	0.0112506	0.0022771	0.324793	0.0202178	4.83505	0.00152044
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	967	0.0112482	0.00227709	0.323509	0.0202154	4.83401	0.00151921
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	968	0.0112493	0.0022764	0.324138	0.0202109	4.83299	0.00151944
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	969	0.0111998	0.00227597	0.30618	0.0201632	4.83188	0.00149326
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	970	0.0111984	0.00227371	0.305564	0.020142	4.83067	0.00149164
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	971	0.0111973	0.00227274	0.304961	0.0201314	4.82957	0.00148983
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	972	0.0111962	0.00226996	0.304359	0.0201064	4.82863	0.00148812
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	973	0.0111953	0.00226662	0.303761	0.0200771	4.82787	0.0014861
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	974	0.0111939	0.00226306	0.303161	0.0200462	4.82676	0.00148369
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	975	0.0111928	0.00225915	0.30257	0.0200128	4.82587	0.00148119
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	976	0.0111913	0.00225679	0.302008	0.0199926	4.82495	0.00147909
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	977	0.0111897	0.00225475	0.301439	0.019975	4.82384	0.00147658
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	978	0.011188	0.00225436	0.300873	0.0199709	4.82269	0.00147437
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	979	0.0111871	0.00225211	0.300297	0.0199515	4.82177	0.00147171
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	980	0.0111855	0.00224975	0.299709	0.0199312	4.82052	0.00146922
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	981	0.0111836	0.00224883	0.299122	0.0199225	4.81923	0.00146653
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	982	0.0111832	0.00224751	0.298545	0.0199108	4.81846	0.001464
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	983	0.0111821	0.00224502	0.297952	0.0198878	4.81744	0.00146127
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	984	0.01118	0.00224168	0.297363	0.019858	4.8162	0.00145869
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	985	0.011178	0.00223855	0.296785	0.0198301	4.81513	0.00145652
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	986	0.0111599	0.00223584	0.288958	0.0197774	4.81419	0.00143903
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	987	0.0111767	0.0022356	0.296219	0.0198037	4.81313	0.0014541
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	988	0.0111616	0.0022346	0.289512	0.0197701	4.812	0.00143845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	989	0.0111755	0.00223455	0.295635	0.0197923	4.81089	0.0014522
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	990	0.0111573	0.00223441	0.288402	0.0197632	4.80997	0.0014389
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	991	0.0111624	0.0022332	0.290073	0.0197612	4.80928	0.00143842
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	992	0.011174	0.00223187	0.295057	0.019768	4.80858	0.00144963
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	993	0.0111638	0.00223067	0.290634	0.0197417	4.80742	0.00143751
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	994	0.0111723	0.00222951	0.29448	0.0197463	4.80642	0.00144753
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	995	0.0111653	0.00222865	0.291194	0.0197267	4.80545	0.00143715
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	996	0.0111668	0.00222856	0.29175	0.0197276	4.80438	0.00143809
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	997	0.0111678	0.0022275	0.292312	0.0197209	4.80326	0.00143856
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	998	0.0111709	0.00222667	0.29391	0.0197208	4.80235	0.00144516
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	999	0.0111688	0.0022263	0.292884	0.0197133	4.80112	0.00144081
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1000	0.0111694	0.00222596	0.293391	0.0197128	4.79969	0.00144276


==> results/dpt/pool/pool_metropolis_restore.txt <==
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1	0.0064512625	0.1687525	0.52380125	1.956725	46.1956	0.16879
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	2	0.005983225	0.118132125	0.37879125	1.3694375	37.461	0.118133875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	3	0.0056076875	0.087633625	0.2891525	1.0155275	32.6286	0.08761025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	4	0.0053216875	0.067310875	0.22905125	0.77969	29.3585	0.067265625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	5	0.0050592625	0.053263875	0.18901375	0.616565	27.3011	0.0531945
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	6	0.0048507875	0.043646125	0.19878625	0.50492625	25.514	0.043593125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	7	0.0046416875	0.035730625	0.1681425	0.4126625	24.0338	0.035662375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	8	0.004459425	0.02960175	0.1417925	0.34173	22.9318	0.029515875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	9	0.0042980875	0.025455625	0.124965875	0.292655	21.9207	0.02535225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	10	0.0041698625	0.023327375	0.35231	0.2665225	21.0768	0.0232155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	11	0.00404005	0.020653	0.3065125	0.23445625	20.2527	0.020596125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	12	0.003918325	0.018231625	0.29011375	0.2066975	19.515	0.018212875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	13	0.011369275	0.016273125	0.58931625	0.15026	18.8562	0.016456875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	14	0.003806225	0.016200375	0.26674125	0.18367875	18.3635	0.016172875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	15	0.003472925	0.01583875	0.3373325	0.17733	17.7936	0.015892125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	16	0.0037110875	0.014513	0.2639175	0.16442125	17.2992	0.01451275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	17	0.0033962125	0.0143895	0.3070325	0.16111375	16.8302	0.0144355
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	18	0.0036249375	0.014060625	0.23704625	0.1556575	16.4431	0.01408025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	19	0.003327775	0.013204625	0.2901725	0.14779875	16.075	0.01324025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	20	0.0035417625	0.012665875	0.21935625	0.14014875	15.7485	0.01268475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	21	0.0032685	0.012091575	0.26916	0.13526875	15.4473	0.0121211375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	22	0.003209025	0.0112259125	0.24828375	0.1252525	15.1248	0.0112379125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	23	0.0031515125	0.010433525	0.23214875	0.116243125	14.8448	0.0104550875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	24	0.003095875	0.0096293875	0.21559375	0.107247375	14.611	0.00964365
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	25	0.0030452125	0.0092538625	0.20073125	0.10210425	14.3445	0.0092873875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	26	0.002917325	0.0089071375	0.33603125	0.093727375	14.0974	0.0089474125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	27	0.0029961	0.0088073	0.18811	0.096611375	13.8736	0.0088449875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	28	0.002876125	0.008341025	0.31461	0.08777125	13.6507	0.00837925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	29	0.002957275	0.008314425	0.1846025	0.091035375	13.439	0.0083557375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	30	0.002831375	0.0078226125	0.29753625	0.082364625	13.3199	0.0078579375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	31	0.0027894	0.007363675	0.27986625	0.07751375	13.1853	0.0073976625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	32	0.0027544125	0.00702895	0.2701675	0.0740845	12.9948	0.0070619375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	33	0.0027221875	0.00683855	0.256575	0.07159025	12.8124	0.006871725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	34	0.0026921625	0.0064475625	0.24204625	0.067455	12.6299	0.0064787125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	35	0.0090782	0.0064215875	0.262535	0.061033375	12.4822	0.0063181375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	36	0.0026551	0.0061057125	0.22926	0.06388075	12.3301	0.0061338
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	37	0.0026235625	0.00586865	0.22231375	0.061192	12.1834	0.005898125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	38	0.002592525	0.0055793875	0.2118825	0.058154875	12.0215	0.0056063875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	39	0.00256555	0.0053372125	0.20617	0.055639625	11.8854	0.0053617875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	40	0.0025354125	0.0051524125	0.1963275	0.053538875	11.7489	0.0051819875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	41	0.0025103625	0.0049151375	0.18717	0.051076125	11.6413	0.0049415125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	42	0.002481875	0.00468685	0.17861875	0.048712375	11.5082	0.0047124625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	43	0.0024593875	0.0045167	0.1705625	0.046852875	11.4021	0.0045407125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	44	0.0077663125	0.004462175	0.17905875	0.0425675	11.2811	0.0044236875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	45	0.002307025	0.004328625	0.1341325	0.042712875	11.1738	0.004337425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	46	0.002433	0.00432485	0.16337	0.0448565	11.062	0.0043506375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	47	0.002062975	0.0042046	0.092948125	0.038640125	10.9708	0.0042050375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	48	0.0022699625	0.0041786625	0.124346	0.0409255	10.8677	0.0041883375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	49	0.0024117625	0.00417435	0.15748625	0.043243875	10.7606	0.0041939875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	50	0.0022862625	0.004166325	0.1291075	0.041107875	10.6639	0.0041738375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	51	0.0020753625	0.0041535125	0.095468375	0.038371	10.5825	0.004151525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	52	0.0020474375	0.0040744	0.09023525	0.037453125	10.4905	0.004073775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	53	0.002254925	0.004043325	0.1232125	0.03962275	10.3995	0.004051875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	54	0.0023889625	0.004000275	0.15097125	0.041443	10.3146	0.0040167375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	55	0.0020362125	0.00395835	0.087612125	0.036388125	10.2678	0.003956725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	56	0.0023246375	0.0039505125	0.1387175	0.04000025	10.1765	0.0039606625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	57	0.0069323	0.003917275	0.1402625	0.0368125	10.0929	0.003971325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	58	0.002234625	0.0038995125	0.118813625	0.038211875	10.0135	0.003907075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	59	0.00202405	0.0038471375	0.085834875	0.035377375	9.93822	0.0038464875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	60	0.002364575	0.0038242625	0.14485875	0.039648375	9.86914	0.0038427
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	61	0.0023426625	0.0037805125	0.1390725	0.03894075	9.8181	0.0038039625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	62	0.0022161	0.0037704875	0.11480425	0.036945	9.74425	0.0037765
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	63	0.0020101375	0.003739875	0.083546125	0.03439275	9.66651	0.0037383
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	64	0.002198025	0.003646675	0.111051	0.035723125	9.59476	0.003651425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	65	0.00199845	0.0036422625	0.081812125	0.033505875	9.5236	0.0036396625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	66	0.0019883625	0.0035648125	0.07959525	0.032772625	9.47157	0.0035674125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	67	0.002180275	0.0035353875	0.107400875	0.034617125	9.41078	0.0035368125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	68	0.0019767125	0.003475425	0.077934625	0.031948375	9.34226	0.003476975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	69	0.002165525	0.003472675	0.10394825	0.0339185	9.29011	0.0034759125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	70	0.00196615	0.0034225375	0.08023225	0.031565625	9.23525	0.0034224625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	71	0.0021517375	0.0033647625	0.102238625	0.032869875	9.17502	0.003365975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	72	0.001954425	0.003327575	0.0782265	0.030699375	9.12549	0.0033288125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	73	0.0021359375	0.0032575625	0.098927375	0.031824	9.07751	0.00325725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	74	0.0019413	0.0032442125	0.076255	0.02993075	9.02636	0.0032444
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	75	0.001933625	0.0032108125	0.074416375	0.029565875	8.98433	0.003214075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	76	0.0021181125	0.0031595	0.0958465	0.03086075	8.93187	0.0031583
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	77	0.00192275	0.0031293	0.07254825	0.02881775	8.87231	0.003131
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	78	0.0019112	0.0030687125	0.0707835	0.0282425	8.82887	0.0030688375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	79	0.00210085	0.003064975	0.092941	0.029936	8.77752	0.0030623875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	80	0.0020847	0.002995525	0.090149625	0.0292195	8.72295	0.0029914625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	81	0.001899375	0.002991125	0.0690555	0.027532	8.67148	0.0029902625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	82	0.001888925	0.0029213375	0.0674	0.026888625	8.62244	0.0029192375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	83	0.001878625	0.0028515	0.065834	0.026251375	8.57504	0.0028474375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	84	0.0018673125	0.002785675	0.06427975	0.025642125	8.52454	0.00278035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	85	0.0018561875	0.0027223875	0.062797875	0.025059125	8.47554	0.002715975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	86	0.00184645	0.002662725	0.061394875	0.024507	8.43034	0.0026552625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	87	0.00183565	0.0026066	0.060023	0.023985875	8.38285	0.002600675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	88	0.0018264875	0.0025494	0.0588865	0.023459875	8.34184	0.0025417375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	89	0.0018161	0.0024928	0.0575965	0.022940625	8.29587	0.00248385
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	90	0.0018063125	0.0024479	0.056374875	0.022517625	8.25059	0.00243875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	91	0.0017961875	0.0023982	0.055186625	0.02205825	8.20622	0.0023896625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	92	0.001786175	0.00234605	0.05398925	0.021576625	8.1623	0.0023388375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	93	0.0017767875	0.0023134875	0.053481125	0.021323125	8.12207	0.0023046625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	94	0.0017673875	0.0022691625	0.052791125	0.02091125	8.08358	0.0022592125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	95	0.0017579125	0.002224025	0.0517185	0.02049425	8.04181	0.0022132875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	96	0.0017500375	0.002179675	0.050701625	0.02008425	8.00813	0.00216895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	97	0.0017413	0.002136475	0.049671875	0.01968575	7.96782	0.0021239375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	98	0.0017319375	0.002094775	0.04870125	0.01930175	7.92759	0.00208075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	99	0.0017224	0.0020544375	0.047744375	0.018928875	7.88699	0.0020410875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	100	0.001714875	0.0020153	0.046819625	0.018566875	7.8527	0.002000175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	101	0.0017091625	0.0019890125	0.0464645	0.018318	7.82408	0.0019736875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	102	0.0017023625	0.001953125	0.045644125	0.01798575	7.79142	0.00193675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	103	0.0016943125	0.00191155	0.04476925	0.017607125	7.75422	0.0018981375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	104	0.0016864875	0.00190595	0.044302125	0.01752675	7.7225	0.0018928625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	105	0.001681375	0.0018746	0.04388675	0.01723825	7.70882	0.001860125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	106	0.0016738875	0.00184165	0.0431275	0.016934625	7.67619	0.0018284125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	107	0.0016665	0.001811	0.042436	0.016658125	7.64355	0.0017965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	108	0.001659025	0.0017745	0.0416645	0.016326875	7.60918	0.0017598375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	109	0.001652475	0.0017417	0.040924375	0.01602725	7.58004	0.0017269125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	110	0.0016457875	0.0017192375	0.040333	0.01584175	7.54904	0.0017028
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	111	0.0016387875	0.0016903125	0.039625625	0.01557425	7.51726	0.001672425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	112	0.0016315375	0.001660575	0.038973625	0.01530275	7.48489	0.00164275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	113	0.001624925	0.00163355	0.0383145	0.015052875	7.45491	0.0016141625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	114	0.001618675	0.0016161375	0.0377965	0.014883625	7.427	0.00159805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	115	0.001612625	0.00159105	0.03723	0.01465625	7.40129	0.0015759875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	116	0.001605775	0.001565975	0.036608375	0.01442425	7.36999	0.0015494625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	117	0.00159975	0.001539825	0.03601175	0.014184375	7.34417	0.0015237
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	118	0.001593925	0.0015225	0.035510375	0.014020375	7.31761	0.0015097625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	119	0.00158775	0.0015026875	0.034944375	0.01383275	7.28979	0.0014918375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	120	0.0015830125	0.0014798875	0.034395	0.013623125	7.26604	0.0014678375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	121	0.0015763125	0.00145745	0.03389075	0.01341675	7.23779	0.001444275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	122	0.0015710625	0.001445025	0.03407725	0.013289875	7.21526	0.001430975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	123	0.0015660125	0.001424575	0.033545875	0.0131	7.19136	0.00140995
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	124	0.0015602625	0.0014081	0.033116375	0.012942625	7.16738	0.00139265
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	125	0.0015563125	0.0013835125	0.032606625	0.012720875	7.14611	0.00136725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	126	0.0015498	0.0013612875	0.032116875	0.012518125	7.11825	0.00134505
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	127	0.0015438875	0.0013408125	0.03163275	0.01233035	7.09201	0.0013238625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	128	0.0015383875	0.00132635	0.031405875	0.012204	7.06802	0.0013082875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	129	0.0015336875	0.0013110625	0.030936625	0.0120582875	7.04342	0.001291925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	130	0.0015282375	0.001291725	0.030467875	0.011880325	7.01733	0.0012727875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	131	0.001523225	0.001271625	0.030022125	0.0116973625	6.99389	0.0012532125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	132	0.0015177625	0.001253925	0.029585875	0.0115338625	6.96859	0.00123788625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	133	0.0015117625	0.00123698625	0.02917125	0.011377175	6.94271	0.00122009
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	134	0.0015060375	0.00122109	0.028762	0.01122995	6.91749	0.00120390875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	135	0.001500725	0.00120433875	0.028351375	0.0110753	6.8928	0.001186285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	136	0.0014962125	0.00118863625	0.028033375	0.01093125	6.87566	0.0011696975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	137	0.001491825	0.00117932	0.0290355	0.010855075	6.86225	0.00115984125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	138	0.001487725	0.00116545	0.02864975	0.0107275125	6.84173	0.00114518625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	139	0.001482975	0.00114538125	0.028255875	0.010547925	6.82001	0.00112732375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	140	0.0014806625	0.00112789875	0.027898	0.0103888375	6.80898	0.00111286875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	141	0.001476275	0.00111249875	0.027517375	0.0102474125	6.79034	0.00109771875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	142	0.0014714	0.00109864	0.027177	0.010119175	6.76801	0.00108294625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	143	0.00143755	0.0010929775	0.02487725	0.009951975	6.74594	0.0010837
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	144	0.0014665875	0.0010848475	0.02689525	0.0099940625	6.72339	0.00106880875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	145	0.0014334625	0.00108411	0.02456525	0.0098662625	6.70414	0.00107691
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	146	0.0014296	0.0010717425	0.02438475	0.0097545875	6.6803	0.00106357125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	147	0.0014613	0.00106959	0.02654125	0.0098548875	6.66074	0.00105362
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	148	0.001414	0.00106655	0.0232925	0.009658275	6.64018	0.001061095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	149	0.00142155	0.00106580125	0.023803375	0.0096791875	6.62387	0.0010557225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	150	0.0014180125	0.001065325	0.02357325	0.009662025	6.60539	0.00105464
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	151	0.00142505	0.00105908125	0.02408275	0.0096389	6.58629	0.00105042125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	152	0.0014569875	0.00105553125	0.026191875	0.009725725	6.56968	0.00103876375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	153	0.0014106375	0.00105486875	0.023084625	0.009567725	6.54897	0.0010492675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	154	0.001451825	0.0010426975	0.02584975	0.0096066375	6.53019	0.00102511375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	155	0.0014058625	0.00104172625	0.02280825	0.00944935	6.51168	0.001035875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	156	0.0014472375	0.00103012625	0.025523625	0.009490075	6.49205	0.00101169375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	157	0.0014015625	0.00102945625	0.022533125	0.0093379625	6.47572	0.00102507625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	158	0.0013983	0.00102234125	0.022278	0.009266425	6.45447	0.00101725375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	159	0.001442925	0.00101760125	0.02519325	0.009374175	6.43481	0.00099841
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	160	0.001394225	0.0010132875	0.0221205	0.0091913625	6.41678	0.001007395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	161	0.001439275	0.00100621	0.025149375	0.0092714375	6.40021	0.0009863275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	162	0.0013907125	0.00100340875	0.02232475	0.00910365	6.3865	0.00099708875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	163	0.0013862875	0.00099209875	0.022066375	0.009001	6.36662	0.00098508625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	164	0.0013823375	0.00098104375	0.021858875	0.0089004875	6.34853	0.00097386
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	165	0.0013792125	0.00097135375	0.0216565	0.008812025	6.33341	0.000964125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	166	0.0013749875	0.00095736	0.02142575	0.0086893	6.31571	0.00095058625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	167	0.0013709375	0.00094538875	0.021179	0.008582025	6.29686	0.0009386025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	168	0.00136465	0.00093946375	0.022665125	0.008505775	6.28093	0.0009321125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	169	0.0013676375	0.0009364875	0.020962125	0.0084997	6.26992	0.00092914125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	170	0.0013614375	0.00092974875	0.022415	0.0084173875	6.25545	0.00092166125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	171	0.0013578625	0.00092177	0.022234375	0.008344475	6.24057	0.0009138
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	172	0.001351075	0.00091419375	0.023348625	0.008263675	6.22431	0.00090481125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	173	0.0013547	0.00091241	0.02199125	0.00825925	6.21105	0.00090375375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	174	0.00134755	0.00090547625	0.023135	0.0081945625	6.19497	0.0008970075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	175	0.0013437125	0.000896	0.02289475	0.0081089125	6.17889	0.00088697
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	176	0.0013400875	0.0008875825	0.022652875	0.0080318375	6.16303	0.0008779825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	177	0.001337225	0.00087996875	0.02243125	0.00796185	6.14918	0.000869375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	178	0.0013335875	0.00087395125	0.02219525	0.0079042875	6.13228	0.0008634525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	179	0.0013303125	0.00087099375	0.021974875	0.0078714125	6.11612	0.000860885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	180	0.0013270375	0.000863965	0.02176125	0.0078062875	6.10202	0.00085336875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	181	0.0013241625	0.00085612875	0.02158175	0.0077356625	6.08932	0.00084500375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	182	0.0013178625	0.00084775125	0.021409375	0.007698525	6.07366	0.000837015
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	183	0.0013205875	0.00084674125	0.021363625	0.0076518625	6.06061	0.00083547125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	184	0.0013146	0.00083885625	0.02119975	0.0076185125	6.04702	0.00082811125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	185	0.00131105	0.0008321425	0.020999	0.0075563125	6.03144	0.00082068875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	186	0.0013093	0.00082675875	0.021016375	0.0075104875	6.02461	0.00081460375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	187	0.0013007125	0.0008208875	0.021069375	0.0074420125	6.01171	0.00081237875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	188	0.00130675	0.0008189825	0.020804	0.007439725	5.9978	0.000808465
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	189	0.001298025	0.00081253875	0.020866875	0.007366825	5.98711	0.0008039375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	190	0.0013033375	0.0008100875	0.020601875	0.0073601	5.97496	0.00079979125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	191	0.0012944375	0.0008076875	0.02069825	0.0073199	5.95981	0.00079952
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	192	0.001291575	0.00080061125	0.020508625	0.0072564	5.94609	0.00079193125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	193	0.0012886375	0.000793335	0.020327625	0.007190275	5.93419	0.00078408875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	194	0.001285275	0.00078633875	0.020204	0.007128825	5.9202	0.000777055
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	195	0.00128225	0.00077903625	0.02006225	0.0070638375	5.90793	0.0007695475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	196	0.001279625	0.00077235	0.0199785	0.007005875	5.89804	0.000763035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	197	0.0012774625	0.0007697875	0.019915875	0.0069992125	5.88779	0.0007607775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	198	0.001274225	0.00076242625	0.019733625	0.0069329	5.87372	0.000753035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	199	0.00127205	0.000756075	0.019576	0.006874525	5.86559	0.000746035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	200	0.0012694875	0.00075095375	0.019448875	0.00683025	5.85489	0.00074039875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	201	0.0012670875	0.00074535875	0.019286625	0.006780575	5.84539	0.00073429
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	202	0.00126415	0.00073923	0.01911175	0.006724375	5.83204	0.00072795125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	203	0.0012614	0.00073310875	0.01893875	0.0066683375	5.8198	0.00072122625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	204	0.0012585125	0.00072711625	0.018767125	0.00661345	5.80666	0.00071531625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	205	0.001255475	0.00072120375	0.01860225	0.00655925	5.79299	0.00070888
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	206	0.001252475	0.0007148125	0.01843725	0.0065012375	5.78029	0.00070341375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	207	0.001250075	0.0007124375	0.0182885	0.0064887125	5.76924	0.00070071125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	208	0.00124743	0.00070656	0.018137625	0.0064352	5.75741	0.00069424375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	209	0.00124448875	0.0007002875	0.017976625	0.0063780875	5.74441	0.00068770625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	210	0.00124112	0.0006930625	0.017819125	0.0063134625	5.73018	0.0006800925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	211	0.00123912625	0.00068707125	0.017723375	0.0062603	5.72286	0.000674055
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	212	0.0012360975	0.000681725	0.0175635	0.0062108375	5.70913	0.000668565
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	213	0.00123328875	0.00067602375	0.017408125	0.0061588125	5.69597	0.000662145
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	214	0.00123019	0.00067069875	0.017251	0.0061096875	5.68177	0.0006561625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	215	0.00122709375	0.00066513625	0.0170965	0.0060587625	5.66806	0.000650325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	216	0.00122490125	0.000660185	0.016958125	0.0060132125	5.65843	0.00064473
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	217	0.00122246375	0.0006556325	0.01692225	0.00597275	5.65051	0.00063970125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	218	0.00121932625	0.0006503125	0.01677875	0.005924025	5.63708	0.00063392375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	219	0.00121723375	0.00064611	0.016700125	0.0058860625	5.62794	0.00062908375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	220	0.0012141375	0.00064061	0.016556125	0.0058359875	5.61482	0.00062318125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	221	0.00121145	0.0006355725	0.01642075	0.005789875	5.60258	0.0006179975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	222	0.0012091575	0.00063064	0.0163535	0.0057457	5.59271	0.0006135825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	223	0.00120662125	0.0006259375	0.016217875	0.0057024625	5.58128	0.00060834125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	224	0.001203935	0.0006211725	0.0160835	0.005658675	5.56958	0.0006029825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	225	0.0012014175	0.00061713375	0.01594975	0.0056207875	5.55782	0.00059838875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	226	0.00119911625	0.00061079	0.01581975	0.0055647375	5.54807	0.00059264375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	227	0.00119639	0.000608165	0.015686125	0.005538225	5.53548	0.00059000625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	228	0.00119384625	0.000603695	0.015552875	0.0054969375	5.52381	0.00058493125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	229	0.0011919425	0.00059579125	0.01542075	0.0054281125	5.51323	0.00057854375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	230	0.00119002125	0.00059094625	0.015317375	0.0053841875	5.50617	0.00057452625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	231	0.00118748	0.00058557625	0.01519325	0.0053361	5.4954	0.00056975125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	232	0.001184925	0.0005813425	0.015071125	0.0052972	5.48362	0.00056496625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	233	0.001183185	0.00057799375	0.014990125	0.0052652625	5.4779	0.0005626025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	234	0.00118061875	0.00057383625	0.014867875	0.0052269875	5.46623	0.00055814
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	235	0.00117824625	0.00056943625	0.014748625	0.00518695	5.45525	0.00055331375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	236	0.00117447375	0.00056726875	0.014542	0.0051601	5.44997	0.0005502375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	237	0.00117678	0.0005654425	0.014648875	0.0051502875	5.43859	0.0005493275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	238	0.00117195125	0.00056190125	0.01443825	0.0051126	5.42865	0.000547335
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	239	0.0011696625	0.0005579125	0.0143255	0.0050759625	5.41816	0.00054275875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	240	0.001168245	0.00055620375	0.01427425	0.0050581375	5.41158	0.00054276125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	241	0.0011658525	0.000554315	0.01416125	0.00503855	5.40094	0.0005433675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	242	0.0011636175	0.00055034875	0.014049125	0.00500225	5.39075	0.00053889125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	243	0.00116099625	0.000546515	0.013940625	0.0049670625	5.37876	0.00053455125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	244	0.00115865875	0.00054265	0.013831375	0.004931575	5.36892	0.0005301275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	245	0.00115634875	0.00053859875	0.01372325	0.004894725	5.3584	0.0005264525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	246	0.001154075	0.00053486125	0.013615875	0.0048604375	5.34784	0.000522325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	247	0.00115234875	0.00053222375	0.013670625	0.0048376	5.341	0.00051927875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	248	0.0011499425	0.00052854625	0.01356625	0.0048037875	5.32978	0.00051519875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	249	0.001143995	0.00052530375	0.01346275	0.00478555	5.31893	0.00051499375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	250	0.00114537	0.000525075	0.013520125	0.0047873625	5.31044	0.00051443125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	251	0.0011474375	0.0005237325	0.0134675	0.0047611	5.30443	0.000510335
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	252	0.00114190125	0.0005213525	0.01335925	0.0047496125	5.29454	0.00051076625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	253	0.0011399675	0.00051776875	0.013270875	0.0047171125	5.28545	0.00050686
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	254	0.0011380175	0.00051759375	0.01324475	0.0047110875	5.27655	0.00050733
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	255	0.00111956375	0.00051559	0.0142635	0.004675025	5.2659	0.0005051875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	256	0.00113569	0.00051396625	0.013144625	0.0046779375	5.25668	0.00050329
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	257	0.00111814	0.0005125775	0.01415775	0.0046468875	5.24619	0.000502115
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	258	0.001133605	0.0005108625	0.013055625	0.0046492625	5.23843	0.0005007
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	259	0.00111602125	0.00050965375	0.014056	0.0046197375	5.23107	0.000499035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	260	0.0011313175	0.00050761125	0.012958875	0.004619325	5.22101	0.000497135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	261	0.00111401625	0.00050648875	0.014114875	0.0045919	5.21179	0.000496185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	262	0.0011091675	0.00050603125	0.013869875	0.00457725	5.21458	0.00049541875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	263	0.0011124975	0.000504075	0.01404875	0.0045687375	5.20443	0.00049359
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	264	0.00110684875	0.00050272375	0.013769875	0.0045471875	5.19823	0.00049171125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	265	0.00108860375	0.00050204375	0.02179625	0.0046095875	5.19015	0.00049241375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	266	0.0011295525	0.000501425	0.01287275	0.0045659	5.18056	0.00049128375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	267	0.00111064625	0.00050075	0.01394675	0.004538425	5.17265	0.0004899475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	268	0.00112767125	0.0005005875	0.012932875	0.00456585	5.16447	0.00049017375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	269	0.00110537125	0.0004998025	0.013715875	0.004520275	5.1554	0.00048846
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	270	0.00108669125	0.0004976175	0.02164425	0.004570275	5.14689	0.00048824125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	271	0.0011254975	0.00049756875	0.01284025	0.00453785	5.13658	0.00048678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	272	0.00108518875	0.0004950075	0.021505875	0.004547275	5.13029	0.0004852675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	273	0.001064	0.00049498	0.025146875	0.0046054625	5.12126	0.000484665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	274	0.00110332875	0.00049478125	0.013617375	0.0044765875	5.11236	0.00048305625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	275	0.0011201025	0.00049415125	0.014289875	0.0045063625	5.10416	0.0004846775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	276	0.00112370125	0.0004937225	0.01275475	0.004503025	5.09503	0.00048352875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	277	0.001121985	0.00049317125	0.014398	0.0045023125	5.08978	0.00048258125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	278	0.001101345	0.00049231	0.01352275	0.0044535125	5.08663	0.0004804875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	279	0.0010833525	0.00049202375	0.021361375	0.004519625	5.07799	0.00048197375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	280	0.0010625475	0.0004915225	0.024978875	0.004573775	5.06865	0.0004814925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	281	0.00108147375	0.00048944	0.021215125	0.0044952	5.05973	0.00047900875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	282	0.0010996325	0.00048934625	0.0134325	0.0044265875	5.06719	0.00047718375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	283	0.00106059625	0.00048758375	0.024822125	0.0045383625	5.05857	0.00047793875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	284	0.00107977625	0.000486605	0.02107825	0.004468775	5.05148	0.000477125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	285	0.001097525	0.00048616	0.0133395	0.004397775	5.043	0.00047384125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	286	0.00107854125	0.00048506875	0.021455625	0.0044544625	5.03358	0.0004752875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	287	0.00109598875	0.000485055	0.013955125	0.004385125	5.02606	0.00047360625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	288	0.0010589225	0.00048389125	0.024663	0.0045049125	5.02354	0.00047425125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	289	0.00109441625	0.0004833325	0.014195375	0.0043731625	5.01591	0.0004715175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	290	0.00109280875	0.0004831525	0.0141055	0.004368575	5.00841	0.00047331375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	291	0.00107684625	0.0004830075	0.021315125	0.0044344875	5.00256	0.00047425625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	292	0.0010574875	0.000481055	0.02450275	0.0044782625	4.99399	0.000471085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	293	0.001090695	0.00048013625	0.0140075	0.004341225	4.98785	0.00046993
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	294	0.00107517875	0.00048001625	0.021174375	0.004406975	4.98024	0.00047117
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	295	0.0010888475	0.0004797625	0.013912	0.0043350875	4.97206	0.00046995125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	296	0.0010556875	0.00047830625	0.02434325	0.0044524	4.96506	0.00046800875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	297	0.00107406875	0.00047703625	0.021030625	0.0043795625	4.95867	0.000467845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	298	0.00105436875	0.00047636	0.024284125	0.0044357125	4.95885	0.00046626125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	299	0.00107242875	0.00047446875	0.02088575	0.0043553375	4.95188	0.00046507875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	300	0.0010526725	0.000473735	0.02413125	0.0044109875	4.944	0.00046334375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	301	0.00107107625	0.0004711675	0.0208285	0.0043274	4.93621	0.00046161375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	302	0.00105069125	0.00047051	0.023982875	0.004381675	4.92903	0.00046037625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	303	0.00106948875	0.00046859375	0.0206905	0.00430335	4.92096	0.00045892875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	304	0.001048885	0.0004670875	0.023835	0.0043506125	4.91581	0.0004575925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	305	0.0010676725	0.00046550625	0.020567625	0.0042752	4.90843	0.0004556025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	306	0.00104751625	0.00046269625	0.023682625	0.0043118375	4.90007	0.000453765
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	307	0.001066215	0.00046241625	0.020433625	0.0042471375	4.89209	0.0004521825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	308	0.0010645675	0.000459815	0.02031725	0.0042233375	4.88591	0.000449255
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	309	0.001046005	0.0004584	0.023536875	0.00427375	4.88024	0.0004493475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	310	0.00104439875	0.00045578	0.023391	0.0042492	4.87289	0.00044646
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	311	0.00104303625	0.00045336	0.023245125	0.0042263375	4.86614	0.0004437875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	312	0.00104141	0.000450765	0.023101	0.0042020375	4.85854	0.000440965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	313	0.0010396125	0.0004486025	0.022956625	0.0041812375	4.85042	0.000438725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	314	0.001038075	0.0004445825	0.022814	0.00414555	4.84329	0.000435135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	315	0.00103517375	0.00044413	0.022758	0.0041341875	4.83633	0.00043473
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	316	0.00103264375	0.000442945	0.0241905	0.0041181375	4.83026	0.0004334325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	317	0.00103666625	0.00044250625	0.022672	0.0041255	4.82341	0.0004333525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	318	0.00103363125	0.00044156	0.02261725	0.0041102125	4.8276	0.00043189
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	319	0.0010315225	0.00044022875	0.024054875	0.004093125	4.82331	0.000430515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	320	0.001029755	0.000437865	0.023906625	0.0040709	4.81538	0.00042793375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	321	0.00102861	0.00043547375	0.023759875	0.0040485875	4.80944	0.00042526875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	322	0.00102714375	0.00043206625	0.02361675	0.0040180375	4.80236	0.00042231875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	323	0.0010260675	0.00043023375	0.023540875	0.004002025	4.79787	0.000420275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	324	0.00102468125	0.000428295	0.0233995	0.0039833375	4.79207	0.00041890125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	325	0.0010230675	0.0004250075	0.023277	0.003954175	4.7853	0.0004154875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	326	0.001021625	0.00042321375	0.02314	0.0039369	4.7782	0.00041382
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	327	0.00102021125	0.000421215	0.02301175	0.0039180125	4.77163	0.00041195625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	328	0.001018715	0.0004190425	0.022877125	0.0038975625	4.76475	0.000409675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	329	0.0010158275	0.0004170325	0.022619375	0.0038757	4.75679	0.0004076925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	330	0.00101690125	0.00041669	0.022740875	0.0038757	4.75088	0.0004070725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	331	0.00101454875	0.00041628	0.022496	0.003867125	4.74421	0.00040677625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	332	0.00101300375	0.00041461	0.022367875	0.0038513	4.73732	0.000405005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	333	0.00101176625	0.00041248	0.022234375	0.003831275	4.73107	0.0004027825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	334	0.00101075125	0.00041012875	0.022105125	0.0038095125	4.72599	0.00040021125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	335	0.001008155	0.0004097775	0.02185075	0.00380115	4.719	0.0004001175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	336	0.00100923625	0.0004088275	0.021974	0.003796225	4.71319	0.00039907375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	337	0.001006585	0.00040758625	0.021726125	0.0037807625	4.70618	0.000397655
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	338	0.0010053375	0.00040651125	0.021599875	0.0037693625	4.69966	0.0003964725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	339	0.0010037625	0.00040437125	0.021474	0.0037494125	4.69243	0.00039411375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	340	0.00100291625	0.00040236125	0.021349625	0.003730525	4.68865	0.00039183375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	341	0.00100148625	0.00039997625	0.02122775	0.003708675	4.68226	0.00038963875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	342	0.00100005625	0.00039791125	0.021105625	0.0036893625	4.67649	0.0003873175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	343	0.0009938025	0.00039683125	0.021067125	0.0036760125	4.66974	0.000386285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	344	0.0009976975	0.0003962875	0.0215335	0.0036822375	4.66625	0.00038610125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	345	0.00099871625	0.0003959575	0.020984625	0.0036710375	4.66113	0.0003857625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	346	0.00099679375	0.0003958425	0.021413125	0.0036759875	4.65469	0.0003861675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	347	0.0009920475	0.00039484625	0.020950125	0.003657525	4.6512	0.00038432
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	348	0.00099088	0.000394035	0.020864625	0.0036489	4.64571	0.0003837775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	349	0.00099541125	0.0003935125	0.0212895	0.003654625	4.63861	0.0003840025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	350	0.00099476625	0.00039159125	0.021172875	0.0036365625	4.63378	0.00038187625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	351	0.00098941125	0.00039132875	0.0207565	0.0036251	4.62726	0.00038102
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	352	0.0009880425	0.00038941	0.02064775	0.00360725	4.62102	0.0003788725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	353	0.000986615	0.000387695	0.020534625	0.003591025	4.6146	0.000376915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	354	0.00098516	0.0003859925	0.0204215	0.0035748875	4.608	0.00037508625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	355	0.00098412875	0.000384985	0.02046675	0.0035659125	4.6054	0.00037443625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	356	0.00098351375	0.0003828875	0.020367125	0.003546575	4.60347	0.0003721
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	357	0.00098208625	0.0003804775	0.020254125	0.0035247875	4.59747	0.00036992375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	358	0.0009806375	0.0003757625	0.020144	0.00348455	4.59153	0.00036529
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	359	0.0009792875	0.000372235	0.020035875	0.003453875	4.58513	0.00036244375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	360	0.0009780275	0.0003696325	0.019951875	0.0034306125	4.58025	0.0003598525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	361	0.00097663625	0.0003685675	0.019843875	0.0034197125	4.57334	0.0003590325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	362	0.00097567375	0.0003664925	0.0197395	0.0034009375	4.56866	0.000356905
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	363	0.00097444125	0.00036338125	0.019632	0.0033736125	4.56305	0.0003544475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	364	0.00097327625	0.00036192125	0.019525	0.0033595875	4.55746	0.00035287125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	365	0.00096883625	0.00036189	0.019134625	0.0033521125	4.55165	0.000350795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	366	0.00096771875	0.00036038875	0.0190335	0.00333785	4.54628	0.0003491975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	367	0.000972005	0.00036030125	0.019423875	0.003344875	4.54	0.000351095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	368	0.00096681	0.0003589575	0.018934875	0.0033241625	4.53502	0.0003476725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	369	0.00097079	0.00035816625	0.019319875	0.0033255	4.52943	0.00034890875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	370	0.0009694075	0.00035662125	0.019227875	0.003311425	4.52476	0.00034722125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	371	0.00096543625	0.000356425	0.018836625	0.00330165	4.51856	0.000345105
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	372	0.000963045	0.00035501125	0.018644	0.0032863625	4.51204	0.00034341375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	373	0.0009576025	0.00035471375	0.018523	0.0032866375	4.50629	0.00034272
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	374	0.00096403	0.0003546575	0.018738125	0.003285325	4.50533	0.00034323375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	375	0.0009621275	0.00035428875	0.018809625	0.0032822625	4.49885	0.00034260125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	376	0.00095866875	0.0003536225	0.01857475	0.0032705	4.4936	0.0003418025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	377	0.00095657875	0.00035329875	0.018426375	0.003273125	4.48928	0.000341275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	378	0.0009607825	0.00035247125	0.01871075	0.0032655125	4.48497	0.00034056125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	379	0.00095527625	0.000351405	0.01833225	0.00325585	4.48003	0.00033925125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	380	0.00095959875	0.000351055	0.018617875	0.0032521	4.47403	0.00033902875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	381	0.00095393875	0.0003490875	0.018243	0.00323515	4.46909	0.00033682875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	382	0.0009530075	0.0003478275	0.018150375	0.00322305	4.46428	0.000335445
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	383	0.000952195	0.00034657875	0.018062875	0.0032112875	4.45988	0.0003339375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	384	0.00094208875	0.000345465	0.0173895	0.003231775	4.4545	0.00033195375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	385	0.000951045	0.00034528375	0.017973375	0.003198875	4.44902	0.00033257875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	386	0.00094035375	0.00034418	0.017389875	0.0032234125	4.44377	0.0003307
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	387	0.00094083	0.00034400375	0.017305125	0.003217875	4.43809	0.00033031625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	388	0.000949845	0.0003438325	0.017882375	0.0031852	4.43236	0.0003310425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	389	0.000939215	0.000343105	0.017303125	0.0032126375	4.43027	0.00033015375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	390	0.00094876125	0.00034219	0.017791375	0.00317	4.42623	0.000329225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	391	0.00093801125	0.00034155625	0.01721875	0.0031981	4.42111	0.00032843875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	392	0.0009476125	0.00034074375	0.017702125	0.0031564125	4.41674	0.00032801375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	393	0.00094589625	0.00034007	0.017613375	0.0031522125	4.41309	0.0003270475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	394	0.00093676375	0.00033996875	0.01713525	0.0031833	4.41081	0.00032677375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	395	0.00094641125	0.00033977875	0.017613625	0.0031467	4.40578	0.0003269425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	396	0.00093627875	0.0003387275	0.017048375	0.0031711875	4.40403	0.00032537875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	397	0.000944845	0.00033871	0.017535375	0.0031394625	4.39883	0.00032539
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	398	0.0009438625	0.00033839625	0.0174515	0.003134875	4.39329	0.00032521
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	399	0.00094279375	0.00033715125	0.017374	0.0031231	4.38776	0.00032393875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	400	0.000935	0.00033697625	0.016964625	0.0031550625	4.38379	0.00032401875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	401	0.00093400625	0.00033617375	0.0169885	0.0031484875	4.37803	0.00032338625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	402	0.000942185	0.00033570875	0.01729	0.0031096625	4.37488	0.00032236625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	403	0.000932735	0.00033465125	0.016909	0.0031342625	4.36955	0.00032183625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	404	0.0009224325	0.00033383375	0.0257915	0.0031091625	4.3674	0.0003206175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	405	0.00093193125	0.00033346125	0.016867625	0.0031235125	4.36313	0.00032050125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	406	0.0009212125	0.00033282625	0.025673	0.00309945	4.35734	0.0003195425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	407	0.0009309625	0.0003324375	0.016788625	0.0031133375	4.35222	0.0003198175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	408	0.000920145	0.00033153875	0.02555225	0.003087275	4.34722	0.00031804
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	409	0.0009297125	0.00033114375	0.016707875	0.0031009375	4.3431	0.00031837
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	410	0.000919735	0.00033105375	0.025502375	0.0030827875	4.3381	0.00031763875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	411	0.0009286175	0.0003297825	0.016628	0.0030880375	4.33254	0.00031683125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	412	0.000918675	0.00032976625	0.025384375	0.0030705875	4.32721	0.00031622
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	413	0.000917645	0.0003287425	0.0252665	0.0030605875	4.33192	0.0003151525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	414	0.0009274625	0.0003280275	0.01654875	0.0030719875	4.32666	0.00031514125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	415	0.00091656625	0.00032746875	0.0251485	0.0030486	4.3215	0.0003137075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	416	0.000926355	0.0003267925	0.016474875	0.00306015	4.32017	0.0003137475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	417	0.00091563625	0.0003263675	0.025033125	0.00303805	4.3151	0.0003129275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	418	0.000925345	0.00032583625	0.01639725	0.0030505375	4.31048	0.000312895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	419	0.00091436125	0.00032512875	0.02491525	0.0030263375	4.30524	0.00031235625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	420	0.0009241225	0.0003246325	0.01632	0.003038925	4.30101	0.00031159
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	421	0.00089251625	0.00032418375	0.02283875	0.002993925	4.29533	0.0003110675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	422	0.00089187	0.0003234775	0.02273725	0.00298665	4.29008	0.0003104375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	423	0.00089312625	0.00032327	0.022853125	0.0029869625	4.28719	0.00031018
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	424	0.00092307375	0.00032270375	0.016243125	0.003021675	4.28241	0.00030995875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	425	0.00091314625	0.00032265125	0.024797375	0.00300465	4.27795	0.00031040125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	426	0.000890915	0.00032228125	0.022637625	0.0029754875	4.27404	0.00030913125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	427	0.00090990375	0.00032207	0.024382625	0.0030098375	4.26948	0.00030975625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	428	0.00091226	0.000321555	0.02470975	0.0029947375	4.2647	0.000309155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	429	0.00088993125	0.00032107125	0.02253925	0.002964225	4.26063	0.00030781125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	430	0.000889125	0.00032056	0.02245575	0.0029614625	4.25584	0.0003071825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	431	0.00086994125	0.0003203075	0.020424	0.002927275	4.25153	0.0003061875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	432	0.00088815625	0.0003199125	0.02235775	0.0029547125	4.24717	0.000306875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	433	0.00086912625	0.0003193075	0.02034075	0.002917925	4.24263	0.0003055925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	434	0.0008674525	0.00031925625	0.02017175	0.002914825	4.2379	0.000306395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	435	0.00090879625	0.00031919125	0.02427125	0.0029849375	4.23437	0.00030678375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	436	0.0009113125	0.00031906	0.024598875	0.0029724125	4.22905	0.000306995
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	437	0.00088714875	0.0003187125	0.022259625	0.002943475	4.22456	0.00030566125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	438	0.00090777	0.0003179725	0.02416125	0.002973375	4.22098	0.00030546625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	439	0.00088587375	0.00031765375	0.022163625	0.0029334375	4.21603	0.0003045075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	440	0.0008682	0.00031736375	0.020256875	0.002901	4.21119	0.000303725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	441	0.00086652875	0.0003172575	0.02008825	0.0028974375	4.20619	0.0003042575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	442	0.000910335	0.00031709625	0.024481875	0.00295485	4.20183	0.00030470375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	443	0.0009069725	0.00031705875	0.02405125	0.002964275	4.19679	0.00030463375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	444	0.000884995	0.0003166725	0.022074625	0.002924675	4.19406	0.0003034075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	445	0.00086566875	0.00031621375	0.020006625	0.00288775	4.19089	0.000303185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	446	0.00088392125	0.00031609125	0.021978875	0.0029185125	4.18689	0.0003030125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	447	0.00090592125	0.00031576875	0.02393925	0.0029520625	4.18239	0.00030321375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	448	0.00086484	0.00031507375	0.019926	0.0028773	4.1778	0.00030196125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	449	0.00090506875	0.0003142275	0.023832875	0.002937975	4.17407	0.000301835
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	450	0.00088298375	0.00031414375	0.021882875	0.002901325	4.16956	0.000301175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	451	0.00086400125	0.00031390125	0.019847125	0.0028666375	4.16489	0.0003007125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	452	0.00088221125	0.00031385	0.021790875	0.0028980375	4.15959	0.00030107625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	453	0.00090406375	0.00031305	0.02373375	0.0029269125	4.15556	0.00030048125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	454	0.00088138625	0.00031277375	0.021696875	0.0028879875	4.15094	0.000299925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	455	0.00086325875	0.00031251375	0.0197675	0.0028542125	4.14663	0.0002992375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	456	0.00090306375	0.00031181125	0.023628125	0.00291525	4.14282	0.0002991225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	457	0.00088030375	0.00031153625	0.021601375	0.002876525	4.13895	0.00029858375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	458	0.000862715	0.00031141625	0.0196875	0.002844125	4.13371	0.00029804125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	459	0.00090215125	0.000310775	0.023521875	0.0029051875	4.13065	0.0002981125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	460	0.0008618775	0.00031064875	0.019608125	0.002836675	4.1262	0.0002973975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	461	0.00085973	0.00031051375	0.019389	0.0028324875	4.12187	0.00029717125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	462	0.00087959625	0.00031039875	0.0215235	0.0028660625	4.11751	0.0002973325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	463	0.00086105125	0.0003102575	0.019531625	0.002832325	4.11343	0.00029715375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	464	0.000901385	0.000309885	0.023429375	0.002896325	4.10902	0.0002971125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	465	0.000858975	0.00030957125	0.0193105	0.0028236875	4.10554	0.0002961375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	466	0.0008603325	0.00030918625	0.0194565	0.0028225125	4.10161	0.000296035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	467	0.0008785925	0.0003090825	0.021431	0.002854	4.09738	0.00029587
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	468	0.00090031625	0.00030889375	0.023326	0.00288665	4.09335	0.0002959925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	469	0.00085823875	0.000308475	0.01923325	0.0028136375	4.09068	0.0002949525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	470	0.0008777675	0.00030794	0.021338625	0.002843375	4.08733	0.0002946425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	471	0.000857305	0.00030739125	0.01915675	0.00280375	4.08252	0.000293805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	472	0.00087689125	0.00030718125	0.021248375	0.002835875	4.0795	0.00029385125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	473	0.00085589625	0.00030686125	0.01900475	0.0027970375	4.07587	0.000293255
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	474	0.0008762425	0.0003068575	0.021158375	0.002831825	4.07171	0.00029356125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	475	0.000856445	0.00030666875	0.019079125	0.0027967125	4.06716	0.0002930975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	476	0.0008994425	0.0003066125	0.023218625	0.00286655	4.06287	0.00029367125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	477	0.00087535875	0.00030593875	0.02106875	0.0028230375	4.05847	0.0002925425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	478	0.00089882875	0.0003058025	0.023120125	0.002858475	4.05457	0.00029301
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	479	0.00085497875	0.00030576	0.01892925	0.002786975	4.05077	0.00029212375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	480	0.00087455625	0.00030499375	0.020982875	0.0028140625	4.04748	0.00029158375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	481	0.00089779	0.00030471125	0.0230175	0.0028480375	4.04406	0.0002918
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	482	0.0008545575	0.00030471	0.018854125	0.00277735	4.0397	0.00029098375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	483	0.00087377625	0.0003044225	0.020895375	0.0028081125	4.03597	0.000291005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	484	0.000872955	0.00030395875	0.02080725	0.0028029875	4.03322	0.0002906
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	485	0.00089674	0.00030370125	0.022915125	0.00283825	4.03014	0.00029083
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	486	0.00085365	0.00030349625	0.018779875	0.0027664	4.0263	0.0002897475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	487	0.00087205375	0.0003028575	0.020720375	0.0027927375	4.02278	0.0002894125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	488	0.00085292125	0.00030241375	0.018705	0.0027565	4.01848	0.00028849375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	489	0.00089559625	0.00030197375	0.02281275	0.0028227125	4.01427	0.00028914125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	490	0.00087170375	0.0003019375	0.02063475	0.00278395	4.01089	0.0002884875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	491	0.00085206125	0.0003013275	0.018630875	0.0027465875	4.00702	0.0002873225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	492	0.0008947025	0.00030070875	0.022711	0.002810925	4.00423	0.00028776875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	493	0.0008708225	0.000300435	0.0205515	0.002770525	4.00035	0.00028698
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	494	0.0008935625	0.000299605	0.02261	0.0028004375	3.99693	0.00028652875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	495	0.000869755	0.00029947625	0.020464875	0.0027614375	3.99296	0.0002859125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	496	0.00085113375	0.0002993775	0.0185555	0.00272975	3.98876	0.00028531625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	497	0.00085036125	0.00029803125	0.0184895	0.002718	3.98567	0.0002842525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	498	0.00084968375	0.00029681875	0.018416625	0.0027071125	3.98256	0.00028333625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	499	0.0008488575	0.00029578375	0.01834275	0.00269765	3.97856	0.00028224
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	500	0.00084788125	0.00029464375	0.018270375	0.0026873125	3.97451	0.000281225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	501	0.00084745375	0.0002936875	0.018198625	0.002678475	3.97198	0.00028020125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	502	0.00084664625	0.000292725	0.018127375	0.002669625	3.96825	0.00027915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	503	0.0008459125	0.00029236625	0.018055625	0.0026656	3.96463	0.00027889125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	504	0.00084503625	0.00029144625	0.017988875	0.0026570875	3.96085	0.00027788875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	505	0.0008441775	0.0002905475	0.017920375	0.002648775	3.95695	0.00027692
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	506	0.00084348	0.0002890625	0.017878875	0.0026357875	3.95393	0.000275455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	507	0.00084273	0.0002882525	0.01781	0.0026281625	3.94997	0.0002746675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	508	0.00084218375	0.00028726375	0.017741875	0.0026190875	3.94821	0.0002736225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	509	0.000841575	0.00028638375	0.017689	0.0026111875	3.9454	0.0002726525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	510	0.00084138125	0.00028619625	0.017634875	0.0026110125	3.94329	0.00027237625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	511	0.00084098125	0.000284455	0.0176245	0.002595825	3.94303	0.00027090375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	512	0.00084007375	0.00028354625	0.017557	0.0025874375	3.93886	0.000269905
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	513	0.000839775	0.0002819975	0.017495625	0.002574075	3.93741	0.000268245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	514	0.0006923275	0.00028156	0.0186365	0.0027841625	3.93446	0.00026735875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	515	0.00083913875	0.00028114625	0.01743675	0.00256645	3.93122	0.00026731
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	516	0.0006918925	0.00028096375	0.018591125	0.00277815	3.92813	0.00026673625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	517	0.00083785375	0.00028037875	0.017304125	0.0025581375	3.92743	0.0002666825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	518	0.00083828	0.0002801775	0.0173685	0.0025576	3.92454	0.0002662425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	519	0.00083745625	0.00028007375	0.017281	0.0025552625	3.92145	0.00026629625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	520	0.000691205	0.00027995125	0.018500875	0.0027676	3.91744	0.00026579875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	521	0.00069148625	0.00027991	0.01854625	0.002768475	3.9136	0.0002655175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	522	0.0006908475	0.000279615	0.01845675	0.0027636875	3.911	0.0002653525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	523	0.00083680125	0.00027922625	0.01721625	0.0025474125	3.90803	0.00026538
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	524	0.0006904425	0.000278635	0.018414	0.00275465	3.90472	0.00026428375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	525	0.0008360975	0.00027826125	0.017152625	0.0025386625	3.90223	0.000264315
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	526	0.000690095	0.00027803875	0.018369875	0.002748675	3.89867	0.00026366875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	527	0.00083520125	0.00027776125	0.01708925	0.0025335625	3.89556	0.0002641525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	528	0.00083443375	0.00027707625	0.0170245	0.0025270125	3.892	0.00026353125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	529	0.0006896875	0.0002770375	0.018326	0.0027394375	3.88869	0.00026259375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	530	0.00083405875	0.00027694625	0.016965875	0.00252495	3.8857	0.00026354
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	531	0.00083357625	0.00027661125	0.016903	0.002521225	3.88246	0.00026321875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	532	0.0006892275	0.00027632	0.018282375	0.0027325125	3.8788	0.00026192375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	533	0.0008325425	0.0002761075	0.016786	0.0025148125	3.87544	0.00026293375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	534	0.0008328225	0.00027559	0.01684	0.002512025	3.87179	0.00026247875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	535	0.00083177875	0.00027553625	0.016727125	0.0025092125	3.86962	0.0002627025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	536	0.0006886475	0.00027503125	0.018238	0.002720975	3.86598	0.000260805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	537	0.00082963875	0.00027476625	0.016543375	0.0025000375	3.86252	0.0002619675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	538	0.00083033375	0.00027472125	0.016605375	0.0025007	3.85885	0.00026189875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	539	0.00082915	0.00027461375	0.01648625	0.002497825	3.85525	0.0002617225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	540	0.00083107875	0.00027453	0.016667625	0.00250015	3.85323	0.0002616075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	541	0.0006882875	0.00027444375	0.01819475	0.0027150875	3.85009	0.0002602025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	542	0.000687795	0.00027382625	0.018151625	0.0027089625	3.84766	0.0002595625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	543	0.00082845	0.00027373625	0.0164255	0.0024898	3.84466	0.0002607925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	544	0.00068743625	0.00027321375	0.01810825	0.002702875	3.84248	0.00025893125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	545	0.0008276275	0.00027292125	0.01636675	0.00248245	3.83987	0.00025990375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	546	0.00068703	0.00027268625	0.018065125	0.002697475	3.83624	0.00025845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	547	0.00068674125	0.000272225	0.018033375	0.0026925375	3.83254	0.00025798
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	548	0.00082691875	0.00027205	0.01630675	0.002474475	3.82911	0.00025895125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	549	0.000686005	0.00027141625	0.01794775	0.002683725	3.8257	0.000257325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	550	0.000686315	0.00027125875	0.017990125	0.0026836125	3.8224	0.000257225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	551	0.00082614	0.00027119875	0.016246625	0.0024666875	3.82123	0.0002584725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	552	0.0008258475	0.00027081	0.016192875	0.0024626625	3.8182	0.000258
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	553	0.00068564625	0.00027077375	0.017905	0.0026774125	3.81429	0.00025667875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	554	0.0008250675	0.0002702175	0.016134125	0.0024569625	3.81101	0.00025760625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	555	0.00068528	0.0002702125	0.017862875	0.0026717625	3.81368	0.00025609
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	556	0.000824335	0.00026930625	0.0160755	0.0024487	3.81023	0.0002566225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	557	0.00068487875	0.00026926875	0.01782	0.002663025	3.80869	0.00025538625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	558	0.00082195375	0.00026904875	0.01585925	0.00244345	3.80524	0.000255985
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	559	0.00068453	0.00026868	0.017777875	0.002657175	3.80216	0.0002548025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	560	0.0008235975	0.000268395	0.016017375	0.0024404625	3.79855	0.00025572
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	561	0.0008212625	0.00026836875	0.015853875	0.0024377	3.79841	0.00025523125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	562	0.0006841375	0.00026812	0.017735625	0.00265155	3.79555	0.00025422625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	563	0.000822795	0.00026764875	0.015960625	0.00243355	3.79257	0.00025496375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	564	0.0008207025	0.0002675675	0.015796125	0.0024303375	3.79005	0.00025435375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	565	0.00068378	0.0002675475	0.01769375	0.002645825	3.7862	0.00025361875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	566	0.0008223275	0.00026699625	0.015917	0.0024278	3.78318	0.0002543525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	567	0.00082017125	0.00026680375	0.015741	0.0024233	3.78033	0.00025353375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	568	0.000683405	0.00026654375	0.017652125	0.0026366375	3.77774	0.0002526675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	569	0.00081947	0.0002663825	0.015733	0.002419025	3.77501	0.000253225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	570	0.00068307375	0.00026610375	0.017614125	0.0026320375	3.77211	0.0002522375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	571	0.00081866875	0.00026583125	0.01567725	0.0024137125	3.77029	0.00025267875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	572	0.0006826475	0.0002654675	0.017572875	0.00262595	3.76779	0.00025185875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	573	0.000682475	0.00026503375	0.01753425	0.0026214125	3.76438	0.0002513925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	574	0.00068229375	0.00026467	0.017493375	0.0026173875	3.76139	0.00025105375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	575	0.00081787625	0.00026426125	0.0156215	0.0024002	3.75791	0.00025103
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	576	0.0006818925	0.00026394	0.017454	0.0026104375	3.75515	0.00025045875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	577	0.000681355	0.00026385625	0.017448	0.00261	3.7518	0.0002504625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	578	0.0008171575	0.000263355	0.015565625	0.002392025	3.74846	0.0002501275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	579	0.00068142	0.00026324875	0.01741225	0.002603775	3.74576	0.00024974125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	580	0.00068098875	0.00026286	0.017406875	0.0026009125	3.74297	0.00024944125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	581	0.000816385	0.0002626925	0.01551425	0.00238605	3.73968	0.00024943375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	582	0.00068057875	0.00026225625	0.0173665	0.0025949875	3.73713	0.00024881625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	583	0.00081567125	0.00026177875	0.015462	0.0023779125	3.73419	0.0002484425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	584	0.0006802175	0.00026176875	0.01732625	0.0025899875	3.73076	0.0002483725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	585	0.00067985375	0.0002617475	0.01728625	0.0025887375	3.72818	0.0002484825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	586	0.0008127925	0.0002616775	0.01602475	0.0023833875	3.72554	0.0002480575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	587	0.0006795425	0.000261295	0.017245875	0.0025840125	3.72258	0.0002480075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	588	0.0008152325	0.0002611575	0.015438875	0.00237265	3.72157	0.00024773625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	589	0.00081204375	0.00026082625	0.015966875	0.0023756375	3.71834	0.000247135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	590	0.00067905875	0.0002606975	0.017205375	0.0025781375	3.71598	0.0002474025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	591	0.00081449375	0.00026044625	0.015393	0.002366275	3.71298	0.00024707625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	592	0.00067863875	0.0002601375	0.017165125	0.0025725375	3.7121	0.000246845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	593	0.00081152375	0.00026008375	0.0159135	0.0023687875	3.71007	0.00024632625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	594	0.00067847875	0.00026002875	0.017128875	0.0025708	3.70645	0.00024674625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	595	0.00081355	0.00025967	0.015337375	0.0023592	3.70379	0.000246205
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	596	0.0006780025	0.00025936625	0.017088625	0.0025644	3.70227	0.0002460025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	597	0.00081076875	0.00025930125	0.015857125	0.0023616125	3.69962	0.0002454675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	598	0.00081285125	0.0002589425	0.015283625	0.0023525	3.6973	0.0002453925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	599	0.0006776	0.00025878375	0.017048875	0.00255865	3.69473	0.00024541125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	600	0.0008101175	0.00025859	0.015802375	0.002355025	3.69174	0.00024469625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	601	0.0006771975	0.00025824125	0.017009125	0.002553225	3.68797	0.0002448875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	602	0.00080927125	0.000257865	0.01574725	0.00234835	3.68508	0.000243885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	603	0.0006767825	0.0002576625	0.016969625	0.0025475125	3.68179	0.000244295
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	604	0.00080897625	0.00025738625	0.01576	0.002343625	3.67926	0.00024351875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	605	0.00067635875	0.00025690625	0.016930125	0.0025403875	3.67879	0.0002434925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	606	0.00080846125	0.0002566475	0.015705	0.002336825	3.67537	0.0002426675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	607	0.0006757275	0.00025637	0.016861	0.00253405	3.67274	0.000242925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	608	0.0006760725	0.00025632625	0.01689425	0.002534775	3.6698	0.0002429
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	609	0.00080786625	0.0002559425	0.01565125	0.0023303625	3.66673	0.00024187625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	610	0.0006753975	0.00025583	0.0168225	0.002528675	3.66388	0.00024236625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	611	0.0008072525	0.00025546875	0.01561	0.002326025	3.66103	0.00024127875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	612	0.00067502	0.00025529	0.016784125	0.0025232875	3.65792	0.00024181625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	613	0.00067478625	0.0002550275	0.016745375	0.00252015	3.65539	0.00024154625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	614	0.0008063475	0.00025449125	0.0155555	0.0023172875	3.65249	0.000240275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	615	0.00067437375	0.0002544025	0.016708	0.002514075	3.65006	0.00024092625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	616	0.0006738925	0.0002537425	0.01667025	0.0025077375	3.64724	0.00024023625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	617	0.00080559875	0.0002534425	0.0155015	0.002308025	3.64468	0.0002391925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	618	0.000673585	0.0002532875	0.016640375	0.0025030375	3.64175	0.00023978125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	619	0.000673235	0.00025276875	0.016602625	0.0024978375	3.63944	0.00023926125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	620	0.00080503375	0.00025254625	0.015448875	0.0022999625	3.63701	0.00023828875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	621	0.0006728525	0.00025222625	0.016567875	0.002492525	3.63468	0.00023871
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	622	0.00067251	0.000252025	0.016529625	0.0024898875	3.63434	0.00023863875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	623	0.0008045	0.00025193	0.015396125	0.002294175	3.63191	0.00023770375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	624	0.0008039575	0.00025109875	0.015342	0.0022866375	3.62926	0.00023678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	625	0.00067204625	0.00025075125	0.01649175	0.0024786375	3.62723	0.00023737125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	626	0.00080324375	0.000250465	0.01523725	0.0022798625	3.62427	0.00023612125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	627	0.0008034	0.00025041	0.0152885	0.0022802625	3.62157	0.00023599375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	628	0.00067198875	0.0002502875	0.016462875	0.0024741375	3.6183	0.00023696875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	629	0.00080272	0.00025001625	0.015201625	0.0022756875	3.61756	0.00023564625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	630	0.00067169125	0.0002499525	0.016426125	0.0024704375	3.6152	0.00023673875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	631	0.0006705825	0.0002493625	0.01627575	0.002461625	3.61282	0.00023597125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	632	0.00080196	0.00024933375	0.01515	0.0022693875	3.61072	0.000234885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	633	0.00067137875	0.00024928125	0.016388625	0.0024640375	3.6083	0.00023595625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	634	0.0006711525	0.00024885875	0.0163505	0.0024596	3.60559	0.00023552
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	635	0.000670315	0.0002488325	0.0162385	0.002456375	3.60265	0.00023545375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	636	0.00080146125	0.00024876875	0.01509825	0.0022640375	3.59958	0.000234215
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	637	0.00067001625	0.00024834375	0.016208875	0.0024514375	3.59692	0.00023497
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	638	0.00080080375	0.00024824625	0.01505625	0.002259675	3.59524	0.000233615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	639	0.0006707975	0.0002482275	0.016313125	0.002453525	3.59227	0.00023485125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	640	0.0006697	0.00024796625	0.01617225	0.0024474125	3.58976	0.00023458125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	641	0.0006694	0.00024793625	0.016136125	0.0024462	3.58736	0.0002346775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	642	0.00080032	0.00024765875	0.0150045	0.00225415	3.58611	0.00023298875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	643	0.000669005	0.0002473975	0.01609975	0.0024409	3.58304	0.00023412375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	644	0.0007996425	0.00024692625	0.014953375	0.002247425	3.58043	0.00023228375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	645	0.000668715	0.0002468775	0.016066125	0.0024357625	3.57782	0.0002336125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	646	0.0006683	0.00024635875	0.01603025	0.002430625	3.57581	0.00023309
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	647	0.000798825	0.0002458625	0.014902375	0.0022380625	3.57358	0.00023121625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	648	0.0006680125	0.000245835	0.016004625	0.002425475	3.57072	0.00023269125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	649	0.0006676775	0.00024549125	0.0159685	0.0024217375	3.56793	0.00023235875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	650	0.0006672	0.000245175	0.015864125	0.002416225	3.56535	0.0002321
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	651	0.0006675275	0.00024475625	0.015932125	0.00241485	3.56298	0.0002315525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	652	0.00079823125	0.0002447525	0.014852875	0.0022283625	3.56044	0.00023011875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	653	0.0007977575	0.00024473625	0.014803	0.0022274375	3.55977	0.00023079625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	654	0.00066694375	0.0002444625	0.015836375	0.0024097375	3.55712	0.00023135125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	655	0.0007966975	0.00024439875	0.014702625	0.002223175	3.55458	0.00023115
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	656	0.000667145	0.00024424375	0.0158955	0.002409725	3.5516	0.00023104625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	657	0.00079706125	0.00024409625	0.0147525	0.0022215	3.55036	0.0002301075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	658	0.0006666	0.00024393375	0.01580125	0.0024045375	3.54775	0.000230805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	659	0.0007960925	0.0002437975	0.014653125	0.00221755	3.54516	0.00023042875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	660	0.00066626375	0.0002434075	0.015766375	0.0023993875	3.54238	0.000230275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	661	0.000795345	0.000243105	0.0146035	0.0022112125	3.53951	0.000229815
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	662	0.0006659	0.000242895	0.01573125	0.002394325	3.53706	0.000229755
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	663	0.00079496	0.00024286	0.014555375	0.00220845	3.53614	0.00022979
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	664	0.00066556	0.00024238625	0.01569675	0.0023893125	3.53368	0.00022923875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	665	0.00079431375	0.00024204125	0.014508	0.0022011375	3.53068	0.0002288975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	666	0.000665185	0.00024185875	0.01566375	0.0023843875	3.52792	0.0002287175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	667	0.0007936875	0.00024151125	0.014461125	0.002196125	3.52532	0.00022857625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	668	0.0006648725	0.0002414325	0.01563	0.002380225	3.52297	0.00022828625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	669	0.00066451375	0.00024095	0.0155965	0.0023754625	3.52252	0.0002277925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	670	0.00079370625	0.00024072875	0.014412	0.0021891125	3.52509	0.00022773375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	671	0.0006641625	0.0002404225	0.015574375	0.0023705375	3.52282	0.00022713625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	672	0.00079307875	0.00024014625	0.014367	0.0021836125	3.52056	0.0002270925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	673	0.00066388125	0.00024006875	0.015539875	0.002366775	3.51829	0.0002267725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	674	0.0006634725	0.00023962	0.0155055	0.0023622625	3.51634	0.00022639125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	675	0.00079254	0.00023952375	0.0143285	0.0021779875	3.51391	0.000226395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	676	0.00079154625	0.0002392375	0.014396375	0.0021769	3.51173	0.0002261125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	677	0.00066308875	0.00023908625	0.015471125	0.00235705	3.50914	0.0002259325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	678	0.0007918525	0.00023879375	0.0142825	0.0021714875	3.50683	0.0002257
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	679	0.00079113125	0.0002385925	0.014353125	0.0021710625	3.50518	0.00022542875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	680	0.00066302375	0.00023858375	0.015436125	0.00235205	3.50284	0.0002254225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	681	0.00066272	0.00023808375	0.015402	0.0023471125	3.50068	0.00022492
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	682	0.000790305	0.00023789625	0.0143055	0.0021647125	3.49822	0.0002246525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	683	0.000662375	0.00023758375	0.0153695	0.0023422125	3.4961	0.0002244125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	684	0.00078886875	0.00023740375	0.0142075	0.002160225	3.49344	0.0002241625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	685	0.000789675	0.00023735375	0.014261	0.002159625	3.49353	0.0002241425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	686	0.00078927375	0.0002371975	0.0142515	0.0021593375	3.49123	0.00022392
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	687	0.00066187	0.0002370425	0.015335625	0.00233695	3.48901	0.00022385625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	688	0.0007883125	0.000236815	0.014165	0.0021547625	3.48656	0.00022350125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	689	0.0007877725	0.00023663625	0.014132875	0.00215345	3.4847	0.00022338375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	690	0.00066156	0.00023644375	0.015300875	0.0023312	3.48195	0.000223295
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	691	0.00078714625	0.0002363675	0.01408775	0.0021505625	3.47942	0.0002233575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	692	0.00078635875	0.00023589875	0.0140405	0.0021460625	3.47752	0.0002228375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	693	0.00066122625	0.000235735	0.015267625	0.0023246125	3.47525	0.000222515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	694	0.0007856625	0.00023529375	0.0139965	0.0021404875	3.47236	0.0002222725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	695	0.0006608325	0.0002351825	0.015237	0.0023193375	3.46992	0.00022193375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	696	0.0006606825	0.0002349175	0.015279875	0.0023163	3.46753	0.00022166375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	697	0.00066047125	0.0002346125	0.015302	0.002313375	3.46532	0.00022135625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	698	0.00078500625	0.0002346025	0.01395075	0.0021342	3.46345	0.00022151125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	699	0.000641565	0.00023460125	0.01406	0.002322975	3.46155	0.00022206
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	700	0.00064141	0.00023416375	0.014030875	0.0023185625	3.45869	0.00022157125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	701	0.00066019625	0.00023414375	0.015269125	0.002308725	3.45621	0.000220875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	702	0.00078441875	0.00023407375	0.01392475	0.002129675	3.45428	0.00022123625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	703	0.0006409925	0.00023398625	0.014002375	0.0023162875	3.45182	0.00022136375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	704	0.00066008875	0.0002337975	0.015246	0.002305325	3.44948	0.0002205275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	705	0.000640805	0.00023374	0.013981875	0.00231335	3.44752	0.00022109875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	706	0.000783905	0.00023368	0.0139105	0.002125925	3.44552	0.0002208175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	707	0.00064042625	0.00023331625	0.013953875	0.0023091125	3.44262	0.00022067
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	708	0.0006596	0.00023330625	0.015213	0.0023005125	3.44071	0.000220025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	709	0.00064019	0.00023309125	0.013924875	0.0023064375	3.43911	0.00022043875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	710	0.0006400675	0.000232965	0.01389825	0.0023051375	3.43721	0.00022022125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	711	0.00065919625	0.00023273875	0.015179	0.0022950375	3.43592	0.0002194625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	712	0.00065895625	0.0002327325	0.015146375	0.0022941	3.43334	0.0002195175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	713	0.00078306625	0.00023263625	0.01386825	0.002116825	3.43211	0.00021982625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	714	0.00063980125	0.0002325375	0.01387	0.0023008625	3.43004	0.00021978375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	715	0.0006586675	0.00023238125	0.015115125	0.00229045	3.42767	0.00021918125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	716	0.00078259	0.000232065	0.013823375	0.0021115375	3.42557	0.0002192025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	717	0.00065831	0.00023193	0.01508225	0.00228595	3.42344	0.00021871875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	718	0.00063947875	0.0002315575	0.01384175	0.00229215	3.42197	0.0002188275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	719	0.0007819175	0.000231395	0.01378025	0.0021054625	3.42152	0.00021849375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	720	0.00065789625	0.00023135375	0.0150495	0.00228045	3.42031	0.0002181225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	721	0.0006385025	0.00023121625	0.01373425	0.0022861	3.41797	0.0002186725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	722	0.0006391175	0.00023112625	0.013815875	0.0022878625	3.41598	0.00021837625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	723	0.0006575225	0.0002308825	0.0150175	0.0022758	3.41338	0.00021764875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	724	0.0006382	0.0002308075	0.013706625	0.002282	3.41379	0.00021822125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	725	0.000781185	0.00023073625	0.0137365	0.0020994625	3.41077	0.0002177775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	726	0.0006388625	0.00023073375	0.013788875	0.002283875	3.40874	0.00021796
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	727	0.00063857	0.000230485	0.013761625	0.00228105	3.40614	0.00021765875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	728	0.00065714	0.0002304575	0.014984625	0.0022715125	3.40418	0.00021721125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	729	0.00063779125	0.00023036625	0.01367875	0.0022776375	3.40203	0.00021776375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	730	0.0007805825	0.00023011875	0.0136925	0.0020938	3.40106	0.00021708125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	731	0.00065678	0.00022999125	0.014955125	0.00226695	3.39924	0.00021673625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	732	0.00063749875	0.00022991125	0.013652	0.002273175	3.39702	0.0002172725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	733	0.00065608625	0.0002296875	0.014941625	0.0022641375	3.39653	0.00021641125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	734	0.00077994125	0.00022961625	0.013649875	0.002089025	3.39471	0.0002166075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	735	0.00065581875	0.0002295875	0.014909875	0.002262475	3.39277	0.00021642875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	736	0.00063721625	0.00022949375	0.01362375	0.0022689875	3.39127	0.00021684
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	737	0.00065625375	0.000229405	0.014924875	0.0022614125	3.38889	0.00021619
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	738	0.00065575125	0.00022936625	0.01489275	0.0022601625	3.38603	0.00021622375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	739	0.00065539	0.000229165	0.014860875	0.0022577	3.38412	0.00021600375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	740	0.0006369625	0.000229095	0.013596875	0.002265025	3.38151	0.00021642375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	741	0.00077922125	0.00022903	0.013608125	0.0020836375	3.37951	0.00021596125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	742	0.00063650375	0.00022887375	0.013705	0.0022639	3.37793	0.0002161625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	743	0.00065507125	0.00022866125	0.014829	0.0022528125	3.37558	0.00021548625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	744	0.00063658875	0.00022863875	0.01356975	0.0022605625	3.3736	0.00021596375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	745	0.0007786975	0.00022842625	0.013565125	0.0020781125	3.37184	0.000215275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	746	0.0006546975	0.0002281825	0.01479775	0.002248125	3.36935	0.00021499875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	747	0.00063611125	0.00022815875	0.01367725	0.0022573375	3.36753	0.0002154775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	748	0.00063579875	0.0002278325	0.01365	0.0022538875	3.36519	0.00021514
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	749	0.000654455	0.0002277625	0.0147855	0.0022448	3.36301	0.00021464375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	750	0.00077801	0.00022766875	0.013522875	0.0020713625	3.36107	0.00021448875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	751	0.0006541275	0.00022739875	0.014758875	0.002241	3.35876	0.00021427125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	752	0.0006355	0.00022730125	0.013622625	0.0022488125	3.3567	0.00021463
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	753	0.0007775575	0.0002271875	0.013481	0.0020668125	3.35463	0.0002139625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	754	0.00065353	0.00022706	0.014696	0.0022366	3.35263	0.00021388375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	755	0.00063517125	0.0002269075	0.013598375	0.0022449	3.3509	0.00021421875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	756	0.00065378625	0.00022686	0.014727625	0.0022358375	3.34933	0.0002137125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	757	0.00077695375	0.00022667125	0.013438625	0.002062	3.34748	0.0002133575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	758	0.00065303625	0.0002266075	0.014664625	0.002232125	3.34553	0.00021341875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	759	0.00063490875	0.00022650625	0.0135715	0.002240875	3.34332	0.00021380625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	760	0.00065265875	0.0002261825	0.0146335	0.0022278875	3.34181	0.00021301125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	761	0.00063462	0.0002261075	0.013545	0.0022368625	3.34605	0.00021338875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	762	0.00077636375	0.000226	0.0133955	0.0020559375	3.34464	0.000212825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	763	0.0006523575	0.000225785	0.014602625	0.0022238625	3.34278	0.00021269375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	764	0.00063429875	0.00022570875	0.01351875	0.0022328875	3.34051	0.00021297125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	765	0.00065208375	0.0002255975	0.0145715	0.0022215125	3.33835	0.000212485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	766	0.000775735	0.00022541625	0.01335325	0.00205055	3.33651	0.00021227125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	767	0.00077482875	0.0002253125	0.013270625	0.0020482625	3.33464	0.0002124775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	768	0.0006339825	0.00022528375	0.013491875	0.0022286875	3.3327	0.000212545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	769	0.00065170375	0.00022517125	0.014541125	0.0022172875	3.33043	0.00021205125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	770	0.000651385	0.00022496375	0.0145105	0.0022147875	3.32936	0.00021179125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	771	0.00063375125	0.0002249025	0.0134655	0.0022249125	3.32827	0.00021214125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	772	0.00077526375	0.0002247975	0.0133125	0.002044825	3.32656	0.00021162
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	773	0.00065119875	0.0002246075	0.014480625	0.0022110625	3.32427	0.0002114275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	774	0.00063349875	0.000224555	0.013439	0.0022213375	3.32302	0.00021177125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	775	0.0006509	0.00022430375	0.014450125	0.002207825	3.32095	0.00021114125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	776	0.00077370625	0.00022394875	0.013238375	0.002035575	3.31906	0.00021172625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	777	0.0006506075	0.00022392125	0.01442075	0.0022039375	3.31669	0.00021069625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	778	0.000774555	0.00022387375	0.0132295	0.0020360625	3.31464	0.000211285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	779	0.00077427875	0.00022380375	0.0132675	0.00203475	3.31226	0.00021132625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	780	0.00065023875	0.0002234625	0.014390625	0.0021994375	3.31006	0.00021027
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	781	0.00077311125	0.00022329875	0.013196875	0.0020296875	3.30791	0.00021094
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	782	0.000649925	0.0002232175	0.01436075	0.002196675	3.30539	0.00021004625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	783	0.00077265875	0.000222955	0.013173125	0.0020261625	3.30388	0.00021061125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	784	0.00064959	0.00022260625	0.014330375	0.00219095	3.30164	0.0002093775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	785	0.00077207875	0.00022242375	0.013131125	0.00202125	3.30009	0.00021001125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	786	0.00064909	0.00022241875	0.01429075	0.0021878625	3.29809	0.00020922625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	787	0.00064931875	0.00022216625	0.01430075	0.002186625	3.29568	0.0002089325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	788	0.00064897375	0.00022207375	0.01427175	0.0021847125	3.29477	0.0002088625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	789	0.00064865625	0.00022165625	0.014242	0.0021805625	3.29306	0.000208495
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	790	0.000771445	0.00022156625	0.01309	0.0020137375	3.29117	0.0002093175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	791	0.00064778625	0.00022141	0.0141555	0.0021761875	3.29015	0.00020861625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	792	0.00077052875	0.00022137875	0.013021125	0.0020110875	3.28827	0.00020927
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	793	0.0006482875	0.000221215	0.01421275	0.002176225	3.28679	0.00020803875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	794	0.00064793125	0.00022111625	0.01418325	0.0021746375	3.2848	0.0002080775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	795	0.000646695	0.00022101125	0.014067375	0.002169925	3.28351	0.00020845125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	796	0.0006474925	0.00022099125	0.014125875	0.00217205	3.2817	0.00020818625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	797	0.00077075375	0.00022095	0.013049	0.002008125	3.2801	0.00020867875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	798	0.00064637125	0.0002208625	0.014055375	0.0021682375	3.27808	0.0002082825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	799	0.0007701075	0.00022080125	0.012981	0.0020058125	3.27605	0.00020862125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	800	0.0006471375	0.00022058625	0.014097	0.002168	3.27418	0.0002078025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	801	0.00064601	0.00022047875	0.0140265	0.002164375	3.27217	0.00020789125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	802	0.0007696175	0.00022022625	0.0129405	0.002000525	3.27002	0.0002080025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	803	0.00064569	0.0002200775	0.0139975	0.002160375	3.26818	0.00020748
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	804	0.000646915	0.00022007	0.014069875	0.0021631625	3.26619	0.00020724125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	805	0.0006453475	0.00021958125	0.01397	0.002155675	3.26478	0.00020692875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	806	0.00064502125	0.00021925125	0.013941375	0.00215225	3.26304	0.00020676125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	807	0.00064471	0.00021875875	0.013912	0.0021475125	3.26125	0.00020627125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	808	0.00076899625	0.000218485	0.012903625	0.001985975	3.25929	0.00020653625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	809	0.0006444125	0.00021835375	0.0138835	0.0021434875	3.25806	0.000205855
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	810	0.000768475	0.00021808	0.0128675	0.00198225	3.25635	0.00020615125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	811	0.00076737125	0.0002179375	0.012790875	0.00197985	3.25458	0.00020605
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	812	0.0007679825	0.0002178775	0.01282825	0.0019799875	3.26071	0.0002059
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	813	0.000643965	0.0002178425	0.01385425	0.0021386125	3.25875	0.0002053475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	814	0.0006436925	0.00021761875	0.013827125	0.002136075	3.25701	0.0002051125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	815	0.0007667025	0.00021749375	0.0127515	0.0019756375	3.25542	0.00020570875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	816	0.00076229	0.00021737375	0.01274275	0.0019798	3.25361	0.00020546625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	817	0.00076354125	0.00021722375	0.012779875	0.0019798625	3.25196	0.00020539375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	818	0.00064335	0.0002171	0.0137985	0.00213115	3.25013	0.00020454125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	819	0.00071098375	0.00021692375	0.01414875	0.0020572	3.24826	0.0002039775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	820	0.0007661125	0.00021680875	0.012712875	0.001969525	3.24641	0.00020491
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	821	0.00076168125	0.0002168	0.012704375	0.001974575	3.24423	0.0002048525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	822	0.0006427675	0.0002167625	0.013754125	0.0021270125	3.24258	0.0002041675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	823	0.00064300125	0.00021667875	0.013769875	0.0021269875	3.24075	0.00020410375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	824	0.000710695	0.00021662625	0.01411425	0.00205415	3.2389	0.0002036925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	825	0.0007656925	0.00021660875	0.01268275	0.0019674375	3.23688	0.00020480125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	826	0.00076290625	0.00021635	0.012740875	0.0019722	3.23597	0.000204465
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	827	0.0006428625	0.000216345	0.013731125	0.0021228875	3.23421	0.0002037425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	828	0.0007612925	0.00021633875	0.01267125	0.001970225	3.23262	0.00020428875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	829	0.00064254875	0.0002160975	0.013702875	0.0021201625	3.2308	0.00020355125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	830	0.0007650525	0.0002159825	0.01264375	0.0019617875	3.22897	0.00020414375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	831	0.0006423325	0.00021586375	0.013675875	0.0021175625	3.22745	0.00020333625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	832	0.00076088375	0.000215855	0.012633875	0.001965725	3.2256	0.00020370375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	833	0.00076453	0.00021554	0.012605125	0.0019576125	3.22388	0.0002036525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	834	0.00070773875	0.00021549375	0.013868125	0.00203985	3.22222	0.0002014
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	835	0.0006420125	0.00021544875	0.0136485	0.0021134875	3.22057	0.00020292125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	836	0.00071023875	0.0002154475	0.014078125	0.0020439375	3.21925	0.00020236625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	837	0.000759715	0.0002153825	0.01255875	0.0019606625	3.21748	0.00020330875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	838	0.00076024375	0.00021533625	0.01259675	0.00196095	3.21658	0.0002031425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	839	0.0006416925	0.0002151525	0.01362025	0.00211035	3.21518	0.00020264875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	840	0.0007074875	0.00021502375	0.013836	0.0020354	3.21381	0.00020091375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	841	0.00070977	0.00021497625	0.01404175	0.0020394	3.21167	0.00020177375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	842	0.0007639525	0.000214935	0.01256725	0.0019521625	3.21162	0.0002031675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	843	0.00075918125	0.00021489375	0.01252175	0.0019561375	3.20992	0.00020277375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	844	0.00075867	0.0002147525	0.0124846625	0.0019543875	3.20802	0.00020264125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	845	0.0006412275	0.00021467625	0.013594375	0.0021058625	3.20629	0.00020217125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	846	0.00070746625	0.00021466	0.013801625	0.00203175	3.20444	0.00020045875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	847	0.00070924375	0.00021438625	0.01400575	0.0020339125	3.20283	0.00020115625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	848	0.0006409325	0.00021433875	0.01356675	0.0021024875	3.20064	0.00020181875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	849	0.00075813	0.00021426375	0.012447925	0.0019498625	3.19865	0.00020211625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	850	0.0007070125	0.000214205	0.013774875	0.0020274875	3.19818	0.00019996875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	851	0.00075767625	0.00021411625	0.012540625	0.0019493875	3.19608	0.0002019375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	852	0.00070883125	0.00021396375	0.013973375	0.002029775	3.19426	0.00020070625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	853	0.00070643875	0.00021345625	0.013740625	0.0020208	3.19237	0.00019923125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	854	0.00070843	0.00021344625	0.013937875	0.002024875	3.19075	0.00020015625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	855	0.00070802	0.00021341375	0.013902875	0.0020239125	3.18883	0.00020028
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	856	0.000706005	0.00021319875	0.013719	0.0020181625	3.18793	0.0001991825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	857	0.00075655625	0.0002128675	0.0124740125	0.00193935	3.18627	0.0002004825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	858	0.00075705625	0.0002128125	0.01250325	0.0019383	3.18459	0.000200475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	859	0.0007055475	0.000212655	0.0136835	0.00201305	3.18281	0.00019859
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	860	0.0007559475	0.0002123375	0.0124366125	0.001934475	3.18129	0.00019987375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	861	0.00075548	0.00021231375	0.0124169375	0.0019340875	3.17983	0.00020004125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	862	0.0007549225	0.00021168	0.0123803125	0.0019283875	3.17778	0.000199545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	863	0.00070527875	0.00021159	0.013648125	0.002003775	3.17648	0.00019768625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	864	0.00075442125	0.00021111625	0.0123433625	0.00192325	3.17486	0.0001989275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	865	0.00070477125	0.00021105625	0.0136135	0.0019987875	3.17334	0.00019714375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	866	0.00075382125	0.00021056625	0.01230675	0.0019182375	3.17154	0.00019835
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	867	0.00075319625	0.00021012375	0.0122706875	0.0019140875	3.16953	0.00019788375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	868	0.00070431625	0.00021	0.013579	0.0019895875	3.16917	0.00019614375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	869	0.00070383	0.0002095625	0.013544375	0.0019853625	3.16754	0.000195675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	870	0.00075271375	0.00020917375	0.0122342875	0.0019058625	3.16602	0.00019704875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	871	0.00070337375	0.00020914375	0.013510375	0.0019813	3.16448	0.0001952325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	872	0.0007019875	0.0002091175	0.013479875	0.001981725	3.16271	0.00019516
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	873	0.0007023525	0.0002088875	0.013444125	0.00197785	3.16101	0.00019496625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	874	0.00070152	0.00020883625	0.013445875	0.001978775	3.15947	0.0001947125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	875	0.000752425	0.00020873875	0.0122077875	0.0019018875	3.15806	0.00019657625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	876	0.00070286	0.000208625	0.01347675	0.00197645	3.15622	0.0001946675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	877	0.0007011825	0.00020843625	0.013412625	0.0019749	3.15461	0.00019427375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	878	0.0007519025	0.00020822625	0.012172125	0.001897175	3.15282	0.0001960125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	879	0.00070073625	0.00020795125	0.013379375	0.001970325	3.1517	0.00019372875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	880	0.00075129	0.0002077925	0.01213595	0.0018930875	3.14977	0.00019555
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	881	0.00075072375	0.0002072775	0.0121001375	0.001888375	3.14895	0.00019515125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	882	0.0007002375	0.00020727375	0.0133455	0.0019642	3.14731	0.00019323875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	883	0.00075021375	0.0002070575	0.0120653125	0.001886025	3.14586	0.0001948825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	884	0.0007000625	0.000206985	0.013315375	0.001961275	3.14402	0.0001929125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	885	0.0007496275	0.00020682	0.01200875	0.00188405	3.14386	0.0001945925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	886	0.000749745	0.0002067375	0.0120306625	0.0018829	3.14305	0.00019454375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	887	0.00069969875	0.00020655	0.013283	0.0019570875	3.14137	0.00019245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	888	0.00074982125	0.000206375	0.011981075	0.0018799	3.13979	0.00019410125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	889	0.0006993225	0.0002060875	0.013250625	0.0019527125	3.13812	0.0001919525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	890	0.00074929375	0.00020587875	0.0119463875	0.00187535	3.13649	0.00019357625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	891	0.0006989225	0.00020567625	0.013237	0.001948725	3.13481	0.00019150875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	892	0.00074893625	0.00020552375	0.011912075	0.0018719125	3.1334	0.0001933925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	893	0.00069846625	0.00020525375	0.013204625	0.00194465	3.13223	0.00019105375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	894	0.00074842375	0.00020516625	0.01188785	0.0018684125	3.13109	0.00019299
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	895	0.0007480475	0.00020486625	0.0118563375	0.0018654625	3.12958	0.000192665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	896	0.000698195	0.00020484625	0.01317525	0.00194075	3.12757	0.00019060875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	897	0.00069776625	0.000204445	0.013142625	0.00193685	3.12577	0.0001901775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	898	0.00069690875	0.00020437625	0.01304825	0.0019342875	3.12523	0.00019024
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	899	0.000747535	0.00020436	0.0118224625	0.001860825	3.12373	0.0001921225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	900	0.00074718875	0.00020423125	0.0117911875	0.0018592125	3.12214	0.00019194375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	901	0.00069744875	0.00020395625	0.01310975	0.001932225	3.11999	0.00018959875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	902	0.00069710875	0.00020371875	0.01307725	0.0019296375	3.11834	0.00018949
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	903	0.0007465775	0.00020345875	0.0117571625	0.00185245	3.11673	0.00019112125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	904	0.0006964975	0.0002033575	0.013016125	0.00192545	3.11521	0.0001891525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	905	0.00074609875	0.00020295375	0.0117235375	0.0018478375	3.11451	0.00019063375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	906	0.0006960625	0.00020272875	0.0129845	0.0019197375	3.11412	0.00018875125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	907	0.00074577625	0.00020246375	0.01169025	0.0018433625	3.11305	0.0001900975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	908	0.0006956575	0.00020229	0.012953375	0.0019155625	3.1122	0.000188285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	909	0.00074531	0.00020199125	0.0116561875	0.001839025	3.1103	0.0001895725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	910	0.000742805	0.000201955	0.011524675	0.001837925	3.10833	0.00018961
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	911	0.00069524625	0.00020190125	0.0129215	0.001911775	3.10706	0.00018787
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	912	0.00074485625	0.00020177125	0.011623275	0.001836725	3.10567	0.00018929875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	913	0.00074396125	0.00020172125	0.0115737375	0.001836675	3.10402	0.0001891575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	914	0.0007443775	0.00020162625	0.011589775	0.0018349875	3.10229	0.00018904125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	915	0.00069480625	0.00020151	0.01288975	0.001907975	3.10068	0.0001875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	916	0.0007423625	0.0002014925	0.011491625	0.0018336625	3.09881	0.00018910625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	917	0.0007434	0.00020122875	0.0115416625	0.0018322125	3.09734	0.0001886325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	918	0.00074322	0.00020110875	0.0115551125	0.0018316625	3.09575	0.0001884725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	919	0.00069443125	0.00020107	0.012857125	0.0019037625	3.09537	0.0001870375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	920	0.0007418275	0.00020089875	0.01145985	0.0018284	3.09389	0.000188485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	921	0.00069402625	0.000200655	0.012825875	0.00189985	3.09396	0.00018658875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	922	0.00069373625	0.00020044875	0.01279575	0.0018975375	3.09231	0.00018650875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	923	0.0007414625	0.00020015875	0.0114271625	0.001821925	3.09065	0.00018792875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	924	0.0006933975	0.000200115	0.012764125	0.0018942	3.08897	0.00018613
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	925	0.0007408525	0.00019972875	0.0113944125	0.0018179375	3.08815	0.000187545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	926	0.00069303125	0.00019960875	0.012733375	0.0018895	3.08666	0.00018562875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	927	0.0007402725	0.00019922125	0.011362475	0.0018133125	3.08515	0.000187
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	928	0.00073983	0.00019866125	0.0113321	0.001808325	3.08377	0.00018639625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	929	0.0007393075	0.00019821875	0.011300175	0.00180425	3.08174	0.00018590125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	930	0.00073867625	0.0001979425	0.011267375	0.001801475	3.07997	0.00018557375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	931	0.000692475	0.0001976175	0.012703875	0.0018728875	3.07848	0.000183455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	932	0.0007381975	0.00019759125	0.011234775	0.0017981375	3.07696	0.000185185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	933	0.00073769375	0.00019751	0.0112047375	0.0017970125	3.07532	0.00018509
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	934	0.0006921275	0.00019717875	0.0126755	0.0018687625	3.0737	0.00018300375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	935	0.00073718625	0.000197035	0.0111733375	0.001792675	3.07241	0.00018456125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	936	0.00073676125	0.00019680875	0.0111428375	0.0017903625	3.07093	0.00018445875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	937	0.00069182	0.000196765	0.012644625	0.0018648	3.06973	0.00018255625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	938	0.0007362775	0.0001965025	0.0111138125	0.0017873625	3.068	0.000184245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	939	0.0006914775	0.000196405	0.012614	0.001861275	3.06649	0.0001822125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	940	0.0007356175	0.00019586	0.0110818125	0.0017816875	3.06484	0.00018359625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	941	0.00073414	0.000195665	0.011027725	0.0017819625	3.06339	0.00018348375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	942	0.000735045	0.00019540875	0.0110523125	0.0017775375	3.06231	0.0001831
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	943	0.000734585	0.000195285	0.0110582875	0.0017794375	3.06147	0.00018298625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	944	0.00073155125	0.000195235	0.0108741375	0.0017752	3.05985	0.00018285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	945	0.00073364625	0.00019523125	0.0109970625	0.0017779625	3.05823	0.00018299875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	946	0.0007331575	0.00019495625	0.0109760625	0.0017753375	3.05654	0.00018264125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	947	0.00073218625	0.000194865	0.0109201125	0.0017737625	3.05552	0.0001824125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	948	0.00073115375	0.00019474625	0.010844575	0.0017707875	3.05403	0.00018231875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	949	0.00073274	0.00019469	0.0109503625	0.0017728875	3.05243	0.00018234375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	950	0.00073173	0.00019456	0.0108993125	0.0017708	3.05139	0.00018205
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	951	0.00073084625	0.00019432125	0.0108161375	0.0017669125	3.05025	0.0001818575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	952	0.0007302725	0.0001938975	0.0107863875	0.0017630125	3.04925	0.00018143125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	953	0.00072993875	0.00019349125	0.0107656625	0.0017593375	3.04766	0.0001809725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	954	0.0007221175	0.00019340125	0.0106771625	0.001758	3.04617	0.000180755
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	955	0.000729575	0.0001930875	0.0107359375	0.0017556	3.04496	0.000180525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	956	0.00072182875	0.0001929175	0.0106488	0.001753625	3.04343	0.00018024
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	957	0.00072142875	0.00019248375	0.0106204625	0.00174965	3.04181	0.00017974875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	958	0.00072900625	0.0001921175	0.0107066375	0.0017473	3.04054	0.0001794475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	959	0.000721165	0.00019209375	0.0105944375	0.00174605	3.03866	0.00017934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	960	0.000727535	0.00019182375	0.0107037375	0.0017469	3.03767	0.00017892125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	961	0.00072856125	0.00019168625	0.0106775625	0.00174335	3.03621	0.0001789725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	962	0.00072062125	0.00019165625	0.010565825	0.0017420625	3.03454	0.00017883625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	963	0.0007266175	0.0001913675	0.0106462625	0.001742275	3.03407	0.00017847
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	964	0.00072701875	0.0001913575	0.0106742125	0.00174265	3.03596	0.000178455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	965	0.000719925	0.00019118875	0.0105374875	0.0017378125	3.03432	0.00017833
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	966	0.00072810625	0.00019117	0.0106489625	0.0017387125	3.03322	0.00017840625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	967	0.00072763875	0.00019114375	0.0107156	0.00173755	3.03167	0.00017829625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	968	0.0007191025	0.00019106625	0.0104817625	0.0017358625	3.03017	0.0001781675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	969	0.0007195875	0.0001908375	0.0105098	0.0017345	3.0285	0.00017793
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	970	0.00072785	0.0001907375	0.0106206125	0.001734775	3.02699	0.000177935
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	971	0.00071862375	0.0001905625	0.0104548375	0.001731425	3.02953	0.00017774375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	972	0.0007160675	0.00019023375	0.0103168375	0.001726625	3.02871	0.00017763375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	973	0.00071819875	0.00019015625	0.0104297875	0.0017277125	3.0269	0.00017729
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	974	0.0007253925	0.00019007875	0.010560975	0.00173045	3.0259	0.0001775775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	975	0.00071109875	0.0001898825	0.010070825	0.0017271125	3.02421	0.00017692875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	976	0.0007249625	0.00018985625	0.01053335	0.0017281875	3.02259	0.00017744875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	977	0.000712655	0.000189785	0.0101572625	0.001728175	3.0215	0.0001770075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	978	0.0007243825	0.00018958875	0.010505025	0.0017255625	3.01988	0.000177195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	979	0.00071554625	0.00018951375	0.0102905375	0.0017203875	3.01834	0.0001768175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	980	0.00071227875	0.0001895	0.0101478125	0.001725425	3.01688	0.00017646
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	981	0.000710815	0.0001894675	0.0100457125	0.001723325	3.01565	0.00017648125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	982	0.0007176875	0.00018936625	0.0104026625	0.001720925	3.0144	0.0001764025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	983	0.0007142675	0.0001892925	0.0102114	0.00171725	3.01315	0.00017671
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	984	0.00071190125	0.00018919	0.010122525	0.0017224875	3.01165	0.000176105
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	985	0.00071503875	0.00018917375	0.0102642625	0.0017172125	3.00999	0.00017648875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	986	0.0007115125	0.00018914875	0.0100969125	0.001721675	3.00864	0.0001761675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	987	0.00071726625	0.000189115	0.0103748375	0.0017184375	3.00715	0.00017639875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	988	0.0007230375	0.0001890075	0.0105879875	0.0017241375	3.00573	0.000176495
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	989	0.0007239325	0.0001889875	0.0104766625	0.0017202625	3.00412	0.0001765125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	990	0.00072594875	0.0001889775	0.010590875	0.0017221125	3.00489	0.0001762925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	991	0.00071382375	0.00018884	0.0101846875	0.0017131625	3.00345	0.00017623625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	992	0.0007146975	0.00018878625	0.010238525	0.001713675	3.00202	0.0001760375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	993	0.000716875	0.00018877375	0.0103503875	0.0017153125	3.00053	0.00017632625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	994	0.00072589625	0.00018865375	0.0106175125	0.0017200125	2.99907	0.00017587125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	995	0.000722675	0.00018861625	0.0105595	0.0017205125	2.99776	0.0001760675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	996	0.0007234625	0.000188545	0.0104526875	0.00171625	2.99642	0.00017603
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	997	0.00071634625	0.0001883625	0.010323525	0.00171155	2.99517	0.000175875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	998	0.00072220125	0.00018821625	0.0105311875	0.001716825	2.99376	0.000175625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	999	0.00071339625	0.00018815875	0.010157775	0.0017072375	2.99258	0.00017546375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1000	0.00071299375	0.000187735	0.01013115	0.0017034	2.99124	0.0001749925


==> results/dpt/torus/torus_hmc.txt <==
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1	0.0753979	0.0250166	1.19654	0.417157	51.4385	0.0216069
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	2	0.0567473	0.016015	0.628707	0.266128	38.8576	0.0140189
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	3	0.0476938	0.0155137	0.557155	0.26365	32.7682	0.0141007
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	4	0.0421248	0.0131525	0.420294	0.221054	28.9966	0.0120795
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	5	0.0382987	0.0117664	0.344515	0.196227	26.4082	0.0109393
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	6	0.0353978	0.00950694	0.277558	0.158164	24.451	0.00881673
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	7	0.0331023	0.00773125	0.226632	0.128551	22.8918	0.00713749
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	8	0.0312276	0.00651807	0.193705	0.108293	21.6282	0.0060216
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	9	0.0297043	0.00583241	0.171091	0.0967971	20.587	0.00539483
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	10	0.0283813	0.00522942	0.156247	0.0866711	19.6871	0.00484367
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	11	0.0272241	0.00484424	0.144491	0.0800881	18.9001	0.00449982
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	12	0.026224	0.00447503	0.156077	0.0738789	18.2177	0.00416346
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	13	0.0253263	0.00407671	0.152804	0.0672723	17.615	0.00378833
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	14	0.0200639	0.0038509	0.112912	0.0627029	17.0729	0.0035825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	15	0.0204277	0.00382708	0.11875	0.0623348	16.581	0.00357402
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	16	0.0245197	0.00374092	0.14058	0.0617192	16.1458	0.00346859
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	17	0.0197298	0.00365824	0.108436	0.059573	15.7586	0.00339364
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	18	0.0207963	0.00358801	0.122557	0.0586201	15.3989	0.0033448
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	19	0.0211886	0.0034524	0.126641	0.0565811	15.0686	0.00321608
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	20	0.0237995	0.00345126	0.129817	0.0569292	14.7709	0.0031957
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	21	0.0193934	0.00344207	0.104061	0.0560658	14.4955	0.00318845
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	22	0.019086	0.00326777	0.0994478	0.0532348	14.2343	0.00300671
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	23	0.0216127	0.00325819	0.124026	0.0535531	13.9773	0.00302445
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	24	0.0231711	0.00321037	0.120959	0.0529477	13.7423	0.00296267
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	25	0.018797	0.00311282	0.0943094	0.0507178	13.5133	0.0028483
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	26	0.0226107	0.00310264	0.121449	0.0511414	13.2992	0.00286503
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	27	0.0220898	0.0030774	0.125327	0.0506897	13.0954	0.0028434
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	28	0.0185127	0.00295158	0.089428	0.0480985	12.8958	0.00269181
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	29	0.0182439	0.00280434	0.0851151	0.0457066	12.7107	0.00254622
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	30	0.0180015	0.00268638	0.0826455	0.0437877	12.544	0.00243512
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	31	0.0177657	0.00257377	0.0794601	0.0419572	12.3812	0.00232452
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	32	0.0175581	0.00247356	0.0765648	0.0403242	12.2321	0.00222523
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	33	0.0173665	0.00241605	0.0800437	0.0393728	12.0948	0.00217027
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	34	0.0170116	0.0024036	0.111229	0.0390958	11.967	0.00216148
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	35	0.0171849	0.002395	0.092503	0.0390065	11.845	0.00215046
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	36	0.0168346	0.00236308	0.124482	0.0384198	11.721	0.00212325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	37	0.0166615	0.00229729	0.121683	0.0373554	11.6021	0.00205953
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	38	0.0164932	0.00224041	0.119795	0.0364309	11.4872	0.00200676
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	39	0.0163317	0.00218595	0.117493	0.0355492	11.374	0.00195634
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	40	0.0161785	0.00213299	0.114776	0.0346929	11.2662	0.00190562
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	41	0.0160223	0.00209258	0.112391	0.034041	11.1592	0.00186591
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	42	0.0158834	0.0020387	0.108581	0.0331655	11.0613	0.00180897
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	43	0.0157485	0.00198302	0.104803	0.0322616	10.9676	0.00175238
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	44	0.015611	0.0019333	0.101421	0.0314511	10.8699	0.00170161
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	45	0.0154816	0.00189428	0.0986068	0.0308102	10.774	0.00166369
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	46	0.0153519	0.00184246	0.0952632	0.0299701	10.6807	0.00161284
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	47	0.0152326	0.00179268	0.0919231	0.0291635	10.5922	0.00156047
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	48	0.0151164	0.00175541	0.0891757	0.028556	10.5073	0.00151963
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	49	0.0150025	0.00173659	0.0876922	0.0282484	10.4279	0.00150172
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	50	0.0149013	0.00171352	0.0850195	0.0278756	10.3539	0.00147809
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	51	0.0147875	0.00167515	0.0826208	0.0272494	10.2773	0.0014425
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	52	0.0146799	0.00163564	0.0801772	0.0266103	10.2014	0.00140244
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	53	0.0145713	0.00160834	0.0795307	0.026164	10.129	0.0013728
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	54	0.0144775	0.00158102	0.0773936	0.0257221	10.0609	0.00134189
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	55	0.0143822	0.0015636	0.0763906	0.0254396	9.99505	0.00132323
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	56	0.0142904	0.00153514	0.0743977	0.0249771	9.92989	0.00129078
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	57	0.0136435	0.00152994	0.0662467	0.0248484	9.87107	0.00128116
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	58	0.0135713	0.00151608	0.0648512	0.0246228	9.81352	0.00126389
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	59	0.0142082	0.00151317	0.0730132	0.0246174	9.75195	0.00126794
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	60	0.0137179	0.00149748	0.0665411	0.0243197	9.69089	0.0012527
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	61	0.0134992	0.00149713	0.0636297	0.0243106	9.63102	0.00124572
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	62	0.0141279	0.00149543	0.0727045	0.0243249	9.57346	0.00125196
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	63	0.0138752	0.00148253	0.0687562	0.024093	9.51637	0.00124185
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	64	0.0137964	0.00148222	0.067439	0.0240748	9.46193	0.0012396
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	65	0.0139571	0.00148038	0.0700212	0.0240706	9.40775	0.00123928
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	66	0.0140425	0.00147387	0.0710606	0.0239717	9.3556	0.00123331
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	67	0.0134272	0.00147205	0.0621652	0.0239052	9.30311	0.00121963
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	68	0.0133554	0.00144639	0.0608349	0.0234888	9.2533	0.00119502
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	69	0.0132853	0.00142472	0.0595491	0.0231361	9.20386	0.00117402
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	70	0.0132206	0.00139958	0.0582291	0.0227298	9.15659	0.00114879
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	71	0.0131549	0.00137544	0.057151	0.0223394	9.11004	0.00112535
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	72	0.0130896	0.00135576	0.0581965	0.0220216	9.06534	0.00110684
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	73	0.0130266	0.00132842	0.057018	0.0215784	9.02014	0.00108228
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	74	0.012964	0.00130683	0.0564817	0.0212289	8.97725	0.0010605
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	75	0.0129096	0.00129623	0.0557708	0.0210587	8.93785	0.00104885
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	76	0.0124541	0.00129371	0.0649469	0.0209661	8.89799	0.0010499
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	77	0.0124098	0.0012881	0.0642653	0.0208734	8.86049	0.00104418
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	78	0.0123644	0.00128583	0.0635455	0.0208367	8.8235	0.00104153
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	79	0.0128531	0.0012854	0.0548673	0.0208843	8.7877	0.00103709
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	80	0.0125003	0.00128484	0.0615382	0.0208339	8.74999	0.00103963
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	81	0.012317	0.00128113	0.0625139	0.020763	8.71291	0.00103665
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	82	0.0127482	0.00127425	0.0539925	0.0207062	8.67925	0.00102638
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	83	0.0128004	0.00127257	0.0540577	0.0206769	8.64779	0.00102291
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	84	0.0127024	0.00126587	0.0533655	0.020571	8.61584	0.00101745
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	85	0.0122766	0.00126357	0.0615426	0.020479	8.58277	0.0010205
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	86	0.0125468	0.0012565	0.0563445	0.0203963	8.5486	0.00101094
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	87	0.0126504	0.00124917	0.0525689	0.0202996	8.51439	0.00100076
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	88	0.0122304	0.00124877	0.0606926	0.0202389	8.48388	0.00100514
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	89	0.0121847	0.00123345	0.0597421	0.0199903	8.45188	0.000989989
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	90	0.0125976	0.00123018	0.0518018	0.0199906	8.41989	0.000984771
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	91	0.0121417	0.00121959	0.0588975	0.0197648	8.38964	0.000977019
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	92	0.0121015	0.00120856	0.0580336	0.0195855	8.3602	0.000963841
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	93	0.0120569	0.00120359	0.0577664	0.0195002	8.32951	0.000958619
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	94	0.0120138	0.00119127	0.0568259	0.019302	8.29797	0.000943486
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	95	0.0119735	0.0011765	0.0559034	0.0190638	8.26863	0.000927955
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	96	0.0119344	0.00116198	0.0550044	0.0188298	8.23915	0.000912147
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	97	0.011893	0.0011494	0.0541711	0.0186269	8.20864	0.000897382
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	98	0.0118539	0.00114269	0.0536304	0.0185174	8.18021	0.000889064
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	99	0.0118161	0.00113947	0.0533786	0.0184607	8.15285	0.000885987
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	100	0.0117797	0.00112944	0.0526542	0.0182981	8.12648	0.000874807
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	101	0.0117429	0.00112115	0.052071	0.0181623	8.09931	0.000866368
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	102	0.0114134	0.0011144	0.0532543	0.0180538	8.07483	0.000860456
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	103	0.0117099	0.00111001	0.0513989	0.0179817	8.04985	0.000855568
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	104	0.0113822	0.00110846	0.0526341	0.0179571	8.02437	0.000852479
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	105	0.0116769	0.00110268	0.0508813	0.0178614	8.00002	0.000848402
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	106	0.0114463	0.00110189	0.051513	0.01785	7.97561	0.000847146
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	107	0.01135	0.00109994	0.0519257	0.0178183	7.94926	0.000842629
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	108	0.0116439	0.00109109	0.0500931	0.0176743	7.92668	0.000836307
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	109	0.011318	0.00108997	0.0512043	0.0176562	7.90253	0.000831618
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	110	0.0114778	0.00108893	0.0503492	0.0176387	7.88069	0.00083494
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	111	0.0112882	0.00108327	0.0506211	0.017547	7.85963	0.000823868
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	112	0.0116102	0.00108277	0.0495857	0.0175388	7.83695	0.000827754
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	113	0.0115764	0.00107509	0.0490458	0.0174149	7.81409	0.000820632
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	114	0.0112551	0.00107501	0.0501756	0.0174119	7.7919	0.000816209
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	115	0.0115105	0.00107482	0.0494005	0.0174109	7.77007	0.000820837
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	116	0.0115419	0.0010698	0.0488498	0.0173298	7.74681	0.000815766
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	117	0.0112213	0.0010687	0.0496963	0.0173078	7.72388	0.000810308
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	118	0.0111923	0.00106318	0.0491924	0.0172184	7.70325	0.0008037
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	119	0.0111644	0.00105688	0.0486759	0.0171161	7.68328	0.00079652
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	120	0.0111354	0.00104936	0.0481148	0.0169946	7.66193	0.000789825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	121	0.0111093	0.00104098	0.0474997	0.0168591	7.64144	0.000781268
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	122	0.0110818	0.00103254	0.0469006	0.0167228	7.62111	0.000773096
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	123	0.011054	0.00103008	0.0464856	0.0166839	7.60064	0.000772382
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	124	0.0110251	0.00102114	0.0461614	0.0165396	7.58016	0.000765309
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	125	0.0109976	0.00101378	0.0457071	0.0164211	7.56073	0.000758383
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	126	0.0109669	0.0010024	0.0451444	0.0162371	7.53991	0.000748224
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	127	0.0109356	0.00099145	0.0446445	0.0160597	7.5191	0.00073928
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	128	0.0109089	0.000981728	0.0441082	0.0159024	7.49943	0.000730588
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	129	0.0108838	0.000973562	0.0436123	0.0157704	7.47975	0.000722432
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	130	0.0108594	0.000967268	0.0431219	0.0156691	7.46072	0.000714953
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	131	0.0105143	0.000966803	0.0395863	0.0156636	7.44404	0.000713888
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	132	0.0108369	0.000963497	0.0427469	0.0156089	7.42742	0.000709879
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	133	0.0104948	0.000961047	0.0392158	0.0155713	7.40984	0.00070881
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	134	0.0108136	0.00095774	0.0424876	0.015516	7.39264	0.000703598
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	135	0.0104762	0.000955338	0.0388661	0.0154797	7.37551	0.000703016
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	136	0.0107877	0.000953549	0.0422323	0.0154483	7.35865	0.000699666
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	137	0.0105346	0.000950749	0.0396097	0.0154005	7.34192	0.000697035
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	138	0.0107627	0.00094963	0.0419765	0.0153847	7.32476	0.000695585
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	139	0.0104542	0.000946444	0.0384885	0.0153356	7.30974	0.000696078
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	140	0.0107391	0.000943812	0.04164	0.0152903	7.292	0.000689944
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	141	0.0104324	0.000937999	0.0380899	0.0151992	7.27566	0.00068897
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	142	0.0107158	0.000936706	0.0411647	0.0151753	7.25903	0.000683059
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	143	0.0106512	0.000932151	0.0405076	0.0150969	7.24264	0.000676489
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	144	0.0106925	0.0009319	0.0407661	0.0150962	7.2272	0.000678363
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	145	0.010671	0.000931099	0.0404475	0.0150815	7.21178	0.000676502
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	146	0.0105546	0.000930773	0.0396011	0.0150734	7.19687	0.000677596
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	147	0.0104127	0.000930345	0.0376988	0.0150756	7.18256	0.000681782
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	148	0.0106254	0.000929705	0.0403517	0.0150549	7.16788	0.000674965
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	149	0.0106005	0.000927701	0.0401627	0.0150203	7.15227	0.000673447
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	150	0.0105768	0.000923174	0.0397841	0.0149478	7.13718	0.000669059
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	151	0.0103945	0.0009225	0.0373435	0.0149486	7.12449	0.000674563
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	152	0.0103751	0.000914479	0.0369846	0.0148191	7.1114	0.000667994
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	153	0.0103545	0.000907506	0.0366058	0.0147066	7.09734	0.000661115
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	154	0.0103361	0.000901195	0.0362961	0.0146043	7.08342	0.000654385
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	155	0.010318	0.000894006	0.0359402	0.0144882	7.06987	0.00064729
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	156	0.0102976	0.000887607	0.0355843	0.0143849	7.05577	0.000640714
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	157	0.0102806	0.000882021	0.0352374	0.0142947	7.04236	0.000634221
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	158	0.0102623	0.00088015	0.0349078	0.014265	7.02818	0.000630488
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	159	0.0102447	0.00087514	0.0345731	0.0141841	7.01419	0.00062512
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	160	0.0102273	0.000870383	0.0342674	0.0141075	7.00079	0.000620325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	161	0.010209	0.000864562	0.0339542	0.0140134	6.9876	0.000614709
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	162	0.0101909	0.00085878	0.0337313	0.01392	6.97478	0.000610145
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	163	0.0101533	0.000857119	0.0332901	0.0138927	6.96092	0.000609033
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	164	0.0101713	0.000855964	0.0334833	0.0138741	6.94807	0.000607989
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	165	0.0101343	0.000855236	0.0330292	0.0138625	6.93383	0.000607497
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	166	0.0101146	0.000849207	0.0327509	0.0137646	6.9203	0.000602551
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	167	0.0100959	0.000843794	0.0324821	0.0136768	6.90697	0.000597435
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	168	0.0100792	0.000838509	0.0321894	0.0135915	6.89356	0.00059234
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	169	0.0100648	0.000835094	0.031944	0.0135366	6.88208	0.000587963
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	170	0.0100504	0.000831674	0.031706	0.0134815	6.87047	0.000583355
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	171	0.0100341	0.000826742	0.0314392	0.0134018	6.85804	0.000577824
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	172	0.0100182	0.000822192	0.0311949	0.0133282	6.84655	0.000572775
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	173	0.0100032	0.000818228	0.0309581	0.0132642	6.83574	0.000568274
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	174	0.00998763	0.000812841	0.0307007	0.013177	6.82496	0.000562847
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	175	0.00997233	0.000808705	0.0305064	0.0131098	6.81451	0.000558801
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	176	0.00995593	0.000805358	0.0303859	0.0130556	6.8026	0.000554871
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	177	0.00993999	0.000801271	0.030146	0.0129896	6.79104	0.000549929
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	178	0.00992418	0.000798038	0.02998	0.0129376	6.78037	0.000546453
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	179	0.00989364	0.000797905	0.0296522	0.0129367	6.77023	0.000547028
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	180	0.0098786	0.000793739	0.0294338	0.0128687	6.75958	0.000543653
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	181	0.00990872	0.00079273	0.0297343	0.0128518	6.74927	0.000541282
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	182	0.00986453	0.000788937	0.029419	0.0127906	6.73958	0.00053998
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	183	0.00985048	0.000784446	0.0292996	0.0127175	6.72945	0.000535719
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	184	0.0098384	0.000780994	0.0291194	0.0126614	6.72028	0.000531817
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	185	0.00982252	0.000777888	0.0289325	0.0126109	6.70969	0.000528043
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	186	0.00980784	0.000774039	0.028736	0.0125487	6.6997	0.00052393
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	187	0.00979332	0.00077023	0.0285189	0.0124871	6.68967	0.000520075
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	188	0.00977909	0.00076741	0.028438	0.0124409	6.67964	0.000517411
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	189	0.00976761	0.000763836	0.0283469	0.0123825	6.67134	0.000514415
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	190	0.00975387	0.000758323	0.0281906	0.0122928	6.66185	0.000510141
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	191	0.00973941	0.000753363	0.0282215	0.0122124	6.65176	0.000506359
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	192	0.00972535	0.000749502	0.0281979	0.0121493	6.64266	0.000503483
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	193	0.00971097	0.000744602	0.0280114	0.0120699	6.63321	0.000499091
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	194	0.00969613	0.000740445	0.027881	0.0120026	6.6235	0.000495092
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	195	0.00968304	0.000736116	0.0278151	0.0119321	6.61458	0.000491308
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	196	0.00967122	0.000732666	0.0277422	0.011876	6.60592	0.000487996
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	197	0.00966024	0.000730248	0.0276251	0.0118365	6.5974	0.000485229
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	198	0.00961091	0.000730118	0.0273041	0.0118338	6.5891	0.000486031
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	199	0.00964879	0.000727839	0.0275018	0.011797	6.58026	0.000483009
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	200	0.00959794	0.000727273	0.0272071	0.011788	6.57106	0.000483064
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	201	0.00963689	0.00072701	0.027382	0.0117827	6.56277	0.000482314
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	202	0.00962395	0.000726936	0.0272395	0.0117815	6.55388	0.000482737
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	203	0.00958713	0.000724323	0.0270379	0.0117402	6.54548	0.000479541
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	204	0.00957592	0.000721135	0.0268576	0.0116886	6.53696	0.00047555
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	205	0.00956512	0.000717803	0.0267057	0.0116345	6.52913	0.000472005
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	206	0.00955204	0.000714927	0.0265729	0.0115879	6.52007	0.000469419
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	207	0.00953875	0.000711117	0.0264524	0.0115259	6.51137	0.000466189
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	208	0.00952675	0.000707925	0.0262722	0.0114744	6.50258	0.000462386
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	209	0.00951671	0.000706374	0.0261224	0.0114492	6.4944	0.000459178
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	210	0.00950685	0.000704175	0.0260132	0.0114134	6.4865	0.000456392
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	211	0.009496	0.000700328	0.0258362	0.0113511	6.47864	0.000452636
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	212	0.00948171	0.000696449	0.0256562	0.0112884	6.46923	0.000448953
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	213	0.00946888	0.000692625	0.025492	0.0112265	6.45998	0.000445547
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	214	0.00942709	0.000690237	0.0249909	0.0111893	6.45131	0.000442874
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	215	0.00943759	0.000690095	0.0251254	0.0111865	6.44323	0.000443497
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	216	0.00945781	0.000689832	0.0253528	0.0111815	6.43552	0.00044266
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	217	0.00941581	0.000688999	0.0248452	0.0111694	6.42761	0.000440903
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	218	0.00944761	0.000688201	0.0252224	0.0111553	6.41913	0.000441497
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	219	0.00940517	0.000686932	0.0247364	0.0111361	6.41174	0.000438776
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	220	0.00939202	0.000684224	0.0246018	0.0110925	6.40356	0.000435528
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	221	0.00938186	0.000682953	0.0245043	0.011072	6.39651	0.000433549
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	222	0.00937083	0.000680863	0.0245303	0.0110383	6.38883	0.000431058
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	223	0.00935982	0.00067817	0.024576	0.0109946	6.38176	0.000428503
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	224	0.00934946	0.000676421	0.0245215	0.0109661	6.37414	0.000426017
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	225	0.00933967	0.000676151	0.0244982	0.0109617	6.36677	0.000424685
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	226	0.00933045	0.000675643	0.0243608	0.0109538	6.35913	0.000423059
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	227	0.00932092	0.000674226	0.0242166	0.0109309	6.35159	0.0004213
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	228	0.00931079	0.000672835	0.0240842	0.0109085	6.34466	0.000419594
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	229	0.00929979	0.000670522	0.0239754	0.0108713	6.33739	0.000416895
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	230	0.00928804	0.000667854	0.0238325	0.0108282	6.3294	0.000414082
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	231	0.00927833	0.000666716	0.0239738	0.01081	6.32245	0.000412192
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	232	0.0092497	0.000665718	0.0237905	0.0107948	6.31523	0.000409896
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	233	0.00925879	0.000665605	0.0238124	0.0107927	6.30782	0.000410087
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	234	0.0092687	0.000665415	0.0238572	0.0107892	6.301	0.000410208
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	235	0.00924397	0.000663879	0.0236513	0.0107651	6.29503	0.00040722
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	236	0.00923775	0.000662438	0.0235537	0.0107419	6.28911	0.000405451
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	237	0.00923138	0.000661615	0.0234405	0.0107287	6.28306	0.00040373
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	238	0.00922352	0.000659706	0.0233042	0.0106979	6.27606	0.000401335
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	239	0.00921443	0.000657283	0.0231864	0.0106585	6.26936	0.000399024
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	240	0.00920428	0.000655124	0.0230917	0.0106233	6.26207	0.000396878
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	241	0.00919563	0.000653991	0.0230119	0.0106049	6.25552	0.00039582
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	242	0.00918712	0.000652592	0.0230308	0.0105822	6.24921	0.000394097
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	243	0.00915847	0.000651984	0.02458	0.0105731	6.24398	0.000392072
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	244	0.00915129	0.000651823	0.0248056	0.0105708	6.23841	0.000391708
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	245	0.00918033	0.000651769	0.0234482	0.010569	6.23304	0.000393379
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	246	0.0091731	0.000651494	0.0234368	0.0105645	6.22797	0.00039261
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	247	0.00916594	0.00065145	0.0236915	0.0105641	6.2232	0.000391969
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	248	0.009143	0.000650296	0.0249019	0.0105461	6.21729	0.000390633
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	249	0.00913268	0.000647573	0.0248038	0.010502	6.21069	0.000388812
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	250	0.00912374	0.000644667	0.024659	0.0104549	6.20421	0.00038642
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	251	0.00909436	0.000643915	0.0244621	0.0104435	6.19772	0.00038592
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	252	0.00910452	0.000642863	0.0244493	0.0104261	6.19117	0.000384553
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	253	0.0091139	0.000642606	0.0245299	0.0104216	6.18403	0.000384526
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	254	0.00908501	0.000642247	0.024328	0.0104166	6.17711	0.000384246
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	255	0.00907557	0.000641411	0.0242052	0.0104031	6.17019	0.000383123
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	256	0.00906782	0.000640589	0.0241049	0.0103899	6.16441	0.000381282
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	257	0.00906009	0.000639704	0.024023	0.0103757	6.15924	0.000379152
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	258	0.0090512	0.000637926	0.0238921	0.010347	6.15324	0.000377174
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	259	0.00904248	0.000635941	0.0237602	0.0103149	6.14764	0.000374983
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	260	0.0090332	0.000633619	0.0236478	0.0102773	6.14207	0.000372836
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	261	0.00902284	0.000631023	0.023519	0.0102352	6.1356	0.00037043
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	262	0.00901274	0.000628598	0.0233969	0.0101957	6.12921	0.000368009
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	263	0.0090025	0.00062658	0.023272	0.0101631	6.12253	0.000365737
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	264	0.00899388	0.000625016	0.0231432	0.0101379	6.1165	0.000363573
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	265	0.00898497	0.000622959	0.0230186	0.0101046	6.11035	0.000361438
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	266	0.00897747	0.000622146	0.0229342	0.0100913	6.10499	0.00036002
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	267	0.00897029	0.000621158	0.0228648	0.010075	6.09985	0.000358602
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	268	0.00896312	0.000619752	0.0227758	0.0100519	6.09505	0.000357158
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	269	0.00895443	0.000617429	0.0226564	0.0100142	6.08902	0.000355057
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	270	0.00894644	0.000615207	0.0225473	0.00997823	6.08373	0.000353123
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	271	0.00894061	0.000613711	0.022444	0.00995405	6.07894	0.000351337
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	272	0.00893384	0.000612134	0.0223623	0.00992868	6.07447	0.000349629
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	273	0.00892614	0.000609826	0.0222656	0.00989121	6.06927	0.000347661
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	274	0.00891685	0.000607493	0.0221784	0.00985346	6.06396	0.000345953
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	275	0.00890909	0.000606026	0.0221059	0.00982976	6.05905	0.000344375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	276	0.00890034	0.000603876	0.0220302	0.00979481	6.05379	0.000342941
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	277	0.00889193	0.000601645	0.0219639	0.00975843	6.04881	0.000341495
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	278	0.00888492	0.000599783	0.0218906	0.00972813	6.04438	0.00033997
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	279	0.00887813	0.000598339	0.0218318	0.00970451	6.0395	0.000338707
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	280	0.0088706	0.000596285	0.0217703	0.00967085	6.03459	0.000337285
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	281	0.00886248	0.000594157	0.0216789	0.00963634	6.02917	0.000335538
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	282	0.00885351	0.000591806	0.0215802	0.00959825	6.0233	0.000333915
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	283	0.00884463	0.000589385	0.0214742	0.00955899	6.01721	0.000331883
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	284	0.00883592	0.000587024	0.0213748	0.00952068	6.01123	0.000329999
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	285	0.00882593	0.000584073	0.0212678	0.00947274	6.00494	0.000327872
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	286	0.00881824	0.000582131	0.0211736	0.00944129	5.99969	0.000326096
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	287	0.0088101	0.000581916	0.0210894	0.00943797	5.99381	0.000325057
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	288	0.00878697	0.000581733	0.0208452	0.00943548	5.98766	0.000324818
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	289	0.00879332	0.000581479	0.0209329	0.00943122	5.98227	0.000324815
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	290	0.00880077	0.000581043	0.02102	0.0094239	5.97689	0.000324461
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	291	0.00877951	0.000579756	0.0207461	0.00940337	5.97136	0.000323055
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	292	0.0087721	0.000578079	0.0206434	0.00937621	5.96581	0.000321121
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	293	0.00876441	0.000577145	0.0205689	0.00936101	5.96048	0.00032011
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	294	0.00875623	0.000575206	0.0204863	0.00932948	5.95486	0.000318448
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	295	0.0087489	0.00057361	0.0203937	0.00930363	5.94971	0.000316907
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	296	0.00874147	0.000572475	0.020323	0.00928528	5.94468	0.000315433
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	297	0.00873436	0.000571391	0.0202343	0.00926779	5.94003	0.000313776
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	298	0.00872612	0.000570173	0.0201482	0.00924811	5.93487	0.000312151
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	299	0.00872027	0.000569346	0.0200627	0.00923469	5.9304	0.000310367
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	300	0.00871448	0.000569007	0.0199809	0.00922925	5.92595	0.00030912
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	301	0.00870859	0.000568996	0.0199105	0.00922915	5.92121	0.000307926
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	302	0.00870224	0.000567506	0.0198398	0.00920491	5.91656	0.000306462
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	303	0.0086956	0.000565721	0.0197551	0.00917595	5.91184	0.000304813
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	304	0.00868798	0.000563738	0.0196622	0.0091438	5.90684	0.000303015
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	305	0.00868062	0.000561991	0.0195783	0.00911548	5.90212	0.000301342
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	306	0.00867346	0.000560496	0.0194968	0.00909129	5.89773	0.000300019
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	307	0.00866698	0.000558817	0.0194267	0.00906399	5.89351	0.000299007
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	308	0.00866106	0.000557039	0.0193507	0.00903515	5.88935	0.000297794
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	309	0.00865456	0.000554799	0.0192797	0.00899872	5.88508	0.000296283
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	310	0.00839415	0.000553025	0.021802	0.0089526	5.88093	0.000297692
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	311	0.00864808	0.000552928	0.0192127	0.00896832	5.87713	0.000294833
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	312	0.00864273	0.000552121	0.0192561	0.00895497	5.87296	0.000294055
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	313	0.00863687	0.000551919	0.0194759	0.00895075	5.8694	0.000294199
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	314	0.00838872	0.000551705	0.0217134	0.00893125	5.86589	0.000296375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	315	0.00839867	0.000551605	0.0217935	0.00892921	5.8624	0.000296746
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	316	0.00863147	0.000550523	0.0194324	0.00892809	5.85902	0.000292994
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	317	0.00862647	0.000550089	0.0194007	0.00892091	5.85607	0.000292656
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	318	0.0083839	0.000550088	0.0216381	0.00890498	5.85254	0.000295259
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	319	0.00840256	0.000549808	0.0217414	0.0089	5.84866	0.000295073
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	320	0.00861478	0.000549786	0.0198327	0.00891587	5.84457	0.000292554
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	321	0.00862057	0.000549308	0.0194367	0.00890822	5.84084	0.000291846
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	322	0.00837864	0.000548612	0.0215708	0.00888106	5.83678	0.000294253
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	323	0.00860961	0.000548553	0.0198404	0.00889565	5.83251	0.000291722
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	324	0.00846846	0.000548253	0.0215212	0.00887506	5.82772	0.000292388
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	325	0.00846463	0.000548195	0.0215799	0.00887395	5.82334	0.000292
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	326	0.0084068	0.000547669	0.021639	0.0088653	5.81839	0.000292732
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	327	0.00860386	0.000547579	0.0198131	0.0088796	5.81444	0.000290892
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	328	0.00837411	0.000547464	0.0214959	0.00886236	5.81023	0.000293307
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	329	0.00859758	0.000547316	0.0198014	0.00887482	5.80608	0.000290443
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	330	0.00845975	0.000547108	0.0215706	0.00885621	5.80183	0.000290801
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	331	0.00841182	0.000547062	0.0216306	0.00885527	5.79814	0.000291681
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	332	0.00842669	0.000547011	0.021681	0.00885485	5.79399	0.000290763
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	333	0.00847051	0.000546933	0.0211216	0.00885458	5.79046	0.000291532
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	334	0.00842179	0.000546827	0.0216722	0.00885143	5.78666	0.000290876
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	335	0.00841639	0.000546625	0.021642	0.00884803	5.78284	0.000291023
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	336	0.00843226	0.000546498	0.0216577	0.00884665	5.77902	0.000290217
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	337	0.0083693	0.00054635	0.0214223	0.00884423	5.77575	0.000292516
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	338	0.00859117	0.000546143	0.0197652	0.00885532	5.77282	0.000289787
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	339	0.00836559	0.000545979	0.0213745	0.00883783	5.77029	0.000292216
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	340	0.00845465	0.000545649	0.0215729	0.0088324	5.76808	0.000289755
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	341	0.00836231	0.000545422	0.0213251	0.00882878	5.76602	0.000291579
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	342	0.00835052	0.000545406	0.0213173	0.00882854	5.76399	0.000292096
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	343	0.00834224	0.000545114	0.0214095	0.00882332	5.76167	0.000292184
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	344	0.00843849	0.000545041	0.021553	0.0088227	5.75866	0.000288614
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	345	0.00834556	0.00054501	0.0213098	0.00882206	5.75548	0.000292109
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	346	0.00835969	0.00054495	0.0212814	0.00882109	5.75232	0.000290947
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	347	0.00835584	0.000544929	0.0212789	0.0088208	5.74958	0.000291208
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	348	0.0083381	0.000544928	0.0216638	0.00882018	5.74689	0.000292135
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	349	0.00847287	0.00054473	0.0206701	0.00882033	5.74449	0.00028982
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	350	0.00845006	0.000544559	0.0215342	0.00881454	5.74139	0.00028883
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	351	0.00831521	0.00054455	0.021403	0.00881244	5.73754	0.00029038
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	352	0.0083179	0.000544384	0.0214625	0.00880997	5.73385	0.000290652
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	353	0.00858462	0.000544383	0.0197195	0.00882658	5.73061	0.000288761
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	354	0.00832067	0.000544013	0.0215132	0.00880411	5.72726	0.000290792
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	355	0.00832464	0.000543991	0.0215661	0.0088042	5.72374	0.0002908
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	356	0.00844296	0.000543976	0.0214967	0.00880518	5.72014	0.000287812
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	357	0.00833425	0.000543857	0.0216489	0.0088028	5.71696	0.000291037
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	358	0.00831172	0.000543755	0.0213274	0.00879951	5.71359	0.000289512
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	359	0.00857895	0.000543649	0.0196824	0.0088143	5.70988	0.000287984
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	360	0.00844628	0.000543616	0.0214838	0.00879923	5.70596	0.000287807
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	361	0.00832926	0.000543302	0.021592	0.00879374	5.70294	0.000290415
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	362	0.00830884	0.000543192	0.0212547	0.00879031	5.69934	0.000288557
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	363	0.00857272	0.000542863	0.0196438	0.00880122	5.69634	0.000287238
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	364	0.00830416	0.000542123	0.0211751	0.00877306	5.69301	0.000287446
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	365	0.00847548	0.000541915	0.0201242	0.00877624	5.68987	0.000287654
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	366	0.00856485	0.000541144	0.0195573	0.00877338	5.68716	0.000285739
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	367	0.00829915	0.000540899	0.0210956	0.00875329	5.68494	0.00028637
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	368	0.00847899	0.000540555	0.0197549	0.00875518	5.68203	0.000286262
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	369	0.00848334	0.000540478	0.0195333	0.00875458	5.67837	0.000285936
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	370	0.00829464	0.000539519	0.0210202	0.00873101	5.675	0.000285416
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	371	0.0085581	0.00053902	0.0194733	0.00873893	5.673	0.000284321
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	372	0.00848773	0.000538751	0.0193568	0.00872822	5.67066	0.000284048
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	373	0.00829023	0.000538444	0.0209484	0.00871354	5.66815	0.000284414
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	374	0.0082854	0.000537074	0.0208753	0.0086914	5.66492	0.000283247
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	375	0.00854948	0.000536992	0.0193877	0.00870605	5.66167	0.000282868
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	376	0.00828128	0.000536251	0.0208009	0.00867815	5.65873	0.000282187
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	377	0.00854318	0.000535862	0.01934	0.00868778	5.65597	0.000281878
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	378	0.00853625	0.000535271	0.0192976	0.00867827	5.65328	0.000281443
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	379	0.00827653	0.000534998	0.02073	0.00865791	5.65014	0.00028097
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	380	0.00827161	0.000534793	0.0206682	0.00865476	5.64742	0.000280643
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	381	0.00849294	0.000534457	0.0191363	0.00866151	5.64418	0.00027959
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	382	0.00852947	0.000533638	0.019228	0.0086518	5.64069	0.000280166
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	383	0.00826726	0.000533579	0.0205965	0.00863516	5.63777	0.000279574
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	384	0.00826226	0.000532267	0.0205295	0.00861401	5.63479	0.000278561
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	385	0.00852285	0.000532249	0.0191512	0.0086293	5.63174	0.000278729
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	386	0.00849781	0.000531773	0.0190135	0.00861997	5.62852	0.000277025
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	387	0.00851784	0.000531001	0.0190731	0.00860908	5.62553	0.000277363
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	388	0.00850813	0.000530984	0.0189889	0.00860891	5.62248	0.000276048
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	389	0.00825644	0.000530781	0.0204544	0.00858995	5.61957	0.000277271
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	390	0.00851232	0.00053075	0.0190149	0.00860506	5.61665	0.000276727
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	391	0.00850294	0.000530736	0.018962	0.00860443	5.6128	0.000275822
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	392	0.00825	0.00052935	0.0203994	0.00856686	5.60902	0.000276001
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	393	0.00824408	0.000527634	0.0203206	0.0085391	5.60523	0.00027462
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	394	0.00823883	0.000526346	0.0202653	0.0085183	5.60175	0.000273779
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	395	0.00823346	0.000525028	0.020194	0.00849701	5.59794	0.000272725
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	396	0.00822811	0.000523831	0.02012	0.0084777	5.59438	0.000271744
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	397	0.00822408	0.000523385	0.0200496	0.00847059	5.59154	0.000271118
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	398	0.00821881	0.000522029	0.0199799	0.00844867	5.58811	0.000269904
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	399	0.00821396	0.000520839	0.0199261	0.00842941	5.58532	0.000268722
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	400	0.00820976	0.000519762	0.0198547	0.00841204	5.58235	0.000267677
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	401	0.00820634	0.000518574	0.0197825	0.00839283	5.57921	0.000266571
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	402	0.0081977	0.000518168	0.0196415	0.00838663	5.57589	0.000264885
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	403	0.00820234	0.000517836	0.0197106	0.00838101	5.57251	0.000265443
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	404	0.00819272	0.000516854	0.0195731	0.00836538	5.56921	0.000263902
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	405	0.00818839	0.00051549	0.0195059	0.0083433	5.56654	0.000262793
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	406	0.0081837	0.00051441	0.0194352	0.00832587	5.56317	0.000261712
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	407	0.00817921	0.000513377	0.0193683	0.00830919	5.5601	0.000260656
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	408	0.0081752	0.000512279	0.0193023	0.00829147	5.55727	0.000259569
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	409	0.00817148	0.000511568	0.0192351	0.00828007	5.554	0.000258497
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	410	0.00816701	0.000510361	0.0191751	0.00826055	5.55093	0.000257492
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	411	0.00816178	0.000509363	0.0191147	0.00824446	5.54747	0.000256639
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	412	0.00815626	0.000508182	0.0190593	0.00822539	5.54406	0.000255835
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	413	0.00815101	0.000507087	0.0190096	0.0082077	5.54091	0.000255063
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	414	0.0081461	0.000506483	0.0189658	0.00819808	5.53795	0.000254516
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	415	0.0081421	0.000506132	0.0189134	0.00819257	5.53533	0.000253918
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	416	0.0081381	0.000505241	0.0188579	0.00817821	5.53276	0.000253058
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	417	0.00813326	0.000503901	0.0187922	0.00815655	5.52946	0.000252017
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	418	0.00812888	0.000502718	0.0187303	0.00813741	5.52634	0.000251068
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	419	0.00812327	0.000501367	0.0186917	0.00811552	5.52295	0.000250467
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	420	0.00811859	0.000500014	0.0186601	0.00809355	5.5199	0.000249802
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	421	0.00811358	0.000498437	0.0185972	0.00806801	5.51655	0.000248868
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	422	0.00810971	0.000496938	0.0185372	0.00804375	5.51384	0.000247889
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	423	0.00810574	0.000495738	0.0184841	0.00802433	5.51141	0.000247113
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	424	0.00810115	0.00049463	0.0184223	0.00800644	5.5086	0.000246309
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	425	0.00809692	0.000493672	0.018366	0.00799097	5.50607	0.000245395
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	426	0.00809343	0.000493127	0.0183137	0.00798223	5.50363	0.000244659
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	427	0.00808973	0.00049224	0.0182888	0.0079679	5.50148	0.000243963
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	428	0.008086	0.000492154	0.0182412	0.00796665	5.4989	0.000243727
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	429	0.00808228	0.000491274	0.0181856	0.00795248	5.49633	0.000243001
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	430	0.00807785	0.000490237	0.0181386	0.00793559	5.49321	0.000242278
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	431	0.00807433	0.000489627	0.0180836	0.00792575	5.49017	0.000241458
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	432	0.00807125	0.000489346	0.018026	0.00792132	5.48741	0.000240646
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	433	0.0080682	0.00048896	0.0179673	0.00791516	5.48467	0.000239823
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	434	0.00806493	0.000488789	0.0179087	0.00791251	5.48184	0.000238887
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	435	0.00806122	0.000488343	0.0178528	0.00790537	5.47892	0.000237913
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	436	0.00805787	0.000487691	0.0177969	0.00789487	5.4763	0.000236983
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	437	0.00805438	0.000486808	0.0177424	0.00788062	5.4739	0.000236215
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	438	0.00805024	0.000485889	0.017687	0.00786576	5.47126	0.000235486
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	439	0.00804575	0.000484803	0.017651	0.00784819	5.46838	0.000234674
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	440	0.00804289	0.000483957	0.017617	0.00783442	5.4663	0.000233995
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	441	0.00804012	0.000483587	0.0175738	0.00782842	5.46411	0.000233278
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	442	0.00803703	0.000483096	0.0175255	0.00782047	5.46155	0.000232572
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	443	0.00803441	0.000482354	0.0174744	0.00780847	5.45914	0.000231647
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	444	0.00803016	0.000481315	0.0174227	0.00779164	5.45637	0.000230822
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	445	0.00802618	0.000480655	0.0173675	0.00778102	5.45358	0.000230034
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	446	0.00798762	0.000479947	0.0175442	0.00777065	5.45083	0.00023116
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	447	0.00798432	0.000479742	0.017557	0.00776737	5.44833	0.000231199
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	448	0.00799362	0.000479715	0.0175206	0.00776685	5.44617	0.000230658
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	449	0.0080225	0.000479649	0.017313	0.00776476	5.44398	0.000229187
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	450	0.00798105	0.000479537	0.0175057	0.00776406	5.4411	0.000230574
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	451	0.00799064	0.000479283	0.0175061	0.00775991	5.43825	0.000230522
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	452	0.00797854	0.000479211	0.0174538	0.0077588	5.43578	0.000229907
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	453	0.00797628	0.000478715	0.0174062	0.00775075	5.43336	0.000229208
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	454	0.00801874	0.00047854	0.0172616	0.00774679	5.43091	0.00022838
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	455	0.00797354	0.000478246	0.0173679	0.00774314	5.42898	0.000228664
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	456	0.00801582	0.000477707	0.0172126	0.00773336	5.42668	0.000227594
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	457	0.00797008	0.000477584	0.0173426	0.00773245	5.42423	0.000228328
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	458	0.00799708	0.00047749	0.0173414	0.00773049	5.42144	0.000228543
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	459	0.00779275	0.000477017	0.0167471	0.00772085	5.41891	0.00022211
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	460	0.00801283	0.000476827	0.0171606	0.00771911	5.41646	0.000226751
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	461	0.00779529	0.000476795	0.0167244	0.00771722	5.41422	0.000222013
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	462	0.00796606	0.000476703	0.017305	0.00771812	5.41211	0.000227823
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	463	0.00779917	0.000476698	0.0167433	0.00771552	5.40992	0.000222535
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	464	0.00779065	0.000476642	0.0167198	0.00771472	5.40792	0.000221637
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	465	0.00779747	0.000476515	0.0167276	0.0077126	5.40615	0.000222146
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	466	0.00796273	0.000476335	0.0172807	0.00771219	5.40407	0.000227574
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	467	0.00778844	0.000476163	0.0167006	0.00770684	5.40158	0.000221294
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	468	0.00800855	0.0004757	0.0171123	0.00770088	5.39952	0.000226037
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	469	0.00780085	0.000475627	0.016631	0.00769797	5.39794	0.000221663
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	470	0.00795972	0.000475622	0.0172382	0.00770064	5.39585	0.000226897
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	471	0.00800028	0.000475567	0.0171931	0.00769899	5.39412	0.000226737
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	472	0.00778599	0.00047538	0.0166854	0.00769399	5.39202	0.000220838
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	473	0.00795693	0.000475378	0.0172062	0.00769666	5.39004	0.000226416
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	474	0.00800419	0.000475047	0.0171187	0.00769037	5.38801	0.000226025
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	475	0.00795394	0.000474701	0.0171661	0.00768563	5.38588	0.000225741
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	476	0.00778372	0.000474693	0.0166834	0.00768281	5.38383	0.000220304
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	477	0.00780245	0.000474511	0.0165396	0.00767981	5.38209	0.000220646
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	478	0.0078158	0.000474333	0.0164688	0.00767678	5.3804	0.00022083
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	479	0.00795174	0.00047429	0.017141	0.00767866	5.37807	0.000225342
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	480	0.00794986	0.000474169	0.0171401	0.00767637	5.37587	0.000225207
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	481	0.00778153	0.000474067	0.0166696	0.00767256	5.37341	0.00021987
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	482	0.00794708	0.000474041	0.0171241	0.00767391	5.3712	0.000225316
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	483	0.00781248	0.000473889	0.016458	0.00766951	5.36903	0.00022051
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	484	0.00780583	0.000473788	0.0164814	0.0076679	5.36664	0.000220173
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	485	0.00777905	0.000473766	0.0167008	0.00766749	5.36459	0.000219925
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	486	0.00780413	0.000473738	0.016493	0.00766717	5.36231	0.000220163
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	487	0.00794493	0.000473528	0.0170917	0.00766549	5.35973	0.000224845
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	488	0.00781832	0.000473464	0.0164191	0.00766296	5.35715	0.000220371
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	489	0.00780773	0.000473396	0.0164474	0.00766155	5.35473	0.000219858
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	490	0.00781011	0.000473302	0.0164404	0.00766	5.35246	0.000220048
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	491	0.00777689	0.000473238	0.0166919	0.00765896	5.34991	0.000219674
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	492	0.00794272	0.000473114	0.0170552	0.00765866	5.34742	0.000224459
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	493	0.00794057	0.000472919	0.0170213	0.00765545	5.34479	0.000223876
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	494	0.00793831	0.000472837	0.0169939	0.00765401	5.34254	0.000223428
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	495	0.00777493	0.000472836	0.0166794	0.00765246	5.3411	0.000219195
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	496	0.00793064	0.000472736	0.0168651	0.00765242	5.33974	0.000221588
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	497	0.00793193	0.000472682	0.0169015	0.00765149	5.33807	0.00022203
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	498	0.0079338	0.000472623	0.0169209	0.00765059	5.33631	0.0002223
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	499	0.00792804	0.000472621	0.0168307	0.00765052	5.33472	0.000221048
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	500	0.00782062	0.000472609	0.0163437	0.00764961	5.33304	0.000219767
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	501	0.00792522	0.000472498	0.0167876	0.00764857	5.33111	0.000220432
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	502	0.00793615	0.000472479	0.0169518	0.00764823	5.32959	0.000222725
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	503	0.00777316	0.000472304	0.0166499	0.0076438	5.32748	0.000218674
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	504	0.00792183	0.000471672	0.0167392	0.00763521	5.32549	0.000219727
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	505	0.00777076	0.000471671	0.0166511	0.00763353	5.3237	0.000218198
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	506	0.00782315	0.000471372	0.0162307	0.00763026	5.3223	0.000218508
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	507	0.00776861	0.000470846	0.0166453	0.00762003	5.3209	0.000217832
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	508	0.00791921	0.000470834	0.0166911	0.00762164	5.31984	0.000218959
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	509	0.00783391	0.000470491	0.0161189	0.00761724	5.31803	0.000217474
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	510	0.00791597	0.000470456	0.0166597	0.00761558	5.3165	0.000218695
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	511	0.00782531	0.000470053	0.016156	0.00760941	5.31456	0.000217428
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	512	0.00783067	0.000470034	0.0160987	0.00760979	5.31246	0.000217123
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	513	0.00776613	0.000469957	0.0166089	0.00760554	5.31046	0.000217384
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	514	0.00791248	0.000469638	0.0166184	0.0076023	5.30832	0.000218187
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	515	0.00782732	0.000469532	0.0161079	0.00760137	5.30638	0.000216927
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	516	0.00790971	0.000469453	0.0165901	0.00759932	5.30388	0.000217697
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	517	0.00776292	0.000469008	0.0165698	0.00759016	5.30174	0.000216835
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	518	0.00790647	0.000468775	0.0165509	0.00758834	5.29973	0.000217114
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	519	0.00790323	0.0004682	0.0165057	0.00757909	5.29788	0.000216445
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	520	0.00783695	0.000467958	0.0161329	0.00757589	5.29567	0.000214962
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	521	0.00775944	0.00046765	0.0165307	0.00756812	5.29435	0.000216195
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	522	0.00789985	0.000467648	0.0164607	0.00757025	5.29264	0.000215723
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	523	0.0078965	0.000467172	0.0164233	0.00756263	5.29116	0.0002153
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	524	0.00789331	0.000466687	0.0163767	0.00755482	5.28989	0.000214623
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	525	0.00775548	0.000466595	0.0164925	0.007551	5.2885	0.000215556
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	526	0.00783996	0.000466083	0.0161542	0.00754523	5.28713	0.000212974
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	527	0.00788911	0.000465938	0.0163307	0.00754276	5.28583	0.000213909
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	528	0.00788567	0.000465419	0.0162873	0.00753444	5.2843	0.000213238
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	529	0.00775154	0.00046535	0.0164514	0.0075308	5.28254	0.000214879
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	530	0.00787307	0.000465243	0.0162701	0.00753185	5.28071	0.000212219
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	531	0.00788148	0.000464771	0.0162411	0.00752401	5.27921	0.000212598
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	532	0.00787059	0.000464648	0.016235	0.00752224	5.27757	0.000211539
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	533	0.00774781	0.000464546	0.01641	0.00751782	5.27606	0.000214244
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	534	0.00784282	0.000464252	0.0161601	0.00751535	5.27498	0.000211352
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	535	0.00786864	0.00046423	0.0162064	0.00751548	5.27343	0.000210955
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	536	0.00787794	0.000464166	0.0161959	0.00751427	5.27177	0.000211824
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	537	0.00787483	0.000464085	0.0162134	0.00751306	5.27031	0.000211515
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	538	0.00787599	0.000463903	0.0161962	0.00751005	5.26893	0.000211599
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	539	0.00786622	0.000463769	0.0162089	0.0075079	5.26759	0.000210599
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	540	0.00774424	0.000463751	0.0163736	0.00750499	5.26617	0.00021375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	541	0.00786352	0.000463492	0.0161803	0.00750343	5.26507	0.000210171
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	542	0.007846	0.000463135	0.0161461	0.00749718	5.26358	0.000210075
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	543	0.00774092	0.000463115	0.0163416	0.0074947	5.26189	0.000213288
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	544	0.00773893	0.000463097	0.0163219	0.00749441	5.26002	0.000212997
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	545	0.0078614	0.000463044	0.0161614	0.00749612	5.25793	0.000209756
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	546	0.00773675	0.000462795	0.0162961	0.00748956	5.25597	0.000212783
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	547	0.00785805	0.000462424	0.0161524	0.00748596	5.2539	0.000209472
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	548	0.0078483	0.000462305	0.0161507	0.00748363	5.25227	0.000209351
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	549	0.00773451	0.000462153	0.0162623	0.00747919	5.25069	0.000212227
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	550	0.00785538	0.000461832	0.0161405	0.00747622	5.2495	0.000209104
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	551	0.00785043	0.000461689	0.01614	0.0074737	5.24802	0.000208787
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	552	0.00773154	0.000461549	0.0162261	0.00746942	5.2466	0.000211676
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	553	0.00785267	0.000461294	0.0161219	0.00746742	5.24468	0.000208683
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	554	0.00772953	0.000461164	0.0161925	0.00746324	5.24334	0.000211139
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	555	0.0077272	0.000461048	0.0161658	0.00746144	5.24162	0.000210649
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	556	0.00772548	0.000460611	0.0161318	0.00745441	5.24017	0.000210002
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	557	0.00772341	0.00046034	0.0161044	0.00745008	5.23861	0.000209651
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	558	0.00772183	0.000460127	0.0160855	0.00744665	5.23737	0.000209279
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	559	0.00771984	0.000459867	0.0160588	0.00744246	5.23597	0.000208825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	560	0.00771749	0.000459502	0.0160232	0.0074366	5.23415	0.000208279
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	561	0.0077153	0.000459015	0.0159854	0.00742876	5.23227	0.000207746
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	562	0.00771276	0.000458546	0.0159489	0.00742118	5.23022	0.000207234
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	563	0.00769652	0.000458428	0.0159153	0.00741978	5.22862	0.00020584
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	564	0.00769473	0.000458329	0.0159463	0.00741815	5.22679	0.000205574
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	565	0.00769231	0.000458151	0.0159632	0.00741522	5.22507	0.000205233
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	566	0.00771017	0.000457954	0.0159106	0.00741164	5.2238	0.000206641
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	567	0.0076985	0.000457738	0.0158668	0.00740843	5.2223	0.000205181
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	568	0.00770771	0.000457603	0.0158822	0.00740599	5.2209	0.000206261
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	569	0.00768747	0.000457598	0.0159233	0.00740619	5.2195	0.000204477
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	570	0.00770548	0.000457563	0.0158683	0.00740543	5.21858	0.000206067
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	571	0.00768963	0.000457545	0.0159355	0.00740538	5.21728	0.000204744
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	572	0.00768534	0.000457467	0.0159186	0.00740389	5.21564	0.000204238
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	573	0.00770051	0.00045737	0.0158622	0.00740237	5.21379	0.000204929
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	574	0.0077038	0.00045726	0.0158388	0.00740055	5.21234	0.000205496
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	575	0.00770194	0.000457009	0.0158314	0.0073965	5.21058	0.000204971
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	576	0.00768308	0.000456834	0.015884	0.00739362	5.20875	0.000203782
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	577	0.00768082	0.000456275	0.0158507	0.00738453	5.2069	0.000203461
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	578	0.00767863	0.000455725	0.0158245	0.00737559	5.20537	0.000203255
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	579	0.0076756	0.000454812	0.0157907	0.00736075	5.20335	0.000202771
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	580	0.00766367	0.000454036	0.015792	0.00734855	5.20129	0.000202334
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	581	0.00767246	0.000453966	0.0157534	0.00734704	5.19943	0.000202192
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	582	0.00766121	0.000453818	0.015794	0.00734508	5.19782	0.000202218
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	583	0.00766993	0.000453403	0.0157189	0.00733794	5.19647	0.000201662
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	584	0.00765883	0.000453316	0.0157604	0.00733698	5.19485	0.000201651
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	585	0.0076657	0.000453216	0.0157196	0.00733508	5.19331	0.000201419
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	586	0.0076676	0.000453029	0.0156988	0.00733194	5.19168	0.000201205
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	587	0.00765536	0.000452393	0.0157221	0.00732201	5.18963	0.000200989
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	588	0.00765304	0.000451902	0.0156851	0.00731411	5.18771	0.000200437
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	589	0.00765021	0.000451531	0.0156474	0.00730816	5.18571	0.000199908
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	590	0.00764706	0.000451047	0.0156106	0.00730037	5.18369	0.000199382
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	591	0.00764443	0.000450536	0.0155907	0.00729212	5.18209	0.000198987
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	592	0.00764216	0.000449864	0.0155558	0.00728124	5.18056	0.000198406
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	593	0.00764028	0.000449226	0.0155251	0.00727088	5.17923	0.000197898
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	594	0.0076385	0.000449	0.0155104	0.0072671	5.17802	0.000197648
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	595	0.00763606	0.000448588	0.0154795	0.00726046	5.17644	0.000197097
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	596	0.00763407	0.000448258	0.0154469	0.00725516	5.17487	0.000196634
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	597	0.00763182	0.000447837	0.0154128	0.00724838	5.17326	0.000196107
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	598	0.00762922	0.000447071	0.0153782	0.00723596	5.17147	0.000195517
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	599	0.00762617	0.000446265	0.0153432	0.00722291	5.16954	0.000194975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	600	0.00762355	0.000445489	0.0153118	0.00721033	5.16805	0.000194477
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	601	0.00762021	0.000444616	0.0152771	0.00719621	5.16612	0.000193921
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	602	0.00761692	0.000443613	0.0152433	0.00717995	5.16424	0.000193371
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	603	0.00761425	0.000442984	0.0152103	0.00716978	5.16275	0.000192791
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	604	0.0076133	0.000442754	0.0151795	0.00716608	5.16194	0.000192319
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	605	0.00761172	0.000442404	0.0151563	0.00716046	5.16076	0.000191851
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	606	0.0076073	0.000442352	0.0151341	0.00715947	5.15922	0.000191608
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	607	0.00760949	0.000442209	0.0151359	0.00715735	5.15766	0.000191556
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	608	0.00760446	0.000442158	0.0151196	0.00715622	5.15625	0.000191459
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	609	0.00760131	0.000441599	0.0150914	0.00714718	5.15455	0.000190934
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	610	0.00759881	0.000440848	0.0150585	0.00713502	5.1532	0.000190378
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	611	0.00759618	0.000440068	0.0150251	0.00712236	5.15161	0.000189861
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	612	0.00759379	0.000439346	0.0149915	0.00711069	5.14986	0.000189283
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	613	0.00759125	0.000438644	0.0149585	0.00709928	5.14819	0.00018876
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	614	0.00758885	0.000437953	0.0149251	0.00708807	5.14633	0.000188239
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	615	0.0075864	0.000437174	0.0148918	0.00707543	5.14441	0.000187787
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	616	0.00758445	0.000436556	0.0148607	0.00706536	5.14285	0.000187342
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	617	0.00758248	0.000435914	0.0148281	0.00705495	5.14116	0.000186869
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	618	0.00758046	0.000435091	0.0147974	0.00704157	5.13956	0.000186321
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	619	0.00757889	0.000434718	0.0147745	0.00703556	5.13843	0.000185946
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	620	0.00757787	0.00043429	0.0147544	0.00702861	5.13754	0.000185647
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	621	0.0075766	0.000433871	0.0147392	0.00702182	5.13659	0.000185283
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	622	0.0075755	0.000433609	0.0147174	0.00701761	5.13562	0.00018485
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	623	0.00757346	0.000432752	0.0146874	0.0070037	5.13422	0.000184335
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	624	0.0075714	0.000431993	0.0146558	0.0069914	5.13289	0.000183777
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	625	0.00756898	0.000431162	0.0146252	0.00697791	5.13155	0.000183259
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	626	0.00756655	0.000430631	0.014594	0.00696933	5.13016	0.000182714
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	627	0.00756433	0.000430189	0.0145688	0.00696216	5.12886	0.000182263
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	628	0.00756289	0.00042974	0.0145579	0.0069548	5.12796	0.00018199
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	629	0.00756065	0.000429433	0.014544	0.00694977	5.12667	0.000181745
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	630	0.00755858	0.000429192	0.0145199	0.00694587	5.12533	0.000181325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	631	0.00754758	0.00042875	0.0144814	0.00693844	5.1239	0.000180896
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	632	0.00755653	0.000428692	0.0145034	0.00693768	5.12236	0.000180976
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	633	0.00754943	0.000428546	0.0144984	0.00693506	5.12067	0.000180846
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	634	0.00755167	0.000428363	0.0145107	0.00693203	5.11908	0.000180768
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	635	0.00754566	0.000428362	0.0144534	0.00693219	5.11773	0.000180534
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	636	0.00754396	0.000428306	0.0144295	0.00693132	5.11619	0.000180433
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	637	0.0075541	0.000428277	0.0144946	0.00693086	5.11479	0.000180681
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	638	0.00754174	0.000428056	0.0144011	0.00692734	5.11338	0.000180172
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	639	0.00753977	0.000428015	0.0143731	0.00692671	5.11217	0.000180065
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	640	0.00753845	0.000428013	0.0143454	0.0069267	5.11112	0.000179999
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	641	0.00753641	0.00042767	0.0143169	0.00692115	5.10983	0.000179686
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	642	0.00753421	0.000427153	0.0142881	0.00691279	5.10834	0.00017937
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	643	0.00753184	0.000426894	0.0142597	0.0069086	5.10688	0.000179076
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	644	0.00752121	0.000426789	0.0141721	0.00690668	5.10527	0.000179311
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	645	0.00752297	0.000426683	0.0141952	0.00690498	5.1038	0.000179314
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	646	0.00751966	0.000426569	0.0141468	0.00690318	5.10262	0.0001789
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	647	0.0075292	0.000426393	0.01423	0.00690045	5.10131	0.000178805
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	648	0.00751752	0.000426306	0.0141204	0.00689896	5.09996	0.000178576
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	649	0.00752521	0.000426287	0.0141922	0.00689861	5.09857	0.000178837
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	650	0.00752717	0.000426188	0.0142039	0.00689709	5.09686	0.000178697
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	651	0.00751545	0.000425802	0.0140931	0.00689082	5.09555	0.000178134
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	652	0.00751349	0.000425392	0.0140708	0.0068842	5.09434	0.000177712
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	653	0.00751187	0.000425361	0.0140472	0.00688376	5.09311	0.000177315
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	654	0.00750979	0.000425242	0.0140278	0.00688187	5.09175	0.000176947
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	655	0.0075083	0.000425089	0.0140021	0.00687943	5.09052	0.000176636
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	656	0.00750682	0.000424993	0.01398	0.00687788	5.08935	0.000176302
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	657	0.00750494	0.000424584	0.0139561	0.00687126	5.08792	0.000175847
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	658	0.0075032	0.000424249	0.0139347	0.00686586	5.08673	0.00017545
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	659	0.00750116	0.000424008	0.0139131	0.006862	5.08542	0.00017516
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	660	0.00749893	0.000423688	0.0138915	0.00685687	5.08414	0.000174874
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	661	0.00749708	0.000423553	0.0138684	0.00685475	5.08294	0.000174475
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	662	0.00749471	0.000423111	0.0138481	0.00684761	5.0816	0.000174112
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	663	0.00749266	0.000422983	0.0138294	0.00684559	5.08019	0.000173734
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	664	0.00749115	0.000422778	0.0138069	0.00684232	5.07915	0.000173342
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	665	0.00748976	0.000422497	0.0137812	0.00683777	5.07786	0.000172855
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	666	0.00723784	0.000422377	0.0133812	0.00683709	5.0766	0.00016825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	667	0.00748776	0.000422158	0.0137585	0.00683229	5.07546	0.000172455
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	668	0.00748608	0.000422145	0.013744	0.00683219	5.07446	0.000172123
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	669	0.0074852	0.00042208	0.0137196	0.00683118	5.07384	0.000171713
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	670	0.00723633	0.00042195	0.0133654	0.00683017	5.07269	0.000167999
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	671	0.0074848	0.000421887	0.0137014	0.00682804	5.07153	0.000171341
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	672	0.00723499	0.000421874	0.0133569	0.00682896	5.0705	0.00016799
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	673	0.00723405	0.000421637	0.0133405	0.0068251	5.06937	0.00016776
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	674	0.0074838	0.000421616	0.0136803	0.00682368	5.06857	0.000170981
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	675	0.00748213	0.000421412	0.0136615	0.0068204	5.06746	0.000170645
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	676	0.00723302	0.000421284	0.0133212	0.00681937	5.06643	0.000167493
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	677	0.00747604	0.000421161	0.0135954	0.00681632	5.06535	0.000170186
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	678	0.00748043	0.000421098	0.0136393	0.00681534	5.0644	0.000170368
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	679	0.00747483	0.000421056	0.0135753	0.00681467	5.06338	0.000170091
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	680	0.00747906	0.00042104	0.01362	0.00681444	5.0623	0.000170217
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	681	0.00747132	0.000421032	0.0135321	0.00681442	5.06097	0.000170138
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	682	0.00747262	0.000421004	0.0135483	0.00681391	5.05973	0.000169983
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	683	0.00747379	0.000420977	0.0135625	0.00681342	5.05828	0.000169972
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	684	0.00747794	0.000420896	0.0136062	0.00681214	5.05702	0.00017009
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	685	0.00747683	0.000420879	0.0135959	0.00681181	5.05575	0.000170033
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	686	0.00723149	0.000420863	0.0133028	0.00681253	5.05456	0.000167263
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	687	0.00723024	0.000420671	0.0132841	0.00680941	5.05346	0.000167027
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	688	0.00746927	0.000420545	0.01351	0.00680654	5.05249	0.00016986
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	689	0.00722911	0.000420335	0.0132669	0.00680395	5.05113	0.000166794
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	690	0.00746745	0.000420027	0.0134894	0.00679811	5.04964	0.00016957
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	691	0.00722807	0.000419929	0.0132507	0.00679738	5.04818	0.000166467
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	692	0.00722667	0.000419628	0.0132331	0.00679252	5.04664	0.000166132
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	693	0.00723928	0.000419533	0.0131165	0.0067907	5.04527	0.000165259
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	694	0.00746524	0.000419507	0.013464	0.00678969	5.0437	0.000169134
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	695	0.00722589	0.000419419	0.0132174	0.00678913	5.04218	0.000165783
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	696	0.00746372	0.00041941	0.0134429	0.00678814	5.04092	0.000168786
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	697	0.00746163	0.000419093	0.0134256	0.00678297	5.03985	0.000168526
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	698	0.00722485	0.000419084	0.013198	0.00678371	5.03875	0.0001654
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	699	0.00722367	0.00041877	0.0131797	0.00677864	5.03778	0.000165052
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	700	0.00722295	0.000418686	0.0131613	0.0067773	5.03665	0.000164795
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	701	0.00722208	0.000418604	0.0131423	0.00677602	5.03539	0.000164462
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	702	0.0074596	0.000418568	0.0134016	0.00677447	5.03428	0.000168081
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	703	0.00745812	0.00041846	0.0133812	0.00677278	5.03292	0.000167748
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	704	0.00745691	0.000418237	0.0133594	0.0067692	5.03152	0.000167451
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	705	0.00722065	0.000418203	0.0131221	0.00676952	5.03035	0.000164125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	706	0.00720367	0.000418158	0.0128787	0.00676942	5.0293	0.000160569
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	707	0.00721969	0.000417965	0.013103	0.00676568	5.02808	0.000163835
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	708	0.00745527	0.000417872	0.0133348	0.00676329	5.02689	0.000167085
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	709	0.00720458	0.000417841	0.0128709	0.00676423	5.02577	0.000160187
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	710	0.00720252	0.00041781	0.0128655	0.00676375	5.02439	0.000160304
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	711	0.00721883	0.000417672	0.0130834	0.00676094	5.023	0.000163519
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	712	0.00720131	0.00041754	0.012848	0.00675939	5.02141	0.000160009
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	713	0.00720543	0.000417471	0.0128672	0.00675814	5.02023	0.000159927
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	714	0.00721811	0.000417384	0.0130655	0.00675629	5.01908	0.000163203
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	715	0.00720604	0.000417348	0.0128626	0.00675612	5.01775	0.000159916
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	716	0.00720029	0.000417341	0.0128326	0.00675617	5.01662	0.000159722
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	717	0.00745288	0.000417295	0.0133106	0.00675396	5.01564	0.000166717
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	718	0.00719931	0.000417076	0.0128152	0.00675188	5.01443	0.000159404
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	719	0.00720671	0.000417022	0.012863	0.00675079	5.013	0.000159879
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	720	0.007217	0.000416979	0.0130481	0.00674971	5.01197	0.000162891
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	721	0.00719862	0.000416862	0.012798	0.00674842	5.0112	0.000159092
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	722	0.0072158	0.000416791	0.0130284	0.00674668	5.0104	0.00016259
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	723	0.00745113	0.000416732	0.013286	0.00674483	5.00913	0.000166256
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	724	0.00721448	0.000416714	0.0130084	0.00674545	5.00815	0.000162252
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	725	0.00721322	0.00041664	0.0129928	0.00674429	5.00728	0.000161936
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	726	0.00720726	0.000416629	0.0128719	0.00674434	5.00636	0.000159909
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	727	0.00724021	0.000416524	0.0128478	0.00674166	5.00549	0.000162157
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	728	0.00721194	0.000416501	0.0129786	0.00674207	5.00457	0.000161622
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	729	0.00721115	0.000416435	0.0129616	0.00674104	5.00349	0.000161398
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	730	0.00719739	0.000416429	0.0127799	0.00674141	5.00238	0.000158827
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	731	0.00720745	0.000416389	0.0128795	0.0067404	5.0015	0.00015998
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	732	0.00720998	0.00041638	0.0129343	0.00674016	5.00051	0.000160838
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	733	0.00721015	0.000416348	0.0129442	0.00673968	4.99972	0.000161087
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	734	0.00720949	0.000416262	0.0129163	0.00673824	4.99846	0.000160464
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	735	0.00744869	0.000416225	0.01326	0.00673659	4.9973	0.000165786
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	736	0.00719626	0.000416125	0.012764	0.00673647	4.99683	0.000158583
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	737	0.0072086	0.000416099	0.0128979	0.00673562	4.99658	0.000160175
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	738	0.00720787	0.000416088	0.0128811	0.00673548	4.99618	0.00016
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	739	0.00719544	0.000415881	0.0127501	0.00673249	4.9956	0.00015836
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	740	0.00744661	0.000415607	0.0132396	0.00672656	4.99469	0.000165439
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	741	0.00719424	0.000415471	0.0127327	0.00672583	4.99384	0.000158109
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	742	0.00719342	0.000415319	0.0127177	0.00672337	4.99311	0.000157883
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	743	0.00719262	0.000415188	0.0127005	0.00672128	4.99227	0.000157618
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	744	0.00744412	0.000415051	0.0132142	0.00671759	4.99148	0.00016501
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	745	0.00719164	0.000414985	0.0126838	0.00671799	4.99066	0.000157396
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	746	0.00719022	0.000414737	0.0126662	0.006714	4.9901	0.000157157
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	747	0.00744186	0.000414447	0.0131892	0.00670781	4.98943	0.000164555
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	748	0.00718895	0.000414418	0.0126485	0.00670881	4.98873	0.000156934
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	749	0.00744006	0.000414126	0.0131689	0.00670262	4.98763	0.000164253
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	750	0.00718787	0.000414112	0.0126314	0.00670385	4.98693	0.000156695
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	751	0.00743875	0.00041411	0.0131538	0.00670241	4.98623	0.000164164
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	752	0.0074373	0.000413905	0.0131363	0.00669912	4.98559	0.000163991
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	753	0.00718664	0.000413851	0.0125965	0.00669963	4.98479	0.000156252
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	754	0.00718704	0.000413824	0.0126144	0.00669917	4.98393	0.000156429
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	755	0.00724091	0.000413784	0.012615	0.006697	4.98358	0.000159484
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	756	0.00718614	0.00041372	0.012586	0.0066975	4.98328	0.000156101
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	757	0.0071867	0.000413698	0.0125976	0.00669715	4.98273	0.000156183
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	758	0.00743591	0.000413572	0.013113	0.00669374	4.98195	0.000163603
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	759	0.00718504	0.000413311	0.0125695	0.00669088	4.98114	0.000155853
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	760	0.00743426	0.000413107	0.0130894	0.00668621	4.98027	0.000163226
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	761	0.00718472	0.00041297	0.0125547	0.00668529	4.97924	0.000155595
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	762	0.00718463	0.000412815	0.012542	0.00668275	4.97811	0.000155402
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	763	0.00718434	0.000412643	0.012531	0.00667993	4.97687	0.000155235
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	764	0.00743239	0.000412553	0.0130667	0.00667724	4.97555	0.000162818
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	765	0.00718271	0.000412527	0.0125037	0.00667806	4.97473	0.000154864
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	766	0.00718353	0.000412509	0.0125191	0.00667774	4.97391	0.000155011
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	767	0.00718186	0.000412385	0.0124906	0.00667574	4.97306	0.000154624
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	768	0.00743066	0.000412233	0.0130453	0.00667209	4.97215	0.000162447
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	769	0.00718058	0.000411997	0.0124778	0.00666944	4.9713	0.000154357
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	770	0.00738304	0.000411918	0.012726	0.0066687	4.97047	0.000161456
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	771	0.0073818	0.000411894	0.0127152	0.00666836	4.9697	0.00016142
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	772	0.0074287	0.000411801	0.0130233	0.00666512	4.9688	0.000162059
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	773	0.00738457	0.000411796	0.0127401	0.00666664	4.96778	0.000161462
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	774	0.00717955	0.000411722	0.0124707	0.00666495	4.96686	0.000154181
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	775	0.00742671	0.000411526	0.0130006	0.0066607	4.96565	0.000161722
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	776	0.00738004	0.00041141	0.012696	0.00666049	4.96438	0.000161061
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	777	0.00738579	0.000411397	0.0127389	0.00666009	4.96346	0.000161031
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	778	0.00737517	0.000411343	0.0127336	0.00665941	4.96249	0.000160837
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	779	0.00717839	0.000411313	0.0124623	0.00665824	4.96165	0.000154084
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	780	0.00742528	0.000411269	0.0129783	0.00665658	4.9608	0.000161408
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	781	0.00737418	0.000411267	0.0127273	0.00665818	4.96004	0.000160695
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	782	0.00724138	0.00041122	0.0124045	0.00665531	4.95919	0.000156928
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	783	0.00742422	0.000411211	0.0129556	0.00665567	4.9585	0.000161027
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	784	0.00737599	0.000411206	0.0127147	0.00665715	4.9575	0.000160908
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	785	0.0074198	0.000411105	0.0128918	0.00665413	4.95625	0.000160149
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	786	0.00737287	0.000411053	0.0127152	0.0066547	4.95513	0.000160539
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	787	0.00742264	0.000411051	0.0129325	0.00665312	4.95418	0.000160676
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	788	0.00737834	0.000410969	0.0126758	0.00665333	4.95313	0.000160683
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	789	0.00742104	0.000410968	0.0129116	0.00665185	4.95216	0.000160446
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	790	0.00738778	0.000410962	0.0127311	0.00665296	4.95118	0.000160394
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	791	0.0074179	0.000410924	0.0128711	0.00665126	4.94974	0.000159832
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	792	0.00717696	0.00041084	0.0124474	0.0066505	4.94883	0.000153877
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	793	0.00737683	0.000410839	0.012683	0.00665118	4.94781	0.00016064
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	794	0.00738945	0.000410812	0.0127351	0.00665044	4.94682	0.00016006
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	795	0.00737147	0.000410779	0.0127008	0.00665029	4.94581	0.000160246
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	796	0.00734722	0.000410734	0.0124481	0.00664813	4.94485	0.000157682
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	797	0.00737736	0.00041072	0.0126676	0.00664926	4.94388	0.000160517
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	798	0.0073493	0.00041071	0.0124575	0.00664799	4.94314	0.0001575
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	799	0.00733428	0.000410671	0.0125034	0.00664493	4.94217	0.00015905
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	800	0.00741592	0.000410645	0.0128528	0.00664677	4.94141	0.000159542
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	801	0.00737032	0.000410586	0.0126839	0.00664718	4.94057	0.000159884
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	802	0.00733622	0.000410559	0.012484	0.00664354	4.9395	0.000158535
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	803	0.00717556	0.000410458	0.012433	0.00664419	4.93859	0.0001537
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	804	0.00736888	0.000410425	0.0126802	0.00664456	4.93773	0.000159908
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	805	0.00741379	0.000410418	0.0128315	0.00664315	4.93693	0.000159234
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	806	0.00734591	0.000410391	0.0124325	0.00664256	4.93621	0.000157355
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	807	0.00735135	0.000410331	0.0124648	0.0066421	4.93558	0.000157184
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	808	0.00739105	0.000410303	0.0126901	0.0066421	4.93458	0.000159431
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	809	0.00736756	0.000410269	0.0126685	0.00664206	4.93377	0.00015978
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	810	0.00717461	0.000410239	0.0124189	0.00664054	4.93316	0.000153533
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	811	0.00733269	0.000410232	0.0124915	0.00663779	4.93244	0.000158872
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	812	0.00736678	0.000410164	0.0126539	0.00664037	4.93191	0.000159546
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	813	0.00735292	0.000410137	0.0124704	0.00663924	4.93102	0.00015695
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	814	0.00733797	0.000410117	0.0124515	0.00663692	4.92997	0.000157822
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	815	0.00741211	0.000410063	0.012812	0.00663742	4.92918	0.000158882
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	816	0.0073659	0.000410013	0.0126424	0.00663795	4.92825	0.000159285
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	817	0.00734475	0.000409979	0.0124198	0.00663583	4.92723	0.000157057
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	818	0.00717338	0.000409976	0.0124061	0.00663627	4.92605	0.000153305
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	819	0.00734357	0.000409975	0.0124217	0.0066357	4.925	0.000156978
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	820	0.00735441	0.00040996	0.0124811	0.00663658	4.92369	0.000156845
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	821	0.007365	0.000409874	0.0126325	0.00663569	4.92277	0.000159002
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	822	0.00733942	0.000409858	0.0124271	0.00663316	4.92172	0.000157318
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	823	0.00735563	0.000409843	0.0124935	0.00663487	4.92065	0.000156836
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	824	0.00734103	0.000409783	0.0124127	0.00663227	4.91964	0.000156984
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	825	0.00734234	0.000409777	0.0124117	0.0066324	4.91873	0.000156885
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	826	0.00739243	0.000409767	0.0126711	0.0066333	4.9177	0.000158852
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	827	0.00716756	0.000409765	0.0123395	0.00663239	4.91683	0.000152609
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	828	0.00739506	0.000409742	0.0126753	0.00663279	4.91596	0.000158914
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	829	0.00736369	0.00040974	0.0126158	0.00663357	4.91512	0.000158743
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	830	0.00717193	0.000409712	0.0123934	0.00663197	4.91454	0.000153099
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	831	0.00733059	0.000409705	0.0124735	0.00662922	4.91401	0.000158651
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	832	0.00736302	0.000409702	0.0126064	0.00663296	4.91347	0.000158505
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	833	0.00739639	0.000409687	0.0126809	0.00663186	4.91275	0.000158861
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	834	0.0071682	0.000409653	0.0123525	0.00663064	4.91211	0.000152667
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	835	0.0073938	0.000409618	0.0126642	0.00663081	4.91127	0.000158739
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	836	0.00736235	0.000409606	0.0125923	0.00663142	4.91075	0.000158275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	837	0.00717095	0.000409573	0.0123829	0.00662966	4.90998	0.000152947
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	838	0.00716881	0.000409567	0.0123654	0.00662936	4.90931	0.000152717
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	839	0.00736173	0.000409563	0.0125777	0.00663074	4.90872	0.000158028
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	840	0.00741046	0.000409494	0.0127895	0.00662821	4.90837	0.000158551
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	841	0.00735655	0.00040948	0.0125058	0.00662912	4.9076	0.000156964
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	842	0.00716945	0.000409457	0.0123633	0.00662767	4.90702	0.000152701
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	843	0.00736108	0.000409413	0.0125674	0.00662829	4.90642	0.000157822
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	844	0.00739857	0.000409395	0.0126763	0.00662702	4.90599	0.000158355
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	845	0.00735771	0.000409394	0.0125157	0.00662781	4.90558	0.000157105
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	846	0.00732487	0.000409355	0.0124004	0.00662362	4.90522	0.000157777
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	847	0.00716675	0.000409355	0.0123228	0.00662573	4.90483	0.000152314
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	848	0.00717017	0.000409345	0.0123704	0.0066259	4.90452	0.00015277
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	849	0.00735984	0.000409321	0.0125365	0.00662678	4.90395	0.000157308
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	850	0.0073288	0.000409318	0.0124546	0.00662293	4.90332	0.000158345
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	851	0.00735883	0.000409285	0.0125263	0.00662614	4.90268	0.000157164
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	852	0.0073602	0.000409131	0.0125504	0.0066237	4.90207	0.000157516
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	853	0.00732354	0.000409085	0.0123804	0.00661928	4.90154	0.000157484
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	854	0.00739972	0.000409069	0.0126842	0.00662165	4.90082	0.000158371
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	855	0.00740058	0.000409007	0.0126969	0.00662061	4.90017	0.000158454
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	856	0.00732753	0.00040895	0.0124357	0.00661698	4.89952	0.000158031
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	857	0.00740821	0.000408924	0.012766	0.00661896	4.89889	0.00015821
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	858	0.00724216	0.000408908	0.0122204	0.00661771	4.89821	0.000154698
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	859	0.00740402	0.000408888	0.0127209	0.00661856	4.89731	0.000158217
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	860	0.00716546	0.000408858	0.0123059	0.00661766	4.89651	0.000152091
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	861	0.00740206	0.00040884	0.0127087	0.00661781	4.8957	0.000158296
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	862	0.0073261	0.000408739	0.0124182	0.00661354	4.89499	0.000157779
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	863	0.00732215	0.000408641	0.0123647	0.00661209	4.89419	0.000157136
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	864	0.00740579	0.00040863	0.012727	0.00661429	4.89331	0.000157741
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	865	0.00740665	0.000408541	0.0127438	0.00661278	4.89261	0.00015784
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	866	0.00716454	0.000408538	0.0122913	0.00661247	4.89173	0.000151857
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	867	0.00716387	0.000408348	0.0122793	0.00660941	4.89076	0.000151681
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	868	0.00732104	0.000408266	0.0123515	0.00660601	4.89004	0.0001568
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	869	0.007163	0.000408061	0.0122648	0.00660477	4.88921	0.000151405
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	870	0.00732007	0.000408022	0.0123361	0.00660207	4.88837	0.000156465
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	871	0.0071624	0.000407851	0.0122493	0.00660135	4.88768	0.000151174
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	872	0.00731856	0.000407686	0.0123207	0.0065966	4.88695	0.000156159
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	873	0.00716149	0.000407455	0.0122341	0.00659493	4.8859	0.000150871
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	874	0.00724292	0.000407222	0.0120697	0.00659028	4.88497	0.000152893
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	875	0.00731627	0.000407168	0.0123019	0.00658822	4.88416	0.000155814
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	876	0.00716044	0.000407082	0.0122177	0.00658888	4.88364	0.000150588
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	877	0.00731455	0.000406703	0.0122871	0.00658065	4.88288	0.000155567
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	878	0.0071595	0.000406607	0.0122022	0.00658116	4.88201	0.000150349
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	879	0.00731279	0.000406169	0.0122689	0.00657197	4.88096	0.000155282
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	880	0.00715839	0.000406141	0.012186	0.00657359	4.88019	0.000150096
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	881	0.00715767	0.000405808	0.0121712	0.0065682	4.8793	0.000149864
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	882	0.00724385	0.000405695	0.0119396	0.00656556	4.87855	0.000151309
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	883	0.00731089	0.000405678	0.0122502	0.00656401	4.8777	0.000155024
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	884	0.00715653	0.000405447	0.0121549	0.00656235	4.87723	0.00014958
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	885	0.00730927	0.000405381	0.0122312	0.00655922	4.87639	0.000154739
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	886	0.00715528	0.000405175	0.0121381	0.00655795	4.87552	0.000149317
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	887	0.00730766	0.000404999	0.0122116	0.00655305	4.87473	0.000154454
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	888	0.00715399	0.000404791	0.0121211	0.00655173	4.87438	0.000149036
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	889	0.00724501	0.000404736	0.0118443	0.00654997	4.8739	0.000150183
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	890	0.0073057	0.000404595	0.0121909	0.00654652	4.87336	0.000154127
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	891	0.00730311	0.000404476	0.012155	0.0065447	4.87279	0.000153515
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	892	0.00730427	0.000404443	0.0121727	0.0065441	4.87238	0.000153842
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	893	0.00715281	0.000404414	0.012108	0.00654564	4.87171	0.000148801
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	894	0.00730173	0.000404345	0.012136	0.00654264	4.87105	0.000153218
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	895	0.00729167	0.000404332	0.012095	0.00654263	4.87014	0.000152923
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	896	0.00715181	0.000404294	0.0121022	0.00654373	4.86944	0.000148657
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	897	0.00730044	0.000404139	0.0121169	0.00653933	4.86879	0.000152897
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	898	0.00715077	0.000404098	0.012108	0.00654058	4.86808	0.000148533
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	899	0.00724579	0.000404076	0.0117799	0.0065392	4.86743	0.000149452
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	900	0.00729297	0.000404026	0.0120784	0.00653759	4.86645	0.000152616
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	901	0.00729048	0.000404001	0.0120814	0.00653727	4.86559	0.000152658
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	902	0.00712899	0.000403929	0.0124157	0.00653772	4.86488	0.000150389
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	903	0.00729917	0.000403863	0.0120981	0.00653491	4.86394	0.000152681
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	904	0.00715003	0.000403858	0.0120928	0.00653669	4.8633	0.000148314
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	905	0.00729423	0.000403783	0.0120678	0.00653357	4.86275	0.000152452
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	906	0.00728961	0.000403719	0.0120632	0.0065327	4.8619	0.00015232
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	907	0.00712766	0.000403667	0.0124028	0.00653349	4.86084	0.000150228
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	908	0.00714891	0.000403629	0.0120773	0.00653298	4.85988	0.000148139
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	909	0.00729517	0.00040351	0.012061	0.00652915	4.85906	0.000152247
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	910	0.00724658	0.000403494	0.0117449	0.00652971	4.85829	0.000149029
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	911	0.00728848	0.000403465	0.0120471	0.0065286	4.85767	0.000151995
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	912	0.00729796	0.000403447	0.0120793	0.00652813	4.85723	0.000152401
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	913	0.00728759	0.000403425	0.0120311	0.006528	4.85662	0.000151825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	914	0.00729603	0.000403389	0.0120594	0.0065272	4.85574	0.00015216
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	915	0.00727688	0.00040336	0.011939	0.00652683	4.85519	0.00015116
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	916	0.00729696	0.000403318	0.0120662	0.00652604	4.85491	0.000152219
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	917	0.00712992	0.000403306	0.012414	0.00652754	4.85461	0.000149827
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	918	0.00712636	0.000403297	0.0123897	0.00652749	4.85414	0.000149957
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	919	0.0071477	0.000403291	0.0120619	0.00652747	4.85347	0.000147898
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	920	0.00727538	0.000403285	0.0119254	0.00652557	4.85295	0.00015098
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	921	0.00728646	0.000403282	0.0120147	0.00652572	4.8523	0.000151553
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	922	0.00727841	0.000403258	0.0119466	0.00652525	4.85177	0.000151141
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	923	0.007285	0.000402996	0.0119816	0.00652108	4.85125	0.000151049
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	924	0.00712533	0.000402943	0.0123746	0.00652175	4.8504	0.000149667
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	925	0.00728392	0.000402903	0.0119651	0.00651958	4.84951	0.000150792
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	926	0.00713098	0.0004029	0.012381	0.00652094	4.8488	0.000149386
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	927	0.00728545	0.000402893	0.0119978	0.00651938	4.84805	0.000151252
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	928	0.00714658	0.000402846	0.0120474	0.00652024	4.84732	0.000147631
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	929	0.00727348	0.000402835	0.0119117	0.00651826	4.84676	0.000150717
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	930	0.00727975	0.000402786	0.0119422	0.00651762	4.84598	0.000150757
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	931	0.00728292	0.000402763	0.0119523	0.00651729	4.84535	0.00015067
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	932	0.00712436	0.000402726	0.0123621	0.00651823	4.84476	0.000149433
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	933	0.00728147	0.000402639	0.0119411	0.00651524	4.84404	0.000150543
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	934	0.00724681	0.000402638	0.0117198	0.00651591	4.84334	0.000148371
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	935	0.00714548	0.000402601	0.0120328	0.00651626	4.84255	0.000147446
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	936	0.00713206	0.000402591	0.0123262	0.00651596	4.84158	0.000148968
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	937	0.00712378	0.000402522	0.0123527	0.00651491	4.84093	0.000149171
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	938	0.00727186	0.000402458	0.0118945	0.00651214	4.8405	0.000150405
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	939	0.00714458	0.000402236	0.012019	0.00651032	4.83987	0.000147195
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	940	0.00713283	0.000402221	0.0122844	0.00650996	4.83921	0.000148577
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	941	0.00713662	0.000402193	0.0122394	0.00650951	4.83847	0.000148375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	942	0.00712259	0.000402177	0.0123372	0.00650933	4.83776	0.000148918
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	943	0.00713779	0.000402047	0.0122054	0.00650717	4.83701	0.000148086
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	944	0.00713356	0.000402043	0.0122472	0.00650708	4.83621	0.000148311
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	945	0.00726979	0.000401978	0.0118782	0.00650435	4.83553	0.00015013
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	946	0.00713565	0.000401978	0.0122277	0.006506	4.83456	0.000148268
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	947	0.00713446	0.000401922	0.0122291	0.00650511	4.83361	0.000148209
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	948	0.0071435	0.000401896	0.0120044	0.0065048	4.83269	0.000146963
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	949	0.00712126	0.000401803	0.0123214	0.00650325	4.83188	0.000148658
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	950	0.00712032	0.000401581	0.0123055	0.00649967	4.8313	0.000148391
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	951	0.00714234	0.000401528	0.0119885	0.00649882	4.83061	0.000146775
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	952	0.00713863	0.000401475	0.0121351	0.00649787	4.83005	0.00014758
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	953	0.0072682	0.00040144	0.0118618	0.00649563	4.82922	0.000149854
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	954	0.00724738	0.000401291	0.0116861	0.00649394	4.82852	0.000147106
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	955	0.00711955	0.000401279	0.0122909	0.00649476	4.82788	0.000148125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	956	0.00714146	0.000401227	0.0119823	0.00649389	4.82707	0.000146659
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	957	0.00726691	0.000401157	0.0118471	0.00649106	4.82658	0.000149578
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	958	0.00713926	0.000401134	0.0120727	0.00649234	4.82582	0.000147175
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	959	0.00711871	0.000401028	0.0122801	0.00649069	4.82489	0.000147919
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	960	0.00714093	0.000401009	0.0119922	0.0064903	4.82422	0.000146672
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	961	0.00714	0.000400888	0.0120198	0.00648832	4.8239	0.000146842
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	962	0.00726593	0.000400888	0.0118301	0.00648672	4.82338	0.00014926
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	963	0.00711773	0.000400653	0.0122648	0.00648461	4.82306	0.000147657
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	964	0.00726496	0.000400583	0.0118133	0.00648176	4.8227	0.00014894
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	965	0.00724769	0.000400323	0.0116581	0.0064782	4.82208	0.000146262
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	966	0.00711692	0.000400261	0.0122505	0.00647825	4.82133	0.000147402
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	967	0.00726376	0.000400094	0.0117981	0.00647381	4.82051	0.000148646
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	968	0.00711603	0.000399924	0.0122399	0.00647275	4.81979	0.000147177
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	969	0.00724812	0.000399768	0.0116482	0.00646913	4.81928	0.000145904
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	970	0.00726224	0.000399677	0.0117827	0.00646705	4.81885	0.000148431
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	971	0.00711528	0.000399659	0.0122255	0.00646846	4.81835	0.000146931
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	972	0.00725012	0.000399562	0.0116919	0.00646567	4.81764	0.000146512
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	973	0.00711456	0.000399532	0.0122128	0.00646643	4.81694	0.000146714
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	974	0.00711395	0.000399439	0.012199	0.00646495	4.81627	0.000146498
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	975	0.00725654	0.000399439	0.0117755	0.00646338	4.8157	0.000147491
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	976	0.0072484	0.000399417	0.0116499	0.00646339	4.81499	0.000145899
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	977	0.00725584	0.000399406	0.0117647	0.00646288	4.81416	0.000147231
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	978	0.00724937	0.000399387	0.0116758	0.00646285	4.81352	0.000146283
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	979	0.0072551	0.000399369	0.0117566	0.00646231	4.81305	0.000147128
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	980	0.00726112	0.000399333	0.0117668	0.00646148	4.81229	0.000148112
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	981	0.00725154	0.000399327	0.0117145	0.00646179	4.81148	0.000146593
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	982	0.0071132	0.000399284	0.0121858	0.00646247	4.81074	0.000146322
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	983	0.00724881	0.000399277	0.0116621	0.00646109	4.81012	0.000146078
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	984	0.00725066	0.000399218	0.0117003	0.00646004	4.80954	0.000146414
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	985	0.00711238	0.000399207	0.0121739	0.00646124	4.80874	0.00014613
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	986	0.00725808	0.000399167	0.0117295	0.00645886	4.80809	0.000147577
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	987	0.0071115	0.000399143	0.0121616	0.00646023	4.80734	0.000145957
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	988	0.00725721	0.000399118	0.0117439	0.0064581	4.80676	0.000147472
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	989	0.00711029	0.000399103	0.0121508	0.00645962	4.80608	0.00014581
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	990	0.00726009	0.00039904	0.011751	0.00645673	4.80549	0.000147848
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	991	0.00725396	0.000399009	0.0117407	0.00645647	4.80487	0.000146841
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	992	0.00725879	0.000398949	0.0117386	0.00645527	4.80437	0.000147697
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	993	0.00710903	0.000398921	0.0121412	0.00645671	4.80376	0.000145708
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	994	0.00725231	0.000398903	0.0117179	0.00645484	4.80298	0.00014654
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	995	0.00725324	0.000398886	0.0117292	0.00645449	4.80217	0.000146618
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	996	0.00710799	0.000398755	0.0121333	0.00645405	4.80138	0.000145696
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	997	0.00710712	0.000398627	0.012123	0.00645199	4.80065	0.000145576
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	998	0.00710609	0.000398476	0.0121097	0.00644958	4.79982	0.000145383
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	999	0.00710484	0.000398336	0.0120984	0.00644735	4.79908	0.000145155
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1000	0.00710369	0.000398048	0.0120872	0.0064427	4.79841	0.000145009


==> results/dpt/torus/torus_hmc_restore.txt <==
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1	0.0085443125	0.005561425	0.114571375	0.09158825	44.7318	0.005571675
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	2	0.00627905	0.0020721	0.051460625	0.034237	33.2363	0.0020686625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	3	0.0052631875	0.00166225	0.057334125	0.027151125	28.0448	0.0016375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	4	0.00366165	0.0015032625	0.039650125	0.0245885	24.8058	0.00147425
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	5	0.0034832	0.0014426875	0.042434375	0.023589375	22.5821	0.0014105625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	6	0.003315	0.0012671875	0.038961125	0.020722875	20.9121	0.00123703375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	7	0.004637575	0.001099865	0.037948125	0.018015375	19.671	0.001072995
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	8	0.003174125	0.0010857825	0.036919375	0.017736375	18.6808	0.001057525
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	9	0.003055075	0.000925235	0.03139175	0.015118375	17.8282	0.0008922975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	10	0.0042143	0.000830345	0.028673125	0.013620375	17.138	0.00080430625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	11	0.0029585375	0.00080936375	0.027115	0.013228875	16.5023	0.0007727775
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	12	0.0028589	0.0007057425	0.023776125	0.011538425	15.9688	0.00067145125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	13	0.0038832375	0.00064945375	0.02292025	0.0106659875	15.4665	0.0006198
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	14	0.002783675	0.00064312625	0.021910375	0.010517075	15.0495	0.000605845
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	15	0.002708475	0.00059281375	0.020357375	0.009683875	14.6577	0.0005575575
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	16	0.002593075	0.00054813	0.022692	0.00892415	14.3119	0.0005114975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	17	0.0026499375	0.00054138375	0.018397875	0.0088459375	14.025	0.0005057875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	18	0.002543725	0.0005340025	0.0212095	0.0086955375	13.7447	0.0004925625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	19	0.0024988125	0.0005035875	0.019610875	0.0081977875	13.4971	0.00046138125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	20	0.0024619125	0.000481725	0.019619375	0.007844075	13.2876	0.000440425
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	21	0.0017996125	0.00047118375	0.01528075	0.0076749875	13.0427	0.00043479625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	22	0.001791275	0.0004568525	0.014801625	0.0074415625	12.8639	0.0004211225
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	23	0.0017848125	0.0004495875	0.0145295	0.007323475	12.6792	0.000414565
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	24	0.0024120375	0.00044552875	0.018075625	0.007256075	12.5057	0.00040614625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	25	0.001776225	0.00043582875	0.01408	0.0070995375	12.3524	0.00040055
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	26	0.001768475	0.00042346	0.01366725	0.0068981125	12.1855	0.0003881625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	27	0.0023776625	0.000418995	0.0169465	0.0068248125	12.0323	0.00037901625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	28	0.001759225	0.00041448	0.013877	0.0067492125	11.8792	0.00037992875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	29	0.001755325	0.000403655	0.01349325	0.00657295	11.7471	0.00036831
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	30	0.0023489875	0.00039641375	0.016013375	0.00645835	11.629	0.00035632125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	31	0.0017477125	0.00039248875	0.013106125	0.006391225	11.5109	0.00035730875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	32	0.0017381625	0.0003817775	0.012791375	0.00621695	11.4038	0.00034702375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	33	0.0023121625	0.00038162625	0.0185995	0.0062096375	11.2968	0.00034369
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	34	0.0017311625	0.00037476	0.0125545	0.0061026125	11.1929	0.0003397
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	35	0.002289	0.0003657	0.017466625	0.005950525	11.0943	0.00032704375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	36	0.0017241625	0.0003647825	0.0122131375	0.005940225	10.996	0.0003294475
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	37	0.0017162625	0.00035478875	0.011886625	0.0057775875	10.8925	0.0003197425
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	38	0.0017079875	0.0003455775	0.0115793375	0.0056275875	10.7901	0.000310795
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	39	0.0022561625	0.0003428025	0.016381625	0.0055788625	10.7001	0.000306115
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	40	0.0017013375	0.0003366525	0.0112813625	0.005482225	10.6157	0.0003020075
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	41	0.0016944125	0.00032850875	0.0110133375	0.00534965	10.5555	0.000293785
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	42	0.002222725	0.00032171125	0.015397375	0.0052365375	10.4835	0.00028689375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	43	0.0016863625	0.00031988125	0.0107359	0.0052091875	10.4134	0.000285715
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	44	0.001679575	0.00031397625	0.01057075	0.005113075	10.3372	0.0002795
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	45	0.001673825	0.000308835	0.0103217375	0.0050294125	10.252	0.000273735
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	46	0.002150475	0.0003082825	0.0135875	0.0050151375	10.1868	0.00026825125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	47	0.0014399125	0.0003081475	0.013400625	0.0049050375	10.1198	0.00027048625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	48	0.0014377875	0.000304875	0.01323575	0.00485325	10.0523	0.00026706375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	49	0.0021914625	0.000304475	0.014496875	0.0049568125	9.9964	0.00026908375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	50	0.0021676625	0.00030443875	0.014028	0.0049532125	9.94129	0.00026859875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	51	0.001665875	0.00030334375	0.0101447625	0.00493905	9.88943	0.00026818125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	52	0.00143715	0.0003014425	0.01307625	0.0047988125	9.8358	0.0002636325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	53	0.0014355125	0.00029827125	0.012915125	0.00474865	9.80936	0.00026036625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	54	0.0016597125	0.00029704625	0.0099112875	0.00483655	9.76239	0.00026136375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	55	0.0014339375	0.00029483	0.012757375	0.0046940375	9.72736	0.00025689875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	56	0.0021280375	0.00029386125	0.0129245	0.00478105	9.68419	0.0002549225
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	57	0.002106025	0.00029341	0.01251275	0.004774175	9.64072	0.00025400625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	58	0.0014332375	0.00029176375	0.012603375	0.0046455125	9.60074	0.0002536375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	59	0.0016545875	0.00029078125	0.009698875	0.004734525	9.56976	0.00025518875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	60	0.0014316125	0.0002887	0.012449425	0.004597075	9.52722	0.00025042125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	61	0.0020608875	0.000287375	0.0123397125	0.0046661875	9.48599	0.00024966875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	62	0.0014311625	0.00028570125	0.0123057125	0.0045495625	9.44456	0.00024719
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	63	0.001645625	0.00028419375	0.009480675	0.00462735	9.40345	0.00024873
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	64	0.001429925	0.0002826075	0.0121647375	0.00450045	9.36079	0.0002443675
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	65	0.0020841875	0.00028047875	0.01197835	0.004563675	9.31913	0.00024123125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	66	0.0014284875	0.000279445	0.0120377375	0.00445025	9.28529	0.00024139625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	67	0.0016396	0.0002793925	0.0093213	0.004549	9.24757	0.00024358
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	68	0.0014273	0.00027674125	0.01191695	0.0044074125	9.21399	0.00023857375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	69	0.0020427375	0.000275325	0.011849725	0.00447105	9.18074	0.00023887125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	70	0.001425275	0.000273885	0.011783225	0.004362125	9.1452	0.000235715
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	71	0.00163445	0.00027370375	0.0091308	0.0044564125	9.10731	0.00023812375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	72	0.0014251625	0.00027098125	0.01165035	0.00431605	9.07707	0.00023276875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	73	0.0014240375	0.00026813	0.011520175	0.0042708	9.04824	0.0002299725
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	74	0.0016286625	0.000267505	0.008930775	0.0043555375	9.01014	0.00023193875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	75	0.0014224375	0.000266235	0.0115255	0.0042406625	8.97952	0.0002280275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	76	0.0020254625	0.0002636425	0.0113330625	0.004282	8.95144	0.0002276125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	77	0.0014211	0.0002634225	0.0113986875	0.0041960125	8.92249	0.00022533875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	78	0.0016231625	0.00026186	0.0087561375	0.0042636875	8.89555	0.00022680125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	79	0.001420875	0.00026087875	0.0112736125	0.004155725	8.87148	0.0002226275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	80	0.0014184125	0.0002579875	0.011149225	0.0041097375	8.84381	0.000219955
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	81	0.0016186625	0.00025671875	0.0085852625	0.0041799625	8.81901	0.00022152875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	82	0.0014170875	0.00025546875	0.0110310375	0.0040698125	8.79916	0.00021746
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	83	0.0020043125	0.0002535675	0.0108370375	0.0041189625	8.77206	0.0002173525
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	84	0.00141575	0.0002528975	0.0109118125	0.0040290375	8.74893	0.00021498375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	85	0.0016135625	0.00025165375	0.0084074875	0.0040975	8.72544	0.00021673875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	86	0.00141415	0.00025012875	0.010793075	0.0039850125	8.70191	0.00021245625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	87	0.0014120875	0.00024796375	0.010749225	0.003950825	8.67957	0.00021032375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	88	0.0016082375	0.00024642	0.0082384	0.0040122875	8.65717	0.00021176875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	89	0.0014105625	0.00024571125	0.01063665	0.003915175	8.64084	0.000207995
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	90	0.0019822875	0.00024374125	0.0104513125	0.0039596875	8.62314	0.00020804625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	91	0.001410325	0.000243475	0.0105287875	0.0038797125	8.60796	0.00020568375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	92	0.00160605	0.00024199625	0.0080804875	0.0039402875	8.59173	0.00020729125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	93	0.0014081625	0.00024118125	0.0104195	0.0038433625	8.57032	0.00020337875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	94	0.00140835	0.0002389825	0.0103117625	0.0038085	8.55013	0.000201255
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	95	0.001599425	0.0002387125	0.0079260625	0.0038868125	8.53399	0.00020308875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	96	0.0014063625	0.00023669875	0.01020375	0.0037723	8.51418	0.00019902
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	97	0.001963925	0.0002355475	0.01041555	0.0038270625	8.4939	0.0001988175
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	98	0.001595175	0.0002347125	0.007940825	0.003821725	8.47568	0.000199245
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	99	0.0014043125	0.00023457875	0.0101090625	0.0037387375	8.45976	0.00019682625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	100	0.0014042	0.0002325525	0.01000395	0.0037066625	8.44277	0.0001946475
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	101	0.0015911875	0.00023058375	0.007794925	0.0037545	8.42144	0.00019482125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	102	0.001403675	0.000230565	0.009904475	0.0036751375	8.40659	0.0001925225
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	103	0.00194965	0.00022842625	0.0100035	0.0037120375	8.39672	0.00019209875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	104	0.00140235	0.0002283725	0.0098019875	0.00364035	8.38394	0.00019041125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	105	0.0015879375	0.000226935	0.007647075	0.0036951125	8.36801	0.000190455
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	106	0.0014004625	0.000226355	0.009708	0.00360835	8.35102	0.000188365
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	107	0.0013995375	0.0002243025	0.009614925	0.0035757625	8.33686	0.0001863325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	108	0.001584225	0.0002232925	0.0075198875	0.00363585	8.3191	0.00018685
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	109	0.00139805	0.0002230825	0.00952035	0.00355675	8.302	0.00018470375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	110	0.0019410125	0.00022238125	0.0096316	0.0036143	8.2875	0.00018537625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	111	0.001397175	0.00022114	0.0094283875	0.003525925	8.26988	0.0001827775
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	112	0.0015796875	0.0002191975	0.0073847375	0.0035692125	8.25265	0.00018307
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	113	0.0013957875	0.00021906875	0.009338325	0.003493	8.23595	0.00018080125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	114	0.001394325	0.00021718375	0.009248725	0.0034630875	8.22377	0.0001789225
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	115	0.001577425	0.00021594	0.0073422375	0.003516275	8.20933	0.0001798575
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	116	0.0013943375	0.00021525375	0.00916415	0.0034324125	8.20336	0.0001771025
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	117	0.00192615	0.000215025	0.0093020375	0.0034951375	8.18764	0.00017877875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	118	0.0013925	0.0002134275	0.009097625	0.00340335	8.17188	0.00017532125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	119	0.00157485	0.000212635	0.0072159125	0.0034624375	8.15796	0.00017648875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	120	0.0013918	0.00021196625	0.0090124625	0.0033803375	8.14692	0.000173625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	121	0.0013906	0.00021058875	0.008931875	0.00335865	8.13249	0.0001723525
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	122	0.001912075	0.00021056125	0.00911565	0.003421375	8.12232	0.00017465625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	123	0.0015730125	0.0002090725	0.007091425	0.0034044375	8.10459	0.00017295
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	124	0.001389825	0.00020874375	0.00885035	0.003329325	8.08843	0.0001705725
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	125	0.001570625	0.0002086525	0.0070172375	0.003397675	8.07621	0.00017224625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	126	0.0013886125	0.0002068875	0.008769725	0.0032997875	8.06154	0.00016883875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	127	0.001564225	0.0002068025	0.0069924625	0.0033677125	8.04649	0.00017037125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	128	0.00138795	0.00020568	0.0086944625	0.00328085	8.03488	0.000167635
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	129	0.001568075	0.00020561375	0.0068977375	0.0033482375	8.02166	0.00016897375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	130	0.0018990375	0.0002047275	0.008794475	0.0033270875	8.00912	0.00016846875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	131	0.0015614	0.00020406	0.0068785125	0.0033230375	8.00308	0.0001675675
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	132	0.00138755	0.00020393375	0.0086146125	0.0032531125	7.99219	0.00016593
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	133	0.0013867125	0.00020232375	0.0085377625	0.00322755	7.98487	0.00016433
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	134	0.0015582125	0.00020196	0.006764825	0.003288175	7.97243	0.00016532375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	135	0.00138545	0.000200515	0.00846095	0.003198775	7.9607	0.00016265125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	136	0.0018816375	0.00020037875	0.0085784875	0.003256775	7.94954	0.0001642775
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	137	0.0013839875	0.00019893125	0.00838725	0.0031736375	7.93811	0.0001610975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	138	0.0015544125	0.00019884875	0.0066558625	0.0032375375	7.93163	0.0001620925
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	139	0.001383	0.00019741625	0.008313825	0.0031496125	7.91867	0.00015941625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	140	0.0015515375	0.00019580375	0.006547875	0.00318795	7.91223	0.00015910125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	141	0.0013817	0.00019579625	0.0082410375	0.0031238625	7.90211	0.0001579075
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	142	0.0013804625	0.00019446	0.0081686375	0.00310275	7.89056	0.00015628375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	143	0.001869075	0.00019409125	0.0082848625	0.0031549625	7.88559	0.0001582175
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	144	0.0015487375	0.000193245	0.0064472125	0.0031463125	7.87426	0.0001565325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	145	0.00137925	0.0001927825	0.0080978375	0.003076025	7.87563	0.00015476875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	146	0.0013785	0.00019106375	0.0080278125	0.0030486375	7.86531	0.00015327
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	147	0.0015457125	0.00019056	0.0063467	0.0031025625	7.85869	0.00015382125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	148	0.001377325	0.00018951625	0.007961325	0.0030240125	7.85088	0.00015177875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	149	0.00185655	0.00018825	0.0080134375	0.003060475	7.84163	0.00015175625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	150	0.001375725	0.000188115	0.0078969	0.0030017625	7.83474	0.00015044
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	151	0.0015415875	0.00018772	0.0062484625	0.0030563625	7.82329	0.00015088375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	152	0.0013751375	0.000186815	0.0078297375	0.0029812125	7.81598	0.000149125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	153	0.0015397875	0.00018576875	0.00615415	0.0030246375	7.80904	0.00014829875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	154	0.0013734	0.00018517625	0.007765325	0.002955075	7.80185	0.0001477075
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	155	0.0015391875	0.0001838625	0.0060653625	0.002993575	7.79532	0.0001456425
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	156	0.0013721625	0.000183685	0.0077081875	0.00293135	7.78677	0.00014635125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	157	0.001842675	0.0001835625	0.00783055	0.0029845125	7.78173	0.0001475325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	158	0.0013712375	0.000182175	0.0076449375	0.0029073	7.77513	0.0001449675
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	159	0.001833225	0.0001819275	0.0075949	0.0029583375	7.76763	0.000145085
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	160	0.0015373625	0.00018163625	0.0059774625	0.0029573375	7.75964	0.00014298625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	161	0.001370275	0.00018117625	0.007604675	0.0028916	7.75511	0.00014388875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	162	0.0013693375	0.00018028875	0.0075407375	0.002877725	7.7459	0.00014263625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	163	0.0015353	0.00017942125	0.0058926375	0.002921275	7.73865	0.00014069
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	164	0.0013677875	0.0001788075	0.0074774375	0.00285415	7.73181	0.00014126375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	165	0.0013677	0.0001776475	0.0074176625	0.0028358	7.72506	0.00013996
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	166	0.00153165	0.00017694375	0.00580655	0.00288095	7.71829	0.00013856125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	167	0.0018231875	0.000176745	0.0073686625	0.0028742	7.71001	0.00013960875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	168	0.001367175	0.00017657	0.0073615	0.0028187625	7.70576	0.0001387775
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	169	0.0013663125	0.0001754075	0.007302925	0.0028003375	7.69727	0.00013755375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	170	0.0018124125	0.0001747425	0.007364975	0.0028405375	7.69501	0.00013808125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	171	0.0015290625	0.0001746275	0.00574645	0.002843075	7.68718	0.00013617125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	172	0.001365675	0.00017402375	0.007243325	0.0027783375	7.67942	0.0001362475
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	173	0.001363925	0.00017268875	0.0071868625	0.0027570625	7.67542	0.000135015
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	174	0.001525625	0.00017205125	0.0056635	0.00280115	7.6711	0.000133725
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	175	0.0013632125	0.0001715725	0.0071327125	0.0027394	7.66379	0.000133825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	176	0.001362725	0.0001704325	0.0070778875	0.002721325	7.65678	0.0001326225
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	177	0.0015220625	0.00017042875	0.0055966875	0.002774125	7.65113	0.00013218375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	178	0.0018027625	0.00017018125	0.007151525	0.002766525	7.64165	0.00013395
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	179	0.001360975	0.00016914875	0.0070222	0.0027009	7.63613	0.00013148125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	180	0.0015192375	0.0001688525	0.0055363875	0.0027484	7.62966	0.00013041625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	181	0.001360725	0.0001680625	0.0069682625	0.0026836875	7.62251	0.0001303425
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	182	0.0013593	0.0001670275	0.0069155375	0.0026673	7.61963	0.0001293175
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	183	0.001515475	0.00016671875	0.00546855	0.0027137125	7.61382	0.0001286225
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	184	0.0013587375	0.000165865	0.0068630875	0.002648825	7.60908	0.00012821375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	185	0.0013577625	0.00016482875	0.00681155	0.0026323875	7.60417	0.00012721125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	186	0.0015120125	0.00016441625	0.0053987	0.0026762375	7.59835	0.000126695
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	187	0.0013565	0.0001636075	0.006759075	0.0026129375	7.59252	0.00012604125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	188	0.0013558875	0.0001626075	0.006694575	0.002596925	7.58741	0.000125045
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	189	0.0013558125	0.00016248	0.0067082125	0.0025950375	7.58413	0.00012500875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	190	0.0015084	0.00016242625	0.0053278125	0.00264385	7.57839	0.00012476825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	191	0.00135425	0.0001613225	0.0066442875	0.0025764125	7.57281	0.0001239765
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	192	0.0013527875	0.0001604675	0.006599225	0.0025629375	7.56774	0.000123089375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	193	0.001506075	0.0001602825	0.0052594625	0.0026089875	7.56279	0.000122845125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	194	0.0013516125	0.0001593575	0.006551	0.0025453	7.55586	0.000122084125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	195	0.0015044375	0.0001592325	0.0051949625	0.002591925	7.5487	0.000121191625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	196	0.0013512375	0.00015846	0.006509375	0.002531125	7.54265	0.00012122675
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	197	0.001350775	0.00015747875	0.0064625375	0.0025155625	7.53933	0.00012024
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	198	0.001502825	0.0001574325	0.005178725	0.002562375	7.53344	0.000119713375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	199	0.001349725	0.00015635875	0.0064154125	0.002497725	7.52464	0.000119236875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	200	0.0015002875	0.00015579625	0.005111275	0.0025357625	7.51983	0.00011797975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	201	0.0013492625	0.00015545875	0.0063746875	0.00248345	7.51284	0.00011824325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	202	0.0013491	0.00015458375	0.0063290375	0.0024696125	7.50916	0.000117265875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	203	0.001497475	0.000154	0.005046075	0.0025065375	7.50448	0.000116258
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	204	0.001348425	0.0001538275	0.006284225	0.0024576875	7.50061	0.000116253875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	205	0.0013478125	0.000152895	0.0062397375	0.002442875	7.49609	0.000115295875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	206	0.0014947625	0.0001521975	0.0049832625	0.0024772125	7.48984	0.000114517125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	207	0.00134685	0.0001518975	0.0062025875	0.0024269875	7.48751	0.000114382625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	208	0.0013459875	0.00015090875	0.0061590375	0.002411275	7.48451	0.000113462875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	209	0.001492675	0.00015049	0.0049258	0.0024493875	7.47998	0.000112855375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	210	0.0014892625	0.00014996	0.0049723625	0.0024398375	7.47508	0.000112314375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	211	0.001344875	0.00014982	0.006116125	0.0023939125	7.46931	0.000112575875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	212	0.001343325	0.0001487025	0.006073825	0.0023760625	7.46488	0.000111730375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	213	0.0014873625	0.00014855125	0.0049146375	0.0024169125	7.46079	0.00011089925
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	214	0.0013436375	0.00014814375	0.0060397875	0.002367325	7.45447	0.0001110145
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	215	0.0013423375	0.0001470925	0.00599975	0.00235055	7.45158	0.000110221375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	216	0.0014834125	0.00014673	0.00485495	0.0023873	7.44638	0.000109337625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	217	0.0013417875	0.000146285	0.00592185	0.00233805	7.44288	0.000108729625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	218	0.00134175	0.0001462225	0.005959225	0.0023367375	7.43514	0.000109290125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	219	0.001340775	0.00014599875	0.0058982875	0.0023332125	7.42932	0.000108483375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	220	0.0013403375	0.00014556	0.0058661875	0.0023263875	7.4242	0.00010780025
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	221	0.0014797875	0.00014496125	0.004801675	0.0023585	7.42022	0.000107943375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	222	0.0013403125	0.00014484125	0.005828625	0.002315025	7.4147	0.00010700775
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	223	0.001338975	0.000143845	0.0057956625	0.0022991375	7.40766	0.0001061795
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	224	0.0014775625	0.0001435625	0.0047478875	0.0023357625	7.40293	0.000106452875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	225	0.00133825	0.00014298625	0.0057576125	0.002285475	7.39935	0.000105378875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	226	0.001475175	0.00014229625	0.0046948625	0.0023151875	7.39524	0.000105032375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	227	0.0013372875	0.0001422025	0.005723175	0.0022730125	7.39047	0.0001046555
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	228	0.0013361625	0.0001413825	0.0056908375	0.0022599625	7.38667	0.000103869125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	229	0.001335275	0.00014088375	0.0056539875	0.002252175	7.38389	0.000103061875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	230	0.0014723375	0.00014078125	0.0046428375	0.0022905375	7.37875	0.000103469625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	231	0.00133385	0.00013994	0.0056178875	0.0022371125	7.37468	0.000102267375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	232	0.001469925	0.0001395075	0.0045915625	0.0022698125	7.37007	0.00010213325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	233	0.0013330125	0.00013920125	0.0055827	0.0022253875	7.36485	0.000101452
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	234	0.001332825	0.00013835875	0.0055481125	0.002211975	7.36089	0.00010066175
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	235	0.00146675	0.00013794125	0.0045393125	0.002244325	7.35679	0.000100599625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	236	0.001331375	0.0001374225	0.005513	0.0021970375	7.35546	9.9945125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	237	0.0014536375	0.0001369125	0.004584425	0.002223675	7.35248	9.9783125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	238	0.001331125	0.00013674125	0.00547835	0.00218625	7.34861	9.9217625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	239	0.0014641625	0.0001366075	0.00448795	0.0022226125	7.34669	9.9033875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	240	0.00133095	0.00013658125	0.005444975	0.0021839125	7.34197	9.870425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	241	0.0013299625	0.000135795	0.005409675	0.0021714	7.33944	9.7875375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	242	0.0014513125	0.00013552875	0.00453505	0.002201225	7.33761	9.857375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	243	0.001463225	0.00013531875	0.004443175	0.002201625	7.33347	9.7793625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	244	0.0013292625	0.0001350075	0.0053772125	0.002158875	7.32962	9.713325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	245	0.0013284875	0.0001343425	0.005343425	0.00214835	7.32581	9.644225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	246	0.001460775	0.00013433375	0.0044181625	0.0021856	7.32148	9.6962375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	247	0.001448525	0.00013398125	0.00449025	0.0021761125	7.31665	9.7265125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	248	0.0013276375	0.00013350125	0.0053101625	0.0021349125	7.31181	9.575275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	249	0.0014595375	0.00013324625	0.0043775375	0.00216785	7.30882	9.5993e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	250	0.0013273875	0.0001331125	0.0052519	0.0021291125	7.30625	9.4757625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	251	0.001448375	0.00013292625	0.0044462125	0.0021589625	7.30112	9.610075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	252	0.0013268	0.000132775	0.0052814	0.0021233375	7.2977	9.5088125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	253	0.0013268	0.00013235375	0.0052214875	0.0021170375	7.29509	9.4186875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	254	0.001457225	0.00013198625	0.0043418625	0.0021472875	7.29042	9.4672625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	255	0.001326075	0.00013161	0.0051908875	0.002105175	7.28776	9.3518125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	256	0.0014461125	0.000131515	0.0043995	0.00213605	7.28337	9.4784625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	257	0.0013265125	0.000131145	0.0051624875	0.002097825	7.2814	9.300825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	258	0.001326575	0.00013100625	0.0051327625	0.0020958125	7.27839	9.26315e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	259	0.0013257625	0.0001306675	0.00510165	0.0020905875	7.277	9.193225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	260	0.0014453625	0.00013037625	0.0043604375	0.00211755	7.27556	9.3687875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	261	0.001325525	0.00013016	0.0050712	0.0020826125	7.27156	9.1277375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	262	0.001444325	0.00012950125	0.0043174625	0.0021033625	7.27152	9.2584e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	263	0.0013241375	0.00012944875	0.0050443625	0.0020712625	7.27052	9.0689125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	264	0.0013236125	0.00012878375	0.0050161	0.0020606625	7.26555	9.0053875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	265	0.00144185	0.0001282825	0.0042740625	0.00208355	7.26229	9.1523625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	266	0.0013230125	0.00012819875	0.0049881125	0.0020514	7.25649	8.9401e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	267	0.001322725	0.00012764875	0.0049594375	0.002042675	7.25386	8.874e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	268	0.0014416	0.00012762125	0.00423365	0.00207285	7.24975	9.0432375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	269	0.0013219125	0.00012715875	0.0049306	0.00203495	7.24638	8.8197e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	270	0.0014392125	0.0001270975	0.0041932875	0.00206435	7.24301	8.9542375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	271	0.0013213125	0.00012638125	0.0049024875	0.0020225125	7.24115	8.7572e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	272	0.00132055	0.00012593625	0.0048911625	0.002015525	7.23813	8.702375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	273	0.001320325	0.00012516875	0.0048639125	0.00200325	7.23642	8.6391875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	274	0.0013191875	0.0001245105	0.00483605	0.0019927625	7.23223	8.581225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	275	0.0013188625	0.00012393075	0.00481015	0.0019835375	7.23108	8.5198875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	276	0.0013176125	0.000123367125	0.00478245	0.0019746	7.2267	8.46315e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	277	0.001317275	0.000123138375	0.0048005625	0.0019709625	7.22678	8.43555e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	278	0.001316825	0.000122485	0.0047739875	0.0019605375	7.22465	8.3710875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	279	0.0013165125	0.000122049375	0.004748425	0.0019536625	7.22194	8.318425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	280	0.001316125	0.000121460625	0.0047222625	0.0019443	7.21867	8.2602625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	281	0.0013159	0.000120779	0.0046979125	0.0019334	7.21803	8.209625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	282	0.0013152625	0.000120149125	0.0046719625	0.0019233625	7.21494	8.153325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	283	0.001314625	0.000119580875	0.0046467125	0.0019143125	7.2121	8.1038625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	284	0.001314525	0.000119120375	0.0046224125	0.001907025	7.21053	8.0448625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	285	0.001314075	0.00011843075	0.00460015	0.001895975	7.20913	7.9917e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	286	0.0013137	0.000117871125	0.0045773	0.001887075	7.20679	7.9412625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	287	0.0013133	0.000117440875	0.004552775	0.0018802875	7.20324	7.8953875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	288	0.0013126625	0.00011691925	0.0045289125	0.001872	7.20048	7.8487625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	289	0.0013123125	0.0001163925	0.004505625	0.0018636125	7.19811	7.7956875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	290	0.0013121375	0.00011592325	0.0044826125	0.0018561625	7.19609	7.7436125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	291	0.0013122625	0.000115480875	0.0044597125	0.0018491375	7.19467	7.6931375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	292	0.00131235	0.00011516975	0.004440275	0.0018442375	7.19384	7.650725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	293	0.0013113625	0.0001145375	0.0044169875	0.00183415	7.19065	7.599725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	294	0.0013107875	0.00011392225	0.004395325	0.0018243	7.18931	7.5503625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	295	0.0013098375	0.0001135325	0.0043753375	0.0018181625	7.1849	7.5120375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	296	0.0013097125	0.00011318875	0.004352775	0.00181275	7.18154	7.467e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	297	0.0013095	0.000112789125	0.004331325	0.0018064125	7.1797	7.427725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	298	0.001309875	0.000112353625	0.0043100625	0.0017994875	7.17874	7.3808e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	299	0.0013091875	0.000111776625	0.0042894375	0.00179025	7.17717	7.3333125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	300	0.0013086	0.00011140175	0.0042679625	0.0017843	7.17356	7.290475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	301	0.001307925	0.00011089825	0.0042482875	0.001776275	7.1711	7.2439625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	302	0.001307675	0.000110668125	0.0042288625	0.0017726875	7.16736	7.2091375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	303	0.0013077125	0.000110268875	0.0042080625	0.00176635	7.16535	7.1661625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	304	0.001306875	0.000109677375	0.0041875375	0.0017569	7.16149	7.1164875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	305	0.00130585	0.00010921125	0.00416755	0.001749475	7.15806	7.07275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	306	0.00130545	0.000109025625	0.004273875	0.00174645	7.15622	7.0448e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	307	0.0013056375	0.00010896125	0.0041554375	0.0017455625	7.15456	7.03905e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	308	0.0013059625	0.0001087165	0.0041355125	0.0017417375	7.15746	6.999075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	309	0.001304725	0.000108597	0.0042554	0.0017396375	7.15453	7.016425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	310	0.0013032125	0.000108091625	0.0042363125	0.001731525	7.15074	6.981e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	311	0.0013034375	0.000107894125	0.004216575	0.001728475	7.14934	6.9243e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	312	0.0013035625	0.000107479875	0.00419675	0.0017218875	7.14807	6.88115e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	313	0.0013030125	0.00010703125	0.004177525	0.00171475	7.1468	6.8357875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	314	0.001303075	0.000106615375	0.0041575875	0.0017081375	7.14454	6.796525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	315	0.0013026375	0.000106380375	0.004157975	0.0017044625	7.14235	6.7603625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	316	0.0013028	0.00010608025	0.0041398625	0.001699725	7.14175	6.71975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	317	0.001302325	0.000105619875	0.004121775	0.001692375	7.13968	6.682975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	318	0.001301925	0.000105307875	0.0041037	0.00168745	7.13663	6.6548e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	319	0.001302275	0.000105067625	0.0040859125	0.001683675	7.13642	6.6176125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	320	0.0013011875	0.00010469675	0.0040659875	0.0016778	7.13129	6.5736625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	321	0.0013006875	0.000104458375	0.0040480625	0.0016740625	7.12878	6.5558125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	322	0.0012999875	0.000104125125	0.0040290375	0.0016688125	7.12441	6.51995e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	323	0.0012993125	0.000103706625	0.0040106625	0.00166215	7.12132	6.48335e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	324	0.0012988125	0.00010335975	0.0039925375	0.001656625	7.11922	6.445725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	325	0.0012981125	0.00010290825	0.003974025	0.0016494125	7.11574	6.4092625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	326	0.0012974625	0.000102472375	0.00395725	0.0016424625	7.11423	6.371175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	327	0.0012974125	0.000102310125	0.0039483375	0.001639925	7.11323	6.3426125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	328	0.00129695	0.000101890375	0.0039305125	0.001633225	7.11121	6.3051125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	329	0.001297125	0.000101498125	0.0039130625	0.0016269875	7.10976	6.26885e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	330	0.0012969125	0.000101174125	0.0038968125	0.0016218375	7.10752	6.2356875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	331	0.0012964	0.000100867125	0.0038797625	0.001616975	7.10624	6.1996125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	332	0.0012962	0.0001005455	0.00386315	0.0016118625	7.10448	6.1687125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	333	0.001296075	0.000100218375	0.003846175	0.001606675	7.10224	6.1342125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	334	0.0012953375	9.9783125e-05	0.003829025	0.001599725	7.09862	6.0996625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	335	0.001295275	9.9337375e-05	0.0038133375	0.0015925875	7.09834	6.06585e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	336	0.001294525	9.89675e-05	0.003795675	0.0015867	7.09457	6.02915e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	337	0.00129405	9.870125e-05	0.0037797375	0.0015824875	7.09271	5.9972375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	338	0.0012929	9.8217375e-05	0.0037636625	0.0015747375	7.08974	5.9660375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	339	0.00129245	9.7844375e-05	0.003747675	0.0015687875	7.08745	5.93355e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	340	0.001292175	9.75425e-05	0.003731725	0.001564	7.08478	5.900925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	341	0.0012921625	9.7271625e-05	0.0037164	0.0015597125	7.08326	5.8719e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	342	0.0012919	9.6907125e-05	0.003701975	0.0015539	7.0817	5.844275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	343	0.0012917875	9.6634625e-05	0.0036863125	0.0015496	7.07913	5.811525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	344	0.001291025	9.6435375e-05	0.0036702125	0.001546475	7.07509	5.7814e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	345	0.0012906	9.6301875e-05	0.0036625875	0.00154435	7.0735	5.7655125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	346	0.001290275	9.5969125e-05	0.0036519875	0.001539025	7.07206	5.7410875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	347	0.00129075	9.575975e-05	0.0036373	0.001535725	7.07136	5.7093125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	348	0.001290775	9.547625e-05	0.0036110375	0.0015313375	7.06925	5.6698e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	349	0.0012904125	9.546675e-05	0.0036223625	0.001531075	7.06784	5.67815e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	350	0.0012907	9.5211375e-05	0.003596625	0.0015271375	7.06668	5.634475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	351	0.0012905375	9.48615e-05	0.0035833	0.00152155	7.06492	5.6057125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	352	0.0012899875	9.444925e-05	0.003568825	0.00151495	7.0625	5.572925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	353	0.001289425	9.4196625e-05	0.0035541625	0.00151095	7.05928	5.546575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	354	0.0012894125	9.385125e-05	0.003540275	0.001505425	7.05876	5.5177e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	355	0.00128815	9.382625e-05	0.003501175	0.0015047625	7.05707	5.50195e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	356	0.00128715	9.3702375e-05	0.003487425	0.00150285	7.05695	5.4784125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	357	0.0012893125	9.3603125e-05	0.003526325	0.0015015	7.05462	5.4888375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	358	0.0012869375	9.34525e-05	0.0034739375	0.0014989	7.05193	5.451925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	359	0.001289575	9.3381875e-05	0.003513275	0.0014979875	7.05127	5.4610125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	360	0.00128645	9.31835e-05	0.003460625	0.001494625	7.05079	5.42065e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	361	0.001289025	9.317075e-05	0.0035142625	0.0014946	7.05062	5.4447e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	362	0.0012849375	9.2919625e-05	0.0035021875	0.0014906625	7.04688	5.4097625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	363	0.001285875	9.2873875e-05	0.003447225	0.0014897	7.04564	5.3922e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	364	0.0012882625	9.2845e-05	0.0035017875	0.0014894	7.04349	5.41775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	365	0.0012846125	9.2774125e-05	0.003488425	0.0014884	7.04052	5.385525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	366	0.0012853875	9.2606625e-05	0.003433875	0.00148545	7.03786	5.368725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	367	0.0012882875	9.2581875e-05	0.0034828625	0.0014853125	7.03749	5.37315e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	368	0.0012884	9.2548375e-05	0.0034881625	0.001484675	7.03487	5.389775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	369	0.0012839875	9.2409875e-05	0.0034755	0.00148255	7.03305	5.3569875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	370	0.0012839375	9.2178125e-05	0.003462825	0.001478875	7.03127	5.3317125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	371	0.0012841125	9.1934875e-05	0.003449975	0.0014750125	7.02973	5.3038375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	372	0.00128315	9.1529375e-05	0.0034361875	0.001468525	7.02638	5.2752875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	373	0.0012833875	9.1209625e-05	0.0034272125	0.0014633875	7.02694	5.254025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	374	0.0012835	9.0928875e-05	0.003414575	0.0014589	7.02659	5.2235875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	375	0.0012832875	9.064275e-05	0.0034024	0.0014543375	7.02539	5.198575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	376	0.0012827625	9.0319e-05	0.0033895125	0.0014491625	7.02278	5.1715625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	377	0.00128245	9.0063625e-05	0.0033769	0.0014451125	7.02095	5.1472625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	378	0.0012822625	8.98135e-05	0.0033645625	0.001441125	7.01978	5.1260875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	379	0.0012823625	8.9535875e-05	0.003352675	0.0014367	7.01984	5.1027375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	380	0.001281925	8.921825e-05	0.00334085	0.0014316125	7.01866	5.08045e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	381	0.0012821875	8.9072375e-05	0.003331325	0.001429325	7.01834	5.063625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	382	0.001281425	8.873175e-05	0.00331915	0.001423875	7.0163	5.040725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	383	0.0012813	8.8493e-05	0.0033072	0.001420075	7.01489	5.018975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	384	0.001280775	8.83415e-05	0.0032956875	0.0014177125	7.01314	5.002925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	385	0.001280875	8.8156375e-05	0.003284175	0.0014147875	7.01216	4.9760625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	386	0.0012807375	8.7988125e-05	0.00327265	0.00141215	7.01081	4.956075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	387	0.0012803875	8.7819e-05	0.003261475	0.0014094875	7.00909	4.93305e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	388	0.0012800875	8.75215e-05	0.0032502125	0.001404725	7.00756	4.907525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	389	0.0012796875	8.7330125e-05	0.0032398	0.0014016875	7.00569	4.88595e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	390	0.001279	8.7043e-05	0.0032285125	0.0013971125	7.00344	4.8648125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	391	0.0012784375	8.6801875e-05	0.003217025	0.0013932875	7.00063	4.843625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	392	0.0012781875	8.6601e-05	0.0032062	0.0013901	6.99904	4.8187375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	393	0.0012780625	8.6357e-05	0.0031953	0.0013862125	6.99757	4.797125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	394	0.0012783125	8.617175e-05	0.003179325	0.0013833125	6.99553	4.762675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	395	0.0012778625	8.615725e-05	0.003184075	0.0013830375	6.9961	4.77555e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	396	0.00127815	8.601275e-05	0.0031686875	0.0013808125	6.99473	4.741775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	397	0.00127735	8.573725e-05	0.0031575875	0.0013764125	6.99209	4.718725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	398	0.0012774125	8.5522625e-05	0.003146975	0.001373	6.99092	4.6949625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	399	0.0012767625	8.5236e-05	0.00313575	0.001368425	6.98807	4.6702625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	400	0.0012763875	8.5032375e-05	0.0031251875	0.0013651875	6.98585	4.65035e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	401	0.0012763625	8.4892e-05	0.0031148875	0.001362975	6.98432	4.6296375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	402	0.00127695	8.4772125e-05	0.00310915	0.0013611	6.98443	4.6122375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	403	0.0012762875	8.447825e-05	0.0030988375	0.0013564	6.98274	4.5912625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	404	0.00127625	8.4268e-05	0.0030888375	0.00135305	6.98247	4.57145e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	405	0.0012755875	8.3927125e-05	0.0030786	0.001347575	6.98061	4.5469375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	406	0.0012755	8.38e-05	0.0030684125	0.0013455875	6.97917	4.5269375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	407	0.00127495	8.352625e-05	0.003058175	0.0013412	6.97721	4.505175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	408	0.0012746625	8.337325e-05	0.00304845	0.0013388	6.97503	4.486675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	409	0.0012750625	8.32505e-05	0.0030387	0.0013368625	6.97395	4.46605e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	410	0.0012750125	8.3242875e-05	0.0030303375	0.0013367875	6.9727	4.4568625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	411	0.0012748625	8.3017e-05	0.003020625	0.001333175	6.97165	4.437775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	412	0.00127455	8.2767e-05	0.0030109875	0.0013291875	6.96998	4.4176e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	413	0.001274525	8.2568375e-05	0.0030015625	0.001326025	6.96946	4.3983875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	414	0.001273625	8.2411625e-05	0.0029992125	0.0013235	6.96696	4.383e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	415	0.001273525	8.217525e-05	0.002989625	0.001319725	6.966	4.363975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	416	0.0012730375	8.20775e-05	0.0029796875	0.0013182125	6.96299	4.3426e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	417	0.0012729125	8.190575e-05	0.0029708875	0.001315475	6.96231	4.32485e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	418	0.001272625	8.1732125e-05	0.0029623125	0.0013127	6.96194	4.30805e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	419	0.0012725625	8.1539e-05	0.0029537875	0.0013096375	6.96139	4.291175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	420	0.001271925	8.135675e-05	0.0029443	0.0013067375	6.95878	4.26925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	421	0.0012713875	8.1150375e-05	0.0029365625	0.0013034375	6.95734	4.2533e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	422	0.00127125	8.098875e-05	0.002928925	0.001300875	6.95597	4.2368625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	423	0.0012712875	8.0780375e-05	0.0029204	0.0012975375	6.95595	4.2218875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	424	0.001271325	8.077425e-05	0.0029162	0.001297475	6.95579	4.2217875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	425	0.0012708625	8.0717875e-05	0.0029324375	0.001296625	6.95478	4.2164125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	426	0.001270525	8.0583125e-05	0.00292445	0.0012945	6.95385	4.203825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	427	0.00127105	8.0525875e-05	0.0029168	0.001293625	6.95439	4.1879125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	428	0.0012704875	8.0409125e-05	0.0028795375	0.0012921875	6.95271	4.1041e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	429	0.00127095	8.0386375e-05	0.0029077625	0.0012914125	6.95199	4.1672625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	430	0.00127105	8.0300875e-05	0.0028991375	0.0012900875	6.9498	4.1508e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	431	0.0012709	8.0190125e-05	0.0029026625	0.001288425	6.95039	4.1432875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	432	0.0012709875	8.018725e-05	0.0028901	0.0012883125	6.9483	4.1343875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	433	0.0012705125	8.0181e-05	0.0028855375	0.0012884125	6.94824	4.113775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	434	0.001270525	8.0176625e-05	0.002871325	0.00128845	6.94791	4.0878625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	435	0.0012704625	8.0158625e-05	0.002893725	0.0012879875	6.94786	4.1337e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	436	0.0012706625	7.99795e-05	0.0028644625	0.0012852875	6.94858	4.0731125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	437	0.0012704625	7.9835625e-05	0.0028558875	0.0012830125	6.94619	4.056525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	438	0.0012707625	7.9757e-05	0.002847575	0.0012818	6.94564	4.0417875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	439	0.0012703625	7.963375e-05	0.0028398375	0.0012798625	6.94369	4.02905e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	440	0.0012699125	7.93825e-05	0.0028314625	0.001275825	6.94183	4.012875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	441	0.0012695875	7.9201875e-05	0.0028228875	0.0012729375	6.9396	3.995425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	442	0.0012691875	7.9081e-05	0.0028154125	0.001271025	6.93805	3.9801e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	443	0.0012689	7.8887875e-05	0.002807325	0.0012679375	6.93684	3.9647625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	444	0.00126895	7.881825e-05	0.002799225	0.001266875	6.93635	3.9471625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	445	0.0012689875	7.862925e-05	0.0027911625	0.00126385	6.93585	3.9320375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	446	0.0012687625	7.84155e-05	0.002784625	0.0012604125	6.93482	3.91925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	447	0.0012670125	7.8275375e-05	0.002823575	0.0012582625	6.93308	3.9270375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	448	0.0012678875	7.811625e-05	0.0027768125	0.0012555875	6.93276	3.90565e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	449	0.0012668375	7.8104e-05	0.002817225	0.0012555125	6.93091	3.9145125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	450	0.0012679875	7.8100625e-05	0.0027700125	0.0012553875	6.93256	3.8954625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	451	0.0012666875	7.7901375e-05	0.0028101125	0.0012522625	6.93225	3.9016625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	452	0.001267325	7.7818e-05	0.002762075	0.0012508375	6.93128	3.87875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	453	0.00126605	7.7740125e-05	0.0028028625	0.00124969125	6.92878	3.886225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	454	0.001266	7.7468125e-05	0.002795275	0.00124531375	6.92889	3.8684e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	455	0.001265825	7.72665e-05	0.0027875	0.00124208125	6.92825	3.8517625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	456	0.0012650875	7.7019375e-05	0.0027805125	0.00123810375	6.92691	3.839075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	457	0.0012650375	7.6903625e-05	0.00277265	0.0012362725	6.92547	3.8248125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	458	0.00126485	7.6782625e-05	0.00276515	0.00123435875	6.92462	3.8091875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	459	0.0012641625	7.6654125e-05	0.0027587375	0.00123232125	6.92248	3.7942e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	460	0.0012633	7.6553375e-05	0.0027507	0.00123074125	6.91994	3.7788875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	461	0.0012630125	7.634525e-05	0.0027433375	0.00122739625	6.91929	3.76335e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	462	0.0012629625	7.62105e-05	0.002729225	0.001225315	6.91786	3.7378e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	463	0.0012627375	7.61455e-05	0.0027358	0.0012242	6.9175	3.7482125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	464	0.0012628125	7.6082625e-05	0.002721475	0.0012232875	6.9158	3.7245875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	465	0.001262275	7.5889625e-05	0.0027135	0.001220205	6.91344	3.7098375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	466	0.0012619375	7.566025e-05	0.0027067875	0.00121651125	6.91249	3.69135e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	467	0.001261925	7.560725e-05	0.0027004375	0.00121567125	6.91122	3.678025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	468	0.0012620125	7.5543125e-05	0.0026939875	0.00121467125	6.91135	3.6700625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	469	0.0012619625	7.54105e-05	0.0026873	0.00121255375	6.91115	3.65675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	470	0.0012623	7.5318375e-05	0.0026806875	0.00121109875	6.91112	3.64275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	471	0.001262125	7.5127e-05	0.0026737	0.00120803375	6.91009	3.627675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	472	0.001262	7.5030375e-05	0.0026668375	0.00120650875	6.9092	3.6118e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	473	0.0012619625	7.4896e-05	0.002661025	0.00120436625	6.90872	3.6034e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	474	0.00126215	7.48885e-05	0.0026541125	0.001204295	6.90797	3.5897625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	475	0.0012622875	7.4839125e-05	0.0026453125	0.00120352625	6.90805	3.569075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	476	0.0012623375	7.48045e-05	0.002647625	0.00120296875	6.9081	3.5776875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	477	0.001262325	7.4790125e-05	0.0026386	0.00120277875	6.90712	3.5579625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	478	0.0012622375	7.47455e-05	0.0026324375	0.001202105	6.9063	3.54605e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	479	0.0012618125	7.462575e-05	0.00262605	0.00120016375	6.90546	3.5404875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	480	0.0012620625	7.458475e-05	0.002625825	0.00119953125	6.90566	3.5326e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	481	0.0012618125	7.4505125e-05	0.002619825	0.00119824875	6.90531	3.5245625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	482	0.0012613	7.434075e-05	0.0026132375	0.0011956175	6.90278	3.5119875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	483	0.0012616375	7.4323375e-05	0.0026268625	0.00119526875	6.90435	3.51635e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	484	0.0012606	7.4130125e-05	0.0026199375	0.00119217125	6.90141	3.506325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	485	0.001260825	7.4033875e-05	0.0026158875	0.001190645	6.9012	3.498e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	486	0.001260125	7.388275e-05	0.00260915	0.0011882325	6.89877	3.4825875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	487	0.001260225	7.36985e-05	0.00260265	0.00118527125	6.89837	3.468525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	488	0.0012601	7.3665375e-05	0.0025963375	0.00118478625	6.89645	3.4532375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	489	0.001260125	7.3540875e-05	0.00259025	0.00118280375	6.89593	3.439475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	490	0.0012599625	7.34655e-05	0.0025847875	0.00118162	6.89493	3.4275625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	491	0.00125985	7.3353125e-05	0.0025876375	0.00117981375	6.89484	3.4208375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	492	0.001259425	7.3174625e-05	0.0025814375	0.00117694625	6.89367	3.409175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	493	0.001258725	7.2982e-05	0.002574725	0.00117385375	6.89192	3.3966375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	494	0.0012585125	7.2955e-05	0.0025684375	0.0011734575	6.89048	3.38665e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	495	0.00125825	7.2829875e-05	0.0025573625	0.00117150375	6.88944	3.3600125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	496	0.0012580875	7.2821625e-05	0.0025623	0.0011713275	6.88915	3.3712125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	497	0.0012582125	7.267575e-05	0.0025509875	0.00116903	6.88774	3.3456875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	498	0.0012578	7.2576125e-05	0.002552375	0.0011674425	6.88661	3.3372375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	499	0.0012576375	7.2404375e-05	0.0025464125	0.001164685	6.88627	3.3270875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	500	0.0012567125	7.217175e-05	0.0025403375	0.00116093875	6.88486	3.3150875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	501	0.0012570375	7.2087625e-05	0.002535075	0.001159605	6.88547	3.3039375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	502	0.001257025	7.2056e-05	0.0025289375	0.0011591375	6.88427	3.2925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	503	0.001256625	7.1854375e-05	0.0025229875	0.00115589375	6.88288	3.27935e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	504	0.0012565	7.1760875e-05	0.0025196375	0.00115439375	6.88228	3.271175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	505	0.0012568125	7.169475e-05	0.00250835	0.0011534	6.88206	3.2480125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	506	0.0012566125	7.1662125e-05	0.0025138875	0.00115283125	6.88225	3.25955e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	507	0.0012564875	7.15645e-05	0.0025020625	0.00115132625	6.88037	3.2367375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	508	0.001255225	7.15105e-05	0.002658675	0.001150835	6.8793	3.256275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	509	0.001255	7.14485e-05	0.0026469875	0.00114990625	6.87843	3.2362125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	510	0.0012551125	7.1429375e-05	0.0026528	0.00114955375	6.87702	3.2488125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	511	0.0012564125	7.1429e-05	0.00249595	0.0011491625	6.87614	3.223125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	512	0.0012564875	7.1374e-05	0.0024901625	0.00114830875	6.87521	3.21215e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	513	0.0012548375	7.1368125e-05	0.0026407875	0.00114863375	6.87392	3.226375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	514	0.0012548375	7.13325e-05	0.0026346625	0.00114809	6.87381	3.216825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	515	0.0012549125	7.1286125e-05	0.002628525	0.00114737375	6.87295	3.2049875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	516	0.00125495	7.124575e-05	0.0026221	0.00114675	6.87524	3.193675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	517	0.0012562375	7.123375e-05	0.00248445	0.00114606625	6.87436	3.201675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	518	0.001255375	7.1155125e-05	0.002616525	0.00114530875	6.87337	3.181375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	519	0.0012560625	7.1141e-05	0.00247885	0.00114460125	6.87236	3.19525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	520	0.0012559	7.1046875e-05	0.0024734	0.00114310125	6.87176	3.1837375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	521	0.0012551625	7.09935e-05	0.0026103625	0.001142715	6.87128	3.168225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	522	0.00125515	7.094625e-05	0.00259205	0.00114204625	6.86983	3.1456375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	523	0.0012547875	7.0914e-05	0.002586575	0.0011415525	6.87046	3.1368125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	524	0.001255	7.0904125e-05	0.002598075	0.00114132625	6.86944	3.1493375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	525	0.00125545	7.089525e-05	0.002604425	0.00114114125	6.86955	3.1559375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	526	0.0012555875	7.08665e-05	0.0024680375	0.00114021375	6.8678	3.1737625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	527	0.0012547	7.086575e-05	0.0025805	0.00114080375	6.86696	3.1250375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	528	0.00125485	7.07635e-05	0.00257535	0.001139165	6.86614	3.115475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	529	0.0012555875	7.070975e-05	0.0024630125	0.0011376875	6.86491	3.1645125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	530	0.001253975	7.070475e-05	0.002581025	0.0011381675	6.86497	3.1129125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	531	0.001254925	7.067125e-05	0.002569425	0.0011377	6.86445	3.1045625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	532	0.0012539125	7.056925e-05	0.0025749125	0.0011359975	6.86485	3.102975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	533	0.0012546625	7.0565625e-05	0.0025828	0.00113600375	6.8628	3.0987125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	534	0.001255475	7.0558125e-05	0.002457325	0.00113525625	6.86156	3.1527125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	535	0.0012534	7.043225e-05	0.0025692875	0.001133805	6.85966	3.0953125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	536	0.00125355	7.030075e-05	0.0025638125	0.00113169375	6.85995	3.0847e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	537	0.0012534	7.0195875e-05	0.002557675	0.0011300225	6.85842	3.0744375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	538	0.0012529875	7.0024125e-05	0.002551525	0.00112727375	6.85673	3.0632e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	539	0.0012528	6.9855375e-05	0.002546275	0.00112455375	6.85666	3.0528125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	540	0.0012525375	6.9695125e-05	0.002540625	0.001121975	6.85563	3.0409e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	541	0.0012526375	6.9657875e-05	0.002536175	0.00112143	6.85575	3.028125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	542	0.0012527	6.9653625e-05	0.0025420375	0.001121325	6.85446	3.0386875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	543	0.0012522	6.9466625e-05	0.0025303125	0.00111835125	6.85304	3.0168e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	544	0.001252175	6.9349625e-05	0.0025245625	0.00111648625	6.85213	3.006725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	545	0.0012521625	6.9271375e-05	0.002518725	0.00111525	6.85102	2.9967375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	546	0.0012521125	6.917175e-05	0.0025132125	0.0011136575	6.85032	2.9868375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	547	0.00125215	6.914925e-05	0.0025078125	0.00111331375	6.85007	2.9789625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	548	0.0012522875	6.913125e-05	0.0025021375	0.0011130525	6.84923	2.96705e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	549	0.001251775	6.89885e-05	0.0024968875	0.00111076625	6.84754	2.9566875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	550	0.0012517375	6.8954e-05	0.0024834875	0.00111028	6.84746	2.939175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	551	0.00125185	6.8943875e-05	0.002488925	0.00111007875	6.84654	2.9432875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	552	0.0012515625	6.89305e-05	0.0024924625	0.00110985125	6.84744	2.945725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	553	0.0012513	6.8853125e-05	0.002478025	0.001108675	6.84623	2.929725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	554	0.0012514875	6.881225e-05	0.0024867625	0.00110796125	6.84464	2.9352875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	555	0.00125065	6.871275e-05	0.0024725375	0.00110642625	6.84301	2.91765e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	556	0.0012502375	6.855625e-05	0.0024672625	0.00110390625	6.8424	2.90975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	557	0.001250425	6.8496e-05	0.0024623	0.00110295	6.84234	2.899e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	558	0.001250125	6.8387625e-05	0.002456875	0.00110122375	6.84067	2.8909e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	559	0.00124987	6.8265e-05	0.0024519	0.0010992525	6.84042	2.88275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	560	0.001249855	6.8161625e-05	0.002446725	0.0010976	6.83991	2.8743125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	561	0.001249665	6.803025e-05	0.0024413625	0.00109549875	6.83868	2.8634625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	562	0.00124969125	6.8017875e-05	0.0024367125	0.00109532625	6.83854	2.8568625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	563	0.001249685	6.786225e-05	0.002434225	0.001092815	6.83909	2.8496125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	564	0.00124960375	6.7775375e-05	0.0024300125	0.00109142875	6.8393	2.8416125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	565	0.0012500875	6.7701875e-05	0.0024239125	0.00109028625	6.83975	2.8284625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	566	0.0012499725	6.767475e-05	0.002425225	0.00108981	6.83832	2.8322375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	567	0.001249435	6.75695e-05	0.0024186875	0.00108817375	6.83649	2.81755e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	568	0.00124936375	6.748625e-05	0.002409	0.00108687375	6.83551	2.7991875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	569	0.00124914625	6.7458625e-05	0.00241365	0.001086395	6.83491	2.808425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	570	0.0012494425	6.73835e-05	0.0024042875	0.00108522625	6.83468	2.789025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	571	0.0012493025	6.7257e-05	0.002399375	0.001083195	6.83347	2.781475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	572	0.001249415	6.7111125e-05	0.002394425	0.00108083875	6.83314	2.772825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	573	0.0012495275	6.7068625e-05	0.0023856	0.00108019875	6.83336	2.7514e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	574	0.00124952375	6.70615e-05	0.00238985	0.00108005625	6.83293	2.763575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	575	0.00124904375	6.6949875e-05	0.002380425	0.00107829625	6.83112	2.7431e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	576	0.001248975	6.679775e-05	0.00237545	0.00107584625	6.83044	2.7336125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	577	0.00124884125	6.6748875e-05	0.0023705	0.0010750825	6.82943	2.7266625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	578	0.00124875125	6.6581875e-05	0.0023657125	0.00107239	6.82879	2.7175125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	579	0.00124859375	6.6454375e-05	0.0023608875	0.00107033875	6.82814	2.71005e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	580	0.00124848875	6.6361625e-05	0.0023562125	0.00106885375	6.82747	2.702425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	581	0.00124864	6.62285e-05	0.002351625	0.0010667075	6.82735	2.6925875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	582	0.001248465	6.6157125e-05	0.0023467875	0.00106557875	6.82615	2.6858375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	583	0.0012485425	6.6128375e-05	0.002337975	0.0010651625	6.82536	2.6710375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	584	0.00124899875	6.61205e-05	0.002333775	0.001065055	6.82468	2.66325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	585	0.00124824125	6.6060375e-05	0.0023425	0.00106403125	6.82501	2.678025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	586	0.00124879625	6.600375e-05	0.0023291375	0.001063175	6.82402	2.65615e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	587	0.00124875	6.587525e-05	0.002325075	0.00106110375	6.82414	2.649775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	588	0.00124877625	6.5826875e-05	0.0023251625	0.0010603125	6.82439	2.6457125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	589	0.00124863	6.567475e-05	0.002320825	0.001057855	6.82432	2.6373875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	590	0.001248395	6.555325e-05	0.00231675	0.00105590125	6.82345	2.629925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	591	0.0012483075	6.5446625e-05	0.002312375	0.00105418625	6.82295	2.6241125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	592	0.00124823375	6.5317e-05	0.00230815	0.00105209125	6.82322	2.6147625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	593	0.0012481625	6.522775e-05	0.002303725	0.0010506675	6.82262	2.6081125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	594	0.001247875	6.5100375e-05	0.0022990375	0.00104862375	6.82159	2.5984375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	595	0.00124793125	6.5058125e-05	0.0022947	0.001047965	6.82099	2.5906875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	596	0.00124767625	6.494675e-05	0.002290275	0.0010461825	6.81989	2.5828375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	597	0.00124757375	6.4847375e-05	0.0022858	0.0010445925	6.81913	2.5765125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	598	0.00124741625	6.4732375e-05	0.0022815875	0.0010427425	6.81873	2.5701e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	599	0.00124747	6.4614125e-05	0.00227735	0.00104083875	6.81815	2.5620875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	600	0.00124713125	6.4558375e-05	0.0022729875	0.001039955	6.81728	2.5529125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	601	0.0012472525	6.454925e-05	0.0022691875	0.00103982125	6.81726	2.547375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	602	0.0012471425	6.452e-05	0.0022648	0.00103937125	6.81615	2.5376e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	603	0.0012473025	6.4474875e-05	0.0022613625	0.00103866125	6.81592	2.5312e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	604	0.0012477025	6.4425625e-05	0.002253375	0.001037905	6.81545	2.5167125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	605	0.00124751375	6.4413375e-05	0.0022575875	0.00103768125	6.81463	2.5232375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	606	0.00124764875	6.4394375e-05	0.002249	0.001037425	6.81363	2.5109375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	607	0.0012475575	6.431275e-05	0.0022446625	0.00103612375	6.81237	2.5038375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	608	0.00124743375	6.42185e-05	0.0022407	0.0010346125	6.81204	2.4958625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	609	0.00124722375	6.4120625e-05	0.002238375	0.00103303625	6.81185	2.489e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	610	0.00124697625	6.410975e-05	0.0022341625	0.00103288375	6.81024	2.480125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	611	0.00124687375	6.4048375e-05	0.0022300375	0.0010319075	6.80948	2.4729875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	612	0.001246985	6.4007125e-05	0.002226175	0.00103125375	6.80947	2.468e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	613	0.001247125	6.389725e-05	0.002222175	0.00102948375	6.80939	2.460275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	614	0.0012470425	6.3821875e-05	0.002218475	0.001028275	6.80922	2.4550625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	615	0.00124732	6.3809e-05	0.0022145625	0.00102809375	6.80894	2.4474375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	616	0.00124702375	6.3751125e-05	0.0022108875	0.00102717625	6.80822	2.4441875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	617	0.001247115	6.37205e-05	0.00220715	0.0010267025	6.80775	2.436525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	618	0.0012470975	6.3665625e-05	0.0022034875	0.00102583625	6.80777	2.4304875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	619	0.0012469675	6.356525e-05	0.0021998125	0.0010242225	6.80724	2.4257375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	620	0.0012468275	6.3504875e-05	0.002196425	0.00102325625	6.80644	2.4185375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	621	0.00124630625	6.338975e-05	0.0021922375	0.00102141125	6.80509	2.41205e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	622	0.001245905	6.333125e-05	0.0021883875	0.0010204875	6.8039	2.4031375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	623	0.00124577375	6.3271625e-05	0.0021845875	0.00101954	6.80318	2.3974125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	624	0.00124562875	6.315875e-05	0.0021809375	0.0010177225	6.80276	2.3901875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	625	0.00124520375	6.306725e-05	0.002165125	0.00101632375	6.80168	2.3650625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	626	0.00124539375	6.30545e-05	0.0021768875	0.001016045	6.8014	2.383525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	627	0.00124534375	6.3007625e-05	0.0021731875	0.00101529875	6.80047	2.3781e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	628	0.00124543	6.298025e-05	0.002169075	0.001014875	6.79916	2.37035e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	629	0.0012453125	6.2970375e-05	0.0021616375	0.0010147625	6.79939	2.358925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	630	0.0012449425	6.293775e-05	0.0021540875	0.00101427875	6.79793	2.345075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	631	0.00124490375	6.2935e-05	0.002157725	0.00101421	6.79721	2.35285e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	632	0.001245215	6.2842875e-05	0.0021461625	0.00101278375	6.79681	2.3259125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	633	0.001245455	6.284e-05	0.002142675	0.001012755	6.79678	2.3197e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	634	0.0012447675	6.2788875e-05	0.0021470625	0.00101189875	6.79771	2.3320375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	635	0.001244665	6.278775e-05	0.002150525	0.0010118525	6.79777	2.3378125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	636	0.0012449775	6.2775875e-05	0.002135225	0.001011755	6.79681	2.3052875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	637	0.00124518	6.275375e-05	0.002139	0.00101136875	6.79556	2.3127875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	638	0.001244415	6.2729125e-05	0.0021360375	0.0010109925	6.79334	2.30215e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	639	0.00124412125	6.267625e-05	0.0021300125	0.00101017125	6.79268	2.2902625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	640	0.00124413125	6.2659875e-05	0.0021334	0.00100988375	6.79223	2.296975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	641	0.00124404125	6.2622e-05	0.002124125	0.00100932125	6.79115	2.281625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	642	0.0012437275	6.2618e-05	0.0021264875	0.00100925375	6.79176	2.28525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	643	0.0012437425	6.2593e-05	0.0021134375	0.00100891625	6.79149	2.264525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	644	0.001244065	6.25485e-05	0.00212065	0.00100814375	6.78991	2.275075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	645	0.00124384125	6.2501125e-05	0.0021169125	0.00100739875	6.78912	2.2699625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	646	0.0012432925	6.2477875e-05	0.0021100875	0.00100706375	6.78847	2.259575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	647	0.00124309875	6.23705e-05	0.0021072875	0.00100533375	6.78809	2.2521e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	648	0.00124299375	6.2279625e-05	0.002103975	0.0010038775	6.78745	2.24585e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	649	0.001242655	6.2155e-05	0.0021004	0.00100187125	6.78629	2.2392875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	650	0.00124231	6.206225e-05	0.002098375	0.0010003775	6.78567	2.2352125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	651	0.00124232125	6.2035125e-05	0.0020952125	0.00099995375	6.78554	2.2289875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	652	0.0012420725	6.1929375e-05	0.0020915875	0.00099825375	6.78457	2.2225625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	653	0.00124186875	6.1803e-05	0.00208825	0.000996215	6.78388	2.21635e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	654	0.00124174125	6.175825e-05	0.0020848	0.000995505	6.78284	2.2102875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	655	0.00124159125	6.164825e-05	0.0020813	0.00099373875	6.78201	2.2045375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	656	0.001241505	6.153875e-05	0.0020780125	0.0009919725	6.78164	2.197225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	657	0.00124151	6.1491125e-05	0.002073425	0.0009912275	6.78115	2.1858e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	658	0.0012415125	6.1450625e-05	0.00207555	0.00099055125	6.78046	2.1914125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	659	0.00124139	6.1393e-05	0.002070175	0.00098965125	6.77968	2.180225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	660	0.00124166	6.1360375e-05	0.0020670625	0.00098913625	6.77981	2.1751375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	661	0.00124201375	6.1342375e-05	0.002060725	0.00098888	6.77975	2.1649875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	662	0.00124174875	6.1320875e-05	0.0020639875	0.0009885075	6.77952	2.1697625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	663	0.0012420025	6.127375e-05	0.0020574125	0.00098777875	6.77915	2.1596875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	664	0.00124188375	6.1226875e-05	0.0020552125	0.00098702875	6.77838	2.1559375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	665	0.00124209375	6.116375e-05	0.0020524	0.0009860175	6.77885	2.1502e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	666	0.00124164	6.10355e-05	0.0020493	0.00098394875	6.77739	2.1437125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	667	0.00124196375	6.1011375e-05	0.0020436	0.00098358875	6.77757	2.1338125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	668	0.00124176625	6.1009125e-05	0.0020463625	0.00098353375	6.77793	2.1389e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	669	0.00124158	6.090075e-05	0.00204065	0.00098179875	6.7772	2.12825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	670	0.001241445	6.0819e-05	0.002037775	0.00098048125	6.77717	2.121725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	671	0.0012414125	6.079425e-05	0.0020346	0.00098010125	6.77659	2.1163375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	672	0.0012415225	6.0754375e-05	0.0020143	0.00097956375	6.7766	2.0905375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	673	0.00124136375	6.0703375e-05	0.0020316	0.00097863375	6.77562	2.1090375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	674	0.00124124875	6.0667875e-05	0.00201145	0.0009781725	6.7759	2.0853125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	675	0.00124138625	6.0661875e-05	0.0020283375	0.0009779775	6.7756	2.1037125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	676	0.00124131875	6.065e-05	0.0020087125	0.00097789875	6.77506	2.0803375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	677	0.0012414925	6.0620375e-05	0.002025525	0.0009773125	6.77446	2.101425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	678	0.00124153125	6.0578625e-05	0.0020226	0.00097665125	6.77421	2.0956375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	679	0.0012415025	6.0563e-05	0.002019825	0.0009764125	6.77304	2.0923875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	680	0.0012411975	6.0531125e-05	0.0020060875	0.0009759725	6.77264	2.0759625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	681	0.0012411175	6.0503125e-05	0.00200325	0.00097553125	6.77288	2.07e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	682	0.0012412175	6.0477625e-05	0.002017225	0.00097503875	6.77257	2.08745e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	683	0.00124096625	6.045325e-05	0.0020008875	0.00097473625	6.77181	2.06575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	684	0.00124092125	6.0422625e-05	0.0019977875	0.00097425625	6.77116	2.060225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	685	0.0012408275	6.0356125e-05	0.001994725	0.00097318875	6.77044	2.053725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	686	0.00124040125	6.0332e-05	0.0019917375	0.00097281625	6.76929	2.0492375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	687	0.0012401475	6.024325e-05	0.0019887	0.00097138375	6.76857	2.044525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	688	0.0012400075	6.019975e-05	0.0019859875	0.000970695	6.76805	2.038725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	689	0.00123978875	6.008e-05	0.001984225	0.00096874625	6.76819	2.0347625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	690	0.0012396225	6.0031875e-05	0.0019779875	0.00096801125	6.76803	2.02765e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	691	0.001239705	6.0020625e-05	0.0019828625	0.00096779125	6.76778	2.03265e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	692	0.00123979875	5.9985375e-05	0.0019752125	0.00096727	6.76725	2.022275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	693	0.00123978875	5.99835e-05	0.0019799625	0.00096720625	6.767	2.025975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	694	0.0012396175	5.9927375e-05	0.0019728625	0.0009663425	6.76628	2.018575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	695	0.00123946125	5.9839e-05	0.0019700875	0.0009649225	6.76588	2.0138625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	696	0.00123958125	5.9819375e-05	0.0019673375	0.0009646175	6.76554	2.0082e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	697	0.00123938875	5.9727875e-05	0.0019643625	0.00096314	6.76457	2.0028625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	698	0.00123953	5.9676125e-05	0.0019590875	0.000962325	6.76416	1.992925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	699	0.00123938875	5.962575e-05	0.0019615	0.0009614875	6.76417	1.9974875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	700	0.00123923125	5.9590125e-05	0.001957175	0.00096094	6.76349	1.98905e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	701	0.0012392525	5.9527e-05	0.00195425	0.00095992875	6.76286	1.982875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	702	0.00123940125	5.9462875e-05	0.0019517625	0.000958895	6.76328	1.9783e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	703	0.00123927625	5.94365e-05	0.001946525	0.00095849875	6.76298	1.96815e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	704	0.00123954375	5.9405875e-05	0.0019457	0.0009579975	6.76237	1.9669125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	705	0.00123923625	5.9391375e-05	0.001949225	0.0009577475	6.76284	1.9732625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	706	0.0012396	5.9333875e-05	0.0019430125	0.000956835	6.76268	1.9609125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	707	0.001239505	5.92665e-05	0.001940275	0.00095575375	6.7623	1.9564625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	708	0.00123949	5.9178125e-05	0.00193755	0.0009543225	6.76206	1.9524625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	709	0.0012395325	5.9086125e-05	0.0019349	0.00095283875	6.76201	1.947825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	710	0.00123978375	5.9072875e-05	0.0019322375	0.000952635	6.76199	1.9442e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	711	0.00123993625	5.9042e-05	0.0019296625	0.00095214875	6.76201	1.938875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	712	0.0012401175	5.9001875e-05	0.001922475	0.00095153625	6.76229	1.9287e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	713	0.00124004625	5.899725e-05	0.0019275875	0.00095143125	6.76186	1.9374125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	714	0.00124003625	5.8941625e-05	0.0019251	0.00095053875	6.76163	1.9328875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	715	0.00123989625	5.8925125e-05	0.0019199875	0.00095029875	6.76136	1.9248e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	716	0.0012389825	5.88935e-05	0.0019260375	0.0009498025	6.76069	1.93655e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	717	0.00123934	5.8828875e-05	0.0019186625	0.0009487275	6.76036	1.92375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	718	0.00123889125	5.880075e-05	0.0019234625	0.00094830625	6.76059	1.932875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	719	0.0012391225	5.8790125e-05	0.0019161625	0.00094810375	6.76033	1.920275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	720	0.0012390125	5.873775e-05	0.001918375	0.0009473025	6.76018	1.922725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	721	0.001238925	5.87125e-05	0.00192085	0.00094687875	6.76002	1.9285875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	722	0.00123874625	5.86505e-05	0.0019159	0.00094589125	6.75983	1.91745e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	723	0.00123842625	5.8594e-05	0.0019131875	0.00094498875	6.75877	1.9120875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	724	0.001238535	5.8511125e-05	0.001911125	0.00094365375	6.75892	1.907325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	725	0.001238415	5.8458875e-05	0.00190865	0.00094281625	6.75836	1.9036875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	726	0.00123891625	5.8392125e-05	0.00190345	0.0009417575	6.7588	1.8965375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	727	0.00123856	5.83785e-05	0.0019062625	0.00094151875	6.75913	1.8986e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	728	0.00123892	5.8372625e-05	0.0019028625	0.0009414525	6.75944	1.894775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	729	0.00123874875	5.8371625e-05	0.0019039875	0.00094141375	6.75953	1.8959e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	730	0.001238665	5.8277375e-05	0.00190015	0.00093991375	6.7587	1.8893875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	731	0.00123858125	5.8220125e-05	0.0018975625	0.00093899625	6.7582	1.8856e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	732	0.00123848875	5.8197e-05	0.0018948375	0.00093863625	6.75728	1.8787625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	733	0.0012381425	5.8089625e-05	0.0018921	0.00093690625	6.75616	1.874675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	734	0.0012375825	5.8068e-05	0.001890225	0.00093663625	6.75589	1.88055e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	735	0.001237575	5.8044e-05	0.0018877	0.0009362625	6.75566	1.876275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	736	0.001238115	5.8023125e-05	0.00188965	0.00093583125	6.75527	1.8683125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	737	0.0012374225	5.7958875e-05	0.0018855625	0.00093488625	6.75451	1.8726375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	738	0.0012375425	5.7946e-05	0.0018830875	0.0009346925	6.75456	1.8673875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	739	0.00123781375	5.7917375e-05	0.001887275	0.0009341225	6.7552	1.8629125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	740	0.00123773125	5.7914e-05	0.0018866	0.000934085	6.75475	1.861e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	741	0.00123735875	5.7895625e-05	0.0018802625	0.000933885	6.75395	1.8633625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	742	0.00123730875	5.7842375e-05	0.0018780625	0.0009330325	6.75356	1.860325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	743	0.0012374825	5.783975e-05	0.0018845375	0.00093288625	6.75237	1.8564375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	744	0.00123714625	5.782225e-05	0.0018756	0.00093272125	6.75207	1.856375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	745	0.00123761375	5.7820625e-05	0.001882075	0.0009325875	6.75123	1.8518875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	746	0.00123717875	5.774225e-05	0.001873225	0.00093143125	6.75109	1.8520125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	747	0.0012370675	5.76875e-05	0.0018707	0.00093055375	6.75031	1.8471625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	748	0.0012365975	5.7533125e-05	0.0018683875	0.0009280475	6.74976	1.8418125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	749	0.00123688375	5.7511375e-05	0.00186345	0.00092773	6.74931	1.8275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	750	0.0012366525	5.7482625e-05	0.0018646625	0.00092725625	6.7489	1.8304e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	751	0.0012365225	5.747225e-05	0.00186675	0.0009270825	6.74903	1.833725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	752	0.00123648625	5.7448e-05	0.001865975	0.00092667375	6.74915	1.8364375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	753	0.00123680875	5.7440125e-05	0.0018615625	0.0009265875	6.74912	1.8243e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	754	0.00123657375	5.73715e-05	0.001857725	0.0009254925	6.74866	1.816825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	755	0.00123667	5.7364125e-05	0.0018592	0.00092536375	6.74821	1.82005e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	756	0.00123652875	5.7341625e-05	0.0018555625	0.00092501875	6.74806	1.8109875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	757	0.0012365075	5.7291875e-05	0.001853125	0.00092421875	6.74757	1.8078625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	758	0.00123626	5.7252875e-05	0.0018481875	0.00092361375	6.7464	1.7961125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	759	0.00123638625	5.72385e-05	0.001850475	0.000923365	6.74554	1.8031625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	760	0.0012360675	5.7224125e-05	0.001842125	0.00092317625	6.74521	1.7820875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	761	0.0012366325	5.7203375e-05	0.0018334875	0.00092286875	6.74465	1.76435e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	762	0.00123641125	5.7186125e-05	0.00183765	0.0009225775	6.74419	1.7724875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	763	0.00123653125	5.7179875e-05	0.00183565	0.00092247625	6.74415	1.768425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	764	0.0012361425	5.71655e-05	0.0018461875	0.0009222	6.74382	1.7906375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	765	0.00123619875	5.716475e-05	0.001839975	0.00092221875	6.74379	1.77775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	766	0.0012366075	5.7150375e-05	0.0018311	0.00092201625	6.74375	1.7596125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	767	0.00123619	5.7128875e-05	0.0018438125	0.0009216175	6.74299	1.7862375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	768	0.001236655	5.7071625e-05	0.0018289625	0.00092074125	6.74306	1.755525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	769	0.00123679875	5.7057875e-05	0.001826675	0.00092053125	6.74255	1.750975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	770	0.0012366375	5.7003625e-05	0.0018244125	0.0009196625	6.74177	1.7465375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	771	0.00123659625	5.69535e-05	0.001822325	0.000918855	6.74148	1.743225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	772	0.0012368225	5.6907875e-05	0.00182035	0.0009181225	6.74169	1.7401375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	773	0.0012368275	5.688525e-05	0.001818225	0.0009177675	6.74136	1.7359e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	774	0.0012369925	5.682625e-05	0.0018162375	0.0009168125	6.74144	1.730325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	775	0.00123695625	5.6811625e-05	0.0018142375	0.00091659	6.74119	1.7263375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	776	0.0012367575	5.6724125e-05	0.0018123	0.00091518375	6.74083	1.7230625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	777	0.0012368175	5.6713125e-05	0.0018102125	0.0009150175	6.7407	1.7180375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	778	0.00123655125	5.666625e-05	0.0018080375	0.00091426625	6.74039	1.7157875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	779	0.001236365	5.6635125e-05	0.0018058	0.000913775	6.73904	1.71245e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	780	0.00123629875	5.656325e-05	0.001803925	0.00091261	6.73894	1.7090125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	781	0.0012365225	5.655275e-05	0.0017976	0.00091247625	6.73891	1.6972875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	782	0.00123658375	5.6512875e-05	0.0017997375	0.00091181375	6.73879	1.7017e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	783	0.0012364625	5.6506375e-05	0.001801825	0.00091169625	6.73819	1.7049125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	784	0.00123602875	5.645025e-05	0.0017953125	0.0009108175	6.73715	1.6945375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	785	0.00123577375	5.640375e-05	0.0017962375	0.0009100575	6.73704	1.69465e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	786	0.00123596125	5.6367125e-05	0.0017944625	0.00090947	6.73749	1.6901125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	787	0.0012356875	5.626475e-05	0.0017817375	0.0009078775	6.73732	1.6654375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	788	0.0012356825	5.622775e-05	0.001792425	0.00090720625	6.73626	1.68565e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	789	0.00123547	5.6212375e-05	0.001789425	0.0009069825	6.73621	1.6800125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	790	0.00123552125	5.6191e-05	0.001779625	0.00090668625	6.73619	1.661525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	791	0.0012354175	5.6189375e-05	0.0017903125	0.0009065925	6.7362	1.6826375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	792	0.00123546125	5.6169e-05	0.00178305	0.00090631	6.73474	1.6678e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	793	0.00123563	5.616625e-05	0.0017855375	0.0009062475	6.73495	1.669625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	794	0.0012355075	5.6147125e-05	0.0017874	0.000905925	6.73423	1.6752375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	795	0.00123524625	5.6088375e-05	0.00177735	0.00090502125	6.73308	1.657875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	796	0.001235255	5.6055875e-05	0.0017753375	0.0009045025	6.7327	1.654475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	797	0.00123511875	5.5999625e-05	0.0017639	0.00090364875	6.73225	1.6333e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	798	0.00123496125	5.5998375e-05	0.001773375	0.00090357875	6.73233	1.6502e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	799	0.001235035	5.59805e-05	0.001771475	0.00090329875	6.73202	1.645975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	800	0.0012352275	5.595925e-05	0.0017619375	0.00090300125	6.73195	1.6298625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	801	0.00123491	5.5939625e-05	0.0017658125	0.00090266125	6.73122	1.6366875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	802	0.0012350075	5.5935625e-05	0.0017696	0.00090257875	6.73106	1.6423875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	803	0.001235235	5.5927375e-05	0.0017601875	0.0009024925	6.73075	1.6269875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	804	0.00123502625	5.592075e-05	0.00176775	0.000902345	6.73044	1.63925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	805	0.0012348225	5.588275e-05	0.0017579	0.00090177875	6.72868	1.6236e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	806	0.001234845	5.5873375e-05	0.001756125	0.00090163125	6.72875	1.6205e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	807	0.00123457375	5.581425e-05	0.001754075	0.00090066875	6.72784	1.6173e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	808	0.00123438125	5.58e-05	0.0017519875	0.00090044625	6.72822	1.61345e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	809	0.00123461	5.5789875e-05	0.0017539875	0.000900285	6.72723	1.6169e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	810	0.001234425	5.574625e-05	0.0017505625	0.000899575	6.72697	1.6111e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	811	0.0012344875	5.5727875e-05	0.0017489625	0.0008992825	6.72735	1.606575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	812	0.001234385	5.568425e-05	0.0017472875	0.0008985825	6.72707	1.602975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	813	0.00123423625	5.560125e-05	0.001745375	0.00089724	6.72661	1.599425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	814	0.00123399375	5.5530625e-05	0.001743425	0.000896095	6.72611	1.5950125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	815	0.00123395625	5.5489375e-05	0.00174155	0.00089543125	6.72576	1.591725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	816	0.0012339275	5.5409875e-05	0.00173585	0.00089416375	6.72555	1.5830375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	817	0.0012338075	5.5398375e-05	0.0017378625	0.00089396375	6.72511	1.5861375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	818	0.00123380375	5.5396875e-05	0.0017397375	0.00089393125	6.72447	1.58905e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	819	0.00123366	5.5356e-05	0.001733725	0.0008933	6.72345	1.5797125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	820	0.00123362	5.5298375e-05	0.001731725	0.00089236875	6.72297	1.5745e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	821	0.00123344125	5.5292875e-05	0.0017317875	0.0008922825	6.72324	1.5757625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	822	0.00123351625	5.528275e-05	0.0017303125	0.0008921225	6.72311	1.5725875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	823	0.00123340625	5.5234625e-05	0.0017267	0.00089135875	6.723	1.5668875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	824	0.00123342125	5.522975e-05	0.00172855	0.00089126875	6.72271	1.5685125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	825	0.0012334725	5.5227625e-05	0.0017249	0.0008912575	6.72262	1.562775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	826	0.00123328625	5.518925e-05	0.0017232375	0.00089064	6.72236	1.5608875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	827	0.0012333325	5.5155125e-05	0.0017215	0.00089008875	6.722	1.5580375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	828	0.00123303375	5.5116625e-05	0.0017199125	0.00088947	6.72108	1.553625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	829	0.00123263375	5.4993375e-05	0.001718	0.00088747125	6.72059	1.5503625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	830	0.00123257375	5.4956875e-05	0.0017166875	0.00088688375	6.72037	1.5483375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	831	0.00123137375	5.4946375e-05	0.0017222875	0.00088672875	6.72029	1.5125875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	832	0.00123259125	5.4939375e-05	0.001715025	0.00088661125	6.72017	1.5446125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	833	0.00123118625	5.4914875e-05	0.001725475	0.0008861975	6.71896	1.5198625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	834	0.001231705	5.4909125e-05	0.001728825	0.00088607875	6.71827	1.52325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	835	0.00123241375	5.489325e-05	0.001713325	0.000885865	6.71864	1.5414375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	836	0.0012312475	5.4889e-05	0.00172035	0.00088580375	6.71889	1.5089625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	837	0.0012317575	5.488625e-05	0.0017306125	0.00088570125	6.7178	1.5274e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	838	0.00123138375	5.4877875e-05	0.0017238875	0.00088560125	6.71761	1.5171375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	839	0.00123143375	5.4861125e-05	0.0017273625	0.00088531	6.71731	1.520125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	840	0.0012322	5.4858375e-05	0.0017116625	0.0008853075	6.71694	1.53865e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	841	0.001231085	5.4848875e-05	0.001718675	0.000885155	6.71604	1.5047125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	842	0.001232155	5.484875e-05	0.0017098625	0.0008851625	6.71568	1.53675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	843	0.00123130875	5.4844875e-05	0.0017172375	0.00088509875	6.71455	1.5026e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	844	0.0012322975	5.4835375e-05	0.0017083625	0.00088495	6.71432	1.5334625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	845	0.00123241125	5.479225e-05	0.00170675	0.00088425375	6.72001	1.528825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	846	0.00123107375	5.475875e-05	0.0017156375	0.00088370375	6.7197	1.4995e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	847	0.00123219875	5.4756625e-05	0.0017048125	0.00088369	6.71858	1.5253125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	848	0.0012320525	5.469575e-05	0.001703825	0.000882705	6.71756	1.5224625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	849	0.00123112875	5.468875e-05	0.00171405	0.0008825725	6.71792	1.496975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	850	0.00123185875	5.4681125e-05	0.0017020625	0.0008824775	6.71775	1.5192875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	851	0.00123193625	5.46725e-05	0.00170025	0.000882345	6.71686	1.51615e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	852	0.00123114	5.4629375e-05	0.0017122375	0.00088161375	6.71646	1.4936625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	853	0.0012316175	5.4621625e-05	0.001696775	0.00088154125	6.717	1.5108625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	854	0.00123151	5.461175e-05	0.0016985	0.0008813675	6.71691	1.5138125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	855	0.00123121875	5.4605875e-05	0.0016936875	0.0008813	6.71714	1.5025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	856	0.0012311575	5.4591625e-05	0.0017104375	0.0008810025	6.71655	1.4902375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	857	0.00123132625	5.4572625e-05	0.0016950125	0.000880755	6.71594	1.5080375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	858	0.0012310075	5.4561e-05	0.00170865	0.00088051625	6.71531	1.4875125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	859	0.00123107125	5.4558625e-05	0.001706775	0.0008804875	6.71471	1.48405e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	860	0.00123104125	5.4530625e-05	0.0017054625	0.00088004	6.71421	1.4816e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	861	0.00123100875	5.4526125e-05	0.0017036125	0.00087997625	6.71365	1.478375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	862	0.001230815	5.446025e-05	0.0017018875	0.00087891375	6.71329	1.47545e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	863	0.0012307875	5.4438125e-05	0.001700125	0.00087856	6.71273	1.4722875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	864	0.00123047625	5.4345125e-05	0.0016993	0.00087705125	6.7126	1.46985e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	865	0.001230385	5.428875e-05	0.00169805	0.00087614	6.71243	1.4693875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	866	0.00123035375	5.4251875e-05	0.001696525	0.00087553875	6.71191	1.468075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	867	0.00123042375	5.4221125e-05	0.0016948875	0.0008750475	6.71171	1.464075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	868	0.00123035375	5.4211e-05	0.0016932125	0.00087489625	6.7112	1.461e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	869	0.00123042	5.418725e-05	0.0016915	0.000874515	6.71099	1.4591625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	870	0.00123052625	5.41785e-05	0.001687025	0.000874395	6.71063	1.4499e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	871	0.00123033375	5.4172e-05	0.001688475	0.00087428	6.71057	1.4537125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	872	0.0012304725	5.4159125e-05	0.0016855375	0.00087409125	6.71074	1.4468125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	873	0.00123042625	5.4152e-05	0.0016844	0.0008739825	6.71059	1.4436e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	874	0.00123025875	5.4151e-05	0.00169	0.00087393	6.71042	1.4566875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	875	0.00123031625	5.4111125e-05	0.0016828	0.000873325	6.7103	1.44165e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	876	0.0012302475	5.4101e-05	0.001673825	0.000873225	6.70989	1.4301125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	877	0.00123020875	5.409975e-05	0.00167685	0.0008731925	6.71002	1.4359375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	878	0.00123029625	5.408e-05	0.0016811125	0.0008728275	6.70957	1.4391e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	879	0.00123036	5.4064625e-05	0.0016764625	0.0008726075	6.70924	1.43125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	880	0.00123030375	5.4063375e-05	0.0016723125	0.00087261875	6.70875	1.427625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	881	0.00123014125	5.4050625e-05	0.0016752625	0.00087239625	6.70854	1.4331e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	882	0.00123050875	5.4038125e-05	0.0016794625	0.000872155	6.70868	1.4348375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	883	0.00123022	5.40325e-05	0.0016706125	0.0008721275	6.70862	1.425525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	884	0.0012302075	5.4018125e-05	0.0016674625	0.0008719075	6.70817	1.42095e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	885	0.00123007	5.400725e-05	0.0016690625	0.000871725	6.70774	1.423275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	886	0.00123026	5.3979e-05	0.00166595	0.0008712775	6.70752	1.418425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	887	0.00123030375	5.3976875e-05	0.0016778625	0.00087116875	6.70745	1.4316125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	888	0.0012303025	5.3955375e-05	0.0016643625	0.00087089875	6.70715	1.4155375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	889	0.00123015375	5.394075e-05	0.0016632	0.00087067	6.70676	1.41455e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	890	0.0012299225	5.3887e-05	0.001662175	0.0008698025	6.7064	1.4120375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	891	0.0012297825	5.387075e-05	0.00166055	0.00086954875	6.70571	1.4093625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	892	0.00122972375	5.3859875e-05	0.0016599875	0.00086937125	6.70512	1.4063125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	893	0.0012296475	5.384e-05	0.0016583875	0.00086905625	6.705	1.4039125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	894	0.0012296425	5.383475e-05	0.0016591875	0.0008689675	6.70447	1.4066625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	895	0.00122932875	5.382825e-05	0.0016567375	0.0008688775	6.70346	1.4014375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	896	0.00122905625	5.3787125e-05	0.001654875	0.00086822125	6.70224	1.3990375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	897	0.0012289375	5.3758375e-05	0.00165315	0.00086775875	6.70149	1.3948875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	898	0.00122884875	5.3697125e-05	0.0016518125	0.00086676875	6.70131	1.391925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	899	0.00122835125	5.3641875e-05	0.001651575	0.00086588125	6.70026	1.391975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	900	0.00122845125	5.3607875e-05	0.0016504125	0.00086533375	6.70038	1.39045e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	901	0.001228405	5.357825e-05	0.0016472625	0.000864865	6.69922	1.38575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	902	0.00122812875	5.357275e-05	0.0016485875	0.0008647725	6.69954	1.3880375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	903	0.00122841875	5.3551625e-05	0.0016458	0.00086443875	6.69929	1.3823125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	904	0.0012283225	5.352525e-05	0.001644775	0.00086401375	6.69907	1.3801e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	905	0.0012285425	5.3494625e-05	0.00164335	0.00086351625	6.69916	1.3775125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	906	0.00122844	5.3461e-05	0.0016415625	0.00086297875	6.69829	1.375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	907	0.00122819875	5.3399375e-05	0.0016401625	0.00086198125	6.6977	1.3722375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	908	0.00122801875	5.336225e-05	0.00163865	0.00086138375	6.69715	1.3705e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	909	0.00122800375	5.3334125e-05	0.0016372	0.00086093375	6.69686	1.36805e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	910	0.0012277275	5.32585e-05	0.0016341875	0.00085971875	6.69607	1.364075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	911	0.00122757125	5.3251625e-05	0.001635675	0.00085959875	6.69597	1.366e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	912	0.0012277225	5.3235875e-05	0.0016311	0.000859365	6.6956	1.3588875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	913	0.00122766875	5.322425e-05	0.001632625	0.00085916875	6.69517	1.3619e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	914	0.0012277025	5.322275e-05	0.0016301	0.0008591575	6.69511	1.3567375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	915	0.0012276475	5.316875e-05	0.0016287625	0.00085828125	6.69515	1.353825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	916	0.00122760625	5.3140125e-05	0.0016274875	0.0008578225	6.69478	1.3510625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	917	0.00122699375	5.3132375e-05	0.0016129625	0.000857785	6.69463	1.346475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	918	0.0012268425	5.3077875e-05	0.001611525	0.0008569025	6.69444	1.344225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	919	0.00122756375	5.3072875e-05	0.0016260625	0.000856735	6.69417	1.3474875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	920	0.00122745375	5.3064125e-05	0.001602025	0.0008567275	6.69331	1.32725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	921	0.001227315	5.3044e-05	0.0016032875	0.000856395	6.6931	1.3302375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	922	0.00122703625	5.303925e-05	0.0016046125	0.00085631375	6.69267	1.3319e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	923	0.00122765375	5.3038125e-05	0.001600775	0.00085630875	6.69257	1.32475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	924	0.001227575	5.303325e-05	0.001624625	0.00085609625	6.69259	1.343975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	925	0.0012270075	5.3026625e-05	0.0016102125	0.00085607125	6.692	1.3414125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	926	0.00122687375	5.3014375e-05	0.0016060375	0.00085589875	6.69161	1.33415e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	927	0.0012274975	5.3008125e-05	0.0015995375	0.0008558275	6.69092	1.321925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	928	0.00122739625	5.29905e-05	0.001598125	0.00085555	6.69039	1.319475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	929	0.0012269725	5.2983875e-05	0.001609025	0.00085538125	6.69058	1.338775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	930	0.00122740875	5.29665e-05	0.001621625	0.00085502625	6.69041	1.3387125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	931	0.00122747125	5.2964e-05	0.0016232	0.00085497625	6.6899	1.3420875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	932	0.00122692125	5.2957125e-05	0.0016075375	0.000854955	6.68908	1.336875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	933	0.00122724625	5.29425e-05	0.00162035	0.00085464375	6.68886	1.335675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	934	0.0012272075	5.2936875e-05	0.0015968	0.00085468625	6.68915	1.3169e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	935	0.00122709125	5.2908625e-05	0.0016189375	0.0008540975	6.68926	1.3327125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	936	0.00122706	5.2895125e-05	0.0015954625	0.00085401125	6.68942	1.314975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	937	0.0012271625	5.2873375e-05	0.0016175	0.00085353375	6.68888	1.3298375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	938	0.001227045	5.286275e-05	0.0015940875	0.0008534925	6.68837	1.31215e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	939	0.0012271275	5.2845125e-05	0.0016162625	0.0008530775	6.68759	1.328225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	940	0.0012269475	5.2828125e-05	0.0015926125	0.00085293875	6.68705	1.3101375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	941	0.00122707	5.2823125e-05	0.0015914375	0.00085286125	6.68682	1.3081875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	942	0.00122703875	5.281575e-05	0.0016147625	0.0008526075	6.68623	1.32565e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	943	0.0012270875	5.28035e-05	0.0016133375	0.00085241375	6.68635	1.3226875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	944	0.00122687	5.2790625e-05	0.0015899375	0.00085234125	6.68545	1.3060375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	945	0.0012269225	5.277525e-05	0.0015887125	0.00085209375	6.6854	1.30355e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	946	0.001227005	5.275e-05	0.0015873625	0.00085169	6.68509	1.301075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	947	0.00122702875	5.269625e-05	0.001586175	0.00085082	6.68497	1.2994375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	948	0.0012270275	5.2674625e-05	0.0015848875	0.000850475	6.68464	1.296875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	949	0.00122694	5.26645e-05	0.00158365	0.000850315	6.68406	1.29405e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	950	0.0012270425	5.265425e-05	0.0015825375	0.0008501525	6.68441	1.2912625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	951	0.001226945	5.26255e-05	0.0015810875	0.0008496875	6.6838	1.2885125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	952	0.00122769625	5.2623125e-05	0.001584025	0.0008497125	6.68458	1.2740875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	953	0.00122738875	5.2621875e-05	0.001589325	0.000849655	6.68442	1.2823125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	954	0.0012271125	5.2617125e-05	0.0015919375	0.00084956125	6.68408	1.287725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	955	0.00122727125	5.2607375e-05	0.0015907125	0.00084941	6.68443	1.2857125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	956	0.00122771	5.2603625e-05	0.001582875	0.00084940375	6.68399	1.2716125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	957	0.00122736	5.2601625e-05	0.001586425	0.00084934625	6.68399	1.2791875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	958	0.0012274225	5.259775e-05	0.0015882125	0.00084926875	6.684	1.280075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	959	0.001227535	5.2581125e-05	0.00158515	0.00084902	6.6841	1.2768e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	960	0.00122723375	5.2574875e-05	0.00158745	0.00084890375	6.68404	1.2804125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	961	0.00122762	5.2547375e-05	0.0015816125	0.00084848875	6.684	1.2696e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	962	0.00122772125	5.252475e-05	0.001580425	0.000848125	6.68416	1.2673e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	963	0.0012277975	5.251775e-05	0.0015809625	0.00084802625	6.68376	1.2696625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	964	0.00122761	5.2497125e-05	0.0015758	0.00084771375	6.68442	1.2608125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	965	0.00122765625	5.24895e-05	0.0015791125	0.00084755625	6.68372	1.26445e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	966	0.00122752875	5.2465e-05	0.0015743625	0.00084719625	6.6838	1.2585e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	967	0.00122757625	5.24585e-05	0.0015794625	0.0008470675	6.68341	1.267825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	968	0.00122750125	5.2437125e-05	0.00157695	0.00084673125	6.68335	1.26365e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	969	0.0012275025	5.2405e-05	0.001573225	0.00084622375	6.68239	1.2567875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	970	0.00122758625	5.24005e-05	0.0015782125	0.00084612625	6.68248	1.2653125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	971	0.001227025	5.2344e-05	0.00157165	0.00084524125	6.68115	1.254225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	972	0.0012268525	5.225375e-05	0.001570375	0.0008437775	6.68088	1.25125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	973	0.00122661125	5.2233125e-05	0.0015691125	0.00084345	6.68036	1.248705e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	974	0.00122636625	5.220175e-05	0.0015666875	0.00084295375	6.68062	1.24411375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	975	0.001226275	5.2198e-05	0.0015616375	0.00084291625	6.67965	1.2354e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	976	0.00122632	5.21835e-05	0.00156055	0.00084268625	6.67822	1.23377875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	977	0.001226605	5.218025e-05	0.0015680125	0.0008425925	6.67853	1.2465875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	978	0.0012266525	5.2172875e-05	0.0015575	0.00084253375	6.67816	1.22755e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	979	0.00122642125	5.2168625e-05	0.0015597875	0.00084245125	6.67817	1.231935e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	980	0.001226145	5.2167e-05	0.0015641	0.00084239625	6.67815	1.23946375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	981	0.0012265275	5.2166875e-05	0.001558725	0.00084242875	6.67848	1.229315e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	982	0.00122593375	5.21585e-05	0.0015651625	0.00084225625	6.67857	1.2418125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	983	0.0012260625	5.2143375e-05	0.0015628	0.00084201875	6.6783	1.2372625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	984	0.00122660375	5.2102e-05	0.0015564125	0.000841385	6.67828	1.22613125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	985	0.00122662375	5.2064375e-05	0.0015551625	0.000840775	6.67813	1.22342625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	986	0.00122649625	5.2059e-05	0.0015528375	0.0008407	6.67718	1.22095875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	987	0.00122650875	5.2054e-05	0.00155375	0.00084061	6.6773	1.22206625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	988	0.00122629375	5.2017875e-05	0.001551625	0.000840035	6.67683	1.21919125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	989	0.001226275	5.1988375e-05	0.001550475	0.00083955875	6.67674	1.2171275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	990	0.00122624625	5.196825e-05	0.0015746625	0.0008392375	6.67955	1.21580625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	991	0.00122619625	5.1930625e-05	0.001573375	0.0008386275	6.67927	1.21395e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	992	0.00122618625	5.1906875e-05	0.001572225	0.00083824625	6.67899	1.2119325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	993	0.00122641875	5.18815e-05	0.0015697625	0.00083783625	6.67895	1.20766625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	994	0.0012262525	5.187625e-05	0.001570975	0.0008377475	6.67885	1.2097e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	995	0.00122629125	5.1808875e-05	0.001568625	0.00083665875	6.67857	1.20598875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	996	0.00122616875	5.1774e-05	0.0015676375	0.00083609875	6.6782	1.20535e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	997	0.001226095	5.1759125e-05	0.001566475	0.00083586125	6.67789	1.20447625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	998	0.00122579125	5.1750625e-05	0.00156525	0.0008357325	6.67726	1.20128875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	999	0.001225805	5.1714125e-05	0.001564125	0.00083513875	6.67727	1.199085e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1000	0.00122605375	5.171025e-05	0.0015630625	0.0008350775	6.67754	1.19731e-05


==> results/dpt/torus/torus_mala.txt <==
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1	0.0589444	0.0310609	0.766765	0.509868	40.0608	0.0305448
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	2	0.0442104	0.0187066	0.476214	0.306456	29.9936	0.0184989
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	3	0.0374163	0.0151286	0.41162	0.247171	25.3846	0.014866
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	4	0.0331695	0.0135979	0.42745	0.222124	22.5408	0.0133773
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	5	0.0303237	0.010854	0.340157	0.17731	20.5988	0.0106238
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	6	0.0281595	0.00873817	0.272664	0.14275	19.1128	0.00852051
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	7	0.0264245	0.00712532	0.226913	0.116392	17.9612	0.00691714
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	8	0.0250593	0.00618889	0.196079	0.101085	17.0245	0.00600108
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	9	0.0239234	0.00576173	0.169641	0.0940726	16.2342	0.00555672
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	10	0.0229288	0.00557965	0.149073	0.0910852	15.5437	0.0053456
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	11	0.0221043	0.0054701	0.135567	0.089287	14.9648	0.0052114
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	12	0.0213571	0.00521173	0.131991	0.0850407	14.4608	0.00494895
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	13	0.0206841	0.00473879	0.12181	0.0772944	14.0023	0.00447753
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	14	0.0201012	0.00429179	0.111585	0.0699949	13.6013	0.0040419
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	15	0.019581	0.00399653	0.106153	0.065176	13.2448	0.00374291
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	16	0.019067	0.00375046	0.0988444	0.0611604	12.8946	0.00349941
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	17	0.0185869	0.00347355	0.0928191	0.0566459	12.5751	0.0032395
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	18	0.0181728	0.00325116	0.0900485	0.0530245	12.2959	0.00301057
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	19	0.017809	0.00307745	0.0865833	0.0501827	12.0455	0.002838
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	20	0.0174977	0.00299561	0.0882992	0.0488261	11.8254	0.00274835
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	21	0.0171884	0.00285546	0.0857305	0.0465443	11.6101	0.0026109
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	22	0.0168923	0.00268648	0.0813266	0.0437936	11.4083	0.0024528
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	23	0.0166158	0.00259341	0.0771777	0.0422769	11.2139	0.00235074
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	24	0.0163651	0.00254296	0.0743392	0.0414541	11.0413	0.00229173
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	25	0.0161264	0.00246252	0.070834	0.0401393	10.8747	0.00221475
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	26	0.0159202	0.00235672	0.0682518	0.038408	10.7251	0.00212009
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	27	0.0157152	0.00225289	0.0663853	0.0367091	10.5851	0.00202706
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	28	0.0155456	0.00221515	0.0661629	0.0360784	10.4573	0.00197504
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	29	0.0153671	0.00215953	0.064959	0.0351711	10.3334	0.00192219
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	30	0.0151895	0.00210338	0.0644504	0.0342528	10.2133	0.00187035
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	31	0.0150232	0.0020307	0.0628843	0.0330652	10.1011	0.00179975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	32	0.014851	0.00197417	0.0609446	0.0321448	9.98382	0.00175256
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	33	0.014686	0.00191191	0.0593587	0.0311324	9.87464	0.00169666
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	34	0.0145358	0.00186045	0.058061	0.0302941	9.77419	0.00164696
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	35	0.0144019	0.00182098	0.0567389	0.0296533	9.68025	0.00160544
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	36	0.0142752	0.00176858	0.0555155	0.0288003	9.59339	0.0015565
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	37	0.0141508	0.00172142	0.053778	0.0280319	9.50607	0.00150584
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	38	0.0140181	0.00166295	0.0522531	0.0270799	9.4158	0.00145125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	39	0.0138937	0.00162228	0.0512256	0.0264149	9.32774	0.00141234
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	40	0.0137737	0.00157937	0.0498691	0.0257151	9.24251	0.00137425
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	41	0.0136439	0.00152334	0.0485543	0.0248039	9.16068	0.00132492
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	42	0.0135243	0.00148553	0.0472839	0.0241884	9.07709	0.00128758
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	43	0.0134182	0.00145872	0.046485	0.0237527	8.99801	0.00126361
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	44	0.0133135	0.00142845	0.0454686	0.02326	8.92197	0.00122967
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	45	0.0132276	0.00141974	0.0444202	0.0231191	8.85883	0.00120982
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	46	0.0131254	0.00139737	0.0436946	0.0227548	8.78808	0.00119167
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	47	0.0130305	0.00137313	0.0428446	0.0223605	8.72173	0.00116556
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	48	0.0129465	0.0013537	0.0431411	0.0220438	8.66361	0.00114993
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	49	0.0126483	0.00133857	0.0453882	0.0217974	8.60215	0.00113194
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	50	0.0128608	0.00133601	0.0444245	0.021755	8.54264	0.00113394
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	51	0.0127132	0.00132919	0.046064	0.0216438	8.49261	0.00112731
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	52	0.0127798	0.00132037	0.0443569	0.0214985	8.43973	0.00111904
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	53	0.0125679	0.00131645	0.0443976	0.0214377	8.38238	0.00111153
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	54	0.0124795	0.00129139	0.0436706	0.0210293	8.32481	0.00108972
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	55	0.012392	0.00126671	0.0430867	0.0206286	8.26716	0.00107044
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	56	0.012321	0.00124555	0.0427926	0.0202838	8.21835	0.00105213
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	57	0.0122526	0.00122569	0.0420675	0.019959	8.16847	0.0010319
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	58	0.0121903	0.00120583	0.0414287	0.0196335	8.12465	0.00101179
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	59	0.0121302	0.00119632	0.0407788	0.0194792	8.07928	0.00100063
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	60	0.012065	0.00117327	0.0400337	0.0191026	8.0357	0.000978855
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	61	0.0119976	0.00115166	0.0392289	0.0187509	7.99016	0.00096089
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	62	0.0119346	0.00113184	0.0384635	0.0184283	7.94704	0.000942071
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	63	0.0118822	0.00111922	0.0378303	0.018223	7.90808	0.000926684
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	64	0.0118209	0.00110298	0.0371751	0.0179587	7.86687	0.00090974
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	65	0.0117153	0.00108677	0.0359373	0.0176955	7.82491	0.000886024
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	66	0.0117623	0.00108613	0.0365373	0.0176846	7.7916	0.000891994
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	67	0.0116722	0.00107532	0.0353526	0.0175094	7.75969	0.000874215
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	68	0.0116257	0.0010624	0.0347514	0.0172989	7.72633	0.000860149
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	69	0.0115826	0.00105159	0.0341524	0.0171232	7.6907	0.000845974
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	70	0.0115342	0.00104304	0.0339477	0.016982	7.65405	0.000835732
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	71	0.011481	0.00103462	0.0338786	0.016842	7.61698	0.000827626
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	72	0.0114288	0.00102223	0.0335829	0.0166387	7.57973	0.000816107
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	73	0.0113851	0.0010098	0.0330338	0.0164368	7.54771	0.000804765
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	74	0.0113367	0.000993381	0.0325601	0.0161698	7.5141	0.000791834
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	75	0.0112909	0.00098144	0.0322026	0.0159757	7.4813	0.000776907
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	76	0.0112463	0.000973895	0.0323625	0.0158523	7.4492	0.000770872
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	77	0.0112026	0.000962494	0.0319704	0.0156654	7.41631	0.000760051
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	78	0.0111654	0.000956497	0.0315171	0.0155685	7.3862	0.000751956
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	79	0.0111281	0.000946365	0.0312441	0.0154028	7.35849	0.000741299
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	80	0.0110142	0.000945851	0.0336937	0.0153937	7.33375	0.000737593
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	81	0.011057	0.000942411	0.0321848	0.0153372	7.30907	0.000736367
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	82	0.0109731	0.000940321	0.0334981	0.0153039	7.28012	0.000728688
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	83	0.0110926	0.000940207	0.0312013	0.0153011	7.25166	0.000734701
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	84	0.0109364	0.00093803	0.0329742	0.015267	7.22375	0.000721323
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	85	0.0109025	0.000937926	0.0325944	0.0152651	7.19672	0.00071632
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	86	0.0108702	0.000931333	0.0322313	0.0151575	7.17035	0.000705135
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	87	0.0108314	0.000921152	0.031699	0.0149922	7.14151	0.000694525
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	88	0.0107905	0.00090862	0.0312146	0.0147885	7.1131	0.000682596
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	89	0.0107517	0.000895885	0.0307889	0.0145814	7.08751	0.000672077
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	90	0.0107222	0.000888302	0.0304105	0.0144582	7.0648	0.000663252
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	91	0.0106934	0.000885115	0.0301274	0.0144061	7.04317	0.000656745
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	92	0.0106645	0.000880278	0.0298624	0.0143269	7.02191	0.000649668
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	93	0.0106338	0.000872624	0.0295447	0.014202	7.0011	0.000642431
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	94	0.0106074	0.000865825	0.0292184	0.0140914	6.98092	0.000634619
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	95	0.0105766	0.000855896	0.0288376	0.0139302	6.95826	0.000626517
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	96	0.0105426	0.000846512	0.0284587	0.0137777	6.93433	0.000617852
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	97	0.0105095	0.000838968	0.0280635	0.0136552	6.91136	0.000609779
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	98	0.0104843	0.000834906	0.027928	0.0135897	6.89129	0.000604621
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	99	0.0104565	0.00083091	0.0278086	0.0135249	6.87126	0.00060024
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	100	0.0104257	0.000827204	0.0275712	0.0134648	6.8494	0.000595219
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	101	0.0103918	0.00081893	0.0272309	0.0133301	6.8274	0.000586108
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	102	0.0103599	0.000810599	0.0268626	0.0131945	6.80534	0.000577039
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	103	0.0101028	0.000804941	0.028402	0.0130929	6.78531	0.000574746
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	104	0.0103314	0.00080375	0.0265839	0.0130833	6.76637	0.000570887
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	105	0.0100822	0.000802923	0.0283592	0.0130599	6.7436	0.000573351
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	106	0.0100556	0.000798434	0.0282365	0.0129864	6.72384	0.000570452
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	107	0.0103023	0.000795598	0.0263082	0.0129506	6.70539	0.000564402
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	108	0.0101252	0.000794569	0.0274864	0.0129274	6.68746	0.000566383
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	109	0.0100351	0.000791942	0.0279442	0.0128811	6.67003	0.000563867
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	110	0.00999848	0.000791527	0.0274065	0.0128751	6.6519	0.000557041
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	111	0.0100198	0.000791243	0.0276605	0.01287	6.63502	0.000559587
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	112	0.0102714	0.000790422	0.0260251	0.0128667	6.61909	0.000559935
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	113	0.010248	0.000787602	0.0258137	0.0128212	6.60382	0.000556483
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	114	0.00997193	0.000784925	0.0271189	0.0127678	6.58621	0.000551688
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	115	0.0102229	0.000784544	0.0256579	0.0127716	6.57134	0.000553817
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	116	0.0101483	0.000781922	0.0263139	0.0127255	6.55719	0.000555095
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	117	0.0101731	0.000781789	0.0257959	0.0127255	6.54095	0.00055343
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	118	0.0101968	0.000780261	0.0255584	0.0127016	6.52273	0.00055156
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	119	0.00994474	0.000776184	0.0267965	0.0126257	6.50373	0.000544342
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	120	0.00992035	0.000771835	0.0265738	0.0125552	6.48617	0.000540685
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	121	0.00989592	0.000767457	0.0263133	0.0124842	6.46818	0.00053608
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	122	0.00987918	0.000765605	0.0260828	0.012454	6.4539	0.000531273
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	123	0.00985592	0.000760055	0.0257915	0.012364	6.43672	0.000525363
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	124	0.00983633	0.000756768	0.025525	0.0123108	6.42103	0.000521791
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	125	0.0098121	0.000752988	0.025249	0.0122496	6.40445	0.000518309
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	126	0.00978833	0.000746488	0.0250909	0.0121442	6.38875	0.000512916
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	127	0.00976522	0.0007397	0.0248132	0.012034	6.3724	0.000506764
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	128	0.00974809	0.000736443	0.024588	0.0119813	6.35927	0.000502292
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	129	0.00972328	0.000729551	0.0242981	0.0118692	6.34349	0.000496732
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	130	0.00970201	0.000723037	0.0240302	0.0117634	6.32833	0.000491805
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	131	0.00967905	0.000715882	0.0237585	0.0116471	6.31317	0.000486228
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	132	0.00966206	0.000714483	0.0235472	0.0116245	6.3003	0.000482577
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	133	0.00964639	0.000712471	0.0233756	0.0115918	6.28795	0.000479415
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	134	0.009629	0.000708747	0.0232457	0.0115311	6.27578	0.000475847
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	135	0.00961086	0.000704076	0.023099	0.0114552	6.26244	0.000470682
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	136	0.00958984	0.00069803	0.0229989	0.0113569	6.248	0.000465896
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	137	0.00957025	0.000696025	0.0228287	0.0113245	6.23492	0.000463502
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	138	0.00955107	0.000694806	0.0226178	0.0113049	6.22172	0.000461649
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	139	0.00953067	0.000689345	0.022422	0.0112162	6.20759	0.000457003
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	140	0.00950894	0.000685242	0.0222527	0.0111494	6.19324	0.000454271
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	141	0.00948985	0.000680397	0.0221065	0.0110706	6.18145	0.000451206
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	142	0.0094731	0.000677605	0.022026	0.0110249	6.17032	0.000450265
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	143	0.00844715	0.000675746	0.0218932	0.0110019	6.15781	0.000440387
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	144	0.00945558	0.000675574	0.021967	0.010992	6.14668	0.000448879
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	145	0.0084422	0.000675028	0.0218022	0.0109902	6.13365	0.000439972
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	146	0.00843534	0.000673917	0.0217452	0.010972	6.12126	0.000439943
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	147	0.0093537	0.000673854	0.0220609	0.0109652	6.11171	0.000446155
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	148	0.008454	0.000673601	0.0219052	0.0109669	6.10409	0.000438118
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	149	0.00944037	0.000673573	0.0219241	0.0109593	6.09786	0.000446188
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	150	0.00936514	0.000673167	0.0219706	0.0109539	6.09059	0.000444535
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	151	0.00934289	0.000672768	0.0220285	0.0109477	6.08306	0.000444962
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	152	0.00842918	0.000672455	0.0216788	0.0109481	6.07397	0.000439511
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	153	0.00937526	0.000670903	0.0218748	0.0109171	6.06244	0.000443936
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	154	0.00842295	0.000669683	0.0215772	0.0109028	6.05162	0.000436433
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	155	0.00942217	0.000668648	0.0218241	0.0108793	6.04039	0.000442895
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	156	0.00841737	0.000668501	0.02149	0.0108836	6.03049	0.000434853
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	157	0.00932486	0.000668454	0.0218674	0.0108778	6.02203	0.000441064
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	158	0.00846043	0.00066754	0.021786	0.010868	6.01352	0.0004314
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	159	0.00930954	0.00066575	0.0216835	0.0108338	6.00323	0.000437747
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	160	0.00938213	0.000665483	0.0217225	0.0108284	5.99231	0.000439955
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	161	0.00840785	0.000664769	0.021359	0.0108228	5.98109	0.000431585
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	162	0.00940602	0.000664746	0.0217134	0.0108159	5.97111	0.000439069
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	163	0.00939282	0.00066273	0.0216749	0.0107832	5.96216	0.000437602
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	164	0.00840124	0.000662081	0.021238	0.0107791	5.95232	0.000428994
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	165	0.00929503	0.000662077	0.0215052	0.0107742	5.94311	0.000433861
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	166	0.00839283	0.000659614	0.0211027	0.0107389	5.93342	0.000426452
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	167	0.00846676	0.000658788	0.0215983	0.0107253	5.92444	0.000422976
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	168	0.00928038	0.000658357	0.0213344	0.0107138	5.91362	0.000429369
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	169	0.00838679	0.000657817	0.0209837	0.0107097	5.90339	0.000424561
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	170	0.00927047	0.000657753	0.0211868	0.0107041	5.89323	0.000426889
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	171	0.00926061	0.000655697	0.0210208	0.0106709	5.88336	0.000422468
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	172	0.00837692	0.000654131	0.0208497	0.0106497	5.8746	0.000421449
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	173	0.00923343	0.000652955	0.0206825	0.0106266	5.86563	0.000418047
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	174	0.00924668	0.000652679	0.0208453	0.0106219	5.85733	0.000418791
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	175	0.0083686	0.000652433	0.0207241	0.0106221	5.85015	0.000418275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	176	0.00921819	0.000652324	0.0205708	0.0106165	5.84373	0.000417237
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	177	0.00836332	0.000651409	0.0206633	0.0106055	5.83779	0.000416345
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	178	0.00920319	0.000650606	0.0205176	0.0105886	5.83031	0.000413982
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	179	0.00918884	0.000650069	0.0205605	0.01058	5.82466	0.000412534
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	180	0.00847298	0.000649995	0.0213965	0.0105821	5.81817	0.00041396
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	181	0.00835755	0.000647892	0.0205541	0.0105482	5.81139	0.000414118
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	182	0.00917358	0.000646025	0.020431	0.0105142	5.80361	0.000409162
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	183	0.0083521	0.000645271	0.0204421	0.0105055	5.79634	0.000411865
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	184	0.00916188	0.000643296	0.0202815	0.0104697	5.78975	0.000406692
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	185	0.00834625	0.000642734	0.0203221	0.0104643	5.78409	0.000409088
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	186	0.00848042	0.000642233	0.0212311	0.0104555	5.77788	0.000405905
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	187	0.00915075	0.000641172	0.0201155	0.0104354	5.77156	0.0004043
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	188	0.00833982	0.000640417	0.0202056	0.0104267	5.76406	0.000406696
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	189	0.00913905	0.000640012	0.0199486	0.0104169	5.75654	0.000402554
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	190	0.00833499	0.000638985	0.0201045	0.0104033	5.74958	0.00040473
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	191	0.00833377	0.000638721	0.0200137	0.010399	5.7421	0.00040348
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	192	0.00832961	0.00063777	0.0199082	0.0103835	5.73507	0.000401749
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	193	0.00832321	0.000636301	0.0197961	0.0103596	5.72649	0.000399763
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	194	0.00912331	0.000636208	0.0197754	0.0103551	5.7186	0.00039885
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	195	0.00848695	0.000634634	0.0210855	0.0103317	5.71129	0.000398037
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	196	0.00831636	0.000633767	0.0196935	0.0103184	5.70628	0.000397604
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	197	0.0091073	0.00063309	0.0196404	0.0103043	5.69995	0.000396682
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	198	0.0083103	0.000631438	0.0195881	0.0102805	5.69477	0.000395563
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	199	0.00830342	0.000628938	0.0194738	0.0102398	5.68734	0.000393009
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	200	0.00909081	0.000628891	0.0195694	0.010236	5.68058	0.000392916
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	201	0.00849131	0.00062806	0.0209249	0.0102246	5.67474	0.000391017
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	202	0.00829638	0.000626097	0.0193701	0.0101935	5.6699	0.000390525
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	203	0.00907545	0.000625046	0.0196204	0.0101732	5.663	0.000390314
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	204	0.00829082	0.000624277	0.0192615	0.0101639	5.65683	0.000388324
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	205	0.00906331	0.000623267	0.019607	0.0101443	5.64899	0.000387752
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	206	0.00828677	0.000622813	0.0191578	0.0101401	5.64271	0.000386599
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	207	0.00849787	0.00062163	0.0207812	0.0101198	5.63834	0.000384484
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	208	0.00899679	0.000620906	0.0202107	0.0101062	5.63252	0.000376074
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	209	0.00904978	0.000620384	0.0195718	0.0100974	5.62602	0.000385231
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	210	0.00828061	0.00062035	0.019051	0.0101	5.61976	0.00038442
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	211	0.00903844	0.000620328	0.0197049	0.0100967	5.61268	0.000382407
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	212	0.00900427	0.000619969	0.0200988	0.0100912	5.60629	0.000375449
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	213	0.00898677	0.000619275	0.0203409	0.0100795	5.60019	0.000374542
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	214	0.00902822	0.000618275	0.019787	0.0100634	5.59335	0.000380153
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	215	0.00901318	0.000618092	0.0199854	0.0100606	5.58654	0.00037584
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	216	0.00817609	0.000617218	0.0177212	0.0100503	5.57997	0.000380425
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	217	0.00827555	0.00061719	0.0189506	0.0100486	5.5738	0.00038216
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	218	0.00897577	0.000616808	0.0203742	0.0100388	5.5672	0.000372128
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	219	0.00817065	0.00061578	0.0176596	0.0100269	5.56044	0.000379033
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	220	0.0090193	0.000615278	0.0198352	0.0100146	5.55383	0.000378181
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	221	0.00815373	0.000614903	0.017495	0.0100126	5.54723	0.000377654
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	222	0.00814304	0.000614893	0.0172961	0.0100127	5.54064	0.000376248
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	223	0.0085042	0.000614685	0.0206584	0.0100065	5.53396	0.000378517
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	224	0.0081593	0.000614608	0.0175389	0.0100078	5.52725	0.000377443
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	225	0.00826936	0.000614379	0.01885	0.0100028	5.52017	0.000379924
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	226	0.00816458	0.00061429	0.0175923	0.0100026	5.51265	0.000377591
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	227	0.00895605	0.000614279	0.02082	0.00999761	5.50516	0.00036765
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	228	0.00896385	0.000614136	0.020564	0.00999522	5.50002	0.000369684
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	229	0.00814858	0.000613977	0.0174528	0.00999762	5.49476	0.000376726
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	230	0.00814592	0.000613785	0.01737	0.00999456	5.48924	0.000375914
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	231	0.00817752	0.000613449	0.0177212	0.00998877	5.48458	0.000377362
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	232	0.00813779	0.000613412	0.0172186	0.00998862	5.47824	0.000374927
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	233	0.00894685	0.000612574	0.020925	0.00996982	5.47253	0.000365295
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	234	0.00826515	0.000612243	0.0187556	0.00996796	5.46679	0.000377477
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	235	0.00851263	0.000611201	0.020567	0.00994963	5.46128	0.000373569
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	236	0.00813298	0.000610821	0.0171457	0.00994646	5.45648	0.000373288
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	237	0.00818279	0.000610445	0.0177089	0.00993971	5.45303	0.000374071
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	238	0.00826056	0.000610428	0.0186672	0.00993848	5.4475	0.000375553
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	239	0.00893903	0.00061018	0.0210539	0.00993077	5.44229	0.000362524
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	240	0.00825598	0.000609036	0.0185732	0.00991592	5.43751	0.000373952
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	241	0.00893237	0.000608538	0.0212342	0.00990384	5.43223	0.000361024
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	242	0.0081884	0.000608445	0.0176908	0.00990706	5.42701	0.000371351
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	243	0.00812643	0.000608124	0.0170746	0.00990251	5.42134	0.000371178
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	244	0.0081148	0.000607672	0.0168803	0.00989517	5.41705	0.000368849
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	245	0.00825164	0.00060753	0.0184798	0.00989146	5.41201	0.000371927
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	246	0.0081177	0.000607385	0.0169357	0.00989055	5.40751	0.000369601
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	247	0.00812193	0.000606373	0.0170042	0.00987398	5.40327	0.000369639
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	248	0.00819336	0.000606312	0.0177053	0.00987227	5.39861	0.000368953
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	249	0.00892447	0.000606215	0.0212982	0.00986587	5.3922	0.000359486
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	250	0.00851996	0.000606068	0.0204993	0.009866	5.38689	0.000368373
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	251	0.00824765	0.000605973	0.0183867	0.00986618	5.38067	0.000369659
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	252	0.00811105	0.000605943	0.0168161	0.00986689	5.37538	0.000366709
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	253	0.00819802	0.000605126	0.0177215	0.00985289	5.36923	0.000366881
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	254	0.00891341	0.000605036	0.0212595	0.00984671	5.3637	0.000358229
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	255	0.00823684	0.0006047	0.0181864	0.00984527	5.36006	0.000365683
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	256	0.0082407	0.000604687	0.0182596	0.00984501	5.35611	0.000366878
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	257	0.0089031	0.00060396	0.0214546	0.00982923	5.35167	0.000356708
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	258	0.00810754	0.000603907	0.0167478	0.00983369	5.34634	0.00036446
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	259	0.00824322	0.000603865	0.0183186	0.00983163	5.34113	0.000367857
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	260	0.0082323	0.000603721	0.0181093	0.0098294	5.33632	0.000364868
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	261	0.00822987	0.000603566	0.0180211	0.00982701	5.33358	0.000363659
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	262	0.00810547	0.000603234	0.0166795	0.00982275	5.32952	0.000363586
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	263	0.00852837	0.000603143	0.0204361	0.00981841	5.32445	0.0003644
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	264	0.00820245	0.000603028	0.0177265	0.00981862	5.31948	0.000365047
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	265	0.00822572	0.000602414	0.0179443	0.00980836	5.31468	0.000363109
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	266	0.0082071	0.000602285	0.0177636	0.00980655	5.30913	0.000363995
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	267	0.00810071	0.000602252	0.0165815	0.00980641	5.30461	0.00036092
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	268	0.00809841	0.000601925	0.0165351	0.00980088	5.29983	0.00036027
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	269	0.00821121	0.000601583	0.0178078	0.00979502	5.29625	0.000363697
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	270	0.00810188	0.000601576	0.0166222	0.00979568	5.29177	0.000361964
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	271	0.00889274	0.000601226	0.0216532	0.00978465	5.28806	0.000355018
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	272	0.0082158	0.000601162	0.0178408	0.00978815	5.28359	0.000363167
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	273	0.00822041	0.000601129	0.0178802	0.0097875	5.27989	0.000362753
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	274	0.00809443	0.00060093	0.0164696	0.00978475	5.27682	0.000359059
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	275	0.00853469	0.000600432	0.0204237	0.0097742	5.2727	0.000361901
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	276	0.00809156	0.000599538	0.0164026	0.00976211	5.26851	0.000357613
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	277	0.0085436	0.000599308	0.0204249	0.00975588	5.26433	0.000359728
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	278	0.00858821	0.000598983	0.0203006	0.00975134	5.26043	0.00035773
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	279	0.00888258	0.000598706	0.0217417	0.00974367	5.25699	0.000352896
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	280	0.00887367	0.000598043	0.0219597	0.00973299	5.25312	0.000352276
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	281	0.00808797	0.000597475	0.0163322	0.00972856	5.24861	0.000355819
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	282	0.00855172	0.000597228	0.0204297	0.00972206	5.24542	0.000357383
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	283	0.00857864	0.000596555	0.020178	0.00971176	5.24223	0.000355783
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	284	0.00855922	0.000596074	0.0202035	0.00970367	5.23826	0.00035553
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	285	0.00856836	0.000596003	0.0201039	0.00970277	5.23453	0.000355158
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	286	0.00808363	0.000595835	0.0162702	0.0097019	5.23114	0.000354321
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	287	0.00886278	0.000595796	0.0221238	0.00969646	5.22717	0.000350385
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	288	0.00859629	0.000594273	0.0203036	0.00967452	5.2231	0.000353978
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	289	0.00807958	0.000594178	0.0162035	0.0096749	5.21946	0.000352607
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	290	0.00885262	0.00059338	0.0222771	0.00965728	5.21592	0.000348119
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	291	0.0080744	0.000591887	0.0161471	0.0096375	5.21226	0.000350998
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	292	0.00884339	0.000590726	0.0223199	0.00961411	5.20879	0.000345398
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	293	0.00860554	0.000590325	0.0202714	0.00961005	5.20489	0.000348989
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	294	0.00807013	0.000590067	0.0161125	0.00960783	5.20256	0.000349756
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	295	0.00883611	0.000588884	0.0221909	0.00958405	5.19902	0.000343593
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	296	0.00806708	0.000588467	0.0160731	0.00958173	5.19506	0.000348388
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	297	0.00806254	0.000586809	0.0160291	0.00955465	5.19077	0.000346758
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	298	0.00861514	0.000586448	0.0202582	0.00954666	5.18665	0.000344802
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	299	0.00882709	0.000585519	0.0220402	0.00952913	5.1827	0.000341746
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	300	0.00805988	0.000585185	0.0159749	0.00952822	5.17939	0.000345136
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	301	0.00881973	0.00058351	0.0219172	0.00949638	5.17667	0.000340001
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	302	0.0086239	0.000582786	0.0202468	0.00948687	5.1728	0.000340455
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	303	0.00805465	0.000582662	0.0159191	0.00948716	5.16975	0.000343419
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	304	0.00805018	0.000580831	0.0158674	0.00945737	5.16607	0.000342025
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	305	0.0086335	0.000580733	0.0202543	0.00945331	5.163	0.000337641
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	306	0.00880917	0.000580263	0.0217503	0.00944355	5.15964	0.000337756
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	307	0.00804646	0.000579418	0.0158057	0.00943442	5.15677	0.000340705
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	308	0.00864147	0.000578279	0.0202769	0.00941319	5.1535	0.00033571
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	309	0.00879965	0.00057807	0.0215946	0.00940779	5.15091	0.000335705
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	310	0.00804053	0.000576869	0.0157347	0.00939285	5.14868	0.000338997
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	311	0.00866841	0.000576772	0.0203342	0.00938834	5.14664	0.000332034
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	312	0.00865019	0.000576487	0.0202191	0.00938385	5.1451	0.000332647
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	313	0.0086591	0.000576158	0.0202647	0.00937838	5.14285	0.000332006
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	314	0.00879113	0.000575998	0.021459	0.00937424	5.14027	0.000333759
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	315	0.00867726	0.000575811	0.0204409	0.00937255	5.13836	0.000331971
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	316	0.00868408	0.000575417	0.0205611	0.00936592	5.1354	0.000332254
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	317	0.00801496	0.000575268	0.0154494	0.00936703	5.13276	0.000336968
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	318	0.00803366	0.000574947	0.0156722	0.00936151	5.12969	0.000336853
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	319	0.00802511	0.000574358	0.0155487	0.00935204	5.1271	0.000335566
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	320	0.0080283	0.000574256	0.0156087	0.00935028	5.12472	0.000335719
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	321	0.00801872	0.00057408	0.0154993	0.00934759	5.1224	0.000335784
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	322	0.00800998	0.000573643	0.0153898	0.00934053	5.11938	0.000335883
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	323	0.00878358	0.000573346	0.0213634	0.00933114	5.11667	0.00033247
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	324	0.00800555	0.000571788	0.0153419	0.00931035	5.11383	0.000334651
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	325	0.00877304	0.000570569	0.0212463	0.00928603	5.11116	0.000330116
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	326	0.0080018	0.000570547	0.01529	0.00929016	5.10809	0.00033292
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	327	0.00869176	0.000570313	0.0205394	0.00928259	5.10421	0.000328686
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	328	0.00799756	0.00056951	0.0152557	0.00927337	5.1	0.000331565
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	329	0.00876377	0.000568278	0.0210966	0.00924881	5.0962	0.000328079
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	330	0.00799274	0.000567522	0.0151988	0.00924101	5.09316	0.00033024
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	331	0.00869935	0.00056603	0.0204141	0.00921267	5.0891	0.000324724
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	332	0.00874367	0.000566019	0.0208355	0.00921212	5.08687	0.000325279
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	333	0.00798682	0.000565751	0.0151404	0.00921218	5.08361	0.000328888
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	334	0.00875258	0.00056552	0.0209536	0.00920384	5.08027	0.000326235
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	335	0.00873763	0.000564893	0.0207312	0.0091939	5.07731	0.000324163
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	336	0.00798122	0.000564389	0.0150816	0.00918999	5.07475	0.000327672
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	337	0.00872913	0.000564254	0.0206088	0.00918363	5.07154	0.000323048
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	338	0.00797768	0.00056362	0.015027	0.00917754	5.06763	0.000326127
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	339	0.00871035	0.000563513	0.0204599	0.00917156	5.0634	0.000323432
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	340	0.00871941	0.000563319	0.0205235	0.00916835	5.06066	0.000323023
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	341	0.00797478	0.000561916	0.0149781	0.00914973	5.0587	0.000324429
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	342	0.00797143	0.000561623	0.014925	0.00914503	5.05558	0.000323023
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	343	0.00796675	0.00056094	0.0148667	0.00913396	5.05207	0.000322159
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	344	0.00796236	0.000559609	0.0148171	0.00911231	5.04905	0.000320888
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	345	0.00795824	0.000558025	0.0147672	0.00908653	5.04599	0.000319357
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	346	0.00795537	0.000556294	0.0147246	0.00905839	5.04419	0.000317474
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	347	0.00795134	0.000555601	0.0146873	0.0090471	5.04165	0.000315718
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	348	0.00794692	0.000554118	0.0146284	0.00902297	5.03864	0.00031411
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	349	0.00794451	0.000552601	0.0145733	0.0089983	5.03648	0.000312488
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	350	0.00793955	0.000550638	0.0145181	0.00896629	5.03369	0.000311109
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	351	0.00793423	0.00054932	0.0144654	0.00894476	5.03012	0.0003096
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	352	0.00793108	0.000548573	0.0144164	0.00893256	5.02747	0.000308672
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	353	0.00792538	0.000546439	0.014386	0.00889781	5.02413	0.000307178
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	354	0.00792227	0.000545156	0.0143445	0.00887687	5.0213	0.000305857
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	355	0.00791948	0.000543601	0.0142863	0.00885163	5.0189	0.000304301
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	356	0.00791684	0.000541862	0.0142305	0.0088234	5.01656	0.000302901
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	357	0.00791166	0.000540147	0.0141709	0.00879544	5.01295	0.000301661
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	358	0.00790684	0.000538283	0.0141203	0.00876504	5.00981	0.000300334
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	359	0.00790329	0.00053731	0.0140683	0.00874923	5.00681	0.000299202
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	360	0.00789883	0.000535495	0.0140134	0.00871967	5.0038	0.000297807
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	361	0.00789487	0.000533698	0.0139628	0.00869039	5.00132	0.000296491
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	362	0.00789066	0.000532034	0.0139176	0.00866325	4.99848	0.000295194
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	363	0.00788781	0.000531345	0.0138747	0.00865197	4.99636	0.000293972
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	364	0.00788699	0.000530985	0.013842	0.00864605	4.99484	0.000293187
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	365	0.00788597	0.000530948	0.0138425	0.00864542	4.99332	0.000292501
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	366	0.00788388	0.000530737	0.0138147	0.00864186	4.9913	0.000291738
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	367	0.00788162	0.00053005	0.0137965	0.00863028	4.98946	0.00029096
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	368	0.0078784	0.000528622	0.0137652	0.00860665	4.98779	0.000290056
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	369	0.00786837	0.000527313	0.0136697	0.0085848	4.98533	0.000288004
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	370	0.00787067	0.000526754	0.0137005	0.00857571	4.98287	0.00028814
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	371	0.00787406	0.000526634	0.0137233	0.00857415	4.98045	0.000288673
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	372	0.00786457	0.000526001	0.0136218	0.00856344	4.97795	0.000286625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	373	0.00786129	0.000524411	0.0135739	0.00853757	4.97544	0.000285518
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	374	0.00785818	0.00052386	0.0135337	0.00852865	4.97315	0.000284698
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	375	0.00785464	0.000522419	0.0134857	0.00850522	4.97024	0.000283725
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	376	0.00785223	0.00052221	0.0134404	0.00850187	4.96751	0.000282762
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	377	0.0078478	0.00052055	0.0133909	0.0084749	4.9644	0.000281585
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	378	0.0078443	0.000519795	0.0133426	0.00846261	4.96128	0.000280457
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	379	0.00784007	0.00051891	0.0132936	0.00844822	4.95788	0.000279084
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	380	0.0078359	0.000517603	0.0132617	0.00842687	4.95522	0.000277937
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	381	0.00783218	0.000516846	0.0132204	0.0084145	4.95259	0.000277142
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	382	0.00782911	0.000515957	0.0131748	0.00839998	4.95064	0.00027617
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	383	0.0078262	0.000515608	0.0131315	0.0083943	4.9481	0.000275153
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	384	0.00782251	0.000514141	0.0130856	0.00837039	4.94516	0.000274022
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	385	0.00781897	0.000512461	0.0130397	0.00834303	4.94259	0.000272654
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	386	0.00781571	0.000510921	0.0129943	0.00831798	4.94045	0.000271371
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	387	0.0078114	0.000509715	0.0129489	0.00829832	4.9374	0.000270044
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	388	0.00780851	0.000509134	0.0129095	0.00828891	4.93496	0.000268884
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	389	0.0078049	0.000508368	0.012864	0.00827644	4.93214	0.0002676
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	390	0.00780178	0.000508193	0.0128631	0.00827341	4.93014	0.000266778
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	391	0.00779897	0.000507338	0.0128288	0.00825942	4.92762	0.000265732
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	392	0.00779442	0.000505954	0.0127855	0.00823688	4.92472	0.000264716
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	393	0.00778911	0.000504494	0.0127366	0.00821316	4.92113	0.000263719
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	394	0.00778409	0.000502871	0.012689	0.00818673	4.91789	0.000262542
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	395	0.00777887	0.000501052	0.0126433	0.00815713	4.91468	0.000261144
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	396	0.00777419	0.000499846	0.0125974	0.00813742	4.91133	0.000260208
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	397	0.00777091	0.000499395	0.0125547	0.0081301	4.9087	0.000259642
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	398	0.00776886	0.000499239	0.0125278	0.00812754	4.90692	0.000259036
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	399	0.00776614	0.000498498	0.0124906	0.00811554	4.90444	0.00025832
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	400	0.00776309	0.000497549	0.0124501	0.00810011	4.90225	0.000257501
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	401	0.00776028	0.00049676	0.0124103	0.00808722	4.90033	0.000256418
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	402	0.00775712	0.000496348	0.0123725	0.00808053	4.89798	0.000255155
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	403	0.00775338	0.000496184	0.0123282	0.00807792	4.8951	0.000254317
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	404	0.00774992	0.000494791	0.0122846	0.00805524	4.89256	0.000253127
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	405	0.00774402	0.000494413	0.0121727	0.00804926	4.89013	0.000251008
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	406	0.00774226	0.000494144	0.012138	0.00804488	4.88868	0.000250421
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	407	0.00774715	0.000493897	0.0122425	0.0080407	4.88723	0.000252122
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	408	0.00774484	0.000493286	0.0122044	0.0080308	4.88532	0.000251414
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	409	0.00774006	0.000493113	0.012112	0.00802806	4.88363	0.00024957
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	410	0.00773666	0.000492493	0.012078	0.00801797	4.8812	0.000248909
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	411	0.00773126	0.000490731	0.0120343	0.00798925	4.87781	0.000247944
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	412	0.00772784	0.000489511	0.0119958	0.00796936	4.87492	0.000246956
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	413	0.00772442	0.000488399	0.0119562	0.00795127	4.87289	0.000245917
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	414	0.0077209	0.000486929	0.0119218	0.00792735	4.8705	0.000244991
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	415	0.00771674	0.000485333	0.011895	0.00790138	4.86819	0.000243865
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	416	0.00771241	0.000483843	0.0118576	0.00787716	4.86533	0.00024268
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	417	0.00770833	0.000482486	0.0118358	0.00785505	4.86287	0.000241906
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	418	0.0077055	0.000481731	0.0118055	0.00784284	4.8604	0.000241048
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	419	0.00770275	0.000481378	0.0117673	0.00783711	4.85756	0.000240328
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	420	0.00769853	0.000480448	0.0117285	0.00782197	4.85456	0.000239364
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	421	0.00769539	0.000479909	0.0116886	0.00781322	4.85185	0.000238178
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	422	0.00769281	0.000479498	0.0116517	0.00780648	4.84954	0.000237132
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	423	0.00769088	0.000478684	0.0116246	0.00779319	4.84822	0.000236436
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	424	0.00768788	0.000477853	0.0115956	0.00777963	4.84634	0.000235649
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	425	0.00768486	0.000477229	0.0115618	0.00776943	4.84412	0.00023488
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	426	0.00768206	0.000476566	0.0115258	0.00775867	4.84189	0.00023404
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	427	0.00767926	0.000475142	0.0114942	0.00773545	4.84066	0.000233237
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	428	0.00767516	0.000474278	0.0114588	0.00772138	4.8384	0.000232322
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	429	0.00767228	0.000473975	0.0114216	0.00771647	4.83596	0.000231528
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	430	0.00767006	0.000473686	0.0113932	0.00771179	4.83396	0.000231013
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	431	0.00766643	0.000472413	0.011363	0.00769106	4.83199	0.000230379
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	432	0.00766357	0.000471462	0.0113289	0.00767563	4.83004	0.000229849
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	433	0.00766065	0.000470777	0.0112957	0.0076645	4.8278	0.000228929
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	434	0.00765809	0.00047006	0.0112722	0.00765283	4.82618	0.00022847
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	435	0.00765449	0.000468838	0.0112398	0.00763293	4.82408	0.000227769
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	436	0.00765238	0.000468227	0.0112152	0.00762295	4.82225	0.000227159
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	437	0.00764946	0.00046701	0.0111896	0.00760313	4.8204	0.000226234
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	438	0.0076474	0.000466073	0.0111668	0.00758785	4.81905	0.000225238
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	439	0.00764438	0.000464713	0.0111459	0.00756567	4.81749	0.000224459
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	440	0.00764012	0.000463359	0.0111145	0.00754365	4.81496	0.000223435
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	441	0.00763724	0.000462332	0.0110864	0.00752696	4.81331	0.000222716
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	442	0.00763447	0.000461774	0.0110656	0.00751791	4.81131	0.000222022
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	443	0.00763243	0.000461694	0.0110549	0.00751665	4.80976	0.000221412
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	444	0.00762959	0.000461631	0.0110218	0.00751564	4.80764	0.000220796
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	445	0.00762621	0.000461367	0.0109724	0.00751147	4.80562	0.00021974
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	446	0.00762724	0.000461238	0.0109891	0.00750933	4.80454	0.000220114
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	447	0.00762357	0.00046073	0.0109412	0.00750113	4.8022	0.000219168
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	448	0.00762121	0.00046045	0.0109078	0.00749661	4.80024	0.000218362
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	449	0.00761562	0.000459447	0.010811	0.00748036	4.7984	0.00021568
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	450	0.00761742	0.000459446	0.0108397	0.00748032	4.79717	0.000216203
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	451	0.00761863	0.000459348	0.0108764	0.00747866	4.79641	0.000217484
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	452	0.00761763	0.000459286	0.0108512	0.00747766	4.79464	0.000216757
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	453	0.00761389	0.000458676	0.0107841	0.00746779	4.79312	0.000214916
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	454	0.00761003	0.00045774	0.0107507	0.00745255	4.79077	0.000214117
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	455	0.00760806	0.000457159	0.0107254	0.00744315	4.7891	0.000213623
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	456	0.00760595	0.000456697	0.0106975	0.00743569	4.78723	0.00021287
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	457	0.00760365	0.000456464	0.0106703	0.00743195	4.78528	0.000212172
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	458	0.00760042	0.000456186	0.0106422	0.00742744	4.78318	0.000212042
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	459	0.00759638	0.000455196	0.0106156	0.00741129	4.7806	0.000211217
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	460	0.0075934	0.000454401	0.0105937	0.00739835	4.77881	0.000210764
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	461	0.00759067	0.000453979	0.0105679	0.00739148	4.77732	0.00021018
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	462	0.00758888	0.000453518	0.0105453	0.00738397	4.77565	0.000209676
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	463	0.00758592	0.000452424	0.0105229	0.00736613	4.77402	0.000209033
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	464	0.00758253	0.000451364	0.0105323	0.00734882	4.77275	0.00020865
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	465	0.00757945	0.000451102	0.0105164	0.00734448	4.7708	0.000208123
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	466	0.00757733	0.000451073	0.0104996	0.00734397	4.76963	0.000207788
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	467	0.0075748	0.000450943	0.0104874	0.0073418	4.76775	0.000207308
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	468	0.00757214	0.000450554	0.010473	0.00733543	4.76607	0.000206749
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	469	0.0075694	0.000449914	0.0104608	0.00732496	4.76463	0.000206227
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	470	0.00756579	0.00044982	0.0104744	0.00732347	4.76283	0.000205645
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	471	0.00756692	0.000449726	0.0104528	0.00732191	4.76162	0.000205942
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	472	0.00754826	0.00044955	0.0105089	0.00731923	4.76108	0.000204193
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	473	0.00755145	0.000449496	0.0105186	0.00731832	4.76021	0.000204339
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	474	0.00755567	0.000449293	0.0105378	0.00731496	4.7586	0.000204694
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	475	0.00756515	0.000449182	0.0104911	0.00731306	4.75679	0.000205393
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	476	0.00754551	0.000449111	0.0104873	0.0073121	4.75549	0.000203655
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	477	0.00755312	0.00044908	0.0105259	0.00731154	4.75421	0.00020433
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	478	0.00755699	0.000449044	0.0105441	0.00731088	4.75287	0.000204762
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	479	0.00756025	0.000448933	0.0105309	0.00730904	4.75124	0.000205052
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	480	0.00756248	0.000448857	0.0105154	0.00730778	4.74976	0.000205097
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	481	0.00756415	0.000448849	0.0105104	0.00730766	4.74725	0.000205264
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	482	0.007558	0.000448813	0.0105415	0.00730711	4.74499	0.00020486
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	483	0.00754378	0.000448578	0.0104588	0.00730341	4.7433	0.000203143
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	484	0.00754188	0.000447922	0.0104344	0.00729278	4.74169	0.000202602
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	485	0.00753986	0.000447494	0.0104198	0.00728584	4.74052	0.000202082
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	486	0.00753744	0.000447193	0.0104118	0.00728092	4.73853	0.000201582
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	487	0.0075357	0.000446658	0.0103887	0.00727224	4.73746	0.000201005
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	488	0.00752665	0.000446436	0.0102886	0.00726858	4.73644	0.000198534
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	489	0.0075269	0.000446374	0.0102851	0.00726759	4.73488	0.00019899
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	490	0.00752581	0.000446369	0.0102947	0.00726746	4.73296	0.000198312
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	491	0.00753409	0.000446328	0.0103708	0.00726681	4.7314	0.00020063
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	492	0.00753208	0.000445983	0.0103543	0.0072612	4.73102	0.000200176
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	493	0.00753032	0.000445562	0.0103335	0.00725435	4.72964	0.000199646
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	494	0.00752355	0.00044551	0.0103151	0.00725342	4.72857	0.000197721
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	495	0.00752749	0.000445362	0.0103019	0.00725107	4.72758	0.000198985
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	496	0.00752811	0.000445185	0.0103131	0.00724819	4.72639	0.000199106
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	497	0.00752092	0.000444712	0.0103207	0.00724043	4.72498	0.000197146
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	498	0.00751674	0.000444129	0.0103053	0.00723099	4.72309	0.000196315
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	499	0.00751787	0.000443842	0.0103094	0.00722625	4.72208	0.000196745
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	500	0.00751474	0.000443741	0.0102835	0.00722465	4.72086	0.000195996
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	501	0.00751181	0.000443265	0.0102587	0.00721691	4.71869	0.000195562
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	502	0.00751114	0.000443046	0.0102377	0.00721339	4.71736	0.000195112
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	503	0.00750761	0.000442814	0.0101984	0.00720964	4.7154	0.000194196
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	504	0.00750854	0.0004425	0.0102172	0.0072045	4.71411	0.000194622
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	505	0.0075049	0.000442273	0.0101832	0.00720084	4.71233	0.000193793
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	506	0.00750155	0.00044192	0.010159	0.0071951	4.71043	0.000193389
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	507	0.00749933	0.000441035	0.0101356	0.00718068	4.70902	0.000192776
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	508	0.00749743	0.000440343	0.0101125	0.00716939	4.7075	0.000192014
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	509	0.00749437	0.000439106	0.0100882	0.00714916	4.70563	0.000191272
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	510	0.0074912	0.0004381	0.0100616	0.00713275	4.70343	0.000190535
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	511	0.00748878	0.000437093	0.0100356	0.00711636	4.70195	0.000189571
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	512	0.00748546	0.000436331	0.0100078	0.00710397	4.69975	0.000188905
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	513	0.00748293	0.000435204	0.0099835	0.00708564	4.69824	0.000188131
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	514	0.00748104	0.000435034	0.00997761	0.00708294	4.69723	0.000187395
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	515	0.00748179	0.000434908	0.00998682	0.00708086	4.696	0.000187845
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	516	0.00747966	0.000434762	0.00997062	0.0070785	4.69538	0.00018723
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	517	0.00748099	0.000434566	0.00997718	0.0070753	4.69456	0.000187475
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	518	0.00747768	0.000434161	0.0099675	0.00706867	4.69321	0.000186904
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	519	0.00747565	0.00043335	0.00995764	0.00705548	4.69199	0.000186462
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	520	0.00747277	0.000432764	0.00994168	0.00704596	4.69	0.000186142
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	521	0.00746199	0.000432488	0.00999423	0.0070416	4.68806	0.000186342
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	522	0.00746944	0.000432429	0.00994389	0.00704053	4.68635	0.000185987
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	523	0.00746639	0.00043202	0.00994081	0.00703389	4.68504	0.000186036
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	524	0.00746402	0.000431989	0.00994975	0.00703346	4.68372	0.000185969
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	525	0.00746072	0.000431784	0.00997522	0.00703016	4.68262	0.000185754
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	526	0.00745864	0.000431283	0.00995391	0.00702204	4.68105	0.000185125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	527	0.00745766	0.000431065	0.00993129	0.00701849	4.68017	0.000184634
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	528	0.00745646	0.000431028	0.00990841	0.00701795	4.67905	0.000184361
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	529	0.00745475	0.000430847	0.00988415	0.00701503	4.67753	0.000183834
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	530	0.00745257	0.000429813	0.00986007	0.0069982	4.67627	0.000183154
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	531	0.00745076	0.000429033	0.0098369	0.00698549	4.67504	0.000182423
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	532	0.00744991	0.000428329	0.00981448	0.00697403	4.67423	0.000181876
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	533	0.00744904	0.000427966	0.00979093	0.00696815	4.6731	0.000181364
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	534	0.00744635	0.000427414	0.00974545	0.00695929	4.6717	0.000180633
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	535	0.00744596	0.000427352	0.00967855	0.00695838	4.67094	0.000179148
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	536	0.0074444	0.00042727	0.00961668	0.00695714	4.66976	0.000177803
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	537	0.00744717	0.000427207	0.00976617	0.00695583	4.66869	0.000180884
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	538	0.00744447	0.000426952	0.00963531	0.00695192	4.66743	0.000178184
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	539	0.00744553	0.000426877	0.00972265	0.0069506	4.6661	0.000180148
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	540	0.00744455	0.000426717	0.00965576	0.00694805	4.66506	0.000178612
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	541	0.00744581	0.000426595	0.00970042	0.00694602	4.6642	0.000179582
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	542	0.00744259	0.000426468	0.00959486	0.00694408	4.66243	0.000177208
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	543	0.00744033	0.00042569	0.00957526	0.0069314	4.66056	0.000176633
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	544	0.00743819	0.000425475	0.00955368	0.00692788	4.6588	0.000176135
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	545	0.00743648	0.000424752	0.00953203	0.00691608	4.65726	0.000175696
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	546	0.00743382	0.000423745	0.00951122	0.00689965	4.65534	0.000175303
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	547	0.00743164	0.000422989	0.00949544	0.00688731	4.65356	0.000175084
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	548	0.00742992	0.000422254	0.00947405	0.00687533	4.65208	0.000174564
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	549	0.00742803	0.000421657	0.00945576	0.00686563	4.65068	0.000173973
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	550	0.007426	0.000421279	0.00945321	0.00685947	4.64907	0.000173512
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	551	0.00742545	0.000421268	0.00943779	0.0068593	4.6474	0.000172823
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	552	0.00742407	0.000420909	0.00942181	0.00685346	4.6459	0.000172445
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	553	0.00742206	0.000420129	0.00941391	0.00684073	4.64454	0.000171963
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	554	0.00742058	0.00041998	0.00939528	0.00683827	4.64352	0.000171448
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	555	0.00741831	0.000419402	0.00937431	0.00682884	4.64205	0.000170942
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	556	0.00741547	0.000418777	0.00935658	0.0068186	4.6404	0.000170614
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	557	0.00741274	0.000418049	0.00933779	0.00680672	4.63855	0.000170071
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	558	0.00741034	0.000417909	0.00931673	0.00680446	4.63673	0.000169623
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	559	0.00740766	0.000416879	0.00929663	0.00678767	4.63528	0.000169066
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	560	0.00740564	0.000416192	0.00928083	0.00677647	4.63391	0.00016866
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	561	0.00740427	0.000415884	0.00926324	0.00677145	4.6326	0.000168184
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	562	0.00740283	0.000415408	0.00924521	0.00676368	4.63141	0.000167671
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	563	0.00740046	0.000414737	0.00922702	0.00675277	4.6298	0.000167201
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	564	0.00739826	0.000413946	0.00920827	0.0067399	4.62839	0.000166751
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	565	0.00739628	0.000413428	0.00918802	0.0067315	4.62665	0.000166194
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	566	0.00739433	0.000412682	0.00916821	0.00671936	4.62485	0.000165696
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	567	0.00739323	0.000412269	0.00915123	0.00671261	4.62348	0.00016529
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	568	0.00739105	0.000411875	0.00913202	0.00670621	4.62153	0.00016491
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	569	0.00738775	0.000411857	0.00909922	0.00670591	4.61982	0.000164493
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	570	0.00738602	0.000411559	0.00909027	0.00670103	4.6186	0.000164144
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	571	0.00738902	0.000411548	0.00911234	0.00670088	4.61731	0.000164613
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	572	0.00738418	0.000411059	0.0090746	0.00669289	4.61584	0.000163739
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	573	0.0073817	0.000410427	0.00905416	0.0066826	4.61405	0.000163308
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	574	0.00737966	0.00040976	0.00903507	0.00667173	4.61242	0.000162971
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	575	0.00737381	0.00040913	0.00897659	0.00666148	4.61067	0.000162248
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	576	0.0073773	0.00040909	0.0090138	0.00666078	4.60903	0.000162557
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	577	0.00737491	0.00040879	0.00899321	0.00665592	4.60772	0.000162315
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	578	0.00737107	0.00040839	0.00896038	0.00664942	4.606	0.000161874
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	579	0.00736947	0.000407952	0.00894656	0.00664231	4.60452	0.000161379
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	580	0.00736531	0.000407913	0.00892198	0.00664172	4.60367	0.000161386
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	581	0.00736488	0.000407818	0.00891253	0.00664017	4.60263	0.00016103
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	582	0.00736796	0.000407606	0.00893399	0.00663668	4.60131	0.000161095
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	583	0.00736621	0.000407246	0.0089269	0.00663084	4.60056	0.000161093
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	584	0.00736315	0.000407165	0.00890202	0.00662948	4.59925	0.000160677
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	585	0.00736117	0.000406508	0.00889074	0.00661869	4.59767	0.000160257
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	586	0.00735898	0.00040603	0.00887307	0.00661087	4.5961	0.000159893
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	587	0.00735768	0.000405821	0.00885674	0.00660748	4.59471	0.000159507
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	588	0.00735621	0.000405671	0.00884541	0.00660501	4.59362	0.000159167
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	589	0.00735464	0.000405238	0.00883336	0.00659796	4.59279	0.000158827
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	590	0.00735339	0.000405015	0.00882391	0.0065943	4.59175	0.000158594
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	591	0.00735193	0.000404377	0.00881526	0.00658392	4.5908	0.000158306
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	592	0.00735103	0.000403789	0.00879627	0.00657433	4.5906	0.00015795
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	593	0.00735175	0.00040371	0.00880813	0.00657305	4.5898	0.000158092
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	594	0.00735032	0.00040366	0.00878162	0.00657224	4.58883	0.000157588
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	595	0.00734819	0.000402928	0.00876376	0.0065603	4.58739	0.000157076
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	596	0.00734548	0.000402107	0.00874414	0.00654692	4.58534	0.000156566
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	597	0.00734378	0.00040181	0.00872495	0.0065421	4.58382	0.000156207
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	598	0.00734252	0.000401327	0.00871457	0.00653423	4.5829	0.000155786
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	599	0.00734035	0.000400732	0.00870138	0.00652454	4.58147	0.000155391
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	600	0.00733782	0.000399908	0.00868509	0.00651108	4.57975	0.000154924
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	601	0.00733625	0.000399377	0.00867279	0.00650241	4.5786	0.000154549
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	602	0.00733333	0.000398644	0.00865469	0.00649048	4.57679	0.000154186
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	603	0.00733048	0.000397697	0.00863691	0.00647506	4.57534	0.00015388
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	604	0.00732907	0.00039724	0.00862059	0.00646765	4.57427	0.000153601
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	605	0.00732776	0.000396984	0.00860209	0.00646347	4.57285	0.000153258
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	606	0.00732765	0.000396797	0.00858775	0.00646046	4.57202	0.000152856
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	607	0.00732615	0.000395935	0.00858002	0.00644646	4.57113	0.000152412
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	608	0.00732552	0.000395512	0.0085656	0.00643955	4.57028	0.000152013
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	609	0.00732355	0.000394558	0.00855589	0.00642402	4.56954	0.000151568
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	610	0.00732135	0.000393985	0.00854094	0.00641471	4.56839	0.00015119
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	611	0.00732043	0.000393767	0.00852696	0.00641113	4.56752	0.000150729
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	612	0.00731929	0.000393734	0.00851281	0.00641059	4.56653	0.000150284
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	613	0.00731853	0.000393681	0.00850054	0.00640971	4.56567	0.000150168
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	614	0.00731694	0.00039287	0.00848547	0.00639651	4.56466	0.000149767
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	615	0.00731406	0.000392621	0.00844118	0.0063925	4.56409	0.000148769
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	616	0.00731487	0.000392354	0.00845465	0.00638812	4.56348	0.000148849
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	617	0.00731551	0.00039231	0.0084664	0.00638739	4.56296	0.000149221
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	618	0.00731275	0.000392281	0.00843191	0.00638698	4.56222	0.000148448
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	619	0.00731613	0.000392221	0.00847364	0.00638596	4.5613	0.000149463
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	620	0.00730318	0.000391855	0.00834605	0.00638015	4.56043	0.000146396
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	621	0.00731122	0.000391808	0.00841695	0.00637931	4.55944	0.000148164
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	622	0.00730445	0.0003918	0.00836147	0.00637922	4.55768	0.000146837
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	623	0.00730176	0.000391747	0.00832927	0.00637841	4.5565	0.000146035
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	624	0.00729824	0.000391459	0.00829659	0.00637373	4.55519	0.00014512
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	625	0.00729921	0.000391391	0.00831251	0.00637259	4.55395	0.000145454
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	626	0.00729682	0.000391322	0.00828524	0.00637147	4.55271	0.000144784
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	627	0.00730613	0.000391196	0.00837233	0.00636936	4.55097	0.000147145
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	628	0.00729549	0.000390952	0.00827043	0.00636546	4.54988	0.00014428
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	629	0.00730931	0.00039092	0.00840116	0.00636485	4.5488	0.000147798
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	630	0.00729488	0.000390594	0.00825757	0.00635965	4.54755	0.000143902
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	631	0.00730703	0.000390449	0.00838384	0.0063572	4.54706	0.000147321
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	632	0.00729306	0.00039019	0.00824497	0.00635308	4.54595	0.000143713
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	633	0.00728613	0.00038982	0.00823539	0.00634706	4.54484	0.000143841
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	634	0.0072848	0.000389708	0.00823008	0.00634526	4.54397	0.000143831
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	635	0.00729113	0.000389609	0.00823318	0.00634362	4.54375	0.000143322
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	636	0.0072837	0.000389441	0.00821911	0.00634089	4.5431	0.000143689
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	637	0.00728962	0.000389369	0.00822151	0.00633972	4.54267	0.000142985
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	638	0.00728661	0.00038917	0.00822847	0.00633646	4.54233	0.000143288
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	639	0.00728717	0.000389158	0.00822786	0.00633628	4.5419	0.000143094
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	640	0.00728794	0.000389123	0.00821429	0.00633571	4.54115	0.000142805
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	641	0.00728908	0.000389104	0.00821125	0.00633541	4.54035	0.000142703
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	642	0.00728238	0.000389061	0.00820524	0.00633471	4.53923	0.000143387
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	643	0.00728151	0.000388631	0.00819291	0.00632771	4.53849	0.000143141
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	644	0.00728073	0.000388124	0.0081802	0.00631946	4.53768	0.000142893
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	645	0.00727857	0.000387347	0.00816803	0.0063068	4.5364	0.000142515
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	646	0.00727614	0.000386611	0.00815202	0.00629483	4.53491	0.000142085
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	647	0.00727179	0.000386299	0.00811265	0.0062898	4.53328	0.000141364
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	648	0.00727387	0.000386173	0.008136	0.00628768	4.5323	0.000141684
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	649	0.00727073	0.000386017	0.00809862	0.00628522	4.53159	0.000141188
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	650	0.00727259	0.000385845	0.00812464	0.00628236	4.5304	0.000141404
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	651	0.00726888	0.000385321	0.00808806	0.00627387	4.52943	0.000140943
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	652	0.00726666	0.000385247	0.00806416	0.00627265	4.52819	0.000140654
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	653	0.00726753	0.000385021	0.00807741	0.00626895	4.52699	0.000140717
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	654	0.00726516	0.000384877	0.00804976	0.00626665	4.52595	0.000140178
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	655	0.00726288	0.000384227	0.0080351	0.00625606	4.52465	0.000139787
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	656	0.00726113	0.000384032	0.00802128	0.00625293	4.52354	0.000139391
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	657	0.00725101	0.000383792	0.00789528	0.00624908	4.52256	0.000135855
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	658	0.00725121	0.000383707	0.00790403	0.00624769	4.52118	0.000136037
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	659	0.00725556	0.000383706	0.00798533	0.00624757	4.52068	0.000137714
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	660	0.00725606	0.000383539	0.0079776	0.00624485	4.52026	0.000137783
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	661	0.00725947	0.000383535	0.00800793	0.0062448	4.51979	0.000138937
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	662	0.00725654	0.000383369	0.00797547	0.00624208	4.51926	0.00013791
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	663	0.00725102	0.000383362	0.00791334	0.00624205	4.51814	0.000136175
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	664	0.00724999	0.000383316	0.00789067	0.00624131	4.51726	0.000135574
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	665	0.007254	0.000383278	0.00797825	0.00624061	4.51666	0.000137555
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	666	0.0072569	0.000383084	0.00798087	0.00623744	4.51572	0.000138242
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	667	0.007257	0.000382871	0.00799321	0.00623397	4.51474	0.000138532
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	668	0.00724865	0.000382847	0.00789049	0.00623368	4.51424	0.000135465
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	669	0.00725037	0.000382847	0.00792288	0.00623361	4.51382	0.000136483
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	670	0.00725266	0.000382699	0.00796883	0.00623118	4.51326	0.000137308
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	671	0.00725164	0.000382361	0.007959	0.00622569	4.51284	0.000137081
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	672	0.00724724	0.00038228	0.00788322	0.00622449	4.51199	0.000135225
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	673	0.00724993	0.000382271	0.00793471	0.0062242	4.51123	0.000136685
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	674	0.00725063	0.000382116	0.00794772	0.00622165	4.51045	0.000136887
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	675	0.00724575	0.000381985	0.00787384	0.0062197	4.5095	0.000134963
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	676	0.00724411	0.000381497	0.00786359	0.00621177	4.50852	0.000134718
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	677	0.00724257	0.000381321	0.0078494	0.0062089	4.50724	0.000134488
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	678	0.00724122	0.000380765	0.00783724	0.00619982	4.50639	0.000134033
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	679	0.00724017	0.000380138	0.00782589	0.00618957	4.50568	0.000133706
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	680	0.00723901	0.000379525	0.00783957	0.00617957	4.50511	0.000133359
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	681	0.00723827	0.000379164	0.00783878	0.00617369	4.50424	0.000133077
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	682	0.00723779	0.000378809	0.00782879	0.00616787	4.5038	0.00013284
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	683	0.00723638	0.000378128	0.00781855	0.00615681	4.50305	0.00013255
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	684	0.00723517	0.000377582	0.00780562	0.00614791	4.50212	0.000132098
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	685	0.00723459	0.000377123	0.00779593	0.00614043	4.50151	0.000131789
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	686	0.00723369	0.000376885	0.00779833	0.00613659	4.50087	0.000131697
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	687	0.0072318	0.000376759	0.00778216	0.00613461	4.49951	0.000131138
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	688	0.00723007	0.000376694	0.0077717	0.00613356	4.49882	0.000131084
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	689	0.00723243	0.00037669	0.00778808	0.00613342	4.49715	0.000131435
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	690	0.00722806	0.000376379	0.00775993	0.00612841	4.49597	0.000130852
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	691	0.00722655	0.000376053	0.00775024	0.00612308	4.49494	0.000130464
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	692	0.00722512	0.000375916	0.00774063	0.00612081	4.49378	0.0001303
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	693	0.0072235	0.000375367	0.00773037	0.00611185	4.49304	0.000129892
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	694	0.00722248	0.000374838	0.00771846	0.00610323	4.49263	0.000129679
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	695	0.00722024	0.000374753	0.00769526	0.00610185	4.49191	0.000129044
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	696	0.00721998	0.000374741	0.00768786	0.00610162	4.49079	0.000128931
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	697	0.00722133	0.000374561	0.00770659	0.00609872	4.49015	0.000129362
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	698	0.00721882	0.000374127	0.00767676	0.00609162	4.48951	0.000128641
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	699	0.00721762	0.000373883	0.00766358	0.00608764	4.48834	0.000128232
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	700	0.00721274	0.000373834	0.00761162	0.00608687	4.48678	0.000127043
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	701	0.00721334	0.000373752	0.00762402	0.00608552	4.48587	0.000127417
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	702	0.00721428	0.000373495	0.00763719	0.00608132	4.4846	0.000127684
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	703	0.00721523	0.000373377	0.00764941	0.00607939	4.48362	0.000127924
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	704	0.00721113	0.000373373	0.00759873	0.00607936	4.48243	0.000126697
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	705	0.00721003	0.000373104	0.00758623	0.00607497	4.48139	0.00012645
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	706	0.00720916	0.000372759	0.00757383	0.00606936	4.48032	0.000126164
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	707	0.00720617	0.000372158	0.0075612	0.00605957	4.47882	0.000125783
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	708	0.00720222	0.000371933	0.00753693	0.00605592	4.47722	0.000125358
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	709	0.0071996	0.000371804	0.00751727	0.00605372	4.47635	0.000125007
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	710	0.0072035	0.000371766	0.00754805	0.00605318	4.47497	0.000125454
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	711	0.00720031	0.000371717	0.00752537	0.00605238	4.47435	0.000125199
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	712	0.0071981	0.000371549	0.00750782	0.00604949	4.47338	0.000124943
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	713	0.00719656	0.000371474	0.00749522	0.00604823	4.47191	0.000124741
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	714	0.00719421	0.000371387	0.00748089	0.00604662	4.47095	0.000124496
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	715	0.00719491	0.000371202	0.00748876	0.00604365	4.47014	0.000124692
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	716	0.00719209	0.000370952	0.00746957	0.00603951	4.46892	0.000124253
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	717	0.0071899	0.000370428	0.00745842	0.00603089	4.46787	0.000124066
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	718	0.00718863	0.000369933	0.00745196	0.00602276	4.46719	0.000123933
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	719	0.00718769	0.000369623	0.00744215	0.0060177	4.46648	0.000123608
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	720	0.00717941	0.000369507	0.00737836	0.00601557	4.46542	0.000122596
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	721	0.007187	0.000369489	0.00743304	0.00601549	4.46484	0.000123429
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	722	0.00718301	0.000369485	0.00740975	0.00601532	4.46396	0.000123033
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	723	0.00718475	0.000369441	0.00741622	0.00601467	4.46283	0.000123071
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	724	0.00718034	0.000369309	0.00738614	0.00601235	4.4623	0.000122517
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	725	0.00718613	0.00036927	0.00742466	0.00601191	4.46167	0.0001232
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	726	0.00718211	0.000369253	0.00740403	0.00601148	4.46098	0.000122845
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	727	0.00718135	0.000368904	0.00739761	0.00600577	4.46045	0.000122587
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	728	0.00717734	0.000368815	0.00736958	0.0060043	4.45989	0.000122374
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	729	0.00718061	0.000368798	0.00739239	0.00600402	4.45908	0.000122446
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	730	0.00717581	0.000368743	0.007343	0.00600314	4.45831	0.000121488
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	731	0.00717624	0.000368715	0.0073577	0.0060027	4.4578	0.000122052
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	732	0.00717587	0.000368671	0.00734905	0.00600197	4.45747	0.00012171
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	733	0.00717457	0.000368593	0.00733272	0.00600071	4.45645	0.00012133
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	734	0.00717287	0.000368027	0.00732217	0.00599148	4.45548	0.000121046
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	735	0.00716998	0.000367952	0.00732884	0.0059903	4.45466	0.000120578
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	736	0.00716914	0.000367799	0.0073441	0.0059878	4.45382	0.000120556
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	737	0.00717093	0.000367594	0.00731889	0.00598446	4.45296	0.000120644
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	738	0.00717167	0.000367523	0.00731349	0.0059833	4.45242	0.000120757
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	739	0.00716826	0.000367392	0.00736766	0.00598118	4.45171	0.000120347
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	740	0.00716745	0.0003672	0.00739163	0.00597805	4.45099	0.00012019
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	741	0.00716692	0.000367172	0.0073833	0.00597762	4.45037	0.000119996
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	742	0.00716629	0.000367127	0.00737454	0.00597691	4.44945	0.000119794
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	743	0.00716562	0.000366865	0.00736487	0.00597265	4.44856	0.000119574
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	744	0.00716519	0.00036651	0.0073566	0.00596685	4.44822	0.000119338
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	745	0.00716452	0.000366092	0.00735138	0.00596006	4.44782	0.000119056
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	746	0.00716334	0.000365937	0.007343	0.00595754	4.4468	0.000118929
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	747	0.00716198	0.000365496	0.0073365	0.00595031	4.44587	0.000118793
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	748	0.00716076	0.000365064	0.0073321	0.00594323	4.44532	0.000118668
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	749	0.00715971	0.000364815	0.00732533	0.00593914	4.44452	0.000118557
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	750	0.00715834	0.000364565	0.00731737	0.00593507	4.44336	0.00011826
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	751	0.00715649	0.000364221	0.00730779	0.00592946	4.44221	0.00011801
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	752	0.00715428	0.000364214	0.0072974	0.00592934	4.44139	0.000117796
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	753	0.007155	0.000364145	0.00730015	0.00592822	4.44096	0.000117893
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	754	0.0071518	0.000363817	0.00729164	0.00592287	4.43936	0.000117657
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	755	0.00715	0.000363214	0.00728348	0.00591303	4.43838	0.000117353
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	756	0.00714853	0.000363146	0.00725902	0.00591198	4.43759	0.00011665
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	757	0.00714882	0.00036301	0.00726718	0.00590975	4.4369	0.000116858
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	758	0.00714921	0.000362973	0.00727609	0.00590911	4.43656	0.000117117
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	759	0.0071469	0.000362925	0.0072487	0.00590839	4.43561	0.000116503
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	760	0.00714642	0.000362803	0.0072398	0.00590643	4.43519	0.000116361
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	761	0.00714559	0.000362467	0.00723018	0.00590096	4.4346	0.000116192
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	762	0.00714483	0.000362132	0.00722761	0.00589549	4.43419	0.000116085
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	763	0.00714272	0.000361792	0.0072029	0.00588997	4.4335	0.00011559
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	764	0.00714352	0.000361783	0.00720965	0.00588983	4.43284	0.000115749
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	765	0.0071438	0.000361763	0.00721888	0.00588948	4.432	0.000115913
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	766	0.00714181	0.000361693	0.00719434	0.00588833	4.43142	0.000115456
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	767	0.00714092	0.000361554	0.00718413	0.00588605	4.43091	0.000115258
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	768	0.00713983	0.000360954	0.00717351	0.00587627	4.43018	0.000114975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	769	0.00713896	0.000360894	0.00716573	0.00587532	4.42971	0.000114798
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	770	0.00713775	0.00036073	0.00715643	0.00587264	4.42885	0.000114593
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	771	0.0071367	0.000360648	0.00714716	0.00587128	4.42781	0.000114393
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	772	0.00713563	0.000360212	0.00713886	0.00586422	4.42736	0.000114129
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	773	0.00713431	0.000359911	0.00711336	0.00585935	4.42696	0.000113681
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	774	0.00713457	0.000359853	0.00710573	0.00585842	4.42614	0.000113407
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	775	0.00713449	0.000359808	0.00709683	0.00585771	4.42575	0.000113196
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	776	0.00713413	0.000359782	0.00712204	0.00585725	4.42546	0.00011385
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	777	0.00713482	0.000359711	0.00713058	0.00585609	4.42494	0.000113913
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	778	0.00713387	0.000359577	0.00709056	0.00585396	4.42444	0.0001129
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	779	0.0071334	0.000359516	0.00708768	0.00585293	4.42385	0.000112741
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	780	0.0071331	0.000359124	0.00707904	0.00584657	4.42329	0.000112517
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	781	0.00713348	0.000358888	0.00707602	0.00584271	4.42351	0.000112433
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	782	0.00713317	0.000358438	0.00707048	0.00583539	4.42336	0.000112243
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	783	0.00713268	0.000358271	0.00707045	0.00583267	4.42298	0.000112138
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	784	0.00713204	0.000358159	0.00706449	0.00583083	4.4224	0.000111948
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	785	0.00713091	0.000358068	0.00705845	0.00582934	4.42197	0.000111834
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	786	0.00712903	0.00035796	0.0070482	0.00582758	4.4215	0.000111617
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	787	0.00713019	0.000357942	0.00705294	0.0058273	4.42076	0.000111726
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	788	0.00712732	0.000357693	0.00703827	0.00582323	4.41966	0.000111375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	789	0.00712574	0.000357374	0.00702736	0.00581806	4.41848	0.000111218
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	790	0.00712374	0.000356819	0.00701848	0.00580903	4.41724	0.000111041
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	791	0.00712285	0.000356688	0.00701359	0.00580688	4.41663	0.000110862
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	792	0.00712173	0.000356638	0.00701013	0.00580605	4.41614	0.000110635
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	793	0.00712022	0.000356198	0.00699867	0.00579892	4.41574	0.000110095
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	794	0.00712047	0.000356124	0.00700577	0.00579771	4.41536	0.000110288
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	795	0.00712053	0.00035606	0.00701391	0.00579666	4.41482	0.000110477
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	796	0.00711969	0.000355785	0.00699049	0.00579219	4.4141	0.000109881
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	797	0.00711791	0.000355434	0.00697953	0.00578647	4.41294	0.000109717
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	798	0.00711581	0.000354695	0.00697119	0.00577446	4.41201	0.000109488
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	799	0.0071142	0.000353911	0.00696758	0.0057617	4.41151	0.000109252
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	800	0.0071132	0.00035378	0.00696605	0.00575954	4.41068	0.000109029
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	801	0.0071118	0.000353258	0.00696576	0.00575102	4.41006	0.000108865
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	802	0.00711023	0.000353003	0.0069721	0.00574686	4.40931	0.000108816
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	803	0.00710859	0.000352637	0.00697694	0.00574088	4.40853	0.000108573
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	804	0.00710791	0.000352503	0.00697581	0.00573873	4.40781	0.000108287
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	805	0.00710389	0.000352461	0.00694323	0.00573802	4.40689	0.000107529
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	806	0.00710554	0.000352268	0.00696109	0.00573489	4.4062	0.000107912
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	807	0.00710675	0.000352214	0.00696903	0.005734	4.40522	0.000108028
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	808	0.00710425	0.000352206	0.00695125	0.00573385	4.40448	0.000107692
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	809	0.00710319	0.000352015	0.00693539	0.00573077	4.40418	0.000107354
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	810	0.00710297	0.000351782	0.00692675	0.00572697	4.40368	0.00010716
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	811	0.00710166	0.000351158	0.00691808	0.0057168	4.40304	0.000106964
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	812	0.00710106	0.000350661	0.00690991	0.00570872	4.4027	0.000106822
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	813	0.00710051	0.000350379	0.00690247	0.00570411	4.40211	0.000106591
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	814	0.0071	0.000350243	0.00689539	0.00570191	4.40151	0.0001064
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	815	0.0070989	0.000349978	0.00688777	0.00569757	4.40051	0.000106251
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	816	0.00709773	0.000349838	0.00687999	0.00569528	4.39968	0.00010606
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	817	0.00709634	0.000349342	0.00687533	0.00568715	4.39888	0.000105828
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	818	0.00709469	0.000349071	0.00686653	0.00568275	4.39835	0.000105563
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	819	0.00709542	0.000349052	0.00687321	0.00568241	4.39769	0.000105639
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	820	0.00709423	0.000349037	0.00685873	0.00568219	4.39706	0.000105443
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	821	0.00709302	0.000348708	0.00685109	0.00567681	4.39623	0.000105243
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	822	0.0070924	0.000348699	0.00684225	0.00567667	4.39548	0.00010511
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	823	0.00709143	0.000348387	0.00682931	0.00567155	4.39484	0.000104975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	824	0.00709182	0.000348309	0.00683534	0.00567029	4.39456	0.00010501
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	825	0.00709058	0.000348181	0.00682223	0.0056682	4.39404	0.000104771
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	826	0.0070894	0.000347743	0.00681702	0.0056611	4.39351	0.000104562
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	827	0.00708807	0.000347305	0.00680901	0.00565397	4.39286	0.000104401
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	828	0.00708717	0.00034687	0.00680109	0.00564686	4.39221	0.000104202
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	829	0.0070829	0.000346749	0.0067499	0.00564498	4.39158	0.000103035
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	830	0.00708267	0.000346725	0.00674201	0.00564459	4.39083	0.000102896
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	831	0.00708384	0.000346625	0.00675931	0.00564293	4.38982	0.000103164
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	832	0.00707891	0.000346595	0.00670551	0.00564253	4.38887	0.000102361
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	833	0.00707892	0.000346574	0.00671278	0.00564217	4.38818	0.00010249
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	834	0.00707884	0.000346517	0.00671937	0.00564124	4.38741	0.000102595
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	835	0.00708628	0.000346508	0.00679307	0.00564099	4.38669	0.000103953
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	836	0.00708109	0.000346282	0.00673565	0.00563737	4.38565	0.000102693
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	837	0.00708559	0.000346276	0.00678581	0.00563721	4.38459	0.000103762
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	838	0.007084	0.000346246	0.0067683	0.00563673	4.38359	0.000103345
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	839	0.00708459	0.000346183	0.00677688	0.0056357	4.3833	0.000103495
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	840	0.00707984	0.000346161	0.00672737	0.00563542	4.38286	0.000102602
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	841	0.0070776	0.000346122	0.00669611	0.00563482	4.38161	0.000102179
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	842	0.00707645	0.000345717	0.00668835	0.00562822	4.38074	0.000101989
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	843	0.00707526	0.000345263	0.00667919	0.00562084	4.38004	0.000101826
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	844	0.00707395	0.000345104	0.0066709	0.00561826	4.37905	0.000101738
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	845	0.00707258	0.000344895	0.00666402	0.00561486	4.37828	0.000101587
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	846	0.00707149	0.000344601	0.00665617	0.00561007	4.37767	0.000101376
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	847	0.00707034	0.000344378	0.00664788	0.00560644	4.37703	0.000101347
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	848	0.00706896	0.000344126	0.00663989	0.00560235	4.37617	0.000101233
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	849	0.00706782	0.000343985	0.00663133	0.00560003	4.37529	0.000101023
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	850	0.00706569	0.00034333	0.00662248	0.00558937	4.37441	0.000100826
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	851	0.00706411	0.000342786	0.00661346	0.00558053	4.37355	0.000100635
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	852	0.00706289	0.000342379	0.00660529	0.0055739	4.37284	0.000100493
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	853	0.0070617	0.000341906	0.00659832	0.00556618	4.37236	0.000100326
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	854	0.00706093	0.000341533	0.00659177	0.00556008	4.37196	0.000100211
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	855	0.00705863	0.000341433	0.00657635	0.0055585	4.37153	9.98399e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	856	0.00705805	0.000341328	0.00657586	0.00555676	4.37101	9.97602e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	857	0.00705963	0.000340962	0.00658653	0.00555079	4.37088	9.99903e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	858	0.0070565	0.000340912	0.00659099	0.00554997	4.37063	9.96821e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	859	0.00705875	0.000340743	0.00657923	0.00554723	4.3701	9.97954e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	860	0.00705527	0.000340586	0.00660116	0.00554463	4.36945	9.95732e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	861	0.00705397	0.000340053	0.00659512	0.00553592	4.36892	9.93968e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	862	0.00705249	0.000339872	0.0065794	0.00553296	4.36824	9.90413e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	863	0.00705277	0.000339671	0.00658682	0.00552969	4.36784	9.91526e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	864	0.00704873	0.00033952	0.00654749	0.00552727	4.36748	9.85621e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	865	0.00704954	0.000339512	0.00655493	0.00552714	4.36693	9.86635e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	866	0.00705135	0.000339435	0.00657168	0.00552585	4.36617	9.88815e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	867	0.00705063	0.000339392	0.00656433	0.00552516	4.3655	9.87917e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	868	0.00704743	0.000339144	0.00653874	0.00552116	4.36474	9.84336e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	869	0.00704608	0.00033882	0.00653028	0.00551587	4.36388	9.82076e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	870	0.0070452	0.000338602	0.00652202	0.00551232	4.36311	9.79683e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	871	0.00704432	0.000338357	0.00651455	0.00550834	4.36237	9.7823e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	872	0.0070436	0.000338184	0.0065078	0.00550553	4.36191	9.76313e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	873	0.00704323	0.000338042	0.0065008	0.00550323	4.36144	9.74782e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	874	0.00704257	0.00033787	0.00649427	0.00550044	4.361	9.73257e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	875	0.0070411	0.000337734	0.00648158	0.00549822	4.3603	9.71953e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	876	0.00704164	0.000337671	0.00648706	0.0054972	4.35988	9.71981e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	877	0.00704066	0.000337582	0.00647592	0.00549577	4.35928	9.71339e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	878	0.0070395	0.000337214	0.00646795	0.00548976	4.3585	9.69723e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	879	0.00703875	0.000336828	0.0064601	0.00548345	4.35781	9.67984e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	880	0.00703826	0.000336474	0.00646485	0.0054777	4.35734	9.66768e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	881	0.00703769	0.000336153	0.00645741	0.00547248	4.35683	9.64706e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	882	0.00703728	0.000336039	0.00645168	0.00547063	4.3562	9.62363e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	883	0.00703655	0.000335829	0.00644484	0.00546722	4.35551	9.60615e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	884	0.00703647	0.000335799	0.0064416	0.00546673	4.35523	9.60086e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	885	0.00703574	0.000335703	0.00643531	0.00546518	4.3546	9.58896e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	886	0.00703471	0.00033564	0.00643182	0.00546412	4.35372	9.57317e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	887	0.00703191	0.000335511	0.00641215	0.00546186	4.35325	9.50811e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	888	0.00703379	0.000335378	0.00643275	0.00545976	4.35303	9.56623e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	889	0.00703072	0.000335332	0.0064069	0.00545893	4.35268	9.50095e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	890	0.00703283	0.00033523	0.00641263	0.00545726	4.35245	9.52737e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	891	0.00703386	0.000335221	0.00642927	0.00545713	4.35193	9.56654e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	892	0.00703245	0.000335149	0.0064125	0.00545593	4.35143	9.52526e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	893	0.00703174	0.000335069	0.00641458	0.00545465	4.3509	9.51409e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	894	0.00702925	0.000334957	0.00639926	0.00545279	4.35048	9.48193e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	895	0.0070334	0.000334892	0.00641776	0.00545172	4.35033	9.54404e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	896	0.00703357	0.000334852	0.00642505	0.00545104	4.34989	9.56032e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	897	0.00703169	0.00033485	0.00641284	0.00545107	4.34919	9.51653e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	898	0.00703305	0.000334767	0.00641101	0.00544968	4.34823	9.52368e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	899	0.00702814	0.000334666	0.00639237	0.00544803	4.34741	9.46267e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	900	0.00702697	0.000334191	0.00638549	0.00544029	4.34669	9.44875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	901	0.00702638	0.000334069	0.00637995	0.00543832	4.34625	9.43074e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	902	0.00702615	0.000333868	0.00637351	0.00543505	4.34581	9.41241e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	903	0.00702503	0.000333675	0.00636709	0.0054319	4.34513	9.39663e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	904	0.00702394	0.000333641	0.00635925	0.00543137	4.34419	9.38188e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	905	0.00702321	0.000333595	0.00635216	0.0054306	4.3435	9.36122e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	906	0.00702117	0.000333506	0.00633344	0.00542923	4.34283	9.31358e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	907	0.00702225	0.000333432	0.00634618	0.00542795	4.34212	9.34083e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	908	0.00702044	0.000333336	0.00632587	0.00542647	4.34152	9.29116e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	909	0.0070214	0.000333321	0.00633824	0.00542618	4.34081	9.32212e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	910	0.00701938	0.000332855	0.00631966	0.00541863	4.34034	9.27509e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	911	0.00701812	0.000332652	0.00631508	0.00541533	4.33962	9.2739e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	912	0.00701683	0.000332201	0.006309	0.00540798	4.33882	9.25556e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	913	0.00701616	0.000331964	0.00630239	0.00540412	4.33833	9.23879e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	914	0.00701508	0.000331858	0.00629591	0.00540241	4.33753	9.21517e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	915	0.00701397	0.000331655	0.00629031	0.00539913	4.33687	9.20114e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	916	0.00701122	0.000331653	0.00627641	0.00539915	4.33656	9.13666e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	917	0.0070124	0.000331549	0.00628026	0.00539746	4.33621	9.15015e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	918	0.00700956	0.000331538	0.00626541	0.00539728	4.33575	9.11137e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	919	0.00701012	0.000331537	0.00627	0.00539727	4.33486	9.12237e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	920	0.00701265	0.00033146	0.00628475	0.00539598	4.33415	9.16715e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	921	0.00701295	0.000331284	0.00628781	0.00539309	4.33364	9.18162e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	922	0.00700817	0.000331074	0.00625877	0.00538972	4.33298	9.09367e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	923	0.00700715	0.000330752	0.00625283	0.0053845	4.33236	9.07774e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	924	0.00700605	0.000330506	0.00624624	0.00538048	4.33167	9.05945e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	925	0.00700527	0.000330426	0.00624049	0.00537916	4.33107	9.04795e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	926	0.00700283	0.000330178	0.00621332	0.0053751	4.33059	8.96472e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	927	0.0070047	0.00033009	0.0062337	0.00537368	4.32983	9.03264e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	928	0.00700228	0.000329993	0.00620839	0.00537208	4.32928	8.9473e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	929	0.00700135	0.000329925	0.00620382	0.00537097	4.32898	8.93039e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	930	0.00700344	0.000329687	0.00622756	0.00536708	4.32901	9.0193e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	931	0.00700248	0.000329652	0.0062151	0.00536653	4.32896	8.97327e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	932	0.00700047	0.000329581	0.00619785	0.00536538	4.32852	8.91629e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	933	0.00699854	0.000329325	0.00618398	0.00536121	4.32791	8.89623e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	934	0.00700237	0.000329306	0.00622154	0.00536088	4.32732	9.00284e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	935	0.0069996	0.000329303	0.0061906	0.00536084	4.32659	8.90103e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	936	0.00700222	0.00032923	0.00621775	0.00535964	4.32568	8.98509e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	937	0.00699724	0.000328892	0.00617685	0.00535418	4.32474	8.87822e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	938	0.00699607	0.000328758	0.00617178	0.00535201	4.32386	8.87002e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	939	0.00699483	0.000328466	0.00616778	0.00534727	4.3233	8.85821e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	940	0.00699356	0.000328024	0.00616548	0.00534009	4.32273	8.84609e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	941	0.00699218	0.000327415	0.00615948	0.00533018	4.32206	8.83178e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	942	0.00699119	0.000327236	0.00615288	0.00532728	4.32127	8.8207e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	943	0.00697937	0.000327209	0.00604687	0.00532681	4.32063	8.64321e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	944	0.0069792	0.0003272	0.00604921	0.00532667	4.32001	8.65035e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	945	0.00697743	0.00032711	0.00603168	0.0053252	4.31945	8.60689e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	946	0.00697929	0.000327078	0.00605263	0.00532467	4.31895	8.67064e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	947	0.00698034	0.000327009	0.0060632	0.00532353	4.3184	8.69492e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	948	0.00699021	0.00032696	0.00614622	0.00532278	4.31801	8.80389e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	949	0.00697791	0.000326935	0.00603749	0.00532237	4.31758	8.61758e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	950	0.0069787	0.000326911	0.00604187	0.00532197	4.31733	8.62285e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	951	0.00697947	0.000326901	0.00605733	0.00532176	4.31707	8.67933e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	952	0.00697688	0.000326823	0.00602752	0.00532051	4.31664	8.59768e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	953	0.00697682	0.000326776	0.00602283	0.00531973	4.31631	8.58679e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	954	0.00698109	0.00032675	0.00607003	0.00531928	4.31607	8.70142e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	955	0.00697639	0.000326556	0.00601862	0.00531616	4.31581	8.57579e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	956	0.00698896	0.000326514	0.00613916	0.00531549	4.31544	8.78554e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	957	0.00698158	0.000326283	0.0060753	0.00531166	4.3151	8.70391e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	958	0.00697502	0.000326179	0.00601387	0.00531001	4.31452	8.56345e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	959	0.00698627	0.000326178	0.00612443	0.00530998	4.31377	8.76665e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	960	0.00698803	0.000326152	0.00613265	0.0053096	4.3131	8.76929e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	961	0.00698216	0.000326136	0.00608612	0.00530925	4.31261	8.72161e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	962	0.00698165	0.000326073	0.006081	0.00530824	4.31244	8.71297e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	963	0.00698246	0.000326062	0.00609089	0.00530804	4.31228	8.73003e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	964	0.00697334	0.00032601	0.00600269	0.00530725	4.31198	8.53631e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	965	0.0069869	0.000325995	0.00612842	0.005307	4.31144	8.76792e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	966	0.00697387	0.000325929	0.00600825	0.00530592	4.31084	8.54649e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	967	0.0069855	0.000325879	0.00611929	0.00530509	4.3104	8.75989e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	968	0.00698395	0.000325856	0.00610309	0.00530472	4.31017	8.73358e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	969	0.00698474	0.000325812	0.00611372	0.005304	4.30977	8.75076e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	970	0.00697253	0.000325733	0.00599663	0.00530274	4.3089	8.51874e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	971	0.00698415	0.000325664	0.00610851	0.00530158	4.30807	8.74364e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	972	0.00697218	0.000325663	0.0059875	0.00530159	4.30759	8.48744e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	973	0.00698314	0.000325612	0.00609888	0.00530073	4.30715	8.72437e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	974	0.00697233	0.000325611	0.00599155	0.00530075	4.30677	8.50269e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	975	0.00698269	0.000325521	0.00609352	0.00529924	4.30637	8.71732e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	976	0.00697112	0.000325369	0.00598237	0.0052968	4.30578	8.47472e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	977	0.00696987	0.000325034	0.00597699	0.00529134	4.30526	8.45926e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	978	0.00696913	0.000324849	0.00597155	0.00528833	4.30463	8.44618e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	979	0.00696793	0.000324378	0.00596526	0.00528064	4.30395	8.42248e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	980	0.00696667	0.00032398	0.00595867	0.00527418	4.30319	8.40445e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	981	0.00696552	0.000323516	0.00595156	0.00526663	4.30239	8.38893e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	982	0.00696475	0.000323285	0.00594598	0.00526288	4.30189	8.37478e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	983	0.00696459	0.000323284	0.00594085	0.00526289	4.30161	8.35872e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	984	0.0069643	0.000323207	0.00593566	0.00526165	4.30125	8.35248e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	985	0.00696397	0.000323117	0.00592963	0.00526019	4.30091	8.34265e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	986	0.00696331	0.000322825	0.00592279	0.00525544	4.30022	8.32955e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	987	0.00696213	0.000322677	0.00591624	0.00525303	4.29936	8.30951e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	988	0.00696098	0.000322415	0.00591025	0.00524875	4.29863	8.29824e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	989	0.00695986	0.000321971	0.00590418	0.00524151	4.29784	8.28499e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	990	0.00695352	0.000321516	0.00584943	0.00523407	4.29662	8.1553e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	991	0.00695795	0.000321514	0.0058969	0.00523404	4.29563	8.26931e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	992	0.00695315	0.000321253	0.00585196	0.00522978	4.29494	8.15924e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	993	0.00695328	0.000321184	0.00586199	0.00522863	4.29422	8.18711e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	994	0.00695652	0.000321113	0.00589105	0.00522747	4.29375	8.25648e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	995	0.00695376	0.000321075	0.00586798	0.00522685	4.29304	8.19607e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	996	0.00695562	0.000321022	0.00588587	0.00522599	4.29262	8.24456e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	997	0.00695281	0.000320924	0.00585632	0.00522441	4.29207	8.17143e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	998	0.00695464	0.000320904	0.00588155	0.00522407	4.29165	8.24003e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	999	0.00695356	0.000320773	0.00587234	0.00522193	4.29155	8.21115e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1000	0.00695396	0.000320736	0.00587627	0.00522134	4.29164	8.22536e-05


==> results/dpt/torus/torus_mala_restore.txt <==
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1	0.00787075	0.0086284	0.177725	0.14112625	40.8461	0.008661025
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	2	0.0059450125	0.00361475	0.083439125	0.059083	30.8485	0.0035846125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	3	0.00380745	0.0024178625	0.03724925	0.039355375	26.3434	0.00233155
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	4	0.0050288625	0.0021109125	0.0634565	0.034399875	23.4226	0.002078
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	5	0.0035675375	0.0019597	0.029501625	0.031914625	21.3138	0.0018640625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	6	0.0033837	0.0015798625	0.024368625	0.025734	19.9108	0.001491575
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	7	0.004469425	0.00149135	0.047554125	0.024303125	18.6313	0.00145925
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	8	0.0032289	0.001461325	0.03292275	0.023807125	17.6578	0.001380775
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	9	0.0030787625	0.0012467525	0.028035125	0.020312	16.8426	0.00117823125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	10	0.0029606625	0.001153255	0.026552875	0.01879375	16.1094	0.00108470875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	11	0.004062775	0.00114189625	0.035429	0.018608875	15.5132	0.00111295375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	12	0.0028652375	0.00103882375	0.023140125	0.01693225	14.9962	0.00095733375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	13	0.002793825	0.00094509125	0.022680875	0.01540025	14.6183	0.00086439125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	14	0.0027182	0.00094020375	0.02030225	0.01532375	14.2092	0.00085986375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	15	0.0026539625	0.00084795375	0.0183	0.013821625	13.8425	0.00077199625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	16	0.0025846875	0.00077371625	0.0170515	0.01261125	13.5033	0.00070338875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	17	0.0025342625	0.00070438875	0.01569625	0.0114806	13.2337	0.00063694375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	18	0.0024820375	0.00065339625	0.014397625	0.0106502	12.9499	0.00058536125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	19	0.0024348	0.000600085	0.01327725	0.0097820375	12.6931	0.00053298
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	20	0.002390325	0.0005572725	0.0124586625	0.0090849375	12.4529	0.00049073125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	21	0.0023520625	0.000521025	0.0120557	0.0084939375	12.2562	0.00045499375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	22	0.0021664875	0.0005044275	0.0233445	0.00822215	12.052	0.00044801875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	23	0.0023096375	0.000485875	0.0113405875	0.007920675	11.8877	0.00042242125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	24	0.00214	0.000475895	0.02192475	0.007757275	11.7289	0.0004226075
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	25	0.0021177625	0.0004616975	0.020669875	0.007524725	11.5815	0.00040700375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	26	0.00227275	0.0004527775	0.0107503625	0.0073800625	11.4248	0.00039350875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	27	0.00209075	0.00044156375	0.019556375	0.0071971125	11.3367	0.0003882275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	28	0.0022434125	0.0004291125	0.0102956375	0.006993675	11.2161	0.0003696775
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	29	0.00207315	0.0004224975	0.018528125	0.00688685	11.0864	0.00037160375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	30	0.002215025	0.000417095	0.0111667375	0.00679755	10.9544	0.00035878875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	31	0.0020502375	0.0004124925	0.017583	0.0067239	10.8491	0.00036288125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	32	0.0020263875	0.00039501875	0.0167125	0.00643905	10.7274	0.00034527875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	33	0.0021850125	0.00039247125	0.0105201625	0.006396725	10.6059	0.00033561375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	34	0.0020081	0.00037900375	0.01586825	0.0061781	10.5114	0.0003299075
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	35	0.0019803125	0.00037615875	0.014532125	0.0061318375	10.4194	0.00032091
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	36	0.001994175	0.00037165625	0.015208625	0.0060583375	10.3274	0.000321475
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	37	0.0019603	0.00035933875	0.0138815	0.0058577125	10.2331	0.00030464375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	38	0.0019409125	0.0003516225	0.01369075	0.005731525	10.1431	0.0002962675
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	39	0.00192865	0.00034121	0.01315975	0.0055614625	10.0746	0.0002851225
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	40	0.001915525	0.00033201625	0.012645625	0.0054116875	9.99618	0.00027501875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	41	0.0019008125	0.00032220125	0.014131125	0.0052516375	9.94233	0.00026510625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	42	0.001886825	0.00031024	0.013562625	0.005056675	9.86727	0.00025428875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	43	0.001871575	0.00030031	0.013015625	0.0048948125	9.78195	0.000243715
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	44	0.0018595375	0.00029297125	0.012521	0.0047751875	9.70833	0.00023470125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	45	0.001846125	0.00028337625	0.01205305	0.004618825	9.63223	0.0002260175
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	46	0.00183435	0.00027966375	0.0121323	0.004558	9.57235	0.00022265375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	47	0.00182065	0.0002726775	0.0117289875	0.00444405	9.5066	0.00021690625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	48	0.0018127625	0.00026904375	0.0114785875	0.004384825	9.46062	0.00021276
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	49	0.001800175	0.00026031	0.011084525	0.0042424375	9.39775	0.000205485
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	50	0.0017943	0.000256165	0.01071255	0.0041747375	9.34604	0.0001998275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	51	0.001784875	0.00024976375	0.0103939125	0.004070225	9.29027	0.00019351
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	52	0.0017748375	0.00024263375	0.0100756875	0.003953925	9.23822	0.00018742375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	53	0.0017648375	0.00023726375	0.0097805125	0.00386635	9.19366	0.000182565
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	54	0.00175455	0.00023103625	0.009544625	0.00376475	9.14551	0.000176935
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	55	0.0017458125	0.0002273675	0.0093185	0.00370465	9.09993	0.0001721575
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	56	0.0017371375	0.00022236375	0.0090752375	0.0036229875	9.05469	0.0001673275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	57	0.0017311875	0.0002182875	0.0088165875	0.0035564875	9.01681	0.00016258125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	58	0.0017124625	0.0002165725	0.008380125	0.0035286	8.9721	0.0001599325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	59	0.0017218875	0.00021538625	0.0086017125	0.00350925	8.92272	0.0001602375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	60	0.0017017625	0.000211355	0.008146925	0.0034436	8.86868	0.00015516875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	61	0.0016935625	0.0002073675	0.007975475	0.003378625	8.82421	0.00015121375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	62	0.0016869375	0.000202875	0.0077971625	0.003305175	8.79886	0.00014706375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	63	0.001678975	0.0001997925	0.00762785	0.0032549875	8.76431	0.0001440575
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	64	0.0016711625	0.00019774625	0.007520525	0.0032211875	8.72201	0.00014209625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	65	0.001665575	0.00019455625	0.007345875	0.003168875	8.68297	0.00013913625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	66	0.0016580625	0.0001913375	0.0071744625	0.0031163375	8.64439	0.00013614
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	67	0.001652075	0.00018886375	0.007020475	0.0030761	8.60616	0.00013382375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	68	0.0016462875	0.00018759125	0.0068925625	0.0030553	8.58325	0.00013115
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	69	0.001639275	0.00018612875	0.006740525	0.0030314625	8.54297	0.0001292625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	70	0.0016320125	0.00018605	0.0069523125	0.0030296375	8.5283	0.00012898875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	71	0.001636775	0.000183735	0.0066516625	0.0029919125	8.50724	0.000126635
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	72	0.001625425	0.0001830825	0.0068020125	0.0029813	8.47089	0.00012614125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	73	0.0016172125	0.00018166125	0.0066588375	0.0029581625	8.43564	0.00012515875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	74	0.00160795	0.00017917	0.0065325375	0.0029175875	8.39395	0.000122992
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	75	0.0016040625	0.00017782	0.00649495	0.0028951875	8.37167	0.000122064875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	76	0.00159995	0.00017554625	0.0063711625	0.00285815	8.34696	0.000120073
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	77	0.0015978125	0.00017492375	0.0063049125	0.0028478625	8.33102	0.00011832975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	78	0.0015934875	0.00017463625	0.006189725	0.002843275	8.30299	0.000117718
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	79	0.0015890125	0.00017303375	0.0060826875	0.0028170125	8.27391	0.000115517375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	80	0.0015835875	0.00017213875	0.0059669	0.0028024125	8.24344	0.000113930125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	81	0.0015743625	0.0001715575	0.0058463375	0.0027930125	8.21352	0.000112815
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	82	0.0015679875	0.00017030875	0.0057331875	0.0027727	8.18974	0.0001117155
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	83	0.00157725	0.00016975125	0.00584815	0.0027635125	8.16065	0.0001116315
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	84	0.0015642625	0.0001685675	0.0056363	0.0027443	8.13739	0.000109540875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	85	0.0015495375	0.0001681575	0.0054245125	0.0027376875	8.10767	0.00010945725
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	86	0.001547	0.0001663825	0.0053418875	0.00270875	8.08379	0.00010743675
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	87	0.0015574125	0.00016544125	0.0055407625	0.0026934	8.06263	0.000107569375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	88	0.0015523875	0.00016473	0.0054922125	0.0026818	8.04242	0.000106774375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	89	0.001542025	0.0001647	0.0052486125	0.002681375	8.01791	0.000105771625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	90	0.001538775	0.00016285	0.0051678	0.0026512125	7.99838	0.000103920875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	91	0.0015346625	0.00016103125	0.0050839375	0.0026215125	7.97549	0.0001019585
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	92	0.001511775	0.00016078875	0.004922525	0.002617625	7.95122	0.0001024795
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	93	0.001507075	0.0001599775	0.004864875	0.00260435	7.92675	0.00010197525
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	94	0.0015255625	0.0001591225	0.0049247625	0.0025904375	7.89967	9.9983e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	95	0.0015294375	0.000158605	0.0050022375	0.002581975	7.87586	0.000100195
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	96	0.00150285	0.00015850375	0.004788525	0.002580375	7.85359	0.000100143625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	97	0.001498525	0.00015665	0.0047132875	0.0025502	7.83221	9.840875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	98	0.0015204625	0.0001566125	0.00484205	0.00254945	7.80578	9.8268625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	99	0.00151565	0.00015628375	0.004765075	0.0025441375	7.78197	9.79985e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	100	0.001494875	0.00015521875	0.004659825	0.0025268125	7.7605	9.6796625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	101	0.001493375	0.0001536375	0.0045912375	0.0025009875	7.74485	9.530675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	102	0.00148815	0.00015162375	0.00452175	0.002468225	7.72244	9.3734625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	103	0.0014848625	0.00015012125	0.00446195	0.002443725	7.70705	9.2318875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	104	0.0014788	0.00014819125	0.0043962375	0.00241235	7.67941	9.0437e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	105	0.0014731375	0.0001463675	0.004341525	0.0023826125	7.65599	8.8820375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	106	0.0014685875	0.00014428125	0.00428335	0.0023486	7.64088	8.7553125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	107	0.001465025	0.00014365125	0.0042370875	0.0023383125	7.62415	8.645975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	108	0.00133275	0.0001435675	0.003615925	0.002336075	7.61918	8.2635375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	109	0.001462825	0.00014311125	0.004328875	0.00232955	7.60113	8.577275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	110	0.001330775	0.0001426375	0.0035836625	0.002320925	7.58112	8.1564625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	111	0.0013338375	0.00014232375	0.0036377375	0.0023158	7.56718	8.2134875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	112	0.00132975	0.0001418925	0.0035593875	0.00230875	7.54867	8.0706625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	113	0.0014593875	0.00014151	0.004275725	0.00230345	7.53395	8.4581375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	114	0.0014567625	0.00014143125	0.004231625	0.0023020625	7.51524	8.3716875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	115	0.0013276875	0.00014085625	0.00352895	0.0022919125	7.50116	8.0087e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	116	0.0013270875	0.00014024875	0.0035024375	0.002282	7.48182	7.9517625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	117	0.0014544375	0.00013993125	0.0041798125	0.002277575	7.46551	8.2596875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	118	0.0013270875	0.00013974875	0.0035179125	0.002273875	7.44881	7.9012e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	119	0.00132525	0.000139375	0.0034997375	0.0022677875	7.43295	7.8957e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	120	0.00145185	0.00013937125	0.004148425	0.0022684875	7.42073	8.1766375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	121	0.0013229375	0.000139155	0.0034488	0.0022642375	7.40769	7.8209e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	122	0.001323725	0.00013856625	0.003472275	0.0022546375	7.39369	7.828e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	123	0.001320225	0.000137945	0.003420625	0.0022445125	7.38206	7.7524125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	124	0.0014483	0.00013789875	0.00409565	0.002244475	7.37104	8.0665875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	125	0.0013187875	0.00013717875	0.0033936	0.0022320625	7.35992	7.665525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	126	0.001445475	0.00013690875	0.0040487625	0.0022283375	7.35753	7.9755625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	127	0.0013175	0.00013622375	0.003367725	0.0022164875	7.34065	7.600675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	128	0.0013159	0.00013619625	0.0033525875	0.0022160625	7.32868	7.6058e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	129	0.00144265	0.0001359975	0.0040099125	0.0022133875	7.31389	7.9028625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	130	0.0013125125	0.0001354675	0.0032888625	0.0022041875	7.3021	7.428175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	131	0.0013147875	0.00013544	0.0033261625	0.0022037375	7.2898	7.53375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	132	0.001313825	0.000135435	0.0033074875	0.00220365	7.28085	7.5267e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	133	0.00131105	0.00013496375	0.0032461125	0.002195975	7.27094	7.3575125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	134	0.0013117625	0.000134825	0.003268	0.0021937	7.2617	7.3725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	135	0.0014386	0.00013444625	0.003957875	0.0021881625	7.25085	7.7857375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	136	0.001309275	0.000134375	0.0032545375	0.0021863875	7.2374	7.335525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	137	0.0014364375	0.00013381375	0.0039090875	0.0021778625	7.22898	7.692975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	138	0.0013079375	0.00013332375	0.003237975	0.002169225	7.21429	7.260275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	139	0.001434275	0.00013314375	0.003862875	0.002166925	7.2024	7.6008625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	140	0.00130605	0.000132385	0.003226175	0.0021539375	7.19426	7.211975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	141	0.00143135	0.0001320225	0.0038273125	0.0021486875	7.18392	7.5326125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	142	0.0013037375	0.00013165125	0.0032036625	0.002141975	7.17358	7.15825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	143	0.0013031125	0.0001314475	0.0031897625	0.0021386625	7.16091	7.12165e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	144	0.00141735	0.00013110875	0.0036561625	0.002133725	7.14858	7.3778625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	145	0.0014258625	0.0001308425	0.0037422375	0.0021294375	7.13813	7.475925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	146	0.0014187125	0.0001307575	0.00365195	0.00212795	7.1309	7.3927125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	147	0.0013014125	0.00013072125	0.0031695375	0.0021268625	7.11868	7.0789375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	148	0.001301225	0.00013055375	0.0031539375	0.0021241125	7.10768	7.058875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	149	0.0014229375	0.00013049125	0.0036996375	0.0021237	7.10294	7.405425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	150	0.0014279625	0.00013037125	0.0037834125	0.00212175	7.0936	7.442725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	151	0.0014157	0.00013003	0.0036243125	0.0021161125	7.08376	7.30045e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	152	0.0012995625	0.0001297525	0.0031327625	0.0021110625	7.08503	6.9965625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	153	0.0014203875	0.00012938125	0.0036806375	0.0021056125	7.07522	7.2972e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	154	0.0012984	0.00012928	0.0031123625	0.0021033625	7.06933	6.9370875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	155	0.0014130375	0.00012919375	0.003583875	0.0021025	7.05708	7.1957e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	156	0.0014116375	0.000128795	0.0035528625	0.0020959875	7.05052	7.146775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	157	0.0012978	0.000128685	0.0030905375	0.0020936625	7.04412	6.8722375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	158	0.0014091875	0.00012789875	0.0035186625	0.00208135	7.03373	7.0687e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	159	0.0012955625	0.0001278875	0.0030728	0.002080675	7.02585	6.81145e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	160	0.001400375	0.0001274975	0.003463625	0.0020746375	7.01775	6.7772875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	161	0.0012953375	0.00012738125	0.0030525625	0.0020724375	7.00855	6.764925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	162	0.0014078625	0.0001271725	0.0034829375	0.0020695375	6.99957	6.9796125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	163	0.001403875	0.000126975	0.0033940875	0.002066125	6.991	6.806075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	164	0.0014063875	0.000126835	0.003444425	0.002064	6.98046	6.8879e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	165	0.001395875	0.00012673625	0.0033966375	0.002062175	6.96846	6.6618e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	166	0.00139755	0.0001266825	0.003429325	0.0020613375	6.95895	6.706225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	167	0.0014018125	0.0001266775	0.0034955375	0.0020612625	6.94909	6.7548625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	168	0.0012931	0.00012655	0.003009775	0.0020588875	6.94089	6.6703375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	169	0.0014058	0.00012654875	0.0034184125	0.00205935	6.93255	6.83515e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	170	0.0012942125	0.00012654375	0.0030312625	0.002058775	6.92594	6.7004e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	171	0.001392725	0.0001261375	0.0033685125	0.0020524	6.9141	6.60165e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	172	0.0013834375	0.00012590375	0.0032364375	0.0020485125	6.90804	6.487525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	173	0.0012913625	0.000125555	0.0029887375	0.0020426625	6.90061	6.615225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	174	0.0013594	0.000125475	0.0032040875	0.0020409	6.89424	6.4675625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	175	0.0013579	0.0001253875	0.0031784625	0.0020395	6.88456	6.458125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	176	0.0013904875	0.00012526625	0.0033462625	0.0020381125	6.87894	6.5392625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	177	0.0012909375	0.0001252375	0.0029708625	0.0020375	6.87108	6.5712875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	178	0.001366725	0.00012520875	0.0033434875	0.0020364625	6.86075	6.4664375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	179	0.0013709	0.0001251825	0.003327475	0.002036675	6.85428	6.4845625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	180	0.0013569625	0.00012514375	0.00326045	0.002035525	6.84507	6.43765e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	181	0.0013608625	0.00012507125	0.0032319875	0.0020342375	6.84061	6.4577875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	182	0.0012896375	0.0001250525	0.002985375	0.0020343375	6.84838	6.504975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	183	0.0013813125	0.00012503625	0.00320535	0.00203435	6.84124	6.403925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	184	0.001290825	0.00012501125	0.0029744875	0.0020336875	6.8334	6.53195e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	185	0.0013796625	0.000124951125	0.00318075	0.002032975	6.82868	6.3517375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	186	0.0013894125	0.000124885	0.003319975	0.002031925	6.82047	6.4783125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	187	0.0013645875	0.000124784875	0.003308	0.00202955	6.81157	6.4301875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	188	0.001365675	0.000124680375	0.0033162625	0.0020278375	6.80353	6.380175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	189	0.001368375	0.000124547	0.0033104125	0.002026275	6.79964	6.4325375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	190	0.0012886375	0.00012443625	0.0029651625	0.0020243125	6.79214	6.4465625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	191	0.0013668875	0.000124357625	0.00329625	0.00202315	6.78521	6.41095e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	192	0.0013775	0.000124342625	0.003252325	0.0020229875	6.7773	6.2936375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	193	0.0013879125	0.00012432875	0.0032912625	0.002022775	6.77242	6.4123625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	194	0.00135515	0.00012432425	0.0032333375	0.0020222	6.76639	6.3741875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	195	0.0012872375	0.00012420425	0.0029459	0.002020575	6.76072	6.4364125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	196	0.0013865	0.0001241455	0.00325885	0.0020198	6.7553	6.3829875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	197	0.0013625125	0.00012398825	0.0032798	0.0020165875	6.75245	6.37975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	198	0.001287025	0.00012388875	0.0029323	0.0020154375	6.74467	6.3971625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	199	0.0012861625	0.00012386975	0.0029445875	0.002015	6.73883	6.388675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	200	0.00136155	0.0001237185	0.0032525625	0.0020121875	6.73211	6.35765e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	201	0.00135335	0.000123416125	0.0032043	0.0020074125	6.73072	6.2923625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	202	0.0013744375	0.000123386875	0.0032215625	0.0020074125	6.72365	6.227575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	203	0.0012855125	0.000123346	0.0029262125	0.002006475	6.71711	6.3343625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	204	0.0013724	0.000122753625	0.0031944375	0.001997075	6.71152	6.20035e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	205	0.001351875	0.000122616375	0.0031776125	0.0019943875	6.70255	6.223125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	206	0.001284075	0.00012247525	0.0029089125	0.0019922625	6.69836	6.29375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	207	0.0012829625	0.000121794375	0.002889825	0.0019811625	6.69239	6.231575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	208	0.0013493375	0.000121667125	0.0031499125	0.0019789125	6.68337	6.1547875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	209	0.00128235	0.000121264	0.0028715	0.001972525	6.67675	6.1763625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	210	0.0013469	0.000121234875	0.0031237125	0.0019719	6.67454	6.125225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	211	0.0013450125	0.00012071275	0.003099375	0.0019634125	6.67207	6.0840625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	212	0.0012810125	0.000120650125	0.002852825	0.0019625375	6.6675	6.124275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	213	0.0012808875	0.00012055175	0.0028563625	0.0019606875	6.66224	6.115625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	214	0.0013439125	0.00012026175	0.0030725875	0.0019560625	6.65523	6.0228875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	215	0.0012798125	0.00012002325	0.00284985	0.0019520625	6.65195	6.0833875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	216	0.0013431	0.00011994775	0.003050525	0.00195095	6.64986	5.96355e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	217	0.0012794875	0.00011986825	0.002833475	0.0019495375	6.64543	6.049525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	218	0.0012736875	0.00011955025	0.002755075	0.00194445	6.64018	5.9640375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	219	0.0013415125	0.000119527375	0.0030283625	0.0019440375	6.63394	5.9296875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	220	0.0012785625	0.000119465	0.0028236125	0.0019429875	6.62805	6.0263125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	221	0.001341325	0.000119339625	0.0030074875	0.0019409	6.6214	5.8909625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	222	0.001273	0.000119155625	0.002739825	0.001938	6.61784	5.92655e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	223	0.001339325	0.000119052	0.002983075	0.0019362625	6.61376	5.8595e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	224	0.0012720625	0.000118977875	0.0027255	0.0019351125	6.60847	5.9017375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	225	0.001277475	0.0001188105	0.0028068	0.001932325	6.60354	5.9835875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	226	0.0012712625	0.000118623375	0.0027092125	0.00192935	6.59993	5.8571875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	227	0.0012759125	0.00011831075	0.002788475	0.0019242125	6.59212	5.93185e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	228	0.0012697125	0.000118051375	0.002692825	0.0019200375	6.58539	5.8207e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	229	0.0013378	0.00011803625	0.0029595375	0.001919725	6.5774	5.7991e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	230	0.0012746875	0.000117824	0.00277065	0.0019162875	6.57267	5.8672e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	231	0.0012689625	0.0001174925	0.0026766125	0.0019109125	6.56705	5.776125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	232	0.001336575	0.000117417625	0.0029378125	0.0019096625	6.56162	5.7375875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	233	0.00133645	0.0001170775	0.002915375	0.0019041	6.55598	5.6817875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	234	0.0012674125	0.000116783125	0.00266585	0.00189935	6.55029	5.7305875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	235	0.0012666	0.000116452875	0.0026516875	0.0018939875	6.54475	5.698725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	236	0.001334675	0.000116433375	0.0028907625	0.001893625	6.53912	5.6327125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	237	0.00126525	0.0001160625	0.0026359625	0.0018876125	6.53179	5.6513e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	238	0.0012646	0.000115932	0.0026198875	0.0018854875	6.52658	5.6309375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	239	0.0012637	0.00011553425	0.00259395	0.0018790125	6.52166	5.5372e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	240	0.0012637625	0.000115334125	0.0026049625	0.00187575	6.52176	5.586725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	241	0.00126415	0.00011518075	0.002581875	0.0018732375	6.52339	5.4943375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	242	0.0012635625	0.000114750875	0.0025698	0.001866225	6.52046	5.4632375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	243	0.0012625125	0.00011432925	0.002556375	0.0018593625	6.51527	5.4304875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	244	0.0012619375	0.0001137925	0.00254605	0.0018506	6.51274	5.3924625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	245	0.001260175	0.000112949	0.0025298375	0.0018368625	6.5041	5.335075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	246	0.0012601	0.00011272325	0.002515825	0.0018331875	6.5007	5.2895e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	247	0.0012583625	0.00011212625	0.002503975	0.0018234625	6.4944	5.2495625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	248	0.001258325	0.000111774625	0.002492575	0.001817725	6.4929	5.2174375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	249	0.0012576625	0.000111218375	0.0024798	0.0018086625	6.48855	5.1773e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	250	0.0012563125	0.000110817375	0.0024664	0.00180215	6.4823	5.136675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	251	0.0012553	0.000110626875	0.0024412625	0.0017990625	6.47629	5.0793375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	252	0.0012549125	0.000110371375	0.00245265	0.001794875	6.47481	5.100375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	253	0.001255175	0.0001103345	0.002429	0.0017942875	6.47172	5.0507e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	254	0.0012533	0.00010990775	0.0024047625	0.0017873375	6.4659	4.9948125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	255	0.00125375	0.000109838125	0.0024156875	0.0017862125	6.46387	5.011225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	256	0.0012528625	0.000109732375	0.002393225	0.0017844875	6.45944	4.9697e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	257	0.0012525375	0.000109413875	0.0023832	0.001779275	6.45595	4.9435e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	258	0.001251175	0.0001089325	0.0023602125	0.001771425	6.45289	4.9080375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	259	0.0012519625	0.00010888075	0.00237105	0.001770575	6.44847	4.9121875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	260	0.0012509125	0.0001086395	0.00234925	0.00176665	6.4451	4.8800375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	261	0.001250575	0.000108345	0.0023382	0.00176185	6.44133	4.844825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	262	0.0012499575	0.00010810525	0.00232605	0.0017579625	6.43817	4.804825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	263	0.00124935625	0.000107873875	0.0023207125	0.001754175	6.43439	4.7915125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	264	0.00124926125	0.00010752475	0.00230985	0.001748475	6.43183	4.7553875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	265	0.00124786125	0.000107194625	0.0022979	0.0017431	6.42429	4.7260625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	266	0.00124741625	0.000107074125	0.0022883375	0.001741125	6.42208	4.709475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	267	0.00124643375	0.000106663125	0.0022770625	0.00173445	6.41701	4.6775625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	268	0.00124547625	0.00010626725	0.0022651625	0.001728025	6.41042	4.64705e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	269	0.0012450775	0.000105930375	0.0022542	0.0017225375	6.40594	4.616625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	270	0.001244165	0.00010566275	0.0022422625	0.0017181875	6.39884	4.584175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	271	0.0012433675	0.00010564575	0.0022315125	0.0017179125	6.39423	4.562625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	272	0.00124296125	0.000105229125	0.0022219375	0.0017111125	6.39128	4.535975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	273	0.0012422475	0.000105033	0.002211925	0.0017079125	6.38762	4.5233e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	274	0.001241415	0.000104637625	0.002201125	0.001701475	6.38333	4.4973625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	275	0.0012410325	0.00010452725	0.00218975	0.001699675	6.38425	4.4722125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	276	0.001241835	0.000104407625	0.0021848625	0.001697725	6.38112	4.4713e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	277	0.0012420575	0.000104403625	0.0021944125	0.0016976625	6.37561	4.4969875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	278	0.00124057	0.00010419325	0.0021799	0.001694225	6.37192	4.4441625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	279	0.00123793	0.00010409175	0.0021883625	0.001692575	6.3682	4.4056875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	280	0.00124003125	0.000103889375	0.0021702875	0.0016892875	6.36442	4.4148e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	281	0.00123751625	0.000103818125	0.002178425	0.0016881125	6.35853	4.3772e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	282	0.00123939875	0.00010373425	0.0021622125	0.001686775	6.35654	4.392225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	283	0.00123834375	0.000103673625	0.0021534375	0.0016858	6.35301	4.3771875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	284	0.00123819375	0.000103434125	0.002145225	0.0016818875	6.3494	4.347e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	285	0.001236585	0.00010336325	0.0021682125	0.0016807125	6.34494	4.3405375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	286	0.0012360425	0.000103111	0.002157675	0.0016766125	6.34003	4.310125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	287	0.0012355425	0.000102953	0.0021506375	0.0016740625	6.33616	4.2989375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	288	0.0012354125	0.000102736625	0.002142225	0.0016705125	6.33376	4.2729375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	289	0.001234415	0.000102251875	0.0021327	0.0016626125	6.33005	4.24385e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	290	0.0012335075	0.000101863625	0.0021243	0.0016563125	6.32766	4.2264125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	291	0.0012326	0.000101591125	0.002107975	0.001651875	6.32326	4.1915375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	292	0.00123265625	0.000101531125	0.0021147	0.0016509	6.32032	4.201425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	293	0.001231815	0.000101130875	0.0020982	0.001644375	6.31538	4.1673625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	294	0.00123166125	0.000100749875	0.0020899625	0.0016381375	6.31424	4.145175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	295	0.00123159625	0.000100601375	0.002081775	0.001635725	6.31171	4.12945e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	296	0.0012308425	0.000100289	0.0020724875	0.001630625	6.30609	4.10295e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	297	0.00123042625	0.000100053875	0.0020637875	0.0016268	6.30187	4.0811125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	298	0.00122967	9.97775e-05	0.0020549125	0.0016223125	6.29762	4.0619375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	299	0.00122941625	9.97085e-05	0.0020411	0.001621175	6.29691	4.034925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	300	0.00122951625	9.95805e-05	0.0020482125	0.0016190875	6.29337	4.04205e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	301	0.0012281675	9.9396625e-05	0.0020319375	0.0016161	6.28861	4.0077e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	302	0.00122816375	9.9152625e-05	0.0020236625	0.001612125	6.28488	3.9837125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	303	0.0012272275	9.9013875e-05	0.002015	0.001609875	6.27932	3.972225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	304	0.00122521875	9.8908875e-05	0.0019936125	0.001608175	6.27463	3.9382e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	305	0.00122603375	9.871675e-05	0.0020062	0.00160505	6.27271	3.945575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	306	0.00122422	9.86665e-05	0.0019840875	0.001604225	6.26868	3.9134e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	307	0.00122603625	9.864875e-05	0.0019989375	0.0016039375	6.26163	3.9283875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	308	0.0012238675	9.8488625e-05	0.0019763625	0.0016013125	6.25832	3.894025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	309	0.00122371875	9.8262e-05	0.0019685375	0.0015976125	6.25537	3.8730875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	310	0.00122342125	9.8017875e-05	0.0019615875	0.001593625	6.25334	3.860725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	311	0.0012236	9.7832e-05	0.0019546	0.0015905875	6.25126	3.841325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	312	0.0012232575	9.744575e-05	0.001947525	0.001584275	6.24908	3.8184375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	313	0.00122241875	9.72715e-05	0.001939875	0.00158145	6.24521	3.7997e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	314	0.0012223525	9.7153e-05	0.001933925	0.0015795	6.24308	3.780525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	315	0.0012212725	9.70375e-05	0.0019268875	0.001577625	6.23826	3.7642125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	316	0.00122175125	9.6861125e-05	0.0019211375	0.0015747375	6.23997	3.7486125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	317	0.0012212675	9.6780875e-05	0.0019136625	0.001573425	6.23713	3.7320625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	318	0.00122011875	9.64715e-05	0.0019077375	0.0015683875	6.23459	3.7182125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	319	0.00121924125	9.625825e-05	0.0019	0.0015649125	6.23002	3.6969875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	320	0.0012181925	9.6144875e-05	0.0019015	0.0015630625	6.22684	3.69525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	321	0.0012186875	9.601175e-05	0.0018931125	0.0015609	6.22481	3.6791625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	322	0.00121708	9.5759375e-05	0.0018942875	0.0015567625	6.22074	3.6762375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	323	0.00121658625	9.562225e-05	0.0018880125	0.001554525	6.21739	3.656125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	324	0.00121587875	9.53395e-05	0.0018761625	0.001549925	6.21342	3.6289625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	325	0.0012156225	9.5286e-05	0.0018816625	0.0015490625	6.21209	3.6402875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	326	0.00121538375	9.5241375e-05	0.00187725	0.0015482	6.21216	3.6279375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	327	0.0012146125	9.462275e-05	0.0018708625	0.0015381	6.20905	3.601375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	328	0.0012141825	9.45085e-05	0.0018656125	0.001536225	6.20741	3.5839e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	329	0.00121143625	9.4338125e-05	0.001892725	0.0015334625	6.20439	3.52445e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	330	0.001213675	9.4273625e-05	0.0018587875	0.0015324	6.20186	3.5579625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	331	0.001211455	9.4244125e-05	0.001898925	0.0015319375	6.19863	3.53815e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	332	0.001211885	9.41605e-05	0.0019050875	0.001530575	6.19398	3.55125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	333	0.0012109225	9.4143625e-05	0.0018869625	0.0015302875	6.19529	3.5077125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	334	0.0012132325	9.3946875e-05	0.001851925	0.001527075	6.19115	3.5398125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	335	0.00121016	9.3905625e-05	0.00187955	0.0015264125	6.18899	3.4845875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	336	0.001212545	9.379325e-05	0.001846075	0.0015245875	6.18655	3.52585e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	337	0.00120997625	9.3773e-05	0.0018743375	0.0015242375	6.18219	3.4672e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	338	0.0012115	9.3637e-05	0.0018401125	0.0015220375	6.18226	3.5055125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	339	0.00120958375	9.3606875e-05	0.00187045	0.0015215125	6.17946	3.4512625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	340	0.0012094875	9.3446e-05	0.001866425	0.0015188875	6.1784	3.437775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	341	0.00120937	9.33095e-05	0.0018611375	0.0015166625	6.17727	3.4190375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	342	0.00120835375	9.3152625e-05	0.001854475	0.0015140875	6.17424	3.419325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	343	0.0012075875	9.3119125e-05	0.0018480125	0.00151355	6.17068	3.4174875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	344	0.001207235	9.3002375e-05	0.001841825	0.00151165	6.16793	3.403275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	345	0.001207135	9.2811625e-05	0.001835625	0.0015085375	6.1662	3.383875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	346	0.0012063725	9.2671875e-05	0.0018295875	0.0015062625	6.16349	3.361375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	347	0.00120559375	9.237825e-05	0.0018237375	0.0015014875	6.16031	3.3463625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	348	0.001203465	9.2372125e-05	0.00180905	0.0015014	6.15808	3.3196375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	349	0.0012027975	9.22265e-05	0.001803025	0.0014990375	6.15643	3.299775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	350	0.00120533	9.2215375e-05	0.0018173375	0.001498825	6.15288	3.3226875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	351	0.0012047525	9.2207375e-05	0.0018189625	0.0014987125	6.14946	3.3133e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	352	0.00120525875	9.21565e-05	0.0018252625	0.001497875	6.14735	3.316675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	353	0.00120269875	9.206775e-05	0.0017969125	0.00149645	6.14596	3.284925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	354	0.00120283375	9.2031375e-05	0.0017910125	0.0014958625	6.14323	3.2749875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	355	0.00120373125	9.1980875e-05	0.0018128625	0.0014950375	6.14101	3.2973125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	356	0.00120337625	9.1746375e-05	0.0018069875	0.0014912125	6.1386	3.2814875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	357	0.001201855	9.173375e-05	0.00178435	0.001491025	6.13357	3.2528e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	358	0.00120152625	9.1652e-05	0.0017788875	0.0014896875	6.13132	3.237725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	359	0.00120099	9.153075e-05	0.0017767	0.0014877	6.1291	3.2271875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	360	0.00120013875	9.1278e-05	0.0017708625	0.0014835875	6.12626	3.21255e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	361	0.0011992175	9.09775e-05	0.0017646625	0.0014787	6.12263	3.197475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	362	0.0011990875	9.0800375e-05	0.0017615	0.0014758125	6.12118	3.1931e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	363	0.00119881375	9.0737125e-05	0.0017500375	0.0014747875	6.1179	3.1676875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	364	0.001198755	9.0690375e-05	0.0017554875	0.001474025	6.11554	3.1755875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	365	0.00118999375	9.0481e-05	0.0017116125	0.001469975	6.11356	3.1331e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	366	0.00119819375	9.034275e-05	0.00174485	0.00146835	6.11054	3.1540125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	367	0.00118889125	9.0305125e-05	0.0017076375	0.0014671125	6.10823	3.1206125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	368	0.00119778625	9.019825e-05	0.0017392625	0.001466	6.10541	3.1362375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	369	0.001197285	9.0178375e-05	0.001737975	0.0014657	6.10205	3.1331375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	370	0.001188095	9.0134875e-05	0.0017022875	0.00146435	6.09828	3.1063125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	371	0.0011966125	8.998925e-05	0.001733825	0.0014626125	6.09535	3.1224e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	372	0.00119604375	8.998e-05	0.00173235	0.0014624625	6.09579	3.1210625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	373	0.00118726875	8.989775e-05	0.0016972625	0.0014604875	6.09585	3.0778125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	374	0.00119086	8.9837375e-05	0.0016989875	0.0014600875	6.09483	3.066375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	375	0.0011870625	8.9768625e-05	0.001687975	0.0014583875	6.0921	3.05875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	376	0.00119509375	8.9729375e-05	0.0017280375	0.00145835	6.08879	3.1140625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	377	0.00118701375	8.970975e-05	0.00169235	0.001457425	6.08638	3.0671625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	378	0.00119043	8.9698625e-05	0.0016945625	0.001457825	6.08265	3.056675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	379	0.00119453375	8.9663625e-05	0.001722875	0.0014572875	6.08125	3.1082375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	380	0.00118691625	8.966075e-05	0.0016829125	0.00145665	6.07966	3.0474625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	381	0.00118610875	8.9631625e-05	0.0016705	0.00145615	6.07755	3.0543875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	382	0.00119286	8.9612375e-05	0.001718225	0.001456425	6.07642	3.07735e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	383	0.001190355	8.96045e-05	0.0016900375	0.0014563	6.07443	3.04535e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	384	0.00118620625	8.9540125e-05	0.001678675	0.0014546625	6.07043	3.042075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	385	0.001194195	8.9529375e-05	0.001725925	0.0014550875	6.067	3.101175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	386	0.00119334875	8.95e-05	0.001723625	0.0014545875	6.06386	3.0880375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	387	0.001193865	8.9494e-05	0.0017292875	0.0014544875	6.06192	3.0997625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	388	0.001191975	8.9455375e-05	0.001714375	0.0014538625	6.06062	3.0663875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	389	0.00119151125	8.9444625e-05	0.0017088625	0.0014537	6.05852	3.054975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	390	0.00119405875	8.9430125e-05	0.0017241625	0.00145345	6.05652	3.0914875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	391	0.001185465	8.9394375e-05	0.0016652	0.0014522875	6.05618	3.04015e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	392	0.001191125	8.932225e-05	0.0017041125	0.0014516875	6.05624	3.0422e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	393	0.001185935	8.931175e-05	0.0016744	0.0014509375	6.05293	3.0399625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	394	0.00118512	8.9157875e-05	0.0016601	0.0014484375	6.05015	3.024025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	395	0.00118439	8.879425e-05	0.001655675	0.0014425	6.04882	3.0126875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	396	0.00118405875	8.8699875e-05	0.0016507	0.0014409625	6.04677	3.002125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	397	0.00118383875	8.8533875e-05	0.00164715	0.00143825	6.04509	2.9873e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	398	0.00118368875	8.84015e-05	0.0016438625	0.0014360875	6.04362	2.979375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	399	0.00118318875	8.8393125e-05	0.0016321375	0.001435925	6.04196	2.934625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	400	0.00118334625	8.8331125e-05	0.0016363	0.0014349125	6.04029	2.9344125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	401	0.0011835225	8.821275e-05	0.0016399125	0.001433	6.03798	2.962475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	402	0.00118289375	8.8193125e-05	0.0016282625	0.0014326625	6.03567	2.9227625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	403	0.001183355	8.818275e-05	0.001636325	0.001432525	6.03661	2.9424125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	404	0.00118299375	8.810175e-05	0.0016277625	0.0014312125	6.03517	2.915975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	405	0.00118333875	8.810125e-05	0.0016313125	0.0014312	6.03376	2.9272625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	406	0.00118274625	8.793e-05	0.0016201375	0.001428375	6.03392	2.9090125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	407	0.00118294125	8.792725e-05	0.0016243125	0.001428325	6.03166	2.90885e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	408	0.0011821125	8.774075e-05	0.001615375	0.0014253	6.02871	2.893825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	409	0.001182195	8.7625875e-05	0.0016113875	0.0014234125	6.02706	2.88045e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	410	0.00118150375	8.74595e-05	0.001606675	0.0014207125	6.02455	2.878675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	411	0.00118129875	8.7331875e-05	0.00160285	0.001418625	6.023	2.868175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	412	0.00118036125	8.7268875e-05	0.0015985625	0.0014176	6.01986	2.8655e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	413	0.00117649375	8.7162875e-05	0.0015711125	0.001415475	6.01683	2.8402625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	414	0.0011794875	8.7117625e-05	0.0015941	0.0014151375	6.01384	2.85455e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	415	0.00117568	8.701575e-05	0.0015667375	0.001413075	6.01107	2.826625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	416	0.00117881375	8.692825e-05	0.0015893625	0.00141205	6.00893	2.8457e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	417	0.001175045	8.6927375e-05	0.0015615875	0.00141165	6.00803	2.8156125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	418	0.0011784475	8.6921875e-05	0.0015849	0.00141195	6.00716	2.8372375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	419	0.00117522	8.6831625e-05	0.00155805	0.0014100875	6.00532	2.80355e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	420	0.00117794875	8.678975e-05	0.0015809125	0.0014098	6.00344	2.8224e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	421	0.00117524375	8.678775e-05	0.00156235	0.0014093875	6.00225	2.81715e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	422	0.001175045	8.6738875e-05	0.00155465	0.0014085625	6.00008	2.7999e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	423	0.001177815	8.665525e-05	0.001577	0.0014076125	5.99799	2.8128e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	424	0.0011764825	8.66085e-05	0.0015597625	0.001406875	5.99839	2.7903e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	425	0.0011776175	8.6589375e-05	0.001575825	0.001406525	5.99554	2.8078625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	426	0.00117656	8.653475e-05	0.001563425	0.0014056625	5.9938	2.7917125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	427	0.0011760025	8.6501625e-05	0.0015579625	0.001405125	5.99258	2.77905e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	428	0.00117417125	8.649725e-05	0.00155045	0.0014046375	5.99075	2.7890125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	429	0.00117729375	8.6470625e-05	0.0015715875	0.0014046	5.98896	2.795425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	430	0.0011740275	8.6433125e-05	0.001546825	0.0014036125	5.98604	2.7829375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	431	0.00117374125	8.640825e-05	0.0015445625	0.0014032	5.98437	2.7793625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	432	0.001176445	8.637025e-05	0.0015673875	0.001402975	5.98437	2.7862125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	433	0.001173205	8.6319e-05	0.001540375	0.0014017625	5.98147	2.76545e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	434	0.00117320625	8.6211e-05	0.001533375	0.0014000125	5.98068	2.7421375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	435	0.00117327625	8.6201125e-05	0.001529825	0.00139985	5.97864	2.7307125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	436	0.00117318875	8.6178875e-05	0.0015367125	0.0013994875	5.97757	2.75435e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	437	0.00117286	8.60625e-05	0.001526075	0.0013976	5.97546	2.7207e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	438	0.00117224875	8.59845e-05	0.0015221125	0.0013963375	5.9733	2.7137875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	439	0.0011724875	8.596025e-05	0.001520875	0.0013959375	5.9731	2.7077e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	440	0.00117282875	8.59485e-05	0.0015177125	0.0013957375	5.97292	2.7008125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	441	0.0011728575	8.5924125e-05	0.00151435	0.001395325	5.97136	2.6803125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	442	0.00117292	8.591625e-05	0.00151795	0.0013951875	5.97148	2.6896e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	443	0.00117263375	8.588975e-05	0.0015165875	0.0013947625	5.96974	2.695925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	444	0.00117249	8.5771875e-05	0.0015108625	0.0013928375	5.9678	2.6681625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	445	0.001172115	8.5532875e-05	0.0015071875	0.0013889625	5.96614	2.6552125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	446	0.00117111125	8.5418125e-05	0.0015030875	0.0013871	5.96278	2.654075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	447	0.0011708225	8.5401875e-05	0.0014993125	0.0013868375	5.95971	2.64625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	448	0.0011703	8.535975e-05	0.001493275	0.001386175	5.95838	2.637125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	449	0.00117029375	8.5283125e-05	0.00149665	0.0013849125	5.95746	2.63645e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	450	0.00116967125	8.5096625e-05	0.001489775	0.0013818875	5.95562	2.62505e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	451	0.00116943375	8.506325e-05	0.001487975	0.00138135	5.95374	2.618325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	452	0.0011688825	8.4821875e-05	0.00148445	0.0013774125	5.95183	2.6039625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	453	0.00116869375	8.468425e-05	0.001481225	0.001375175	5.95069	2.5919375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	454	0.00116755125	8.4430875e-05	0.0014783375	0.0013710625	5.94743	2.57875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	455	0.0011673075	8.4278125e-05	0.0014753125	0.0013685625	5.94677	2.5702375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	456	0.0011671725	8.409575e-05	0.0014718875	0.0013656	5.94543	2.5601125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	457	0.00116679875	8.3975875e-05	0.00146895	0.00136365	5.94383	2.5492875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	458	0.00116627375	8.386525e-05	0.0014652	0.00136185	5.9409	2.5417625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	459	0.00116661125	8.3845625e-05	0.0014595125	0.001361525	5.94056	2.51605e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	460	0.0011665425	8.3844875e-05	0.0014621	0.001361525	5.94009	2.5281375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	461	0.00116623125	8.3840625e-05	0.00146215	0.0013614375	5.93983	2.5267875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	462	0.00116561125	8.3813875e-05	0.0014536625	0.0013610375	5.93757	2.4935125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	463	0.00116609375	8.3736375e-05	0.0014559875	0.00135975	5.93481	2.5026375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	464	0.00116560375	8.3725e-05	0.0014504125	0.0013595875	5.93333	2.483575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	465	0.00116521125	8.3604375e-05	0.00144395	0.001357625	5.93058	2.4678e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	466	0.00116442875	8.3587e-05	0.0014387125	0.00135735	5.93009	2.4483375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	467	0.00116481375	8.3584e-05	0.0014469	0.0013573	5.92806	2.4770625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	468	0.001164065	8.3508125e-05	0.0014259125	0.0013561	5.92688	2.4168125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	469	0.00116468625	8.3465e-05	0.0014412	0.0013553625	5.92511	2.4582875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	470	0.00116376	8.3427125e-05	0.0014231375	0.001354775	5.92264	2.4087875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	471	0.00116400875	8.3401375e-05	0.0014316125	0.00135435	5.92149	2.425175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	472	0.0011642225	8.3394125e-05	0.001435025	0.001354225	5.92057	2.4364375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	473	0.0011640275	8.3302875e-05	0.001428375	0.00135275	5.92048	2.416875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	474	0.00116372	8.3244375e-05	0.0014201125	0.0013518	5.91938	2.3995125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	475	0.00116271625	8.32405e-05	0.0014118875	0.00135175	5.9153	2.3888875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	476	0.00116243375	8.3203625e-05	0.001408675	0.0013511625	5.91563	2.3842375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	477	0.00116287125	8.317875e-05	0.001416	0.0013507375	5.91528	2.3942625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	478	0.001162705	8.3146125e-05	0.001413775	0.0013502	5.91302	2.3887125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	479	0.00116184875	8.3129375e-05	0.0014074625	0.0013499625	5.91021	2.3828625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	480	0.00116096	8.30485e-05	0.0013973875	0.001348675	5.90814	2.3533125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	481	0.00116132875	8.30195e-05	0.001401925	0.0013481875	5.90733	2.37425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	482	0.001161185	8.2995125e-05	0.00140455	0.0013477875	5.90531	2.381025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	483	0.00116083125	8.295875e-05	0.0013991	0.0013472125	5.90451	2.366775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	484	0.00116033375	8.2919875e-05	0.0013945125	0.0013465875	5.9018	2.347625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	485	0.0011594425	8.2857125e-05	0.001391325	0.001345575	5.89803	2.3392375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	486	0.0011592625	8.2822125e-05	0.0013889625	0.001345	5.8973	2.3349e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	487	0.00115925125	8.27075e-05	0.00138365	0.001343125	5.89633	2.3115375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	488	0.00115914875	8.266725e-05	0.001386425	0.001342475	5.89563	2.320725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	489	0.00115828	8.2523e-05	0.0013809375	0.0013401125	5.89324	2.3032875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	490	0.0011578175	8.2336125e-05	0.0013780625	0.001337075	5.8915	2.2955875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	491	0.00115747875	8.2275125e-05	0.001373125	0.0013360875	5.89106	2.2836125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	492	0.001157565	8.2234875e-05	0.0013759375	0.001335425	5.88974	2.2829875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	493	0.00115705875	8.21535e-05	0.0013702625	0.0013341125	5.88811	2.2762375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	494	0.001156775	8.201025e-05	0.0013673625	0.0013317875	5.8868	2.2702625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	495	0.0011564625	8.1964875e-05	0.0013646375	0.00133105	5.88538	2.266125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	496	0.00115633125	8.1823375e-05	0.001362075	0.0013287375	5.88435	2.2601875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	497	0.001156255	8.1705125e-05	0.0013591	0.0013268125	5.88267	2.25375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	498	0.0011558	8.1620375e-05	0.0013562125	0.0013254375	5.88066	2.2434125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	499	0.00115557125	8.1564875e-05	0.0013514625	0.00132455	5.87935	2.23815e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	500	0.00115566375	8.1520125e-05	0.0013535375	0.0013238125	5.87839	2.2411375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	501	0.00115546625	8.151925e-05	0.0013512375	0.0013238125	5.87758	2.2324625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	502	0.00115542375	8.144225e-05	0.001348925	0.0013225625	5.8769	2.223325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	503	0.00115504	8.139275e-05	0.00134615	0.0013217625	5.87471	2.2187875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	504	0.00115453	8.12605e-05	0.0013436875	0.0013196125	5.87263	2.2096375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	505	0.0011540875	8.1177875e-05	0.001344775	0.00131825	5.86987	2.2029125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	506	0.00115364375	8.108775e-05	0.0013418	0.0013168	5.86725	2.1957375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	507	0.00115324	8.0992625e-05	0.001339325	0.00131525	5.86594	2.1911375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	508	0.00115283375	8.094725e-05	0.001336875	0.001314525	5.86414	2.1856e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	509	0.00115255125	8.07945e-05	0.0013351875	0.0013120375	5.86253	2.1745375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	510	0.00115224375	8.066275e-05	0.001332725	0.0013098875	5.86166	2.1680375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	511	0.0011519325	8.051775e-05	0.001330475	0.0013075125	5.86154	2.1599e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	512	0.001151515	8.04745e-05	0.0013278125	0.0013068125	5.8596	2.1548e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	513	0.00115177375	8.038425e-05	0.0013251625	0.00130535	5.85846	2.1446e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	514	0.0011512375	8.0349125e-05	0.0013284625	0.0013047875	5.85654	2.13485e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	515	0.00115083125	8.0342875e-05	0.00132735	0.0013046875	5.85695	2.1365625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	516	0.00115139875	8.03245e-05	0.001330875	0.0013043875	5.85562	2.1404375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	517	0.00115078875	8.029e-05	0.001325225	0.001303825	5.85486	2.1293875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	518	0.001151315	8.0267875e-05	0.00132225	0.0013034625	5.8542	2.1390625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	519	0.0011504925	8.0188e-05	0.0013234625	0.0013021625	5.85301	2.122975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	520	0.00114798625	8.01105e-05	0.0013129125	0.0013008875	5.85175	2.0893e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	521	0.00114779875	8.009825e-05	0.0013062375	0.001300675	5.8496	2.067325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	522	0.0011478025	8.0086875e-05	0.0013034625	0.0013005	5.84767	2.0634625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	523	0.0011475825	8.0066e-05	0.001299775	0.00130015	5.84715	2.0599375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	524	0.00114783375	8.002825e-05	0.001307825	0.0012995375	5.84508	2.0668625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	525	0.00114826875	8.0014e-05	0.00131165	0.0012993125	5.84282	2.0920625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	526	0.0011486125	8.0013e-05	0.0013141625	0.0012993	5.84227	2.1049125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	527	0.0011499975	8.0004375e-05	0.001321	0.0012991625	5.84137	2.1171e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	528	0.0011478875	7.99995e-05	0.0013106375	0.001299075	5.84059	2.0791375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	529	0.0011473	7.993225e-05	0.0013012875	0.001297975	5.8416	2.0596625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	530	0.0011489625	7.992525e-05	0.00131675	0.0012978625	5.84091	2.1099625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	531	0.00114763125	7.9892375e-05	0.001308675	0.0012973375	5.83894	2.071125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	532	0.00114657875	7.9827875e-05	0.001296975	0.0012962875	5.83765	2.0526875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	533	0.00114937625	7.98085e-05	0.001318575	0.0012959875	5.83792	2.108725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	534	0.0011492	7.97895e-05	0.0013160375	0.0012956875	5.83524	2.10415e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	535	0.0011459175	7.9778125e-05	0.0012942625	0.001295475	5.8315	2.0457e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	536	0.00114554375	7.952775e-05	0.00129235	0.0012913875	5.83072	2.039525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	537	0.00114522625	7.9454125e-05	0.001290225	0.0012901875	5.82954	2.0323375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	538	0.001145305	7.9389125e-05	0.0012879125	0.0012891375	5.82858	2.0242625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	539	0.00112432375	7.9362125e-05	0.001616575	0.001288875	5.82772	2.0468625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	540	0.00112433375	7.933425e-05	0.0016142125	0.001288425	5.82607	2.0423125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	541	0.00114443625	7.931175e-05	0.0012823	0.001287875	5.82544	2.0184625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	542	0.00114431	7.9301625e-05	0.0012803875	0.0012877125	5.8242	2.012075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	543	0.00114502375	7.926525e-05	0.001286375	0.0012871125	5.82366	2.021075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	544	0.001144755	7.9254e-05	0.0012842875	0.0012869375	5.82304	2.0159875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	545	0.00112432375	7.925375e-05	0.001611625	0.0012871125	5.82244	2.038775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	546	0.00112399875	7.9153125e-05	0.0016099	0.001285475	5.8213	2.03515e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	547	0.00114416	7.912e-05	0.0012782625	0.00128475	5.81975	2.0067125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	548	0.00112391375	7.9070625e-05	0.0016048125	0.001284125	5.81756	2.022575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	549	0.00112379375	7.906725e-05	0.0016073625	0.001284075	5.81589	2.031325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	550	0.0011445275	7.9039875e-05	0.0012743125	0.0012834375	5.81425	1.9942e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	551	0.00114437375	7.903175e-05	0.0012761375	0.0012833125	5.81388	2.001425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	552	0.0011236125	7.9025625e-05	0.001602175	0.0012834	5.81249	2.01515e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	553	0.00112349375	7.898025e-05	0.0015969625	0.0012826625	5.81097	2.00425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	554	0.00112343375	7.895275e-05	0.0015996	0.0012822125	5.81111	2.0101e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	555	0.0011440725	7.8912625e-05	0.00127245	0.0012813875	5.80988	1.988675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	556	0.00112335625	7.890975e-05	0.0015942125	0.001281525	5.80827	1.9995125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	557	0.00112360875	7.89015e-05	0.0015921	0.001281375	5.80638	1.9955625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	558	0.0011236075	7.885875e-05	0.00159	0.0012806875	5.80546	1.99455e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	559	0.00114393625	7.882875e-05	0.001270275	0.001280025	5.80783	1.98205e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	560	0.00114349125	7.87355e-05	0.00126795	0.0012785	5.80646	1.9763375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	561	0.00112354375	7.8705875e-05	0.0015878125	0.0012781875	5.80509	1.9895375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	562	0.0011434225	7.8703125e-05	0.0012656125	0.001277975	5.80482	1.9721125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	563	0.00112333875	7.8661125e-05	0.0015851375	0.0012774375	5.80473	1.983375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	564	0.0011431575	7.8634e-05	0.0012632625	0.00127685	5.80426	1.965525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	565	0.001123195	7.8606875e-05	0.0015825375	0.00127655	5.80317	1.9785125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	566	0.00112331875	7.8570125e-05	0.0015803	0.00127595	5.8022	1.9756625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	567	0.00114276125	7.849075e-05	0.0012577375	0.0012745375	5.80117	1.9462375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	568	0.00114294375	7.8471e-05	0.001259925	0.0012742	5.80086	1.95105e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	569	0.00114277	7.84535e-05	0.0012565375	0.001273925	5.80135	1.94105e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	570	0.0011232325	7.8433875e-05	0.0015785125	0.001273725	5.80126	1.972675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	571	0.00114297375	7.8405125e-05	0.0012615875	0.001273125	5.80022	1.957375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	572	0.00114278375	7.8397625e-05	0.0012545	0.0012730125	5.79852	1.9348e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	573	0.00112307	7.8339875e-05	0.001575925	0.0012721875	5.79658	1.96875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	574	0.00112295125	7.8299625e-05	0.0015733375	0.0012715375	5.79524	1.9640625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	575	0.00114232125	7.8222625e-05	0.0012527375	0.0012701625	5.7946	1.9295625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	576	0.0011227475	7.82175e-05	0.00157105	0.0012701875	5.79268	1.959975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	577	0.00112251875	7.8168375e-05	0.001569225	0.0012693875	5.79091	1.957075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	578	0.0011418125	7.8119875e-05	0.0012504	0.0012685	5.79028	1.923625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	579	0.0011222375	7.80385e-05	0.001566825	0.001267275	5.78921	1.95205e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	580	0.0011416825	7.7990375e-05	0.00124836625	0.0012663875	5.78782	1.9159125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	581	0.00112160375	7.7968125e-05	0.0015640875	0.0012661375	5.78973	1.9439125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	582	0.0011208675	7.7962e-05	0.0015521875	0.0012660375	5.78846	1.927075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	583	0.00112094875	7.795875e-05	0.0015495375	0.0012659875	5.7873	1.922325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	584	0.00112107125	7.7943125e-05	0.0015570875	0.001265725	5.78601	1.9315125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	585	0.00112107	7.793725e-05	0.0015545875	0.0012656375	5.78583	1.9294e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	586	0.00112143125	7.79245e-05	0.00156185	0.001265425	5.78499	1.939025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	587	0.00112135875	7.790075e-05	0.00155935	0.0012650375	5.78324	1.9334e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	588	0.001141825	7.7893e-05	0.0012503	0.0012647875	5.7817	1.91245e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	589	0.001120465	7.7873125e-05	0.0015469125	0.0012646	5.78122	1.916975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	590	0.00114149875	7.781475e-05	0.00124825625	0.001263525	5.78031	1.909225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	591	0.0011200475	7.77235e-05	0.0015440875	0.0012621625	5.77938	1.91175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	592	0.00114130625	7.7705875e-05	0.001246405	0.00126175	5.77837	1.902825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	593	0.00111961375	7.7688375e-05	0.00153495	0.0012615875	5.77741	1.893375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	594	0.001141025	7.765075e-05	0.0012494525	0.0012608125	5.77544	1.9058125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	595	0.0011408675	7.765e-05	0.0012509875	0.0012608125	5.77418	1.9063375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	596	0.0011195575	7.7648375e-05	0.001537075	0.0012609375	5.77434	1.8918375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	597	0.0011199175	7.7645e-05	0.0015420125	0.0012608875	5.77418	1.9061125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	598	0.00111944625	7.764325e-05	0.0015348625	0.00126085	5.7732	1.8885625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	599	0.0011193825	7.759425e-05	0.0015325625	0.00126005	5.77207	1.8828e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	600	0.0011389375	7.7582125e-05	0.0012606625	0.0012597	5.77005	1.9326625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	601	0.0011411525	7.75765e-05	0.00124555375	0.0012596	5.76802	1.8975875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	602	0.00114115125	7.7573875e-05	0.00124759	0.0012595625	5.76757	1.900425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	603	0.00111969125	7.75465e-05	0.00154	0.001259275	5.76702	1.9026125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	604	0.0011193075	7.7535375e-05	0.0015302125	0.0012590875	5.76634	1.87745e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	605	0.00111888625	7.7524375e-05	0.0015276	0.0012589125	5.76448	1.871325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	606	0.00113869875	7.751125e-05	0.001258725	0.00125855	5.76367	1.9279375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	607	0.00111960375	7.7478e-05	0.001537575	0.0012581625	5.76361	1.8985125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	608	0.00114096875	7.747275e-05	0.00124363625	0.001257925	5.76289	1.89065e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	609	0.0011409225	7.7470375e-05	0.001242725	0.0012578875	5.7622	1.88825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	610	0.001119575	7.7458625e-05	0.0015372375	0.00125785	5.76307	1.8955375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	611	0.00113767875	7.745125e-05	0.00124658125	0.0012575875	5.76319	1.9224375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	612	0.0011186225	7.7430875e-05	0.0015252125	0.0012574	5.76227	1.8647625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	613	0.001138475	7.74055e-05	0.00125665	0.001256825	5.76161	1.925525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	614	0.001137735	7.736225e-05	0.001248575	0.0012561375	5.76074	1.92235e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	615	0.0011410825	7.73355e-05	0.0012390625	0.001255675	5.75954	1.8731375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	616	0.00114093375	7.73345e-05	0.00124018	0.0012556625	5.75847	1.87865e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	617	0.0011383025	7.7327e-05	0.0012543875	0.00125555	5.75901	1.9212125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	618	0.001140915	7.7316375e-05	0.00124118	0.0012553625	5.75855	1.8838375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	619	0.00111838375	7.7315625e-05	0.0015228	0.0012555125	5.75778	1.8607125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	620	0.00113703625	7.730675e-05	0.00124162125	0.0012552375	5.75732	1.916375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	621	0.0011372025	7.7296625e-05	0.00124331875	0.001255075	5.75631	1.915075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	622	0.00113744125	7.728425e-05	0.0012447775	0.001254875	5.75517	1.9186375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	623	0.00113715	7.7281875e-05	0.00123998125	0.0012548375	5.75383	1.9123125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	624	0.0011370075	7.7275875e-05	0.00123796375	0.0012547375	5.75252	1.90165e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	625	0.00114054375	7.7275e-05	0.0012362175	0.00125465	5.75608	1.8683375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	626	0.00113799375	7.72735e-05	0.0012525625	0.001254675	5.75503	1.9174125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	627	0.00111837625	7.72395e-05	0.0015203625	0.001254275	5.7536	1.8554375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	628	0.00113666625	7.722875e-05	0.00123590625	0.001253975	5.75273	1.8935e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	629	0.0011407675	7.7220625e-05	0.001237115	0.0012538	5.75258	1.8670625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	630	0.00114021625	7.721425e-05	0.00123441	0.0012536625	5.75186	1.8652625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	631	0.00113790125	7.7171125e-05	0.0012506125	0.0012530125	5.75173	1.912625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	632	0.0011184325	7.7163875e-05	0.001514275	0.0012530375	5.75141	1.8459625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	633	0.0011400175	7.71575e-05	0.00123222625	0.0012527375	5.7494	1.8607625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	634	0.00113665125	7.7148125e-05	0.00123252	0.0012526625	5.74914	1.8855125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	635	0.001118465	7.7144375e-05	0.001518575	0.001252725	5.74849	1.851125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	636	0.00113670375	7.71325e-05	0.00121236125	0.0012524	5.74893	1.8446875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	637	0.0011364725	7.7123625e-05	0.001233835	0.0012522625	5.7482	1.8888e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	638	0.00113663375	7.711975e-05	0.00121418625	0.0012521875	5.74728	1.8468e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	639	0.00111812125	7.7110625e-05	0.001512025	0.001252175	5.74582	1.8422875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	640	0.00113661375	7.711e-05	0.0012044925	0.001252025	5.74509	1.835575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	641	0.0011364275	7.709925e-05	0.0012143625	0.0012518875	5.74515	1.8493875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	642	0.00113682375	7.7098375e-05	0.001214175	0.001251875	5.74408	1.846575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	643	0.0011182775	7.7082875e-05	0.00151615	0.001251725	5.74329	1.8485875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	644	0.00111789875	7.7082375e-05	0.001509875	0.001251725	5.74243	1.839025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	645	0.00113598375	7.7064e-05	0.00121080375	0.0012512875	5.74136	1.8419625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	646	0.0011366775	7.705175e-05	0.00121062625	0.0012510875	5.73986	1.83935e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	647	0.0011399875	7.70425e-05	0.00123034625	0.0012508625	5.73932	1.8562375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	648	0.00113546	7.70415e-05	0.0012053875	0.0012509375	5.73942	1.8220875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	649	0.00113655125	7.7040125e-05	0.00120901375	0.0012509	5.73909	1.8341e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	650	0.00113642125	7.7037125e-05	0.00120271125	0.0012508375	5.73811	1.8304625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	651	0.00113675	7.7028875e-05	0.00123101375	0.001250725	5.737	1.87865e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	652	0.00113542875	7.7008625e-05	0.00120358875	0.0012504	5.73627	1.8159125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	653	0.00113648375	7.6994125e-05	0.00120723375	0.0012501375	5.73564	1.8306125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	654	0.0011366325	7.698e-05	0.001206075	0.00124990625	5.73486	1.8276125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	655	0.0011366575	7.6963875e-05	0.001229245	0.00124966375	5.7344	1.8733125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	656	0.00113490875	7.69635e-05	0.00120174125	0.00124966875	5.73422	1.8139e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	657	0.00113589375	7.69545e-05	0.0012076375	0.00124950625	5.73324	1.8331875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	658	0.00113583125	7.694925e-05	0.00120912375	0.0012494225	5.7302	1.835125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	659	0.00113489125	7.6944875e-05	0.0012003475	0.00124937125	5.72838	1.81065e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	660	0.00113513375	7.691725e-05	0.00120515375	0.00124891125	5.72781	1.8274125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	661	0.00111756875	7.691075e-05	0.0015076125	0.00124892625	5.72608	1.8338625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	662	0.00113499875	7.6907375e-05	0.00119938875	0.00124876	5.72561	1.807775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	663	0.001136355	7.6884625e-05	0.00122639	0.00124838375	5.72424	1.86845e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	664	0.001117635	7.6882e-05	0.00150455	0.00124844875	5.72278	1.8289375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	665	0.00113655375	7.687275e-05	0.00122846625	0.00124817375	5.72143	1.872125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	666	0.00111802375	7.6872375e-05	0.0015050625	0.0012482775	5.72077	1.827525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	667	0.00111737125	7.68525e-05	0.001505425	0.0012479725	5.71952	1.8313875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	668	0.00113551875	7.6851e-05	0.00120665	0.0012478225	5.7182	1.83e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	669	0.00113924625	7.683875e-05	0.0012282725	0.0012475575	5.71743	1.85035e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	670	0.00113489875	7.683875e-05	0.0011969325	0.00124763	5.71656	1.802675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	671	0.00113599375	7.683475e-05	0.0012227575	0.001247585	5.71587	1.8588875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	672	0.0011390625	7.681525e-05	0.001226275	0.00124717875	5.71571	1.8438875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	673	0.0011348925	7.6811375e-05	0.0011978525	0.00124719375	5.71562	1.8022625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	674	0.0011362125	7.6803625e-05	0.001221775	0.00124708125	5.71577	1.853975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	675	0.00113608875	7.6792875e-05	0.00122007	0.00124690375	5.71511	1.8524875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	676	0.0011360525	7.6785e-05	0.00121598875	0.00124678	5.71439	1.841125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	677	0.0011391075	7.67735e-05	0.00122447875	0.0012465	5.71428	1.840775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	678	0.00113486125	7.676075e-05	0.0011953625	0.0012463525	5.71378	1.7990375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	679	0.001135795	7.6755625e-05	0.00122422125	0.00124629	5.71306	1.86285e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	680	0.00111789	7.674625e-05	0.0015029875	0.00124621875	5.7108	1.825325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	681	0.0011345775	7.674525e-05	0.00119198375	0.0012461125	5.70984	1.788825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	682	0.00113577875	7.6739625e-05	0.0012166075	0.001246035	5.70968	1.8443375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	683	0.00113592	7.6738125e-05	0.0012173575	0.0012460125	5.70821	1.8416e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	684	0.0011358025	7.6735625e-05	0.00121808125	0.001245975	5.70759	1.84755e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	685	0.00113442625	7.671475e-05	0.0011933875	0.00124561125	5.70691	1.794075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	686	0.0011178325	7.669075e-05	0.001503375	0.0012453125	5.70661	1.82385e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	687	0.0011359175	7.6685125e-05	0.0012144575	0.00124514625	5.70641	1.8360125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	688	0.00113879	7.6657125e-05	0.00122269625	0.0012446075	5.70562	1.8359125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	689	0.00113442	7.6636125e-05	0.0011905875	0.00124433625	5.7045	1.78475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	690	0.00111751625	7.66295e-05	0.0015010125	0.0012443175	5.70389	1.8189375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	691	0.0011386425	7.658825e-05	0.0012210025	0.00124348875	5.70278	1.8327125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	692	0.001134555	7.658375e-05	0.00119001375	0.00124347625	5.70164	1.7807625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	693	0.00111757125	7.6543375e-05	0.0014989125	0.00124290875	5.70065	1.8140625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	694	0.0011169875	7.6516125e-05	0.0014963375	0.0012424675	5.6997	1.810975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	695	0.0011168425	7.6498125e-05	0.001493925	0.00124217625	5.69837	1.807925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	696	0.0011343575	7.6485875e-05	0.00118836	0.0012418825	5.69827	1.7781e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	697	0.00113417375	7.6439125e-05	0.0011866925	0.00124112625	5.6979	1.773725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	698	0.0011167225	7.6405125e-05	0.0014920375	0.00124066	5.6981	1.8060125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	699	0.00113381375	7.6402375e-05	0.001184965	0.00124053	5.69781	1.7701125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	700	0.0011165725	7.637825e-05	0.00149025	0.00124022375	5.69712	1.80155e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	701	0.001133815	7.637575e-05	0.00118374	0.00124009375	5.69524	1.767e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	702	0.00113391875	7.6306e-05	0.0011831075	0.00123894875	5.69499	1.762175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	703	0.00111605875	7.630525e-05	0.001487775	0.0012390425	5.69395	1.7962875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	704	0.001115745	7.6303125e-05	0.001482875	0.0012390075	5.69295	1.7884875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	705	0.00111570875	7.6270125e-05	0.001485225	0.00123847125	5.69387	1.7927625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	706	0.0011337475	7.624375e-05	0.00118135	0.00123793375	5.69341	1.759875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	707	0.0011154875	7.62095e-05	0.00148055	0.001237485	5.69324	1.7845875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	708	0.0011151275	7.6137375e-05	0.00147865	0.00123630875	5.69262	1.7812375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	709	0.00111516125	7.613625e-05	0.0014765625	0.00123629625	5.69192	1.775925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	710	0.00111457625	7.606775e-05	0.00147225	0.00123518125	5.6917	1.7642375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	711	0.00111494875	7.60635e-05	0.0014744	0.00123510875	5.69049	1.7717875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	712	0.0011144725	7.6042625e-05	0.0014702	0.00123477125	5.68963	1.7606625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	713	0.00111449	7.601625e-05	0.001468225	0.00123434375	5.68859	1.7556625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	714	0.00113329875	7.6e-05	0.00117973375	0.001233965	5.68771	1.7548e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	715	0.00111456	7.5992875e-05	0.0014661625	0.0012339625	5.68807	1.7531125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	716	0.0011328325	7.5990875e-05	0.00117053875	0.001233815	5.68802	1.7294625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	717	0.00113305	7.5978e-05	0.00117053125	0.00123359875	5.68853	1.7291625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	718	0.0011331175	7.5964625e-05	0.001172085	0.00123338	5.68772	1.7345375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	719	0.00113272875	7.5945e-05	0.0011690775	0.0012330675	5.68703	1.7259625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	720	0.00113329375	7.5928875e-05	0.00117831	0.0012328075	5.68747	1.7500125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	721	0.001114465	7.5918125e-05	0.0014623625	0.00123274375	5.6879	1.74955e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	722	0.00113309625	7.5917625e-05	0.00117670375	0.00123262625	5.68727	1.745325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	723	0.00113304	7.589375e-05	0.0011723125	0.001232225	5.68665	1.7341875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	724	0.00113287625	7.58915e-05	0.0011750025	0.00123220375	5.68592	1.7416625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	725	0.00111418875	7.5871875e-05	0.0014602625	0.0012319925	5.68617	1.7462125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	726	0.001132535	7.5869375e-05	0.00116771125	0.0012318375	5.68504	1.7220125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	727	0.00111445	7.584425e-05	0.001464225	0.00123154	5.68334	1.7490375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	728	0.00113284875	7.5831e-05	0.00117349625	0.00123121375	5.68302	1.736025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	729	0.0011323425	7.5827125e-05	0.00116607875	0.0012311475	5.68223	1.71755e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	730	0.00111407	7.58195e-05	0.001458225	0.00123113375	5.68157	1.741e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	731	0.0011139725	7.5726625e-05	0.0014561625	0.00122962125	5.68086	1.7382625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	732	0.0011138425	7.5702375e-05	0.0014541	0.00122923375	5.67979	1.7351125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	733	0.00113206875	7.566225e-05	0.00116487875	0.0012284625	5.67879	1.71155e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	734	0.0011319025	7.5638625e-05	0.00116470375	0.00122808125	5.67685	1.7096875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	735	0.001131875	7.5626875e-05	0.0011630525	0.00122788875	5.67546	1.7057875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	736	0.00111342625	7.5591375e-05	0.0014517375	0.00122743625	5.67463	1.7316625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	737	0.0011131925	7.5577375e-05	0.00144865	0.00122720875	5.67444	1.7244e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	738	0.0011313025	7.5575625e-05	0.0011609525	0.0012270625	5.67391	1.7012375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	739	0.00111336375	7.5561e-05	0.00144695	0.00122694375	5.67432	1.7207125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	740	0.00111329125	7.5548e-05	0.0014506625	0.00122673125	5.67396	1.7272625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	741	0.00113031375	7.5541375e-05	0.0011562125	0.0012265075	5.67344	1.6917e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	742	0.00113063125	7.5526625e-05	0.00115866375	0.00122626125	5.6727	1.699725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	743	0.001130345	7.5526375e-05	0.0011572425	0.0012262675	5.67218	1.695825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	744	0.00113011625	7.5483625e-05	0.00115509125	0.00122557125	5.6716	1.6882125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	745	0.00112966375	7.5450875e-05	0.00115385125	0.00122504	5.66985	1.6861125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	746	0.00113069	7.5435875e-05	0.00115931375	0.001224785	5.66901	1.695725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	747	0.00111285875	7.541875e-05	0.0014445625	0.00122463125	5.66814	1.7154375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	748	0.0011291825	7.535175e-05	0.00115349375	0.00122341125	5.66737	1.6839625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	749	0.00111250875	7.533625e-05	0.001442975	0.0012232925	5.66737	1.7108625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	750	0.00111227	7.5270625e-05	0.0014419375	0.0012222225	5.66658	1.7087e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	751	0.00112878125	7.5250375e-05	0.001152275	0.0012217475	5.66653	1.6843875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	752	0.00111218625	7.5208e-05	0.0014401	0.001221205	5.66536	1.703475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	753	0.00112855125	7.5169125e-05	0.00115092125	0.0012204225	5.66471	1.67705e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	754	0.00112604	7.51615e-05	0.00112184625	0.00122035875	5.66413	1.6098e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	755	0.0011261775	7.516e-05	0.0011222975	0.0012203325	5.66345	1.609375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	756	0.00112731	7.515425e-05	0.001134575	0.0012202275	5.6637	1.6397875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	757	0.00112628125	7.5141e-05	0.00112332625	0.00122002125	5.66661	1.6129e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	758	0.00112665875	7.5140875e-05	0.00112622125	0.00122001375	5.66634	1.6195e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	759	0.00111195375	7.513825e-05	0.001438125	0.00122006375	5.66668	1.6978125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	760	0.001128015	7.513775e-05	0.0011396725	0.0012199475	5.66539	1.657425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	761	0.00112739375	7.51205e-05	0.0011357825	0.001219675	5.66535	1.644225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	762	0.00112818125	7.5116625e-05	0.0011494325	0.0012195725	5.66331	1.6737375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	763	0.00112803	7.5102e-05	0.0011483225	0.00121933625	5.66196	1.6690625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	764	0.00112745125	7.51e-05	0.001137915	0.0012193425	5.66177	1.651625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	765	0.00112728	7.50955e-05	0.00113667875	0.00121926375	5.66163	1.64855e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	766	0.00112579375	7.50955e-05	0.0011205475	0.00121928875	5.65962	1.6056e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	767	0.00112827125	7.50905e-05	0.00114277875	0.00121918125	5.65734	1.6615875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	768	0.0011264275	7.5086625e-05	0.0011247975	0.001219135	5.6559	1.6159375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	769	0.00112700125	7.507875e-05	0.00113115625	0.001218995	5.65502	1.62525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	770	0.0011257825	7.5055375e-05	0.0011194725	0.00121863	5.6541	1.6014875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	771	0.001127975	7.5047875e-05	0.00114523125	0.00121847	5.65362	1.660275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	772	0.00112812	7.5044375e-05	0.00113993375	0.00121841125	5.65287	1.654025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	773	0.00112700875	7.504275e-05	0.00113346125	0.00121841125	5.65158	1.63515e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	774	0.0011279425	7.5039625e-05	0.00114676625	0.00121833125	5.65102	1.6659375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	775	0.00112684625	7.50315e-05	0.001132345	0.00121822875	5.6507	1.6291625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	776	0.00112807875	7.5030625e-05	0.00114098625	0.001218195	5.65029	1.6564375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	777	0.00111175625	7.50235e-05	0.001436	0.00121819625	5.65024	1.6939875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	778	0.0011280675	7.50225e-05	0.00113867375	0.00121806125	5.65017	1.65175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	779	0.00112812125	7.501775e-05	0.00114129875	0.00121799	5.64906	1.658725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	780	0.00112578125	7.5000875e-05	0.00111825875	0.00121773875	5.64859	1.5989625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	781	0.001111745	7.49975e-05	0.001434025	0.00121777375	5.64827	1.6897875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	782	0.00112667375	7.4986125e-05	0.00112876625	0.00121748	5.64755	1.6215375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	783	0.00112805	7.49855e-05	0.00114385625	0.0012174525	5.64606	1.65705e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	784	0.00112649875	7.4984e-05	0.00112756875	0.0012174525	5.6453	1.619025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	785	0.00111164125	7.497775e-05	0.0014321875	0.001217455	5.64436	1.68635e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	786	0.001111565	7.4963625e-05	0.0014223625	0.00121723125	5.64402	1.6747375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	787	0.0011267875	7.4951875e-05	0.00113001375	0.001216925	5.64245	1.62305e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	788	0.0011255725	7.4925e-05	0.00111773375	0.00121650625	5.64104	1.5969625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	789	0.00111142875	7.4907e-05	0.0014302	0.0012162975	5.64056	1.6824125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	790	0.0011116925	7.4904125e-05	0.001424075	0.001216255	5.63981	1.677075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	791	0.00112562125	7.4879625e-05	0.00111669375	0.00121575875	5.63898	1.5962125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	792	0.00111134125	7.487625e-05	0.0014284125	0.001215795	5.63796	1.6805625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	793	0.00112786375	7.485575e-05	0.0011426875	0.00121535125	5.63675	1.6555125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	794	0.0011113675	7.48525e-05	0.0014266125	0.00121541	5.6366	1.676625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	795	0.00112544125	7.483825e-05	0.001115445	0.0012150925	5.63562	1.592525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	796	0.001111525	7.4825e-05	0.0014205625	0.0012149675	5.63495	1.67005e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	797	0.00112478125	7.4796875e-05	0.00111391625	0.0012144325	5.63462	1.5915875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	798	0.00111156875	7.4785e-05	0.0014172375	0.00121431	5.63437	1.6631e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	799	0.00111159	7.477175e-05	0.001419075	0.00121409875	5.63515	1.6641125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	800	0.00111129375	7.47475e-05	0.0014246875	0.0012137	5.63433	1.672775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	801	0.00112459125	7.47315e-05	0.00111311625	0.00121337	5.63406	1.5831625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	802	0.00111128625	7.4721625e-05	0.001415075	0.0012132825	5.63416	1.6588125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	803	0.00111121375	7.470125e-05	0.0014132375	0.00121295	5.63363	1.654925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	804	0.00112469125	7.4695375e-05	0.00111276625	0.00121277625	5.6325	1.5878375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	805	0.00111102875	7.4680125e-05	0.001412575	0.0012126075	5.63207	1.6526875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	806	0.00112415375	7.465075e-05	0.0011118425	0.00121206	5.63169	1.5795375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	807	0.00111075	7.4588625e-05	0.0014109625	0.00121112	5.63111	1.6502375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	808	0.00111029125	7.4516875e-05	0.001405475	0.0012099575	5.63053	1.640675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	809	0.00111025625	7.451e-05	0.0014022	0.0012098525	5.62999	1.63345e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	810	0.0011100925	7.4492375e-05	0.001403725	0.001209565	5.62873	1.6361375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	811	0.001110555	7.44855e-05	0.001407475	0.00120944375	5.62826	1.6429e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	812	0.00111049375	7.44815e-05	0.0014092375	0.001209375	5.62743	1.6468e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	813	0.0011100825	7.4478625e-05	0.0013986875	0.0012093375	5.62624	1.6269875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	814	0.00111027625	7.447e-05	0.001403825	0.001209195	5.62617	1.637225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	815	0.00111015625	7.446775e-05	0.001400525	0.00120916125	5.62557	1.6301625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	816	0.00111016	7.445525e-05	0.001401875	0.00120895875	5.62487	1.6349375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	817	0.00110984375	7.4452e-05	0.0013908125	0.001208905	5.62427	1.6114625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	818	0.0011093775	7.443325e-05	0.001383175	0.0012086125	5.62346	1.59795e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	819	0.0011098275	7.44275e-05	0.0013923375	0.0012085075	5.6243	1.6152375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	820	0.0011094125	7.44265e-05	0.001384225	0.0012085025	5.62332	1.6012e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	821	0.0011095875	7.442025e-05	0.001386225	0.001208395	5.62258	1.6052875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	822	0.00110980875	7.4418875e-05	0.00139425	0.0012083625	5.62232	1.6192125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	823	0.00110990375	7.4417875e-05	0.0013881875	0.00120834875	5.6221	1.6094e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	824	0.00110928375	7.4414125e-05	0.001382475	0.00120830125	5.62063	1.602225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	825	0.00110908625	7.4403625e-05	0.001381325	0.00120813125	5.61958	1.5949e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	826	0.0011099	7.43975e-05	0.00139715	0.00120801375	5.61873	1.6238125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	827	0.00110919	7.438675e-05	0.001379875	0.001207855	5.61888	1.5918e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	828	0.001109835	7.4368375e-05	0.0013890375	0.00120754	5.61892	1.6100875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	829	0.0011096775	7.436275e-05	0.0013953625	0.00120745	5.61805	1.6221125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	830	0.00110909	7.4333125e-05	0.0013782625	0.001206985	5.61786	1.5878625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	831	0.00110940625	7.4310625e-05	0.0013842375	0.0012066125	5.61784	1.6004625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	832	0.00110876375	7.4292125e-05	0.0013768625	0.00120631875	5.61717	1.5835375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	833	0.00110868625	7.4277125e-05	0.0013754375	0.00120606875	5.61652	1.5822875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	834	0.0011086575	7.423625e-05	0.001373825	0.00120540375	5.6163	1.57855e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	835	0.00110833875	7.422425e-05	0.001368975	0.00120520875	5.61537	1.571225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	836	0.00110840875	7.422325e-05	0.0013656125	0.0012051925	5.61483	1.5664125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	837	0.00110816	7.4202875e-05	0.0013673625	0.00120486125	5.61473	1.5684875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	838	0.001108465	7.417475e-05	0.0013719125	0.00120440375	5.61353	1.5764625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	839	0.00110795125	7.4174375e-05	0.0013550375	0.001204405	5.61324	1.5580375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	840	0.00110814	7.416925e-05	0.0013637	0.00120431875	5.61207	1.5639375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	841	0.001108125	7.416675e-05	0.00136225	0.00120427625	5.61192	1.56345e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	842	0.00110805875	7.41545e-05	0.0013589	0.00120408	5.61189	1.5572375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	843	0.00110839875	7.41415e-05	0.001370275	0.00120386375	5.61126	1.5713e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	844	0.001107895	7.4141375e-05	0.0013522	0.00120386375	5.6103	1.552275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	845	0.0011078325	7.4126875e-05	0.001350475	0.00120362625	5.61028	1.549325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	846	0.0011078875	7.411625e-05	0.0013535125	0.001203455	5.61062	1.5541625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	847	0.00110784125	7.411275e-05	0.0013571875	0.00120340375	5.6103	1.554925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	848	0.0011080825	7.4107875e-05	0.00136065	0.00120331625	5.61009	1.5604e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	849	0.0011077675	7.4088375e-05	0.0013491375	0.001202995	5.60946	1.5482125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	850	0.00110797	7.4074e-05	0.001356025	0.00120277	5.6093	1.5528125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	851	0.0011077575	7.406075e-05	0.0013465375	0.001202545	5.60916	1.5423625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	852	0.0011077325	7.4058625e-05	0.001347725	0.00120250875	5.60893	1.5455625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	853	0.001107565	7.394525e-05	0.0013448375	0.00120066125	5.6082	1.5399375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	854	0.00110731125	7.3944e-05	0.0013429625	0.00120064625	5.60676	1.535325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	855	0.0011074	7.3925625e-05	0.001341425	0.00120034875	5.60659	1.5328875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	856	0.0011069975	7.386275e-05	0.00133975	0.0011993275	5.60554	1.530025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	857	0.001106895	7.3799625e-05	0.0013383125	0.0011983	5.6047	1.5262375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	858	0.00110657375	7.367175e-05	0.0013367375	0.00119622125	5.60368	1.5231625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	859	0.001106305	7.357475e-05	0.0013358125	0.00119463875	5.60288	1.5206e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	860	0.00110598875	7.34745e-05	0.0013341	0.00119301	5.60201	1.5175625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	861	0.00110578875	7.3456375e-05	0.001332375	0.00119272125	5.60079	1.5143375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	862	0.00110552375	7.336625e-05	0.0013308625	0.00119125125	5.60043	1.5120875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	863	0.00110548375	7.3342375e-05	0.00132935	0.0011908625	5.59992	1.50985e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	864	0.00110522875	7.3275e-05	0.001327525	0.00118977125	5.5988	1.5059e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	865	0.00110513875	7.3181625e-05	0.0013260625	0.0011882475	5.59841	1.5018875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	866	0.00110506	7.313225e-05	0.00132475	0.0011874425	5.59777	1.4947125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	867	0.00110495	7.3110875e-05	0.001327725	0.001187095	5.59721	1.5001e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	868	0.00110504625	7.3105375e-05	0.0013261625	0.0011870025	5.59678	1.49665e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	869	0.00110496875	7.3065875e-05	0.0013231	0.00118635875	5.59615	1.4912e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	870	0.00110487625	7.3023375e-05	0.0013216875	0.00118567375	5.59579	1.489225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	871	0.00110482625	7.2991125e-05	0.0013234125	0.0011851425	5.59584	1.4829e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	872	0.00110488875	7.2977875e-05	0.0013203125	0.0011849275	5.59593	1.485775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	873	0.00110468	7.2923875e-05	0.0013218125	0.00118404875	5.59531	1.4797375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	874	0.00110471	7.2869875e-05	0.001321275	0.001183165	5.59554	1.478075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	875	0.00110467625	7.28535e-05	0.001319725	0.00118290125	5.59511	1.4767375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	876	0.00110471875	7.28105e-05	0.00131915	0.0011821975	5.59529	1.4757125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	877	0.0011044975	7.2757e-05	0.001317425	0.0011813325	5.59438	1.4718375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	878	0.0011045975	7.2747625e-05	0.0013173875	0.00118118	5.59404	1.469775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	879	0.00110464625	7.269525e-05	0.0013159625	0.00118032625	5.59348	1.4676125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	880	0.00110429375	7.2607375e-05	0.00131415	0.00117889625	5.59206	1.4647e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	881	0.0011040475	7.260725e-05	0.0013124	0.00117890125	5.59068	1.46305e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	882	0.0011037075	7.2551375e-05	0.00131085	0.00117799125	5.58981	1.4609625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	883	0.00110330875	7.2438625e-05	0.001309325	0.0011761525	5.5888	1.4580125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	884	0.001103155	7.2381875e-05	0.00130795	0.00117522875	5.58851	1.4570625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	885	0.00110309375	7.2336125e-05	0.0013064375	0.00117448625	5.58787	1.451125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	886	0.00110298625	7.2299375e-05	0.0013049	0.00117389125	5.58733	1.449175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	887	0.001102755	7.2240875e-05	0.0013033625	0.0011729375	5.58663	1.4452875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	888	0.0011025875	7.216725e-05	0.0013019625	0.00117173875	5.58623	1.4416e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	889	0.0011022325	7.210625e-05	0.0013004	0.001170745	5.5845	1.4397625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	890	0.00110226125	7.2084e-05	0.001299575	0.00117038125	5.58436	1.4386125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	891	0.00110209875	7.206e-05	0.00129805	0.0011699925	5.58327	1.4354875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	892	0.001101745	7.2041875e-05	0.00128995	0.0011697	5.58329	1.4271875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	893	0.00110183375	7.203725e-05	0.0012912375	0.00116962375	5.58252	1.428675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	894	0.00110170875	7.2016875e-05	0.0012888125	0.00116929375	5.5823	1.4241875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	895	0.00110167375	7.197325e-05	0.00128765	0.00116858	5.5813	1.42095e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	896	0.00110205	7.1971375e-05	0.001296925	0.00116854875	5.58084	1.4313875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	897	0.00110187125	7.1963e-05	0.0012926375	0.0011684125	5.58041	1.4275375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	898	0.0011018625	7.1942875e-05	0.0012941375	0.001168085	5.58052	1.429725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	899	0.00110171875	7.189925e-05	0.00128625	0.0011673725	5.58103	1.4181875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	900	0.00110180375	7.1855625e-05	0.001295375	0.00116666625	5.58097	1.4278375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	901	0.00110158875	7.184875e-05	0.0012848375	0.0011665525	5.58029	1.4147875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	902	0.0011015525	7.1832e-05	0.00128215	0.00116627875	5.58044	1.407e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	903	0.0011017875	7.182775e-05	0.001280925	0.00116620625	5.57951	1.4051125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	904	0.0011017075	7.1801625e-05	0.0012798125	0.00116578125	5.57974	1.4033e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	905	0.00110171875	7.179375e-05	0.0012899	0.00116565125	5.57932	1.404225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	906	0.00110167375	7.1777e-05	0.00128355	0.00116538	5.57918	1.411825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	907	0.00110159375	7.1768375e-05	0.0012867375	0.00116523875	5.57821	1.4008125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	908	0.00110165	7.1764e-05	0.001284375	0.00116516375	5.57746	1.3976625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	909	0.00110162375	7.1759875e-05	0.0012883375	0.00116509375	5.57723	1.403125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	910	0.0011015175	7.173775e-05	0.001285625	0.00116473875	5.57697	1.3998625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	911	0.00110180125	7.17375e-05	0.00128355	0.00116473	5.5775	1.3952125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	912	0.00110117125	7.1694875e-05	0.0012856875	0.00116403875	5.57716	1.389525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	913	0.00110173375	7.168975e-05	0.0012823625	0.0011639525	5.57575	1.3925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	914	0.001100665	7.166625e-05	0.0012825625	0.001163575	5.57442	1.3845625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	915	0.00110082625	7.166275e-05	0.001284275	0.001163515	5.57551	1.3873125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	916	0.00110061875	7.1630625e-05	0.0012811625	0.00116299625	5.57453	1.3838625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	917	0.0011012575	7.1623e-05	0.0012807375	0.00116286375	5.57301	1.389125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	918	0.0011010575	7.1603875e-05	0.0012794875	0.00116255625	5.57247	1.386975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	919	0.00110023375	7.1578875e-05	0.001279525	0.0011621575	5.57117	1.38055e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	920	0.00110004125	7.1524e-05	0.00127875	0.00116126	5.5712	1.377125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	921	0.00109997125	7.141175e-05	0.0012775875	0.00115942375	5.57161	1.3718375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	922	0.00109971875	7.1333e-05	0.001276025	0.001158145	5.57068	1.3692125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	923	0.0010996775	7.128e-05	0.0012747375	0.00115728125	5.57065	1.3668375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	924	0.00109955625	7.1279375e-05	0.00127345	0.00115727125	5.57018	1.3655e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	925	0.0010990125	7.126075e-05	0.0012633875	0.0011569725	5.56935	1.345575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	926	0.001099235	7.1240375e-05	0.0012685125	0.00115663375	5.56919	1.3569375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	927	0.001098985	7.12385e-05	0.0012647125	0.0011566075	5.56904	1.35e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	928	0.00109930875	7.1215125e-05	0.001269975	0.00115622375	5.56801	1.359125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	929	0.0010988425	7.119625e-05	0.001265975	0.00115592	5.56757	1.3530375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	930	0.00109929625	7.1193625e-05	0.0012706875	0.00115588	5.56627	1.362125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	931	0.001098855	7.11755e-05	0.0012619375	0.00115558125	5.56584	1.341375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	932	0.00109922375	7.1174e-05	0.001272	0.001155555	5.56543	1.361675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	933	0.00109901125	7.1167375e-05	0.00126725	0.00115544375	5.56475	1.3546875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	934	0.00109894625	7.1137125e-05	0.001260875	0.0011549525	5.5647	1.338675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	935	0.00109858375	7.1127625e-05	0.0012583875	0.0011548025	5.56436	1.33585e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	936	0.0010987325	7.110525e-05	0.001259825	0.00115443375	5.56351	1.3354e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	937	0.00109846125	7.1081e-05	0.0012570875	0.001154045	5.56297	1.3338875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	938	0.0010982675	7.10785e-05	0.0012546375	0.00115400125	5.56229	1.3302625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	939	0.0010981675	7.1070625e-05	0.0012558125	0.00115387125	5.56207	1.3317875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	940	0.001097835	7.10105e-05	0.0012518625	0.0011528875	5.56145	1.325425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	941	0.0010979675	7.1003375e-05	0.0012533	0.001152775	5.5602	1.3268e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	942	0.001097695	7.0997875e-05	0.001240195	0.00115267625	5.56003	1.30285e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	943	0.00109768875	7.099175e-05	0.0012507125	0.001152585	5.56158	1.3242875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	944	0.00109782875	7.0985625e-05	0.001250075	0.001152485	5.56123	1.3241125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	945	0.001097695	7.097775e-05	0.00124138375	0.0011523475	5.56008	1.30415e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	946	0.00109775	7.0963875e-05	0.00124878625	0.00115213	5.55977	1.322375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	947	0.00109765625	7.096075e-05	0.00124509125	0.00115207625	5.5601	1.31605e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	948	0.00109777375	7.0954375e-05	0.001238955	0.0011519675	5.55973	1.29985e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	949	0.00109760375	7.0953875e-05	0.00124601125	0.0011519675	5.55981	1.3177875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	950	0.00109760875	7.095075e-05	0.00124262625	0.00115190875	5.56041	1.3114625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	951	0.00109764875	7.094875e-05	0.0012438225	0.00115188375	5.5602	1.3141125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	952	0.00109749125	7.093225e-05	0.00124727375	0.001151615	5.55977	1.318525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	953	0.0010976875	7.0927e-05	0.0012377275	0.0011515175	5.55945	1.2959875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	954	0.0010976875	7.0925875e-05	0.00124251375	0.0011515	5.55873	1.3095e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	955	0.0010971925	7.0864875e-05	0.00123298	0.0011505125	5.55807	1.2895375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	956	0.00109750625	7.08585e-05	0.00123642125	0.0011504025	5.55734	1.2927625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	957	0.00109722625	7.0813125e-05	0.00123199875	0.001149665	5.5578	1.2883375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	958	0.00109741	7.080975e-05	0.001235165	0.00114961125	5.55693	1.2913375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	959	0.001097365	7.0799875e-05	0.00123081625	0.00114945	5.55733	1.2861875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	960	0.0010973175	7.0799375e-05	0.0012343475	0.0011494425	5.55707	1.29025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	961	0.001097415	7.0751875e-05	0.0012297975	0.0011486675	5.55705	1.283175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	962	0.00109724125	7.07135e-05	0.001228525	0.00114804625	5.55634	1.280775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	963	0.00109707875	7.07055e-05	0.0012256925	0.00114791875	5.55559	1.2753375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	964	0.00109707125	7.068825e-05	0.0012267125	0.0011476375	5.55558	1.276875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	965	0.00109709625	7.0649625e-05	0.00122715375	0.00114701125	5.55529	1.2783375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	966	0.00109678875	7.0613125e-05	0.0012232475	0.0011464175	5.5547	1.267925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	967	0.00109683375	7.0605875e-05	0.00122445	0.00114629625	5.55405	1.27235e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	968	0.00109672625	7.0586625e-05	0.0012220825	0.00114598125	5.55368	1.2651e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	969	0.001096855	7.0582125e-05	0.00122094875	0.00114590875	5.55368	1.262225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	970	0.00109664	7.0580125e-05	0.0012198875	0.00114587375	5.55279	1.260575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	971	0.001096675	7.0507375e-05	0.00121875875	0.00114468375	5.55286	1.259175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	972	0.00109645375	7.044575e-05	0.001217885	0.0011436825	5.55223	1.25805e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	973	0.0010962925	7.0415375e-05	0.00121662625	0.0011431875	5.55152	1.256e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	974	0.00109635375	7.041225e-05	0.00121551125	0.001143135	5.55118	1.2545e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	975	0.00109622375	7.038925e-05	0.0012142475	0.0011427625	5.55031	1.2523875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	976	0.0010960925	7.034775e-05	0.0012128925	0.00114209	5.54922	1.24758125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	977	0.00109607125	7.0323375e-05	0.00121187875	0.00114169625	5.54885	1.2465e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	978	0.001096025	7.0306125e-05	0.00121061	0.00114141375	5.54837	1.24435125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	979	0.00109597	7.02785e-05	0.00120948625	0.00114096625	5.54785	1.2420025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	980	0.00109579	7.027125e-05	0.00120832	0.00114085375	5.54711	1.239755e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	981	0.0010956125	7.0245e-05	0.00120709	0.00114043	5.54636	1.23774875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	982	0.001095455	7.0186875e-05	0.001205995	0.00113948125	5.54599	1.236405e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	983	0.00109531375	7.0184625e-05	0.00120598375	0.0011394475	5.54631	1.2365675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	984	0.0010953275	7.0169875e-05	0.00120380625	0.00113920875	5.54599	1.23124875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	985	0.00109526625	7.01645e-05	0.00120493	0.00113911875	5.54553	1.23405375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	986	0.0010952425	7.0110125e-05	0.00120286	0.00113823375	5.54525	1.22853875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	987	0.00109523125	7.0101125e-05	0.00120168625	0.00113808875	5.5447	1.2269575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	988	0.00109509875	7.007825e-05	0.00120146625	0.00113771375	5.54395	1.22579e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	989	0.00109499	7.005125e-05	0.0012005325	0.00113727125	5.5436	1.22358e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	990	0.00109475	7.0012125e-05	0.001199255	0.00113663625	5.54288	1.22185875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	991	0.0010945125	6.997125e-05	0.00119721125	0.0011359725	5.54254	1.2192125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	992	0.0010945725	6.99555e-05	0.00119818125	0.00113571375	5.54222	1.21982875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	993	0.0010939775	6.9920125e-05	0.00119432125	0.0011351425	5.54111	1.21511625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	994	0.0010938575	6.991875e-05	0.00119307125	0.00113512375	5.54083	1.213165e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	995	0.001094125	6.99115e-05	0.00119632875	0.0011350025	5.54044	1.21816375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	996	0.00109399125	6.9907875e-05	0.00119521625	0.0011349475	5.53961	1.216535e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	997	0.00109376125	6.9883375e-05	0.00119196875	0.0011345475	5.53926	1.21095875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	998	0.00109351125	6.9813e-05	0.00119093	0.0011334	5.53856	1.2105925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	999	0.0010934875	6.97945e-05	0.0011891325	0.00113310875	5.53839	1.20565125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1000	0.001093455	6.97535e-05	0.00119031125	0.0011324325	5.53749	1.20904125e-05


==> results/dpt/torus/torus_metropolis.txt <==
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1	0.0581142	0.0389254	1.33089	0.636081	39.4559	0.03833
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	2	0.0443485	0.0228776	0.797833	0.373198	30.019	0.0225803
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	3	0.0376909	0.0167275	0.559672	0.272641	25.462	0.0164994
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	4	0.0336159	0.0119211	0.405856	0.194225	22.7052	0.011766
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	5	0.0307872	0.00980349	0.477982	0.15965	20.7972	0.00959236
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	6	0.028653	0.00874337	0.515202	0.142219	19.357	0.00850291
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	7	0.0269571	0.00752539	0.41431	0.122313	18.1932	0.00730146
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	8	0.0256047	0.00673467	0.354715	0.10942	17.2738	0.0065414
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	9	0.0244902	0.00667418	0.360952	0.108455	16.5275	0.00651046
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	10	0.0235182	0.006237	0.332522	0.101364	15.8655	0.00608021
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	11	0.0227098	0.00571228	0.299601	0.0928093	15.3099	0.00554419
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	12	0.0219863	0.00522161	0.269398	0.0848344	14.8187	0.00503811
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	13	0.0213255	0.00481251	0.245753	0.0781964	14.3682	0.00461465
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	14	0.0207197	0.00438389	0.22063	0.0712379	13.9528	0.00417598
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	15	0.0202158	0.00409523	0.2012	0.0665212	13.5911	0.00387811
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	16	0.0197381	0.00384921	0.183126	0.0624945	13.2581	0.00362888
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	17	0.0193173	0.00376816	0.174095	0.0610828	12.9666	0.0035505
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	18	0.0189296	0.00375498	0.170583	0.0607463	12.7042	0.00353703
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	19	0.0185658	0.00356794	0.162278	0.0576969	12.4555	0.00334395
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	20	0.0182298	0.00339536	0.153771	0.0548889	12.2216	0.00317773
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	21	0.0179307	0.00326448	0.145478	0.052759	12.0153	0.00304875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	22	0.0176555	0.00315651	0.144312	0.0510072	11.8282	0.00293928
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	23	0.017402	0.00305514	0.144286	0.0493804	11.6564	0.00284387
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	24	0.0171575	0.00297717	0.148464	0.0481344	11.4898	0.00276852
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	25	0.0169234	0.00287528	0.145768	0.0464901	11.334	0.00266469
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	26	0.0167058	0.00277905	0.142617	0.0449322	11.1841	0.00256737
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	27	0.0165025	0.00268007	0.137436	0.0433361	11.046	0.00246616
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	28	0.0163115	0.00260109	0.133042	0.0420561	10.9181	0.00238944
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	29	0.0161231	0.00258092	0.132256	0.0417234	10.7908	0.00236797
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	30	0.0159326	0.00251446	0.127936	0.0406559	10.6599	0.00229993
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	31	0.015757	0.00246109	0.127001	0.0397905	10.5418	0.00224342
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	32	0.0155802	0.00241053	0.12733	0.0389561	10.4211	0.00219457
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	33	0.0154129	0.00233791	0.122301	0.0377833	10.3057	0.00211651
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	34	0.0152547	0.00226189	0.1172	0.0365609	10.1955	0.00203471
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	35	0.0151081	0.00220152	0.11311	0.0355913	10.0942	0.00197154
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	36	0.0131823	0.00219189	0.115549	0.0355609	9.99882	0.00195027
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	37	0.0132608	0.002183	0.114304	0.0354122	9.91059	0.00194349
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	38	0.0130973	0.00215008	0.113212	0.0348842	9.82559	0.00190784
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	39	0.0133428	0.00214027	0.110195	0.0347109	9.74057	0.00190359
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	40	0.0149686	0.00213826	0.110404	0.0345708	9.65798	0.00190804
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	41	0.0130223	0.00212994	0.111387	0.034561	9.57524	0.00188392
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	42	0.0129493	0.00212096	0.110342	0.0344187	9.49488	0.00187382
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	43	0.0134382	0.00211767	0.10709	0.0343364	9.41408	0.00187794
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	44	0.0135283	0.00209181	0.104387	0.0339083	9.33393	0.00185367
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	45	0.0148395	0.00209143	0.107368	0.0338154	9.26034	0.00186259
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	46	0.012878	0.00208249	0.108121	0.0337931	9.19287	0.00183343
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	47	0.0128075	0.00205068	0.106732	0.0332781	9.12757	0.00180373
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	48	0.013621	0.00204419	0.100744	0.0331263	9.06746	0.00181022
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	49	0.0147122	0.00203939	0.103889	0.0329791	9.0025	0.00181074
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	50	0.0142355	0.00203856	0.0979141	0.0329973	8.94003	0.00181071
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	51	0.0127391	0.00202677	0.106407	0.0328921	8.87645	0.00178003
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	52	0.0126796	0.00201205	0.106344	0.0326553	8.81666	0.00176361
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	53	0.0143456	0.00200407	0.098165	0.0324302	8.76029	0.00178038
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	54	0.0141187	0.00200171	0.0961122	0.0324039	8.70414	0.00177833
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	55	0.0145835	0.00200004	0.101166	0.0323487	8.65039	0.00177939
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	56	0.0144623	0.00199239	0.0990704	0.0322341	8.59902	0.00177179
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	57	0.0137042	0.00198182	0.0968929	0.0321059	8.54811	0.00175147
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	58	0.0126121	0.00197882	0.104641	0.032117	8.50041	0.00173397
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	59	0.0139988	0.00195555	0.0938064	0.0316596	8.45242	0.00173329
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	60	0.0125452	0.00195441	0.103223	0.0317225	8.40759	0.00171025
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	61	0.0124186	0.00195147	0.10344	0.0316765	8.36033	0.00170748
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	62	0.0124817	0.00194714	0.103366	0.0316045	8.31458	0.00170345
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	63	0.0137921	0.00194068	0.0941033	0.0314322	8.2722	0.00171599
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	64	0.0138904	0.00193514	0.0930421	0.0313359	8.22766	0.00171105
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	65	0.0123623	0.00191722	0.100971	0.0311206	8.1879	0.00167121
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	66	0.0123052	0.001877	0.0987146	0.0304675	8.14956	0.00163241
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	67	0.0122439	0.00183715	0.0962437	0.0298211	8.10853	0.00159463
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	68	0.0121893	0.00181711	0.0941266	0.0294972	8.0704	0.0015659
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	69	0.0121327	0.0017952	0.0924877	0.0291416	8.03197	0.00154293
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	70	0.0120742	0.00175935	0.0902948	0.0285601	7.99164	0.00150838
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	71	0.0120195	0.00173062	0.0885352	0.0280927	7.95383	0.00147788
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	72	0.0119676	0.00170682	0.0869113	0.0277061	7.91736	0.00145372
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	73	0.0119172	0.00168493	0.0852742	0.0273474	7.8814	0.00143031
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	74	0.0118676	0.0016612	0.0833701	0.0269622	7.84521	0.00140377
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	75	0.0118168	0.00162902	0.0814772	0.0264403	7.81016	0.00137319
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	76	0.0117703	0.00160152	0.0797599	0.0259943	7.77662	0.00134501
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	77	0.0117272	0.00157536	0.0782675	0.0255693	7.74656	0.00132006
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	78	0.0116761	0.0015466	0.0767483	0.0251012	7.71321	0.00129443
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	79	0.0116315	0.00151811	0.0752727	0.024638	7.68392	0.00127009
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	80	0.0115883	0.00149346	0.0738846	0.024237	7.65345	0.00124745
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	81	0.0115445	0.00147364	0.0724728	0.0239152	7.6224	0.00122521
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	82	0.0115009	0.00145396	0.0710655	0.0235966	7.59097	0.00120403
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	83	0.0114569	0.00143234	0.0697916	0.0232457	7.5613	0.00118247
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	84	0.0114163	0.00141674	0.0687706	0.0229924	7.53215	0.00116452
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	85	0.0113757	0.00139495	0.0675746	0.0226388	7.50472	0.00114459
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	86	0.01134	0.00137598	0.0664063	0.0223308	7.47964	0.00112439
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	87	0.0112998	0.00135618	0.0658044	0.0220093	7.45275	0.00110736
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	88	0.0112588	0.00133518	0.0652008	0.0216683	7.42438	0.00108705
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	89	0.0112239	0.00132308	0.0641203	0.0214725	7.39829	0.00106973
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	90	0.0111902	0.00131626	0.0632456	0.0213626	7.37274	0.0010614
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	91	0.0111561	0.00130837	0.0626398	0.0212357	7.34846	0.00105221
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	92	0.0111222	0.00130179	0.0618156	0.0211301	7.32328	0.00104025
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	93	0.0110858	0.00129158	0.0609241	0.0209649	7.29601	0.00102895
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	94	0.0110534	0.00128353	0.0601779	0.0208351	7.27251	0.00102021
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	95	0.0110184	0.00127207	0.059683	0.0206497	7.24853	0.00101231
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	96	0.0109881	0.00126343	0.0589118	0.0205105	7.22577	0.00100231
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	97	0.0109585	0.00125876	0.0581605	0.0204353	7.20447	0.000996834
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	98	0.0109302	0.00125133	0.0578259	0.0203149	7.18683	0.000988831
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	99	0.0108996	0.00124009	0.0581724	0.0201321	7.16841	0.000979775
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	100	0.0108719	0.00122867	0.05757	0.0199471	7.14947	0.000967541
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	101	0.0108414	0.00121365	0.0566833	0.0197031	7.12851	0.000953788
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	102	0.0108123	0.00120275	0.0558675	0.0195258	7.10883	0.000941988
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	103	0.0107818	0.00118765	0.0549754	0.0192802	7.08778	0.000928434
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	104	0.0107555	0.00117735	0.0541974	0.0191132	7.06816	0.000914557
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	105	0.0107306	0.00116767	0.0534014	0.0189563	7.04858	0.000902639
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	106	0.0107044	0.00115804	0.0527683	0.0187998	7.02892	0.000892824
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	107	0.0106761	0.00114389	0.0520219	0.0185702	7.00927	0.00088091
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	108	0.0106484	0.00113208	0.0512938	0.0183786	6.98826	0.00087002
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	109	0.0106231	0.00112206	0.0505848	0.0182158	6.96934	0.000860287
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	110	0.0105809	0.00111853	0.0495729	0.018154	6.95231	0.000851114
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	111	0.0106016	0.00111739	0.0499859	0.0181389	6.93487	0.000853044
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	112	0.0105587	0.00111099	0.0490383	0.0180301	6.9181	0.000843515
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	113	0.0105324	0.00109916	0.0484579	0.0178381	6.90105	0.000832481
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	114	0.010509	0.00108843	0.0477879	0.0176642	6.88312	0.000820556
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	115	0.010485	0.00107922	0.0471282	0.017515	6.86572	0.000810293
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	116	0.0104578	0.00106669	0.046519	0.0173115	6.84751	0.000799548
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	117	0.0104329	0.00105658	0.0459051	0.0171477	6.8295	0.000789288
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	118	0.0104105	0.00104871	0.0453097	0.0170202	6.81226	0.000779392
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	119	0.0103847	0.0010388	0.0447361	0.0168595	6.79544	0.000769082
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	120	0.0103564	0.00102596	0.0441979	0.0166509	6.77863	0.00075847
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	121	0.0103323	0.0010156	0.0436889	0.0164829	6.76332	0.000749631
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	122	0.0103062	0.0010049	0.0431594	0.0163089	6.74555	0.000740438
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	123	0.0102838	0.000995656	0.0426286	0.0161588	6.72915	0.00073091
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	124	0.0102605	0.000986429	0.0421215	0.0160091	6.71329	0.000722794
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	125	0.0102378	0.000979301	0.0417618	0.0158924	6.69758	0.000716867
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	126	0.0102164	0.00097494	0.0413037	0.0158218	6.68214	0.000711166
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	127	0.0101989	0.000971836	0.0408915	0.0157715	6.66787	0.000705656
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	128	0.010181	0.000966129	0.0404369	0.015679	6.653	0.000698007
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	129	0.0101607	0.000961098	0.0399656	0.0155977	6.63721	0.000690618
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	130	0.0101407	0.000956075	0.0395081	0.0155161	6.62171	0.000683779
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	131	0.0101206	0.000950401	0.0391097	0.0154235	6.60602	0.000677952
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	132	0.0100999	0.000943138	0.0386839	0.0153053	6.59146	0.000671602
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	133	0.010078	0.000935136	0.0382972	0.0151752	6.5768	0.000664963
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	134	0.0100587	0.000927472	0.0378946	0.0150509	6.56259	0.000657433
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	135	0.0100371	0.000920122	0.0377024	0.0149318	6.54855	0.000651629
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	136	0.0100156	0.000911671	0.0374306	0.0147949	6.53373	0.000645514
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	137	0.00999316	0.000902041	0.0370001	0.0146388	6.51858	0.000638127
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	138	0.00997199	0.000894655	0.0366148	0.0145189	6.50385	0.000631724
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	139	0.00995098	0.000889131	0.0363271	0.0144295	6.48962	0.000626357
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	140	0.00993404	0.00088534	0.0360912	0.0143682	6.47664	0.000622339
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	141	0.00991707	0.000880477	0.035755	0.0142894	6.46452	0.000616977
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	142	0.00989764	0.000874418	0.035369	0.0141911	6.45088	0.000611283
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	143	0.00987644	0.000866847	0.034994	0.0140683	6.43608	0.000604701
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	144	0.0098589	0.000862845	0.0346192	0.0140038	6.42142	0.000598845
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	145	0.00984105	0.00085543	0.0342618	0.0138835	6.40886	0.000592825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	146	0.00982371	0.000849241	0.0339427	0.0137832	6.39671	0.000586975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	147	0.00980792	0.00084468	0.0337079	0.013709	6.3847	0.00058226
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	148	0.00978774	0.000837178	0.0335218	0.013587	6.37236	0.000577155
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	149	0.00976968	0.000831624	0.033361	0.0134967	6.35955	0.000572754
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	150	0.00975057	0.000826527	0.0332173	0.013414	6.34737	0.000567825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	151	0.00973186	0.000821197	0.0330937	0.0133277	6.33459	0.000562049
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	152	0.00971351	0.000815928	0.0327581	0.0132422	6.32255	0.000556214
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	153	0.00969782	0.000811782	0.032472	0.013175	6.31142	0.000551414
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	154	0.00968258	0.000808987	0.0321849	0.0131297	6.29945	0.000547231
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	155	0.00966767	0.000806541	0.0319372	0.0130899	6.28826	0.000543777
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	156	0.0096532	0.000803993	0.0316716	0.0130484	6.27673	0.000539669
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	157	0.00963873	0.000800503	0.0313653	0.0129921	6.26529	0.000534487
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	158	0.00962286	0.000796269	0.0310705	0.0129236	6.25353	0.000529453
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	159	0.00960786	0.000793256	0.0307777	0.0128749	6.24161	0.000524553
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	160	0.00959188	0.000790605	0.030561	0.0128318	6.22996	0.000521053
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	161	0.00957589	0.000787142	0.0303334	0.0127757	6.21929	0.000516388
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	162	0.00956034	0.000782219	0.0301011	0.012696	6.20863	0.000512045
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	163	0.00954468	0.00077582	0.0298227	0.0125921	6.19781	0.00050718
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	164	0.00953013	0.000771002	0.0295743	0.012514	6.18684	0.000503463
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	165	0.00951789	0.000767733	0.0293485	0.0124612	6.17734	0.000499934
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	166	0.00950355	0.000762889	0.0291408	0.0123828	6.16736	0.000496496
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	167	0.00949021	0.00075887	0.0288996	0.0123177	6.15769	0.000493013
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	168	0.00947656	0.000754733	0.0286461	0.0122508	6.14735	0.000489069
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	169	0.00946088	0.000748958	0.0284867	0.0121569	6.13708	0.000484798
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	170	0.00944774	0.000743148	0.0282605	0.0120624	6.12787	0.000481066
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	171	0.00943588	0.000741577	0.0280512	0.012037	6.11934	0.000478541
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	172	0.00942138	0.00073875	0.027863	0.0119913	6.11031	0.000475408
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	173	0.00940872	0.000735311	0.027867	0.0119355	6.10211	0.000472724
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	174	0.00939546	0.000730795	0.0276457	0.0118622	6.09307	0.000469178
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	175	0.0093833	0.000728088	0.0274736	0.0118184	6.08455	0.000467231
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	176	0.00937009	0.000725738	0.0273134	0.0117802	6.07475	0.000464189
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	177	0.00935664	0.000723357	0.0272334	0.0117413	6.06556	0.000462282
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	178	0.0093442	0.000721779	0.0271629	0.0117155	6.05687	0.000460079
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	179	0.00933176	0.000718235	0.0269989	0.0116577	6.04801	0.000457655
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	180	0.00931833	0.000714518	0.0268012	0.0115974	6.03887	0.000454253
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	181	0.00930392	0.000709796	0.0265813	0.0115208	6.02921	0.000450873
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	182	0.00929023	0.000705916	0.0263863	0.0114579	6.02023	0.000447924
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	183	0.00927651	0.000702854	0.0261928	0.0114084	6.01014	0.000444817
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	184	0.00926286	0.000698175	0.026014	0.0113324	6.00139	0.000441324
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	185	0.00925022	0.000694611	0.0258336	0.0112746	5.99246	0.000438099
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	186	0.00923877	0.000691457	0.0256974	0.0112232	5.98498	0.000435568
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	187	0.00922674	0.000687925	0.0255421	0.0111654	5.97691	0.000433449
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	188	0.00921619	0.000686404	0.0257821	0.0111402	5.96947	0.000432261
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	189	0.00920482	0.000684793	0.026054	0.0111139	5.96105	0.000430378
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	190	0.00919297	0.000681967	0.0258912	0.011068	5.95231	0.000427992
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	191	0.00918144	0.000679029	0.0257112	0.0110204	5.94383	0.000425026
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	192	0.00916951	0.000675679	0.0255267	0.010966	5.93492	0.000421796
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	193	0.00915614	0.000672175	0.0253571	0.0109092	5.92644	0.00041903
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	194	0.0091459	0.000670707	0.0252018	0.0108855	5.91884	0.000416898
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	195	0.00913525	0.000667945	0.0250338	0.0108406	5.91158	0.000414052
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	196	0.00912555	0.000666322	0.0248724	0.0108144	5.9046	0.000411692
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	197	0.00911682	0.00066381	0.0247051	0.0107738	5.89762	0.000409214
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	198	0.00910553	0.00066144	0.0245402	0.0107355	5.89003	0.000406638
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	199	0.00909626	0.000660957	0.0243961	0.0107278	5.88266	0.000404885
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	200	0.00908678	0.000659378	0.0242203	0.0107023	5.8757	0.000402774
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	201	0.0090754	0.000656306	0.0240708	0.0106524	5.86819	0.000400614
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	202	0.00906475	0.000654204	0.0239139	0.0106182	5.86081	0.000398362
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	203	0.00905429	0.000650845	0.0237946	0.0105635	5.85355	0.00039592
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	204	0.00904325	0.000649872	0.0237658	0.0105477	5.84557	0.000394186
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	205	0.00903222	0.000647669	0.0237737	0.0105118	5.83765	0.000392105
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	206	0.00902296	0.000645901	0.0236347	0.0104831	5.83022	0.000389972
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	207	0.00901373	0.000643362	0.0235	0.010442	5.82419	0.000387741
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	208	0.00900331	0.000640927	0.023422	0.0104025	5.81723	0.000386094
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	209	0.0089938	0.000639901	0.0233431	0.010386	5.81087	0.000384904
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	210	0.00898479	0.000639813	0.0232711	0.0103848	5.80392	0.000384435
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	211	0.00897533	0.000637933	0.0231418	0.0103544	5.79658	0.000382714
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	212	0.0089653	0.000635632	0.0230049	0.0103172	5.78926	0.000380236
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	213	0.00895473	0.000633014	0.0228665	0.0102747	5.78164	0.000377559
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	214	0.00894479	0.000630593	0.022814	0.0102355	5.7751	0.000374882
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	215	0.00893536	0.000629032	0.0227497	0.0102102	5.76747	0.000373
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	216	0.00892602	0.000626	0.022611	0.0101611	5.76071	0.000370724
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	217	0.00890807	0.000623315	0.022346	0.0101178	5.75384	0.000368068
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	218	0.00891595	0.000623243	0.022474	0.0101164	5.74755	0.000368936
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	219	0.00890041	0.000621879	0.0222179	0.0100946	5.74185	0.000365827
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	220	0.00889145	0.000620874	0.0220928	0.0100783	5.73475	0.000364212
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	221	0.00888393	0.000619864	0.0220142	0.0100618	5.72897	0.000362849
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	222	0.00887396	0.000617708	0.0220247	0.0100265	5.72262	0.000361278
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	223	0.00886321	0.000614644	0.0219028	0.00997676	5.71533	0.000359152
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	224	0.00885453	0.000612913	0.0217903	0.00994853	5.70881	0.00035739
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	225	0.00884805	0.000611073	0.0217018	0.00991846	5.70381	0.000355862
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	226	0.00883895	0.000610095	0.0216102	0.00990263	5.69731	0.000354351
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	227	0.00882786	0.000607489	0.0214889	0.00986029	5.68997	0.000352544
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	228	0.00881658	0.000604035	0.0213556	0.00980407	5.68228	0.000350569
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	229	0.00880847	0.000602548	0.0212364	0.00977983	5.67668	0.000348829
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	230	0.00880029	0.000601539	0.0211294	0.00976334	5.67044	0.000347608
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	231	0.00879235	0.000599498	0.0210553	0.00973026	5.66511	0.000345901
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	232	0.00878375	0.000596898	0.0209561	0.00968807	5.65904	0.000343873
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	233	0.00877521	0.000594718	0.0208427	0.00965272	5.65244	0.000342013
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	234	0.00876733	0.000592471	0.0207805	0.00961629	5.64694	0.000340364
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	235	0.00876028	0.000590361	0.0207128	0.0095821	5.64184	0.000338841
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	236	0.00875294	0.000589823	0.0208329	0.00957343	5.63705	0.000338302
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	237	0.00874459	0.000587231	0.0207493	0.00953122	5.63158	0.00033677
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	238	0.00873853	0.00058649	0.0206719	0.00951916	5.62708	0.000335934
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	239	0.00872949	0.000583668	0.0205585	0.00947329	5.62156	0.000333759
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	240	0.00872246	0.000583353	0.0204398	0.00946835	5.61576	0.000332204
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	241	0.00871349	0.000581467	0.0203143	0.00943785	5.60975	0.000330434
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	242	0.00870396	0.000579146	0.0201945	0.00940019	5.60353	0.000328574
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	243	0.00869526	0.000576612	0.0200768	0.00935896	5.59802	0.00032664
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	244	0.00868633	0.000574222	0.0199658	0.00932003	5.59217	0.000324587
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	245	0.00867729	0.000572073	0.0198593	0.00928522	5.58604	0.000322745
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	246	0.00866886	0.00056964	0.0197499	0.00924563	5.58014	0.000321002
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	247	0.00866032	0.000567568	0.01966	0.00921206	5.57476	0.000319545
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	248	0.00865189	0.000565858	0.0195424	0.00918445	5.5688	0.000317576
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	249	0.00864377	0.000563623	0.0194637	0.00914822	5.56378	0.000315711
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	250	0.00863693	0.000562331	0.0193695	0.00912732	5.55893	0.000313967
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	251	0.0086292	0.000560829	0.0192764	0.00910292	5.55344	0.000312637
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	252	0.00862244	0.00055967	0.0191769	0.00908414	5.54841	0.000311083
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	253	0.00861483	0.00055942	0.0190788	0.00908031	5.5422	0.000310089
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	254	0.00860887	0.000558838	0.0189927	0.00907104	5.53724	0.000308918
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	255	0.00860225	0.000557903	0.0188957	0.0090559	5.5327	0.000307887
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	256	0.00859478	0.000556796	0.0188016	0.00903808	5.52718	0.000306644
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	257	0.00858741	0.000556346	0.0187167	0.00903087	5.5224	0.000305822
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	258	0.00858194	0.000554937	0.0186334	0.00900804	5.51833	0.000304928
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	259	0.00857612	0.00055383	0.0185589	0.00899013	5.51385	0.000304395
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	260	0.00856991	0.000552407	0.0185097	0.00896692	5.50928	0.000303248
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	261	0.00856393	0.00055138	0.0184385	0.00895029	5.50492	0.000301878
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	262	0.00855865	0.000550838	0.018346	0.00894164	5.50055	0.00030064
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	263	0.00855051	0.000549132	0.0183018	0.00891408	5.4948	0.000299541
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	264	0.00854249	0.000547028	0.0182343	0.00887997	5.48968	0.000298299
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	265	0.00853564	0.000545154	0.0181499	0.00884958	5.48477	0.000296791
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	266	0.00852982	0.000544462	0.0181082	0.00883831	5.48044	0.000295507
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	267	0.00852376	0.000544256	0.0180985	0.00883446	5.47623	0.000295207
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	268	0.00851748	0.000543883	0.0180353	0.0088284	5.47135	0.000294296
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	269	0.00851307	0.000542493	0.0179899	0.00880578	5.4677	0.000293035
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	270	0.00850881	0.000541833	0.0179518	0.00879509	5.4646	0.000292117
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	271	0.00848548	0.000541567	0.0177751	0.00879117	5.46009	0.000291509
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	272	0.00849166	0.000541549	0.0178182	0.00879086	5.45614	0.000291588
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	273	0.0085029	0.000540957	0.0179183	0.0087809	5.45232	0.00029166
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	274	0.00849706	0.000540622	0.0178615	0.00877563	5.44788	0.000291609
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	275	0.00847927	0.000540244	0.0177003	0.00876971	5.44381	0.000290268
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	276	0.00847253	0.000538506	0.0176203	0.00874153	5.43953	0.00028932
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	277	0.00846612	0.000537061	0.0175567	0.00871817	5.43512	0.000288109
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	278	0.00845936	0.00053529	0.0175091	0.00868948	5.43096	0.000286938
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	279	0.00845482	0.000534801	0.0174793	0.00868167	5.42726	0.000286073
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	280	0.00844863	0.000533944	0.0174469	0.00866786	5.42317	0.000285251
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	281	0.00844286	0.000532814	0.0173908	0.00864958	5.41858	0.000284129
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	282	0.00843612	0.000531372	0.0173478	0.00862619	5.41371	0.000282824
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	283	0.00842972	0.000529966	0.0172945	0.00860344	5.40964	0.000281984
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	284	0.00842265	0.000529154	0.0172207	0.00859039	5.40464	0.000280959
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	285	0.0084161	0.000527025	0.0171521	0.00855584	5.39944	0.000279539
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	286	0.00841063	0.000525643	0.0170819	0.0085335	5.39519	0.000278023
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	287	0.00840448	0.000524293	0.0170167	0.00851165	5.39103	0.000276902
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	288	0.00839845	0.00052327	0.0169671	0.00849508	5.38625	0.000276198
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	289	0.00839035	0.000523085	0.0168423	0.00849237	5.38229	0.000274079
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	290	0.00839441	0.000522949	0.0169022	0.00849003	5.37891	0.000275209
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	291	0.00838142	0.000521798	0.0167231	0.00847163	5.37501	0.000272464
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	292	0.00838444	0.000521593	0.0167756	0.00846814	5.37202	0.0002731
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	293	0.00837549	0.000520358	0.0166795	0.00844821	5.36795	0.000271421
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	294	0.0083719	0.000519032	0.0166339	0.00842669	5.3649	0.000270519
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	295	0.00836744	0.000517773	0.0165756	0.00840622	5.36114	0.000269487
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	296	0.0083636	0.000517638	0.0165116	0.00840408	5.35788	0.000268732
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	297	0.00835881	0.000516528	0.0164638	0.008386	5.35473	0.000267866
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	298	0.00835593	0.00051638	0.0164173	0.00838355	5.3522	0.000267127
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	299	0.00835071	0.000515842	0.0163504	0.00837481	5.34848	0.000266254
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	300	0.00834599	0.000515004	0.0162857	0.00836123	5.34486	0.000265099
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	301	0.00834091	0.000514669	0.0162166	0.00835595	5.34061	0.000264575
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	302	0.00833453	0.00051326	0.0161603	0.00833304	5.3364	0.000263772
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	303	0.00832887	0.000512539	0.0160976	0.00832146	5.33247	0.000263222
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	304	0.00832419	0.000511467	0.016036	0.00830411	5.32914	0.000262261
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	305	0.00832004	0.00051011	0.0159915	0.00828205	5.32641	0.000261426
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	306	0.00831409	0.000508336	0.0159639	0.00825308	5.32262	0.000260383
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	307	0.00830806	0.0005066	0.0159332	0.00822488	5.319	0.000259423
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	308	0.00830368	0.000505764	0.0159162	0.00821131	5.31591	0.000258598
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	309	0.00829952	0.000505442	0.015921	0.00820618	5.31285	0.000257471
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	310	0.00829544	0.000504179	0.0158801	0.00818575	5.30997	0.000256443
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	311	0.00828061	0.000502526	0.0157725	0.00815918	5.30627	0.000254739
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	312	0.00828987	0.000502525	0.0158444	0.00815891	5.30362	0.000255536
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	313	0.00828551	0.000502497	0.0158215	0.00815859	5.30013	0.000255086
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	314	0.00827512	0.000501414	0.0157039	0.00814125	5.29654	0.000253596
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	315	0.00826424	0.000500372	0.0156185	0.00812451	5.29305	0.00025165
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	316	0.00826946	0.000499947	0.0156595	0.00811746	5.28883	0.000252278
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	317	0.00826008	0.000499902	0.0155979	0.00811689	5.28562	0.000251068
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	318	0.00825109	0.000499663	0.0155091	0.00811328	5.28181	0.000249654
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	319	0.00824757	0.000499604	0.0154489	0.00811247	5.27892	0.000248683
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	320	0.00825566	0.000499327	0.0155414	0.00810763	5.27575	0.000250263
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	321	0.00824323	0.000498204	0.0154022	0.00808981	5.27317	0.000247819
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	322	0.00823827	0.000496601	0.0153827	0.00806378	5.27003	0.000246874
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	323	0.00823347	0.000495175	0.0153322	0.00804057	5.26634	0.00024587
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	324	0.00822821	0.000493397	0.0152691	0.00801169	5.26272	0.000244762
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	325	0.00822448	0.000492071	0.0152186	0.00799018	5.26038	0.000243538
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	326	0.00822021	0.000490951	0.0152008	0.007972	5.25778	0.000242716
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	327	0.00821588	0.000489495	0.0151689	0.00794825	5.25478	0.000241665
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	328	0.00819758	0.000489039	0.0149577	0.00794066	5.25145	0.000238757
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	329	0.00820155	0.00048902	0.015005	0.00794035	5.24905	0.000239271
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	330	0.00820515	0.00048886	0.0150576	0.00793775	5.2458	0.000239936
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	331	0.00820889	0.000488687	0.0150987	0.00793491	5.24272	0.000240293
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	332	0.00821179	0.00048846	0.0151244	0.00793138	5.23953	0.000240827
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	333	0.00819232	0.000488028	0.0149228	0.00792427	5.23626	0.000237833
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	334	0.00818798	0.000487093	0.0148779	0.00790911	5.23358	0.000237065
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	335	0.00818243	0.000485568	0.0148428	0.00788432	5.23051	0.000236322
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	336	0.00817739	0.000483936	0.0148028	0.00785786	5.22703	0.000235476
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	337	0.00817379	0.000482877	0.0147699	0.0078407	5.22439	0.000234835
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	338	0.00816861	0.000481623	0.0147309	0.0078203	5.22088	0.000234261
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	339	0.00816345	0.000480175	0.0147142	0.00779681	5.21785	0.000233616
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	340	0.00815823	0.000478943	0.0146944	0.00777684	5.21467	0.000233043
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	341	0.00815355	0.00047841	0.0146861	0.00776823	5.21184	0.000232755
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	342	0.00814905	0.000478163	0.0147158	0.00776429	5.20886	0.000232799
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	343	0.00814484	0.000477349	0.0147099	0.00775112	5.20634	0.000232577
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	344	0.00814113	0.000476842	0.0147054	0.00774295	5.20416	0.00023242
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	345	0.00813621	0.000475993	0.0146994	0.00772916	5.20076	0.000232183
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	346	0.00812525	0.000475162	0.0146034	0.00771592	5.19754	0.000230538
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	347	0.0081318	0.000475109	0.0146678	0.00771486	5.19408	0.000231315
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	348	0.00812729	0.000474536	0.0146351	0.00770564	5.19207	0.000230757
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	349	0.00812131	0.000474528	0.0146047	0.00770563	5.18927	0.000230045
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	350	0.0081178	0.000473593	0.0145554	0.00769042	5.18674	0.000229272
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	351	0.008114	0.000472746	0.0145048	0.00767669	5.18366	0.000228278
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	352	0.00810752	0.000472457	0.0144438	0.00767212	5.18068	0.00022753
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	353	0.00810959	0.0004721	0.0144796	0.00766625	5.1784	0.000228107
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	354	0.00810334	0.000471945	0.0143914	0.00766388	5.17528	0.000226802
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	355	0.00809928	0.000471657	0.0143515	0.00765921	5.17239	0.000226194
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	356	0.00809438	0.000470281	0.0143143	0.00763686	5.16932	0.00022526
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	357	0.00808969	0.000469146	0.0143088	0.00761838	5.16646	0.000224451
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	358	0.00808616	0.000468683	0.014306	0.00761082	5.16363	0.000224009
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	359	0.00807836	0.000468403	0.014416	0.00760627	5.16107	0.000223616
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	360	0.00807224	0.0004684	0.0145355	0.00760644	5.15922	0.000223087
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	361	0.00808159	0.000468251	0.0143444	0.0076038	5.15719	0.000223551
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	362	0.00806649	0.000468237	0.014536	0.00760394	5.15491	0.000222292
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	363	0.00807502	0.000468053	0.0145385	0.00760067	5.15275	0.000223213
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	364	0.00806979	0.000467917	0.0145211	0.00759865	5.15002	0.000222544
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	365	0.00806305	0.000467723	0.0145298	0.00759566	5.14714	0.000221682
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	366	0.00805961	0.000467431	0.0145016	0.00759094	5.14459	0.000221184
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	367	0.0080522	0.000466908	0.0144297	0.00758257	5.14154	0.000220122
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	368	0.00804548	0.000466811	0.0143657	0.00758047	5.13907	0.000219706
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	369	0.00804917	0.000466699	0.0144039	0.007579	5.13705	0.000219788
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	370	0.00805531	0.000466386	0.014461	0.00757397	5.13393	0.000220407
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	371	0.00804146	0.000466335	0.014318	0.00757266	5.13107	0.000219183
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	372	0.00803744	0.000465664	0.0142723	0.00756177	5.12856	0.000218669
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	373	0.00803434	0.000465412	0.0142319	0.00755766	5.12596	0.000218179
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	374	0.00803036	0.000464896	0.0141816	0.00754934	5.12292	0.00021739
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	375	0.00802111	0.000464415	0.0141169	0.00754183	5.11937	0.000215872
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	376	0.00801957	0.000464365	0.0141389	0.00754107	5.11686	0.000215487
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	377	0.00802609	0.000464284	0.0141357	0.00753951	5.1145	0.000216793
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	378	0.00802371	0.000464198	0.0141123	0.00753817	5.11287	0.000216319
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	379	0.00801712	0.000464042	0.0141685	0.00753587	5.11145	0.000215276
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	380	0.00801308	0.000462901	0.0141371	0.00751738	5.10914	0.00021445
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	381	0.00800903	0.000462207	0.0140897	0.00750613	5.10626	0.00021373
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	382	0.00800039	0.000461184	0.0140074	0.0074896	5.10326	0.000212179
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	383	0.00800407	0.000461052	0.0140369	0.00748736	5.10049	0.00021275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	384	0.00799643	0.000460427	0.0140432	0.00747732	5.0977	0.000211404
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	385	0.00799363	0.000459901	0.01401	0.00746884	5.09491	0.000210713
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	386	0.00798987	0.000458487	0.013962	0.00744585	5.09216	0.000209938
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	387	0.00798676	0.000457696	0.0139188	0.007433	5.09002	0.00020927
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	388	0.00798345	0.000456873	0.0138781	0.00741966	5.08766	0.000208752
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	389	0.00797984	0.000456365	0.0138525	0.00741149	5.08542	0.000208343
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	390	0.0079771	0.000456201	0.0138282	0.00740886	5.08327	0.000208335
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	391	0.00797384	0.000455605	0.0137894	0.0073991	5.08059	0.000208188
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	392	0.0079404	0.000454969	0.013428	0.00738923	5.07813	0.000206282
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	393	0.00797073	0.000454908	0.0137514	0.00738782	5.07625	0.000208019
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	394	0.0079383	0.000454898	0.0133889	0.00738811	5.07399	0.000205551
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	395	0.00794253	0.000454576	0.0134488	0.00738273	5.07226	0.00020645
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	396	0.00793507	0.000454297	0.0133472	0.00737839	5.07036	0.000204914
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	397	0.00796795	0.000454259	0.0137164	0.00737732	5.06837	0.000207868
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	398	0.00793136	0.000453817	0.0133102	0.0073706	5.06638	0.000204248
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	399	0.00794402	0.000453774	0.013457	0.00736965	5.06342	0.000206223
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	400	0.00795973	0.000453607	0.0135856	0.00736671	5.06048	0.000206936
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	401	0.00792834	0.000453511	0.0132803	0.00736563	5.05785	0.000203854
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	402	0.00795728	0.000453494	0.0135463	0.00736489	5.05579	0.000206696
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	403	0.00796504	0.000453329	0.0136805	0.00736216	5.05397	0.00020759
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	404	0.00795387	0.000453323	0.0135053	0.00736215	5.05183	0.000206421
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	405	0.0079609	0.000453312	0.0136223	0.00736187	5.04983	0.000207306
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	406	0.00792596	0.000453163	0.013254	0.00736003	5.04773	0.000203531
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	407	0.00796298	0.000453065	0.0136498	0.00735784	5.04491	0.000207404
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	408	0.0079498	0.000452689	0.0134701	0.00735189	5.0425	0.000205907
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	409	0.00794566	0.000452461	0.0134566	0.00734819	5.04044	0.000205807
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	410	0.0079218	0.000452294	0.0132279	0.00734595	5.03799	0.000203102
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	411	0.00791778	0.000451897	0.0132091	0.0073395	5.03562	0.000202846
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	412	0.00791088	0.000451842	0.013189	0.00733873	5.03364	0.000202552
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	413	0.00791414	0.000451691	0.0132024	0.00733622	5.03144	0.000202729
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	414	0.00790789	0.000451619	0.0132063	0.00733516	5.02942	0.000202204
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	415	0.00790519	0.000451273	0.0132094	0.00732961	5.02766	0.000202281
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	416	0.00789118	0.000451264	0.0131302	0.00732967	5.02538	0.000202525
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	417	0.00789753	0.000451118	0.013175	0.00732728	5.0238	0.000202559
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	418	0.00788863	0.000451016	0.0131212	0.00732568	5.02211	0.000202633
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	419	0.00790223	0.000450978	0.0132023	0.00732484	5.01964	0.0002024
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	420	0.00789372	0.000450856	0.0131475	0.007323	5.01767	0.000202366
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	421	0.00789991	0.000450729	0.0131845	0.00732084	5.01583	0.000202279
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	422	0.00788544	0.000450513	0.0130831	0.00731753	5.01326	0.000201902
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	423	0.0078743	0.00045039	0.0129705	0.00731573	5.01096	0.000200486
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	424	0.00787816	0.000450205	0.0130112	0.00731262	5.00856	0.000201091
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	425	0.00788188	0.000450025	0.0130457	0.00730967	5.00612	0.000201464
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	426	0.00787064	0.000449355	0.0129305	0.00729892	5.00378	0.000199728
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	427	0.00786654	0.000448268	0.0128988	0.00728128	5.00148	0.000199053
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	428	0.00786276	0.000446981	0.0128699	0.00726033	4.9994	0.00019829
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	429	0.00785691	0.000446567	0.0128535	0.00725333	4.99743	0.000197759
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	430	0.00785991	0.000446531	0.012855	0.00725291	4.99521	0.000197899
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	431	0.00785412	0.000446146	0.0128299	0.00724643	4.99293	0.000197219
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	432	0.00785097	0.000445489	0.0127986	0.00723574	4.99023	0.000196683
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	433	0.00784888	0.000445281	0.0127808	0.00723238	4.98808	0.000196157
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	434	0.00784403	0.000445142	0.0127837	0.00723016	4.98592	0.000195507
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	435	0.00784654	0.000445111	0.0127646	0.00722962	4.9839	0.000195727
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	436	0.00784139	0.000444794	0.012774	0.00722453	4.98203	0.000195151
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	437	0.00783895	0.000444644	0.0127418	0.00722213	4.9798	0.000194906
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	438	0.00783521	0.00044371	0.0127046	0.00720688	4.97707	0.000194535
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	439	0.00783064	0.000442865	0.0126639	0.00719321	4.9739	0.000193874
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	440	0.00782739	0.000442163	0.0126269	0.0071818	4.97138	0.000193285
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	441	0.00782127	0.000441236	0.0126435	0.00716671	4.96898	0.000192106
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	442	0.00782406	0.000441167	0.0125908	0.0071656	4.96744	0.00019277
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	443	0.00782239	0.000441001	0.0125894	0.00716292	4.96585	0.000192366
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	444	0.0078187	0.000440639	0.0126336	0.00715699	4.96384	0.00019173
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	445	0.00781762	0.000440241	0.0126081	0.0071505	4.96232	0.000191399
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	446	0.00781539	0.000439956	0.0125858	0.00714592	4.96073	0.000191103
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	447	0.00781305	0.00043983	0.0125679	0.00714391	4.9588	0.000190829
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	448	0.00781099	0.000439305	0.0125537	0.00713539	4.95714	0.000190428
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	449	0.00780796	0.000438716	0.0125496	0.00712581	4.95553	0.000190118
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	450	0.00780451	0.000437754	0.0125485	0.00711019	4.95376	0.000189788
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	451	0.00780105	0.00043689	0.0125185	0.00709614	4.95182	0.000189157
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	452	0.00779297	0.000436257	0.0124489	0.00708598	4.95022	0.000188398
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	453	0.0077957	0.000436166	0.0124697	0.00708445	4.94841	0.000188553
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	454	0.00779845	0.000436138	0.0124954	0.00708392	4.94606	0.000188806
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	455	0.00778666	0.000435892	0.0124072	0.00708008	4.94396	0.00018804
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	456	0.00778898	0.000435671	0.0124277	0.00707644	4.94178	0.000188169
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	457	0.00778381	0.000435585	0.0123863	0.00707513	4.9395	0.000187803
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	458	0.00778081	0.000435362	0.0123678	0.00707157	4.93722	0.000187685
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	459	0.00777839	0.00043498	0.0123547	0.0070654	4.93544	0.000187664
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	460	0.00777539	0.000434282	0.0123317	0.0070541	4.93371	0.000187193
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	461	0.007772	0.000433316	0.0122988	0.00703839	4.93135	0.000186622
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	462	0.00776953	0.000432639	0.0122668	0.0070274	4.9295	0.000186043
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	463	0.00776716	0.000431702	0.0122329	0.0070122	4.92783	0.000185329
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	464	0.00776423	0.000430722	0.0121991	0.0069963	4.92596	0.000184843
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	465	0.00776201	0.000429831	0.01217	0.00698184	4.92458	0.00018427
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	466	0.00775979	0.000429279	0.0121483	0.00697293	4.92269	0.000183762
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	467	0.00775753	0.000428931	0.0121239	0.00696731	4.92085	0.000183417
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	468	0.00775564	0.000428881	0.0120963	0.00696658	4.91918	0.000183144
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	469	0.00775447	0.000428479	0.0120723	0.00696008	4.9183	0.000182713
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	470	0.00775197	0.00042788	0.0120438	0.00695037	4.91636	0.000182176
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	471	0.00774867	0.000427502	0.0120093	0.00694425	4.91377	0.000181657
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	472	0.00774679	0.000427288	0.0119781	0.00694081	4.91201	0.000181156
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	473	0.0077434	0.000426112	0.0119462	0.00692165	4.90976	0.000180624
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	474	0.00774092	0.000425336	0.0119168	0.00690902	4.90786	0.000180032
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	475	0.00772333	0.000425214	0.0117063	0.00690733	4.90603	0.00017801
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	476	0.00772562	0.000424993	0.0117334	0.00690368	4.90426	0.00017808
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	477	0.00773315	0.000424772	0.0118243	0.00689997	4.90213	0.000178765
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	478	0.00773862	0.000424668	0.0118853	0.00689817	4.90034	0.000179521
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	479	0.0077212	0.000424626	0.0116896	0.00689778	4.89859	0.000177506
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	480	0.00772829	0.000424588	0.0117663	0.00689704	4.89626	0.00017832
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	481	0.00773578	0.00042452	0.0118569	0.00689581	4.89446	0.0001792
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	482	0.00773073	0.000424503	0.0117919	0.00689562	4.89254	0.000178405
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	483	0.00771762	0.000424404	0.0116405	0.0068943	4.89052	0.000176922
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	484	0.00771564	0.000424338	0.0116141	0.00689329	4.88907	0.000176698
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	485	0.00771921	0.000424112	0.0116657	0.00688946	4.88781	0.000177076
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	486	0.00771382	0.000424071	0.0115899	0.00688896	4.886	0.000176276
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	487	0.00771202	0.000423737	0.0115639	0.00688355	4.88444	0.000175809
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	488	0.00770949	0.000423049	0.0115394	0.00687236	4.88276	0.000175287
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	489	0.00770746	0.00042219	0.0115164	0.00685839	4.88151	0.000174838
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	490	0.00770623	0.000421682	0.0114944	0.00685013	4.88026	0.000174258
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	491	0.00770382	0.000420874	0.0114697	0.00683696	4.87877	0.00017378
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	492	0.00770187	0.000420436	0.0114449	0.00682982	4.87712	0.000173389
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	493	0.00769988	0.000419845	0.0114177	0.00682022	4.87551	0.000172879
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	494	0.00769652	0.000419546	0.0113652	0.00681544	4.87404	0.000171787
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	495	0.00769818	0.00041944	0.0113926	0.00681368	4.87223	0.000172244
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	496	0.00769474	0.000419203	0.0113409	0.00680986	4.87097	0.000171294
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	497	0.00769201	0.000418566	0.0113164	0.00679954	4.86907	0.00017076
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	498	0.00768896	0.000417749	0.0112946	0.00678625	4.86706	0.000170203
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	499	0.00768745	0.000417308	0.011276	0.00677913	4.8658	0.000169778
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	500	0.00768537	0.000416944	0.0112665	0.00677319	4.86424	0.00016957
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	501	0.00768287	0.000416054	0.0112434	0.00675876	4.86252	0.000169136
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	502	0.00768091	0.000415369	0.0112192	0.0067476	4.86117	0.000168567
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	503	0.00767929	0.000415057	0.0112115	0.00674254	4.85986	0.000168092
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	504	0.00767734	0.000414862	0.0111966	0.00673938	4.85826	0.000167741
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	505	0.00767513	0.000414245	0.0111709	0.0067294	4.8564	0.000167164
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	506	0.00767226	0.000413887	0.0111468	0.00672362	4.85439	0.000166634
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	507	0.00766966	0.000413716	0.0111191	0.00672088	4.85243	0.000166054
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	508	0.00766715	0.000413182	0.0110888	0.00671224	4.85062	0.00016526
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	509	0.00766439	0.000412746	0.0110605	0.00670516	4.84849	0.000164722
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	510	0.0076628	0.000412468	0.0110356	0.00670067	4.84706	0.000164299
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	511	0.00766039	0.000411923	0.0110118	0.00669184	4.84516	0.000163943
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	512	0.00765814	0.000411483	0.0109931	0.00668468	4.84343	0.000163687
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	513	0.0076506	0.000411419	0.0109377	0.0066835	4.84155	0.00016275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	514	0.00764658	0.000411294	0.0109401	0.00668153	4.83963	0.00016197
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	515	0.00764882	0.000411249	0.0109531	0.00668077	4.83765	0.000162436
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	516	0.00765528	0.000411244	0.0109803	0.00668078	4.83612	0.000163416
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	517	0.00765277	0.000411163	0.0109578	0.00667941	4.83449	0.000162963
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	518	0.00764429	0.000410805	0.0109157	0.0066736	4.83271	0.000161556
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	519	0.00762386	0.000410474	0.0106795	0.00666866	4.83049	0.000157541
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	520	0.00762529	0.000410341	0.0107026	0.00666643	4.82889	0.000157926
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	521	0.00764136	0.00041027	0.0108882	0.00666492	4.82715	0.000161144
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	522	0.00762196	0.00041024	0.0106552	0.0066649	4.8255	0.000157135
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	523	0.00762965	0.000410187	0.0107518	0.00666377	4.82402	0.000158473
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	524	0.00763094	0.000410094	0.0107636	0.00666224	4.82233	0.00015878
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	525	0.0076266	0.000410064	0.0107237	0.00666187	4.82103	0.000158021
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	526	0.00763934	0.000410053	0.0108636	0.00666143	4.8201	0.000160857
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	527	0.00762823	0.000410015	0.0107328	0.00666102	4.81885	0.000158089
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	528	0.00761953	0.000409948	0.0106308	0.00666018	4.81755	0.000156564
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	529	0.00761818	0.000409837	0.0106114	0.00665837	4.81628	0.00015611
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	530	0.00761693	0.000409604	0.0105943	0.00665454	4.81496	0.000155856
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	531	0.00763203	0.000409596	0.0107752	0.00665407	4.81339	0.000159249
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	532	0.00763516	0.000409566	0.0108165	0.00665354	4.81171	0.000159942
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	533	0.00763374	0.000409374	0.010797	0.00665045	4.8108	0.000159525
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	534	0.00763682	0.000409319	0.0108382	0.00664947	4.80941	0.000160423
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	535	0.00761512	0.000409291	0.0105731	0.00664945	4.80789	0.00015548
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	536	0.00761334	0.000408834	0.0105517	0.006642	4.80632	0.00015509
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	537	0.0076109	0.000408089	0.0105298	0.00662989	4.80469	0.000154748
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	538	0.0076057	0.000407436	0.0104946	0.00661938	4.80281	0.000153676
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	539	0.00760805	0.000407364	0.0105097	0.00661813	4.80131	0.000154311
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	540	0.00759358	0.000407313	0.0105296	0.00661716	4.80039	0.000153611
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	541	0.00760407	0.000407251	0.0104926	0.00661634	4.79921	0.0001536
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	542	0.00760248	0.00040724	0.0104811	0.00661618	4.79775	0.000153441
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	543	0.00760655	0.000407238	0.0104989	0.00661613	4.79648	0.000153987
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	544	0.00759524	0.00040716	0.0105355	0.00661463	4.79525	0.000153671
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	545	0.00759285	0.000407091	0.0105227	0.00661359	4.79376	0.000153511
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	546	0.00759146	0.000407036	0.0104971	0.00661277	4.79269	0.000152839
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	547	0.00760041	0.000406938	0.0104834	0.00661122	4.79134	0.000153233
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	548	0.00759179	0.000406899	0.0105119	0.0066105	4.79101	0.000153167
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	549	0.0075964	0.000406845	0.0105241	0.00660952	4.79006	0.000153443
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	550	0.00759835	0.000406795	0.0104998	0.00660882	4.78924	0.000153291
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	551	0.00759078	0.000406648	0.010486	0.00660648	4.7886	0.00015265
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	552	0.00758958	0.000406552	0.0104721	0.00660493	4.78737	0.000152504
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	553	0.00758736	0.000406029	0.0104573	0.0065964	4.78589	0.000152202
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	554	0.00758554	0.000405514	0.0104419	0.00658804	4.78476	0.000151867
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	555	0.00758306	0.000404862	0.010427	0.00657744	4.7832	0.000151622
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	556	0.00757905	0.000404666	0.0103897	0.00657434	4.78144	0.000150931
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	557	0.00758059	0.000404575	0.0104075	0.00657281	4.77992	0.000151287
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	558	0.00757699	0.000404273	0.0103684	0.00656797	4.77834	0.000150541
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	559	0.0075748	0.000403682	0.0103485	0.00655835	4.77696	0.000150192
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	560	0.00757262	0.00040323	0.0103248	0.00655102	4.77531	0.000149772
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	561	0.00757059	0.000402878	0.0103013	0.00654532	4.77362	0.000149356
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	562	0.00756872	0.00040286	0.0102791	0.00654506	4.77216	0.000149074
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	563	0.00756699	0.000402398	0.0102588	0.00653755	4.77072	0.000148722
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	564	0.00756346	0.000401927	0.0102133	0.00652996	4.76912	0.000148011
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	565	0.00756521	0.000401916	0.010236	0.00652973	4.76742	0.000148381
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	566	0.00756017	0.000401291	0.0101901	0.00651961	4.76543	0.000147767
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	567	0.00755863	0.000400704	0.0101703	0.00651007	4.7643	0.000147425
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	568	0.00755475	0.000400424	0.0101212	0.00650553	4.76279	0.000146454
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	569	0.00755531	0.000400418	0.0101354	0.00650543	4.76139	0.000146694
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	570	0.00755667	0.000400375	0.0101488	0.00650474	4.76032	0.000146931
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	571	0.00755296	0.000400086	0.0101024	0.00650004	4.75892	0.000146106
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	572	0.00755125	0.00039981	0.0100884	0.00649557	4.75752	0.000145824
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	573	0.00754956	0.000399474	0.0100753	0.0064901	4.75611	0.000145452
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	574	0.00754718	0.000399336	0.0100393	0.00648787	4.75493	0.000144776
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	575	0.00754815	0.000399288	0.0100571	0.00648708	4.75396	0.000145071
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	576	0.00754596	0.000399284	0.0100255	0.00648699	4.75281	0.000144634
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	577	0.00754475	0.000399144	0.0100079	0.0064847	4.75141	0.000144305
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	578	0.00754293	0.000398719	0.00999038	0.0064778	4.75009	0.000143915
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	579	0.00754182	0.000398506	0.00997394	0.00647435	4.74898	0.000143512
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	580	0.00754127	0.000398368	0.00996447	0.00647209	4.74826	0.000143298
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	581	0.00753952	0.000397825	0.00994578	0.00646322	4.74689	0.000142991
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	582	0.00753757	0.000397587	0.00992592	0.00645934	4.7453	0.000142632
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	583	0.00753534	0.000397133	0.00990589	0.006452	4.74392	0.000142251
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	584	0.00753318	0.000396597	0.00988421	0.00644327	4.74226	0.000141824
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	585	0.00753173	0.000396186	0.00986443	0.00643662	4.74091	0.000141455
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	586	0.00753028	0.000395659	0.00985642	0.00642803	4.7398	0.00014113
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	587	0.00752846	0.000395165	0.00984702	0.00641995	4.73853	0.000140836
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	588	0.00752654	0.000394844	0.00983733	0.0064147	4.73728	0.000140613
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	589	0.00752485	0.000394474	0.00982017	0.00640866	4.73584	0.000140381
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	590	0.00752369	0.000394378	0.00980774	0.00640713	4.73507	0.000140073
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	591	0.00752215	0.000394051	0.00979286	0.00640182	4.73396	0.00013978
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	592	0.00752069	0.000393642	0.00977406	0.00639515	4.73289	0.000139499
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	593	0.00751927	0.000393341	0.00975706	0.00639026	4.73172	0.000139133
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	594	0.00751793	0.000392878	0.00973944	0.00638274	4.73084	0.000138834
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	595	0.00751545	0.00039203	0.0097182	0.00636894	4.72931	0.000138529
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	596	0.00751314	0.000391425	0.00970155	0.00635908	4.72779	0.000138267
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	597	0.00751103	0.00039081	0.00968474	0.00634908	4.72645	0.000138016
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	598	0.00750623	0.000390693	0.00964873	0.00634726	4.72503	0.000136919
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	599	0.00750915	0.000390648	0.00966991	0.00634645	4.72398	0.000137734
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	600	0.00750803	0.000390626	0.00965499	0.00634609	4.72295	0.000137361
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	601	0.007507	0.000390601	0.00964698	0.00634571	4.72205	0.00013707
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	602	0.00750541	0.000390467	0.00964509	0.00634359	4.72124	0.00013677
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	603	0.00750522	0.000390439	0.00963061	0.00634317	4.72075	0.000136659
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	604	0.0075043	0.000390368	0.00961473	0.00634205	4.7196	0.00013643
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	605	0.00750274	0.000390274	0.0096015	0.00634052	4.71815	0.000136181
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	606	0.00750139	0.000389921	0.00959433	0.00633482	4.7176	0.000135864
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	607	0.00749989	0.000389457	0.00958795	0.00632731	4.71664	0.000135568
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	608	0.00749856	0.000389279	0.00957525	0.00632445	4.71569	0.000135318
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	609	0.00749686	0.000389015	0.00956332	0.00632022	4.71438	0.000135009
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	610	0.00749553	0.000388596	0.00954733	0.00631343	4.7133	0.000134602
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	611	0.00749355	0.000387972	0.00953238	0.00630326	4.71204	0.000134283
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	612	0.00749269	0.00038789	0.00952157	0.00630197	4.71111	0.000134048
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	613	0.00748829	0.00038783	0.00950331	0.00630093	4.71012	0.000133624
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	614	0.00749141	0.000387775	0.00951552	0.00630009	4.7086	0.000133822
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	615	0.00748961	0.000387758	0.00951425	0.00629979	4.70781	0.00013378
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	616	0.00748631	0.000387184	0.00949325	0.0062904	4.70675	0.000133409
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	617	0.00748538	0.000387164	0.00948451	0.00629014	4.70568	0.00013318
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	618	0.00748372	0.000386828	0.00946666	0.00628469	4.70443	0.000132828
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	619	0.00748195	0.000386385	0.00945372	0.00627749	4.7032	0.000132447
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	620	0.00748034	0.000386278	0.00944808	0.00627577	4.70219	0.000132248
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	621	0.0074787	0.000385971	0.00943392	0.00627077	4.70121	0.00013204
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	622	0.00747697	0.000385523	0.00941901	0.00626347	4.69994	0.000131787
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	623	0.00747495	0.000384768	0.00940259	0.00625117	4.69852	0.000131558
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	624	0.00747299	0.000384349	0.00938989	0.00624431	4.69735	0.000131367
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	625	0.00747109	0.000383863	0.00938258	0.00623636	4.69607	0.000131124
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	626	0.00746913	0.000383477	0.00937386	0.00623006	4.69483	0.000130925
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	627	0.00746784	0.000383091	0.00936371	0.00622376	4.69398	0.000130724
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	628	0.00746605	0.000382699	0.00935755	0.00621739	4.693	0.000130538
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	629	0.0074615	0.000382434	0.00932592	0.00621312	4.69205	0.000129944
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	630	0.00746306	0.000382299	0.00933764	0.00621092	4.69115	0.000130132
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	631	0.00746396	0.000382102	0.00934879	0.00620766	4.68986	0.000130252
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	632	0.00745776	0.000382013	0.00929956	0.00620628	4.68849	0.000129402
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	633	0.00745947	0.000381998	0.00931163	0.00620604	4.68732	0.000129666
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	634	0.00745633	0.000381998	0.00929079	0.00620605	4.68649	0.000129264
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	635	0.00745365	0.000381676	0.00926802	0.0062008	4.68553	0.000129032
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	636	0.00745225	0.000381574	0.0092542	0.0061991	4.68472	0.000128921
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	637	0.00745481	0.000381568	0.00927682	0.00619907	4.68394	0.00012902
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	638	0.00745051	0.000381468	0.0092403	0.00619735	4.68246	0.000128741
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	639	0.00744832	0.000381001	0.00922578	0.00618976	4.68115	0.000128548
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	640	0.00744666	0.000380786	0.00921173	0.00618626	4.67993	0.000128394
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	641	0.00744519	0.000380759	0.00919856	0.00618584	4.6789	0.000128371
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	642	0.00744309	0.000380311	0.00918075	0.00617856	4.67761	0.000128043
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	643	0.0074421	0.000380165	0.00916407	0.00617623	4.67666	0.000127787
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	644	0.00744032	0.000379819	0.00914698	0.00617063	4.67532	0.000127553
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	645	0.00743864	0.00037959	0.00913007	0.00616694	4.6741	0.000127332
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	646	0.00743739	0.000379172	0.00911657	0.00616016	4.67339	0.000127104
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	647	0.00743465	0.000379146	0.00909459	0.00615979	4.67251	0.000126662
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	648	0.00743301	0.000379092	0.00909032	0.0061589	4.67135	0.000126525
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	649	0.00743635	0.000379002	0.00910508	0.00615742	4.67021	0.000126854
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	650	0.00743159	0.000378826	0.0090819	0.00615455	4.6692	0.000126431
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	651	0.00743045	0.000378548	0.00907716	0.00614998	4.6685	0.000126236
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	652	0.00742874	0.00037809	0.00906323	0.00614251	4.66727	0.000126001
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	653	0.0074249	0.000377677	0.00902641	0.00613591	4.66619	0.000125177
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	654	0.00742691	0.000377533	0.00904859	0.00613347	4.66536	0.000125732
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	655	0.00742625	0.000377498	0.00903523	0.00613295	4.66434	0.000125364
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	656	0.00742297	0.000377258	0.00901752	0.00612906	4.66302	0.0001249
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	657	0.00742099	0.000376782	0.0090057	0.00612131	4.6617	0.000124541
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	658	0.00741963	0.000376628	0.00899252	0.00611881	4.66074	0.000124264
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	659	0.00741851	0.000376613	0.00897838	0.0061186	4.65989	0.000124058
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	660	0.0072989	0.000376594	0.0100517	0.00612081	4.65905	0.000115806
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	661	0.00741747	0.000376576	0.00896421	0.00611803	4.65781	0.0001239
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	662	0.00729852	0.000376526	0.010092	0.00611969	4.65661	0.000115802
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	663	0.00741583	0.000376464	0.00895249	0.00611618	4.65538	0.00012377
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	664	0.00729793	0.00037646	0.0100839	0.00611863	4.65385	0.000115658
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	665	0.00741406	0.000376397	0.00893662	0.00611514	4.65249	0.000123632
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	666	0.0072969	0.000376391	0.0100743	0.00611752	4.6511	0.000115561
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	667	0.00729941	0.000376336	0.00988937	0.00611659	4.65018	0.000115477
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	668	0.00729647	0.000376272	0.0100631	0.00611561	4.64919	0.000115464
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	669	0.00729447	0.000376076	0.0100392	0.00611243	4.64786	0.000115178
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	670	0.00741177	0.000376047	0.00892096	0.00610945	4.64685	0.000123498
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	671	0.00730022	0.000376036	0.00972175	0.00611167	4.64592	0.000115118
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	672	0.00729557	0.000376016	0.0100511	0.00611143	4.64477	0.000115335
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	673	0.00729312	0.000375737	0.0100236	0.00610689	4.64399	0.000115063
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	674	0.00740978	0.000375715	0.00890386	0.00610408	4.6433	0.000123347
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	675	0.00730096	0.000375605	0.00956678	0.00610461	4.6424	0.000114762
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	676	0.00729233	0.00037543	0.0100095	0.00610191	4.64109	0.000114982
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	677	0.00730501	0.000375424	0.00919347	0.00610157	4.63991	0.00011386
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	678	0.00730369	0.000375367	0.00930949	0.0061007	4.63872	0.000114105
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	679	0.00730218	0.000375283	0.0094336	0.00609935	4.63754	0.000114419
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	680	0.00730565	0.000375019	0.00907881	0.00609493	4.63675	0.000113399
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	681	0.00729156	0.000374956	0.00999734	0.00609419	4.63544	0.000114834
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	682	0.0074073	0.000374878	0.00888924	0.00609048	4.63436	0.000123066
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	683	0.00740511	0.000374453	0.00887442	0.00608359	4.63315	0.000122853
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	684	0.00740048	0.000374369	0.00881753	0.00608231	4.63202	0.000122017
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	685	0.00740403	0.000374348	0.00886038	0.00608189	4.63106	0.000122585
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	686	0.00740176	0.000374343	0.00882968	0.00608186	4.63009	0.000122183
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	687	0.00729003	0.000374275	0.00998114	0.0060831	4.62927	0.000114629
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	688	0.00740317	0.000374196	0.00884605	0.00607943	4.62877	0.000122359
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	689	0.00728799	0.000374021	0.00994737	0.006079	4.62783	0.000114207
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	690	0.0072867	0.000373984	0.0099021	0.00607839	4.62695	0.000113394
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	691	0.00728608	0.000373963	0.00988679	0.00607806	4.62551	0.000113212
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	692	0.00728859	0.000373878	0.00996417	0.00607664	4.62459	0.000114392
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	693	0.00728684	0.00037384	0.00991709	0.00607605	4.62384	0.000113711
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	694	0.00739886	0.000373816	0.00880196	0.00607335	4.62267	0.000121734
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	695	0.0072852	0.000373724	0.00987207	0.00607414	4.62187	0.00011301
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	696	0.00728715	0.000373714	0.00993155	0.00607399	4.62129	0.000114008
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	697	0.00739741	0.000373701	0.00878846	0.00607152	4.62054	0.000121452
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	698	0.00739614	0.000373646	0.00877848	0.00607061	4.61949	0.000121174
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	699	0.00730608	0.000373637	0.00896068	0.00607238	4.61829	0.000112332
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	700	0.00728447	0.000373519	0.00986127	0.00607081	4.61699	0.00011286
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	701	0.00739477	0.000373228	0.00876773	0.00606385	4.61586	0.000120964
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	702	0.00728351	0.000373147	0.00985343	0.00606474	4.61471	0.000112742
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	703	0.00728046	0.00037301	0.00982863	0.00606251	4.61361	0.000112451
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	704	0.00727972	0.000373007	0.00981683	0.00606245	4.61262	0.000112257
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	705	0.00728167	0.000372978	0.00983992	0.00606199	4.61136	0.000112573
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	706	0.0072782	0.000372969	0.00979234	0.0060618	4.6103	0.000111982
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	707	0.00728264	0.000372957	0.00984382	0.00606165	4.60922	0.000112634
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	708	0.00727887	0.000372941	0.00980285	0.00606137	4.60807	0.000112089
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	709	0.00739327	0.000372905	0.00875535	0.0060586	4.60738	0.000120753
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	710	0.00730703	0.000372773	0.00885095	0.00605828	4.6068	0.000111366
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	711	0.00727753	0.000372748	0.00977857	0.0060582	4.60542	0.000111755
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	712	0.00739136	0.000372744	0.00874015	0.00605601	4.60451	0.000120523
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	713	0.00727681	0.000372697	0.00976969	0.00605736	4.60331	0.00011168
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	714	0.007276	0.000372604	0.00976118	0.00605587	4.60225	0.000111603
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	715	0.0072753	0.000372528	0.00975825	0.00605461	4.6014	0.000111541
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	716	0.00727461	0.000372412	0.00974974	0.00605268	4.60056	0.000111422
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	717	0.00738917	0.000372398	0.00872532	0.00605039	4.5997	0.000120313
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	718	0.00730799	0.000372127	0.00873715	0.00604772	4.5987	0.000110473
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	719	0.00727366	0.000372105	0.00973848	0.00604765	4.5978	0.000111297
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	720	0.00738726	0.0003719	0.00871399	0.0060423	4.5964	0.000120044
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	721	0.00727309	0.000371868	0.00972971	0.00604381	4.59536	0.000111182
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	722	0.00730869	0.000371639	0.00864729	0.00603974	4.59449	0.000109877
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	723	0.00727207	0.000371586	0.00972824	0.00603924	4.59372	0.000111014
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	724	0.00738587	0.00037154	0.00870115	0.00603647	4.59326	0.000119822
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	725	0.00738503	0.000371466	0.00868935	0.0060353	4.59253	0.000119574
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	726	0.00727138	0.00037139	0.00972021	0.00603604	4.59189	0.000110927
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	727	0.0072708	0.000371231	0.00971534	0.00603342	4.59122	0.000110825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	728	0.00727014	0.000371224	0.00972757	0.00603331	4.59099	0.000110869
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	729	0.00726911	0.00037122	0.0097203	0.00603323	4.5909	0.000110835
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	730	0.0073829	0.000371182	0.00867708	0.00603071	4.59052	0.000119402
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	731	0.0073146	0.0003711	0.0083832	0.00603085	4.58978	0.000109327
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	732	0.00726797	0.000371073	0.00970998	0.00603082	4.58897	0.000110759
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	733	0.00737089	0.000371001	0.00856024	0.00602809	4.58784	0.000117162
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	734	0.00737778	0.000370929	0.00863782	0.00602669	4.58718	0.000118582
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	735	0.00726645	0.000370883	0.00970329	0.00602772	4.58648	0.000110733
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	736	0.00730923	0.000370842	0.00857971	0.00602673	4.58537	0.00010945
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	737	0.00737645	0.000370841	0.00862129	0.0060253	4.58471	0.000118301
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	738	0.00731351	0.000370818	0.00840843	0.00602626	4.58386	0.000109376
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	739	0.00737872	0.000370811	0.00864679	0.00602475	4.58298	0.000118633
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	740	0.00731416	0.0003708	0.00838661	0.00602596	4.58233	0.000109282
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	741	0.00737676	0.0003708	0.00862687	0.00602462	4.58171	0.000118452
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	742	0.00737578	0.000370755	0.00861522	0.00602393	4.58099	0.000118148
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	743	0.00738122	0.000370716	0.00866531	0.00602314	4.58012	0.000119216
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	744	0.00731033	0.000370672	0.00852317	0.00602396	4.57939	0.000109151
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	745	0.00737979	0.00037066	0.00865558	0.00602226	4.5786	0.000118983
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	746	0.00737253	0.000370612	0.00858147	0.00602169	4.57771	0.000117616
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	747	0.00737507	0.000370612	0.00860587	0.00602165	4.57715	0.000117985
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	748	0.00736925	0.000370604	0.00854695	0.00602164	4.57651	0.000116881
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	749	0.00726532	0.000370583	0.00969998	0.00602282	4.576	0.00011065
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	750	0.00737145	0.000370531	0.00857004	0.00602038	4.57578	0.000117398
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	751	0.00736708	0.000370517	0.00852486	0.00602032	4.57547	0.000116268
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	752	0.00737391	0.000370504	0.00859538	0.00601991	4.57503	0.000117863
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	753	0.00731088	0.000370393	0.00847835	0.0060194	4.57444	0.000109054
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	754	0.00726477	0.000370335	0.00969529	0.00601878	4.57408	0.000110421
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	755	0.00731237	0.000370332	0.00841017	0.00601835	4.57331	0.000109187
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	756	0.00736579	0.000370331	0.00851997	0.00601727	4.57261	0.00011608
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	757	0.00736784	0.000370309	0.0085326	0.00601689	4.57185	0.00011658
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	758	0.00731486	0.000370255	0.00839067	0.00601705	4.57119	0.000109252
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	759	0.00731179	0.000370223	0.00842005	0.0060166	4.57059	0.000109085
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	760	0.0072612	0.000370154	0.00975665	0.00601586	4.57013	0.000110043
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	761	0.007263	0.000370142	0.00971408	0.00601565	4.56941	0.000110189
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	762	0.00726386	0.000370097	0.00970061	0.00601491	4.56877	0.000110234
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	763	0.00726202	0.000370065	0.00973587	0.00601441	4.56817	0.000110107
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	764	0.00731119	0.000370019	0.00844538	0.0060133	4.56741	0.000109037
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	765	0.0073643	0.000369942	0.00851259	0.00601095	4.56673	0.000115832
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	766	0.00731543	0.000369843	0.00839212	0.00601031	4.56585	0.000109366
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	767	0.00725697	0.000369824	0.00971207	0.00601051	4.56508	0.000109359
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	768	0.00725978	0.000369819	0.00974414	0.0060104	4.5644	0.00010989
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	769	0.00725802	0.000369803	0.00972087	0.00601014	4.56414	0.000109533
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	770	0.007363	0.000369765	0.0085059	0.00600807	4.56379	0.000115632
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	771	0.00725891	0.000369753	0.00973284	0.00600934	4.56329	0.000109703
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	772	0.00725571	0.000369609	0.00970092	0.00600701	4.5625	0.000109252
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	773	0.00725518	0.000369572	0.00969192	0.00600642	4.56201	0.000109188
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	774	0.00736106	0.00036949	0.00849984	0.0060036	4.56129	0.000115502
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	775	0.00725404	0.000369451	0.00968252	0.00600445	4.56043	0.000109168
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	776	0.00731586	0.00036944	0.00837921	0.00600372	4.55957	0.000109353
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	777	0.00731675	0.000369393	0.00837483	0.00600296	4.55896	0.000109553
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	778	0.00735942	0.00036935	0.00849243	0.00600134	4.55844	0.00011539
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	779	0.00735424	0.000369302	0.0084395	0.00600066	4.5574	0.000114558
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	780	0.00735787	0.000369204	0.00848178	0.00599899	4.5565	0.000115145
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	781	0.00731679	0.000369148	0.00838458	0.00599895	4.55573	0.000109788
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	782	0.00735554	0.000369142	0.00845436	0.00599804	4.55522	0.000114725
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	783	0.00725298	0.000369026	0.0096697	0.00599752	4.55469	0.000109021
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	784	0.00735656	0.000369019	0.00846826	0.00599599	4.55416	0.000114876
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	785	0.00731827	0.000368978	0.00842135	0.00599612	4.55348	0.000110676
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	786	0.00731706	0.000368951	0.00839629	0.00599573	4.55282	0.000109972
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	787	0.00735269	0.000368899	0.00842539	0.00599414	4.55214	0.000114442
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	788	0.00731794	0.000368858	0.00841445	0.00599417	4.55158	0.000110467
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	789	0.00731856	0.000368843	0.0084317	0.0059939	4.55096	0.000110885
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	790	0.00725257	0.000368788	0.00965828	0.00599364	4.55037	0.000108926
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	791	0.00731924	0.000368762	0.00844228	0.00599255	4.54934	0.000111077
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	792	0.00731726	0.000368759	0.00840656	0.00599258	4.54847	0.000110264
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	793	0.00735111	0.000368615	0.00841088	0.00598954	4.54754	0.000114298
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	794	0.00732111	0.000368613	0.00845367	0.00599014	4.54689	0.000111289
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	795	0.00731996	0.000368604	0.00844931	0.00599	4.54637	0.000111188
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	796	0.00732283	0.000368588	0.0084565	0.00598973	4.54583	0.000111385
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	797	0.00725154	0.000368511	0.00964423	0.00598911	4.54523	0.000108726
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	798	0.00732394	0.000368453	0.0084635	0.00598753	4.54476	0.000111582
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	799	0.00725028	0.000368294	0.00963057	0.00598557	4.5442	0.000108585
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	800	0.00724914	0.000368151	0.00961922	0.00598322	4.54358	0.000108523
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	801	0.00734925	0.000368032	0.008397	0.00598006	4.54315	0.000114078
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	802	0.00732591	0.000367955	0.0084851	0.00597937	4.54251	0.000111918
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	803	0.00732441	0.000367903	0.00847293	0.00597853	4.542	0.000111707
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	804	0.00724814	0.000367896	0.00960874	0.00597908	4.54162	0.000108389
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	805	0.00732705	0.000367852	0.00842931	0.00597765	4.5414	0.000111636
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	806	0.00724687	0.000367789	0.0095962	0.00597733	4.5407	0.00010824
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	807	0.00734802	0.000367626	0.0083887	0.00597345	4.53984	0.000113966
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	808	0.00734729	0.00036755	0.00838339	0.00597225	4.53904	0.000113826
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	809	0.0072434	0.000367373	0.00951029	0.00597066	4.53835	0.000107279
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	810	0.00732766	0.000367329	0.00830518	0.00596908	4.53795	0.000111155
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	811	0.00734562	0.000367312	0.00837135	0.00596837	4.53724	0.000113612
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	812	0.00724568	0.000367286	0.00958454	0.0059691	4.53667	0.000108112
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	813	0.00723252	0.000367247	0.00933555	0.00596869	4.53602	0.000105635
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	814	0.00724197	0.000367183	0.0094959	0.00596756	4.5354	0.000107074
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	815	0.00724524	0.000367118	0.00957186	0.00596638	4.53443	0.000107968
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	816	0.0072441	0.000367109	0.00952283	0.00596632	4.53391	0.000107341
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	817	0.0072317	0.000367092	0.00932496	0.00596616	4.53311	0.000105615
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	818	0.00733882	0.000367079	0.00831132	0.0059647	4.53245	0.000112692
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	819	0.00733813	0.000366979	0.00829929	0.00596308	4.53146	0.000112483
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	820	0.007337	0.000366927	0.00829053	0.00596224	4.53071	0.000112328
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	821	0.00733566	0.000366877	0.00828169	0.00596145	4.52984	0.000112208
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	822	0.00724074	0.000366849	0.00948185	0.00596212	4.52918	0.000106912
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	823	0.00724037	0.000366845	0.00946859	0.00596205	4.52894	0.000106778
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	824	0.00723055	0.000366814	0.00931112	0.00596164	4.52816	0.000105439
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	825	0.00723009	0.000366808	0.00929846	0.00596157	4.52724	0.000105287
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	826	0.00724357	0.00036679	0.00953427	0.00596111	4.52669	0.000107503
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	827	0.00724388	0.000366778	0.00955709	0.00596086	4.52613	0.000107755
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	828	0.00722913	0.000366748	0.00928457	0.00596063	4.52524	0.000105134
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	829	0.00734386	0.00036673	0.00835906	0.00595893	4.52463	0.000113378
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	830	0.00724011	0.000366729	0.00945586	0.00596015	4.52417	0.00010653
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	831	0.00723709	0.000366722	0.00940315	0.0059601	4.52327	0.000105781
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	832	0.00733385	0.00036672	0.00826849	0.0059589	4.52288	0.000112016
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	833	0.00733958	0.000366713	0.00832408	0.00595872	4.52279	0.000112889
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	834	0.00732756	0.000366677	0.00822644	0.00595842	4.52269	0.000110934
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	835	0.00724334	0.000366673	0.00954374	0.00595918	4.52223	0.000107593
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	836	0.00723772	0.000366654	0.00941567	0.00595898	4.52117	0.000106004
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	837	0.00722518	0.000366618	0.00918647	0.00595861	4.5202	0.0001037
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	838	0.00722868	0.00036661	0.00927565	0.00595837	4.51953	0.000104933
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	839	0.0072282	0.000366581	0.0092636	0.0059579	4.51893	0.000104782
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	840	0.00723655	0.000366543	0.00938943	0.0059572	4.51809	0.000105603
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	841	0.0072332	0.000366493	0.00933712	0.0059564	4.5175	0.000105123
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	842	0.00722727	0.000366471	0.00924227	0.00595613	4.51709	0.000104576
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	843	0.00722722	0.00036646	0.00923513	0.00595595	4.5165	0.000104433
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	844	0.00723793	0.000366443	0.00942911	0.0059555	4.51594	0.000106223
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	845	0.00723507	0.000366442	0.0093645	0.00595556	4.51524	0.000105353
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	846	0.00723554	0.000366425	0.00937539	0.00595529	4.51472	0.000105488
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	847	0.00722366	0.000366419	0.00917582	0.00595538	4.51433	0.000103677
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	848	0.00722739	0.000366408	0.00925344	0.00595508	4.51398	0.000104715
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	849	0.0072388	0.000366406	0.00944208	0.0059549	4.51304	0.000106357
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	850	0.00722613	0.000366387	0.00921628	0.00595481	4.51234	0.000104141
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	851	0.00722549	0.000366374	0.00919762	0.0059546	4.51165	0.00010382
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	852	0.00722579	0.000366367	0.00920625	0.0059545	4.51097	0.000103989
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	853	0.00722637	0.000366352	0.00922252	0.00595422	4.51023	0.000104269
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	854	0.00723485	0.00036633	0.00935269	0.00595372	4.50922	0.00010517
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	855	0.00734065	0.000366303	0.00833427	0.005952	4.50879	0.000113
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	856	0.00732702	0.000366216	0.00819511	0.00595089	4.50819	0.000110824
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	857	0.00733033	0.000366207	0.00823478	0.0059506	4.50753	0.000111504
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	858	0.00732711	0.000366194	0.00820013	0.00595048	4.50709	0.000110859
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	859	0.00734208	0.000366181	0.00834619	0.00594997	4.50678	0.000113145
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	860	0.00733202	0.000366164	0.0082574	0.00594985	4.50612	0.000111871
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	861	0.00723404	0.000366114	0.00934546	0.0059502	4.50578	0.000105037
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	862	0.00732944	0.000366087	0.00822355	0.00594869	4.50543	0.00011125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	863	0.00732806	0.000366087	0.00820352	0.00594874	4.50516	0.000110916
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	864	0.00722275	0.000366026	0.00916227	0.00594901	4.50435	0.000103512
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	865	0.007331	0.00036595	0.00824632	0.00594637	4.50338	0.000111661
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	866	0.00732879	0.000365941	0.00821233	0.00594633	4.50276	0.000111079
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	867	0.00722171	0.000365582	0.00914891	0.00594178	4.50205	0.000103312
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	868	0.00722065	0.000365544	0.00913622	0.00594117	4.50141	0.000103197
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	869	0.00721941	0.000365348	0.00912542	0.00593798	4.5008	0.000102982
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	870	0.00721849	0.000365003	0.00911334	0.00593239	4.50005	0.000102801
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	871	0.00721741	0.000364638	0.00910057	0.00592645	4.49912	0.000102633
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	872	0.00721575	0.000364595	0.00907408	0.00592579	4.49842	0.000102321
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	873	0.00721655	0.000364444	0.00908658	0.00592332	4.49763	0.000102481
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	874	0.00721341	0.000364443	0.00904929	0.00592336	4.49667	0.000102032
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	875	0.00721429	0.000364275	0.00906105	0.0059206	4.49612	0.000102142
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	876	0.0072124	0.000364201	0.00903726	0.00591942	4.4955	0.000101856
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	877	0.00721112	0.000363845	0.00902479	0.00591365	4.49461	0.000101711
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	878	0.00721005	0.000363394	0.00901174	0.00590631	4.4939	0.000101539
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	879	0.00720909	0.00036319	0.00900003	0.005903	4.49297	0.000101383
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	880	0.00720812	0.000363032	0.00897788	0.00590044	4.49226	0.000101217
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	881	0.00720822	0.000362943	0.00898779	0.005899	4.49196	0.000101255
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	882	0.00720735	0.000362932	0.0089672	0.00589881	4.49136	0.000101123
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	883	0.0072061	0.000362853	0.00895471	0.00589753	4.49036	0.000100997
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	884	0.00720494	0.000362607	0.00894194	0.00589353	4.4895	0.000100777
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	885	0.00720407	0.000362419	0.00892999	0.00589048	4.48895	0.000100631
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	886	0.00720297	0.000362179	0.00891799	0.00588661	4.48813	0.000100444
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	887	0.00720212	0.000361912	0.00890754	0.00588228	4.48748	0.000100244
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	888	0.00720058	0.00036148	0.00889715	0.00587526	4.48663	0.000100071
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	889	0.00719939	0.00036107	0.00889073	0.00586859	4.48596	9.99457e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	890	0.00719882	0.000360779	0.00888362	0.00586388	4.48547	9.97788e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	891	0.00719825	0.000360568	0.00887969	0.00586046	4.48494	9.96374e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	892	0.00719326	0.000360376	0.00884089	0.00585741	4.48411	9.88404e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	893	0.00719432	0.00036035	0.00885053	0.00585697	4.48344	9.8923e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	894	0.00719611	0.000360311	0.00887224	0.00585629	4.48253	9.92703e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	895	0.00719701	0.000360289	0.00887993	0.00585593	4.48196	9.94415e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	896	0.00719492	0.000360218	0.00886092	0.00585479	4.48107	9.90697e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	897	0.00719224	0.000360144	0.00883117	0.00585364	4.48029	9.87199e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	898	0.00719136	0.00035995	0.00882043	0.0058505	4.4796	9.85577e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	899	0.00719044	0.000359642	0.0088135	0.00584552	4.47904	9.84653e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	900	0.00718994	0.000359519	0.00880648	0.0058435	4.47879	9.83347e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	901	0.00718933	0.000359506	0.00879847	0.00584331	4.47856	9.82522e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	902	0.00718337	0.000359384	0.00870603	0.00584144	4.47806	9.68792e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	903	0.00718759	0.000359379	0.00876839	0.00584125	4.47767	9.77775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	904	0.0071873	0.000359311	0.00876305	0.00584016	4.47759	9.76657e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	905	0.00718372	0.000359303	0.00871393	0.00584012	4.47749	9.69517e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	906	0.00718835	0.000359288	0.00878847	0.00583973	4.47713	9.8137e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	907	0.0071876	0.000359264	0.00877411	0.00583936	4.47684	9.78826e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	908	0.00718766	0.000359231	0.00878005	0.00583881	4.47637	9.80125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	909	0.00718257	0.000359181	0.00869811	0.00583814	4.47613	9.67962e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	910	0.00718692	0.000359177	0.00876916	0.00583798	4.47569	9.7618e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	911	0.00718563	0.000358939	0.00875097	0.00583415	4.4753	9.73911e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	912	0.00718394	0.000358933	0.00872144	0.00583409	4.4746	9.70138e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	913	0.00718626	0.000358906	0.00876516	0.00583358	4.47404	9.75493e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	914	0.00718525	0.000358892	0.00874164	0.00583339	4.47361	9.72375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	915	0.00718455	0.00035885	0.00873161	0.00583272	4.4731	9.71063e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	916	0.00718137	0.000358774	0.00868981	0.00583151	4.47265	9.67106e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	917	0.00718578	0.00035877	0.0087582	0.00583137	4.47223	9.745e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	918	0.00718043	0.000358464	0.00868355	0.00582647	4.47163	9.66521e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	919	0.00717917	0.000358053	0.00867652	0.0058198	4.47101	9.66057e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	920	0.00717465	0.000358046	0.00864398	0.00581969	4.47026	9.67599e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	921	0.00717594	0.000358043	0.00865832	0.00581964	4.46933	9.67434e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	922	0.00717517	0.000357932	0.00865002	0.00581782	4.46863	9.6708e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	923	0.0071734	0.00035786	0.00863458	0.00581666	4.46782	9.66424e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	924	0.00717788	0.000357841	0.00866806	0.00581635	4.46716	9.65155e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	925	0.00717326	0.000357812	0.00862464	0.0058159	4.46627	9.6504e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	926	0.00717263	0.000357728	0.00861657	0.00581452	4.46593	9.64644e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	927	0.00717662	0.000357663	0.00866023	0.00581346	4.46549	9.64662e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	928	0.00717211	0.000357484	0.00860866	0.00581055	4.46512	9.63517e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	929	0.00717159	0.000357256	0.00859883	0.00580685	4.46469	9.61913e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	930	0.00717121	0.000357135	0.00858992	0.00580488	4.4644	9.60762e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	931	0.0071702	0.000356941	0.00857288	0.00580176	4.46386	9.58985e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	932	0.00717045	0.000356938	0.00858116	0.00580171	4.46355	9.59677e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	933	0.0071695	0.000356718	0.00856479	0.00579815	4.46309	9.57648e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	934	0.00716861	0.000356478	0.00855574	0.00579423	4.46252	9.5647e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	935	0.00716797	0.000356218	0.00854644	0.00579	4.46193	9.55374e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	936	0.00716659	0.000355878	0.00853548	0.00578448	4.461	9.54421e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	937	0.00716545	0.000355517	0.00852775	0.00577858	4.46034	9.52936e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	938	0.00716436	0.000355056	0.00852201	0.00577108	4.4597	9.51737e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	939	0.0071633	0.000354726	0.00851333	0.00576572	4.45892	9.50648e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	940	0.00716278	0.000354709	0.00850538	0.00576546	4.45835	9.49875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	941	0.00716006	0.000354611	0.0084604	0.0057639	4.45732	9.44973e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	942	0.0071614	0.000354482	0.0084966	0.00576178	4.45654	9.48627e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	943	0.00715962	0.000354465	0.00845275	0.00576153	4.45606	9.44049e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	944	0.00715862	0.000354445	0.00844127	0.00576121	4.45559	9.43147e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	945	0.00715725	0.000354424	0.00842665	0.00576091	4.45545	9.40041e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	946	0.0071605	0.000354387	0.00848707	0.00576023	4.45513	9.47669e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	947	0.00715804	0.000354387	0.00843546	0.00576029	4.45427	9.4175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	948	0.00716003	0.000354382	0.00847812	0.00576014	4.45368	9.4692e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	949	0.00715964	0.000354367	0.00846859	0.00575991	4.45322	9.45711e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	950	0.00715688	0.000354308	0.00841853	0.00575905	4.45279	9.38819e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	951	0.00715732	0.000354178	0.00843365	0.00575689	4.45233	9.40343e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	952	0.00715651	0.000354117	0.00841084	0.00575594	4.45197	9.37653e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	953	0.00715577	0.00035387	0.00840565	0.00575192	4.45154	9.36913e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	954	0.00715489	0.000353407	0.00839858	0.00574439	4.45137	9.35719e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	955	0.00715402	0.000352991	0.00839231	0.00573761	4.45106	9.34106e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	956	0.00715303	0.000352615	0.0083862	0.00573148	4.45062	9.32768e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	957	0.00715238	0.000352437	0.00837953	0.00572859	4.45003	9.31499e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	958	0.00715176	0.000352215	0.00836965	0.00572495	4.4495	9.30022e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	959	0.00715098	0.000352117	0.0083593	0.00572339	4.44903	9.29341e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	960	0.00714845	0.000352008	0.00833363	0.00572163	4.44834	9.26022e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	961	0.00714927	0.000351976	0.00834125	0.00572112	4.44762	9.27138e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	962	0.00715002	0.000351943	0.00835028	0.00572057	4.44686	9.28385e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	963	0.0071472	0.000351627	0.0083243	0.00571542	4.44623	9.24882e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	964	0.00714633	0.000351548	0.00831348	0.00571414	4.44559	9.22992e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	965	0.00714544	0.000351458	0.00830316	0.00571269	4.44489	9.20787e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	966	0.00714395	0.000350973	0.00829255	0.00570477	4.44414	9.19482e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	967	0.00714255	0.000350737	0.00828257	0.00570095	4.44317	9.18305e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	968	0.00714194	0.000350694	0.00827506	0.00570024	4.44265	9.1722e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	969	0.00714116	0.00035064	0.00826654	0.00569936	4.44208	9.16241e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	970	0.0071405	0.000350483	0.00826069	0.00569679	4.4416	9.15432e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	971	0.00713972	0.000350352	0.00825091	0.00569468	4.44114	9.14735e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	972	0.00713866	0.000350101	0.00824202	0.00569057	4.44054	9.13616e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	973	0.00713785	0.000349909	0.00823441	0.00568748	4.43986	9.1264e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	974	0.00713704	0.00034961	0.00822506	0.00568261	4.43923	9.11236e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	975	0.00713637	0.000349485	0.00821528	0.00568057	4.4385	9.09312e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	976	0.00713577	0.000349224	0.00820735	0.0056763	4.43784	9.08095e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	977	0.00713488	0.000348794	0.00819696	0.0056693	4.43721	9.06858e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	978	0.00713197	0.000348634	0.00816604	0.0056667	4.43629	9.02166e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	979	0.00713375	0.000348532	0.0081864	0.00566503	4.43573	9.05246e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	980	0.00713293	0.000348387	0.00817632	0.00566268	4.43497	9.03629e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	981	0.00713104	0.000348279	0.00815787	0.00566092	4.43439	9.01068e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	982	0.00712973	0.000347901	0.00814856	0.00565477	4.43357	9.00297e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	983	0.00712881	0.000347724	0.00814195	0.00565189	4.43302	9.0041e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	984	0.00712806	0.000347536	0.00813378	0.00564884	4.43245	8.99382e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	985	0.00712757	0.000347311	0.00812643	0.00564519	4.43209	8.98345e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	986	0.00712692	0.000347237	0.00811744	0.00564399	4.43156	8.97345e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	987	0.00712595	0.000346946	0.00810785	0.00563924	4.43089	8.95877e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	988	0.00712515	0.000346639	0.00809939	0.00563423	4.43049	8.9423e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	989	0.00712439	0.000346504	0.00809267	0.00563205	4.43	8.93559e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	990	0.00712395	0.000346468	0.00808571	0.00563146	4.4296	8.929e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	991	0.00712323	0.000346194	0.00807797	0.00562702	4.42906	8.91888e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	992	0.00711989	0.000346125	0.00806405	0.00562593	4.4284	8.90755e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	993	0.00711935	0.0003461	0.00805549	0.00562552	4.42779	8.90181e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	994	0.00712248	0.000346007	0.00807276	0.005624	4.42712	8.91122e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	995	0.00712083	0.000345973	0.00806868	0.00562344	4.42647	8.90876e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	996	0.00711863	0.000345926	0.0080469	0.0056227	4.42587	8.88828e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	997	0.0071217	0.000345879	0.00807063	0.00562191	4.42537	8.9047e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	998	0.00711764	0.000345611	0.00803783	0.00561757	4.4246	8.87423e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	999	0.00711663	0.000345364	0.00803042	0.00561355	4.4239	8.86139e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1000	0.0071158	0.000345183	0.00802913	0.00561062	4.42349	8.84954e-05


==> results/dpt/torus/torus_metropolis_restore.txt <==
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1	0.0069056	0.004604475	0.12829375	0.07528925	35.7753	0.0045566875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	2	0.005294375	0.0025399125	0.087414	0.041440125	27.5708	0.002478325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	3	0.0045293125	0.0018510875	0.070309875	0.030095625	23.637	0.001783175
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	4	0.0040398125	0.00134575	0.049011875	0.021897	21.0957	0.00128605
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	5	0.003703375	0.001027345	0.038040125	0.016714375	19.4182	0.0009740175
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	6	0.0034647	0.00087286875	0.033290875	0.014168	18.1919	0.000815235
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	7	0.00327905	0.00072708625	0.027190375	0.011805775	17.1981	0.00066849125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	8	0.0029140125	0.0006999175	0.032348125	0.01137695	16.3896	0.0006392825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	9	0.0031180875	0.00061745375	0.02333625	0.0100242875	15.7305	0.000557965
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	10	0.0028093625	0.00061129375	0.0276375	0.0099381875	15.3253	0.00054930625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	11	0.002996075	0.000561	0.020599375	0.009111675	14.7708	0.00050164125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	12	0.0027183875	0.00055556875	0.024644875	0.0090351375	14.29	0.000496425
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	13	0.00265255	0.00051064	0.02211475	0.008304175	13.9287	0.00045011625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	14	0.0025881	0.00047787125	0.019910125	0.007767825	13.5805	0.00041731125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	15	0.0024793875	0.0004592775	0.01815575	0.0074694875	13.2556	0.0003918675
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	16	0.002531	0.00044916625	0.018861625	0.0073023625	12.9645	0.00038372375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	17	0.0024312	0.00043609125	0.016778	0.007093325	12.7133	0.00037229875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	18	0.0023903	0.00041952375	0.01598075	0.0068213375	12.4906	0.00035432875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	19	0.0023533375	0.0003986225	0.015286625	0.00647935	12.2896	0.00033221875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	20	0.0023183375	0.00037700375	0.014274125	0.0061261125	12.1048	0.00031209375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	21	0.0022844	0.00035887625	0.013346375	0.00583185	11.9266	0.0002940375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	22	0.002252175	0.00034393375	0.012541875	0.005588975	11.7533	0.00027919625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	23	0.0022234125	0.00033916375	0.0121871	0.0055122375	11.586	0.00027313375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	24	0.0021946375	0.00032203625	0.011453	0.005233975	11.4227	0.00025587625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	25	0.0021674875	0.00030959625	0.0107671625	0.0050325125	11.2686	0.000242105
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	26	0.002143925	0.000301065	0.0102290375	0.004894525	11.1306	0.0002326975
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	27	0.002118825	0.00029223875	0.0097532875	0.0047509875	11.0067	0.0002237925
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	28	0.0020793	0.000282835	0.00925825	0.004598625	10.8869	0.00021450125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	29	0.0020966625	0.00028061625	0.0092798375	0.00456195	10.7794	0.0002125325
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	30	0.0020596125	0.00027440375	0.008872625	0.004461425	10.6717	0.0002065075
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	31	0.0020382875	0.0002633075	0.00850905	0.0042809375	10.572	0.00019651125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	32	0.0020213375	0.0002536225	0.0082478625	0.0041230875	10.5203	0.00018855125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	33	0.0020063875	0.0002476825	0.00792435	0.0040266	10.4344	0.0001817525
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	34	0.0019918125	0.00024095	0.0076534125	0.003916925	10.363	0.000175515
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	35	0.0019784875	0.00023531875	0.0074178	0.003825025	10.2901	0.0001701
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	36	0.001965475	0.0002300325	0.0073287375	0.0037390125	10.2251	0.00016438125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	37	0.001939325	0.00022615375	0.007069525	0.0036766	10.1477	0.0001597275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	38	0.00195205	0.00022522125	0.0070922	0.003660975	10.0772	0.0001587625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	39	0.001928625	0.00022164625	0.006853875	0.0036035125	10.0065	0.000153935
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	40	0.0019156625	0.00021632	0.0066546	0.00351695	9.94304	0.0001481675
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	41	0.0019044625	0.00021335	0.0064941375	0.0034684375	9.87917	0.00014427875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	42	0.0018957875	0.00021042	0.00644345	0.0034205	9.8313	0.00014129875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	43	0.001886625	0.00020680875	0.0062590875	0.0033618875	9.77292	0.00013709125
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	44	0.001879525	0.00020443375	0.006137425	0.0033233125	9.72707	0.00013380375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	45	0.0018688125	0.000199815	0.0060128125	0.0032479625	9.68015	0.0001307275
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	46	0.0018566875	0.00019459375	0.0058573	0.00316305	9.6233	0.00012628375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	47	0.001850825	0.00019363	0.0058620625	0.003147025	9.59085	0.000124711
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	48	0.001845325	0.00019196625	0.0057238	0.0031200625	9.54691	0.000122784875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	49	0.001836425	0.00018768875	0.0055894875	0.0030505375	9.50256	0.00011955025
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	50	0.0018284	0.0001852775	0.005485075	0.0030114	9.45621	0.000116476375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	51	0.0018219375	0.00018279625	0.005387325	0.0029708125	9.41465	0.00011416825
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	52	0.0018150375	0.00018144625	0.005288	0.0029486875	9.37302	0.000112706875
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	53	0.0018081625	0.00018009875	0.0052544875	0.002926275	9.34036	0.000111408
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	54	0.0017996375	0.000177755	0.0051626	0.0028880125	9.30269	0.000109211375
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	55	0.00178875	0.000174805	0.0050499	0.002840075	9.25624	0.00010710725
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	56	0.00178705	0.00017334625	0.005021275	0.002816175	9.2441	0.000105209625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	57	0.0017787875	0.00017159375	0.0049338875	0.00278775	9.20996	0.000103822625
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	58	0.0017728875	0.0001692225	0.0048521125	0.002749175	9.1771	0.0001019405
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	59	0.00176765	0.00016864	0.0049171125	0.0027398375	9.14897	0.00010152725
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	60	0.0017593125	0.00016553625	0.0048270625	0.002689375	9.11297	9.920975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	61	0.001754825	0.00016490375	0.00476055	0.0026790375	9.0843	9.794725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	62	0.001752025	0.00016423875	0.0046975875	0.00266835	9.05818	9.6500375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	63	0.001744575	0.00016185	0.0046085375	0.00262955	9.02091	9.4458e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	64	0.0017374625	0.00015950875	0.004529225	0.0025915	8.98942	9.2467875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	65	0.00173235	0.00015772375	0.0044413375	0.0025625875	8.95513	9.008525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	66	0.0017274875	0.00015532625	0.0043791375	0.0025236	8.93134	8.8694e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	67	0.0017226375	0.0001532325	0.004339175	0.00248955	8.90757	8.6967875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	68	0.0017171625	0.00015284125	0.004302275	0.0024833	8.87933	8.679e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	69	0.0017105875	0.0001503075	0.0042585375	0.0024420625	8.85028	8.5115625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	70	0.001706325	0.000148985	0.0041979375	0.0024204875	8.82237	8.357825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	71	0.0016967125	0.00014795875	0.0040781625	0.002403875	8.79759	8.2217625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	72	0.0017013	0.0001472625	0.00413965	0.002392425	8.76945	8.1959875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	73	0.0016917625	0.00014652	0.0040311625	0.0023805125	8.74813	8.12725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	74	0.0016818	0.000144625	0.0039688875	0.0023494875	8.72021	7.9376125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	75	0.0016849375	0.0001444375	0.0039903875	0.00234665	8.7061	7.9849875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	76	0.0016795875	0.00014371125	0.0039276125	0.0023345875	8.68487	7.815725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	77	0.0016754	0.0001423375	0.0038765875	0.0023122	8.66216	7.660225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	78	0.0016708125	0.00014077125	0.003820725	0.0022867625	8.63867	7.5705125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	79	0.0016670875	0.0001393675	0.003780125	0.0022638625	8.6202	7.452825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	80	0.001664325	0.00013911375	0.003730475	0.0022597875	8.60013	7.3762125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	81	0.0016585625	0.00013745125	0.00367665	0.002232775	8.574	7.250375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	82	0.001654075	0.00013628875	0.0036390625	0.0022138625	8.55395	7.169475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	83	0.0016482875	0.0001351875	0.003591875	0.0021959375	8.52906	7.066825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	84	0.0016445875	0.00013396875	0.003561	0.002176025	8.51264	6.987425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	85	0.0016392125	0.0001329575	0.0035304125	0.002159575	8.49095	6.9179e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	86	0.0016359125	0.00013254625	0.00350355	0.0021528625	8.46993	6.8492875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	87	0.00163315	0.0001320875	0.0035127625	0.0021454625	8.45257	6.7802e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	88	0.001629625	0.0001320775	0.003472625	0.002145375	8.43484	6.8256375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	89	0.001626275	0.0001311025	0.0034347625	0.00212955	8.41691	6.71705e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	90	0.0016228875	0.000130165	0.0034067125	0.00211425	8.4015	6.6256875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	91	0.0016189625	0.0001299425	0.0033757	0.00211065	8.38345	6.61215e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	92	0.0016045625	0.0001292425	0.003244	0.0020995	8.3672	6.5049875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	93	0.0016144125	0.00012867125	0.0033535875	0.00208995	8.35233	6.5124125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	94	0.0016123	0.0001285625	0.0033181125	0.002088225	8.33676	6.46045e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	95	0.00160115	0.00012850125	0.003209675	0.00208745	8.32674	6.4049875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	96	0.0015993	0.0001280375	0.0031961125	0.002079875	8.31138	6.3448375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	97	0.001610175	0.00012773625	0.0032819125	0.0020748125	8.29915	6.36885e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	98	0.0016085375	0.00012771	0.0032555625	0.002074375	8.28132	6.3512e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	99	0.0015791875	0.00012739125	0.003256175	0.0020690625	8.2752	6.1999e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	100	0.0015966	0.00012723	0.00321805	0.002066725	8.26623	6.284925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	101	0.0016064125	0.00012721	0.003219175	0.0020662625	8.24798	6.263625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	102	0.001593025	0.00012708375	0.0031828375	0.0020644	8.23223	6.224425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	103	0.0015808875	0.00012704625	0.003202525	0.002063375	8.22433	6.1938875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	104	0.0015829125	0.000126865	0.003206425	0.0020609	8.20831	6.1900375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	105	0.001576125	0.00012634375	0.00322175	0.0020520625	8.19808	6.0873125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	106	0.0015738125	0.0001262025	0.0032151625	0.002049625	8.18513	6.0431375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	107	0.0015897875	0.00012599125	0.0031518	0.0020466125	8.17706	6.1453625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	108	0.001587425	0.00012574	0.0031807375	0.002042475	8.16198	6.14225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	109	0.001572125	0.000125095	0.0031843375	0.0020315875	8.15106	5.9609625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	110	0.0015841	0.00012506375	0.0031479625	0.0020315	8.14092	6.099875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	111	0.001570025	0.000124466375	0.0031614375	0.002021425	8.12837	5.9044375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	112	0.0015685	0.00012411075	0.0031400625	0.0020156875	8.11651	5.84715e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	113	0.001565	0.00012311075	0.003110725	0.001999425	8.10301	5.7768625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	114	0.0015626875	0.000122546125	0.003078925	0.0019902875	8.08905	5.7062125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	115	0.0015604125	0.00012214625	0.0030544	0.0019838125	8.07465	5.6556e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	116	0.001558125	0.000121356125	0.0030320125	0.00197095	8.06224	5.58715e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	117	0.001557275	0.00012082525	0.0030053375	0.0019623125	8.05272	5.5202125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	118	0.0015547625	0.000120181375	0.0029796875	0.00195185	8.04108	5.4639875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	119	0.001551575	0.000119322	0.002936325	0.001937875	8.02685	5.3766125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	120	0.0015523625	0.00011927575	0.0029524375	0.001937075	8.01998	5.3883875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	121	0.0015433375	0.00011866275	0.0028513375	0.001927175	8.00716	5.2465375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	122	0.0015488625	0.000118463	0.0029131125	0.0019238875	7.99747	5.3112625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	123	0.00154135	0.000118010125	0.002839425	0.0019165875	7.98303	5.1901125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	124	0.001547575	0.000117825125	0.0028908875	0.001913475	7.9763	5.2298e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	125	0.0015446375	0.00011752325	0.0028655625	0.0019086	7.96544	5.18845e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	126	0.001539525	0.000117484	0.0028197875	0.00190805	7.95631	5.1553375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	127	0.0015367125	0.000116769625	0.0027984125	0.00189645	7.94428	5.1190125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	128	0.0015349625	0.000116497625	0.00275695	0.0018920375	7.93474	5.0400875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	129	0.0015351	0.000116496	0.002780175	0.001892	7.92645	5.082425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	130	0.00153395	0.000115878625	0.0027374625	0.001881975	7.91704	4.978175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	131	0.0015318125	0.000115069625	0.0027160875	0.001868775	7.90714	4.934275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	132	0.0015299875	0.000114437875	0.0026960375	0.0018585	7.89725	4.887975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	133	0.0015292625	0.00011430175	0.0026926375	0.00185615	7.896	4.8894375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	134	0.0015272	0.000113854	0.0026808375	0.0018488375	7.88656	4.8439875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	135	0.0015246875	0.000113198375	0.002666475	0.001838125	7.87889	4.7973e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	136	0.0015232375	0.000113071375	0.002658025	0.0018359875	7.87372	4.77025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	137	0.0015212875	0.000112711625	0.002674725	0.00183015	7.86322	4.7453625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	138	0.001520975	0.000112418875	0.0026556875	0.0018253625	7.85738	4.694875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	139	0.0015197375	0.000112020625	0.0026357	0.0018189	7.84874	4.6646e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	140	0.0015186125	0.00011175575	0.0026163	0.0018146125	7.83964	4.6264875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	141	0.001517	0.000111207375	0.002601825	0.0018056375	7.83302	4.589825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	142	0.00151515	0.000110834125	0.00258535	0.001799575	7.82418	4.5532125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	143	0.0015137125	0.000110788	0.0025717625	0.0017988125	7.81421	4.5411e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	144	0.0015118875	0.000110274125	0.0025548	0.00179045	7.8066	4.5222625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	145	0.0015096125	0.0001098705	0.002540925	0.001783925	7.79505	4.4794375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	146	0.001509225	0.00010956825	0.0025265625	0.001779	7.78942	4.4594875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	147	0.0015070375	0.000109200625	0.00251105	0.001773	7.77989	4.4243125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	148	0.001505525	0.000108604125	0.0024937875	0.0017633	7.77171	4.3832125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	149	0.0014971	0.00010848575	0.002474875	0.0017613625	7.76209	4.301825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	150	0.0014959125	0.000108456625	0.0024608125	0.001760925	7.75363	4.2741625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	151	0.0015014	0.000108249125	0.00244815	0.0017575625	7.7452	4.3042375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	152	0.0014995875	0.000108153625	0.0024317375	0.001756025	7.73506	4.2880125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	153	0.0015038375	0.00010814775	0.0024784	0.001755875	7.72836	4.338825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	154	0.0014936875	0.00010802	0.00244235	0.0017538375	7.72164	4.247525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	155	0.0014946625	0.000108007625	0.0024483625	0.0017536	7.71631	4.251975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	156	0.001498775	0.000107864375	0.0024180375	0.0017513125	7.70818	4.248125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	157	0.001502425	0.000107758625	0.0024628	0.00174955	7.70321	4.2985e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	158	0.001492425	0.000107741	0.0024454625	0.0017492875	7.69622	4.222125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	159	0.00149305	0.000107722875	0.0024376125	0.0017489875	7.69078	4.2153875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	160	0.0014976625	0.000107529125	0.002408175	0.0017457875	7.68703	4.2192125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	161	0.00148875	0.000107484	0.0024187125	0.0017452	7.67908	4.168675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	162	0.001490075	0.000107466625	0.00244065	0.00174485	7.671	4.21375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	163	0.001489275	0.000107394	0.0024257	0.0017437	7.66531	4.1849875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	164	0.0014874125	0.000107291375	0.0024068	0.001742075	7.65613	4.13995e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	165	0.0014866125	0.000106961	0.002393	0.0017367125	7.64907	4.1025375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	166	0.0014856	0.00010664175	0.002392125	0.001731375	7.644	4.086375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	167	0.0014841625	0.0001063055	0.0024003375	0.0017258125	7.63827	4.0636125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	168	0.0014832625	0.000106100875	0.002386525	0.0017225	7.63077	4.028425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	169	0.0014816875	0.00010592	0.0023779625	0.0017195125	7.62079	4.000625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	170	0.0014795875	0.000105912875	0.00235035	0.0017194375	7.61313	3.9518875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	171	0.0014802625	0.00010572275	0.0023628	0.0017163125	7.60718	3.9647625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	172	0.00147815	0.000105657875	0.0023415375	0.0017153125	7.60095	3.9319375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	173	0.0014766	0.000105477625	0.0023391875	0.0017122375	7.59508	3.9188875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	174	0.0014752	0.000105416375	0.0023239875	0.0017112875	7.58455	3.8920125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	175	0.0014732625	0.000105333875	0.0023112375	0.00170995	7.57661	3.8896875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	176	0.001472475	0.00010509625	0.00230305	0.0017060875	7.57179	3.8581875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	177	0.0014713	0.00010503525	0.002287525	0.0017051	7.56427	3.8304875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	178	0.0014699125	0.000104733375	0.002278	0.0017002	7.55975	3.8033625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	179	0.001471225	0.000104693375	0.0022892625	0.00169955	7.55328	3.8265e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	180	0.0014680375	0.00010458825	0.00226605	0.00169785	7.54597	3.763775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	181	0.0014670125	0.000104314875	0.0022553625	0.0016934125	7.53966	3.732275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	182	0.0014658125	0.000103981375	0.0022421	0.0016878125	7.53567	3.7094125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	183	0.0014661625	0.00010389575	0.0022488125	0.0016865875	7.53177	3.7076e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	184	0.0014653125	0.0001038145	0.0022334375	0.001685075	7.52878	3.686075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	185	0.0014610375	0.000103692875	0.0021931	0.0016831125	7.5224	3.6116375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	186	0.0014645	0.00010362275	0.002221725	0.001681975	7.51488	3.6598625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	187	0.0014630375	0.00010352525	0.0022098375	0.0016804	7.50891	3.647925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	188	0.0014605625	0.000103392	0.002182625	0.0016782125	7.50381	3.5852875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	189	0.001461975	0.000103372375	0.002202425	0.0016778875	7.49943	3.623075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	190	0.0014602625	0.00010312325	0.0021723625	0.001673825	7.49536	3.5597375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	191	0.00145875	0.000102761875	0.0021618375	0.0016679625	7.48809	3.5340625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	192	0.001457925	0.000102292375	0.00215275	0.0016603125	7.48361	3.5066875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	193	0.001457825	0.000102041875	0.002143575	0.0016562375	7.47902	3.4821625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	194	0.00145675	0.000101597625	0.002132625	0.0016490125	7.47367	3.4495875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	195	0.0014562375	0.0001013465	0.00212315	0.001644925	7.4684	3.4176125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	196	0.001454775	0.00010109975	0.0021159	0.0016409125	7.46291	3.3943e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	197	0.0014535375	0.000100967875	0.0020963375	0.001638775	7.45815	3.360625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	198	0.0014545125	0.0001009465	0.002105075	0.001638425	7.45409	3.3691625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	199	0.0014525625	0.000100677125	0.002086975	0.0016340625	7.44899	3.3488875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	200	0.0014520375	0.000100414	0.0020830875	0.0016297875	7.44442	3.325475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	201	0.0014512875	0.00010015675	0.0020827125	0.001625625	7.43961	3.30945e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	202	0.0014498875	0.000100039875	0.0020715125	0.00162375	7.43217	3.2852625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	203	0.0014494375	9.9683625e-05	0.0020629625	0.00161795	7.42915	3.2603e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	204	0.0014487625	9.9345875e-05	0.0020546875	0.0016124375	7.4252	3.23655e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	205	0.0014481625	9.9331375e-05	0.0020485625	0.0016122	7.42168	3.2410875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	206	0.0014458125	9.9288875e-05	0.00202395	0.0016115125	7.4171	3.19835e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	207	0.0014376875	9.91285e-05	0.0019639125	0.001609	7.41222	3.181425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	208	0.0014468625	9.904775e-05	0.0020399125	0.0016075625	7.40821	3.2246375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	209	0.00144645	9.901225e-05	0.0020331375	0.001607	7.40177	3.2049375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	210	0.0014444375	9.899825e-05	0.00200705	0.001606825	7.39912	3.1421625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	211	0.0014442375	9.8945875e-05	0.0020145125	0.0016059625	7.39646	3.1585875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	212	0.0014445625	9.8894125e-05	0.0020147125	0.0016051125	7.38982	3.1690125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	213	0.0014373	9.8886e-05	0.0019564375	0.00160505	7.38487	3.159075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	214	0.00144305	9.87535e-05	0.0019979375	0.00160285	7.38467	3.131525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	215	0.0014360125	9.8714875e-05	0.0019571125	0.0016022625	7.38256	3.1349375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	216	0.001436975	9.86735e-05	0.0019495625	0.001601575	7.37818	3.1437125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	217	0.001435425	9.8539625e-05	0.0019491875	0.0015994125	7.37366	3.1100625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	218	0.001442375	9.853675e-05	0.001988975	0.001599325	7.36973	3.1126125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	219	0.0014351875	9.8520125e-05	0.0019486625	0.0015991	7.36416	3.096775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	220	0.0014339875	9.8258875e-05	0.0019521375	0.001594775	7.36238	3.086175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	221	0.0014419	9.8200375e-05	0.0019921625	0.0015938375	7.35832	3.1087625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	222	0.0014329875	9.8200125e-05	0.0019483125	0.0015937875	7.35455	3.078925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	223	0.00144135	9.818675e-05	0.0019916375	0.0015936	7.35042	3.102825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	224	0.0014407	9.7971375e-05	0.001983075	0.0015901	7.34584	3.08195e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	225	0.0014308875	9.795075e-05	0.001950525	0.0015896	7.34384	3.0841e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	226	0.0014311125	9.7827625e-05	0.0019404875	0.0015877125	7.33893	3.06155e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	227	0.0014297625	9.7765625e-05	0.0019419875	0.0015866	7.33393	3.0561125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	228	0.001440175	9.776125e-05	0.0019757375	0.0015866875	7.32812	3.0638875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	229	0.0014394125	9.7731e-05	0.0019695375	0.0015862	7.32646	3.044825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	230	0.0014288375	9.760675e-05	0.00193435	0.001584025	7.3213	3.0443125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	231	0.0014382125	9.7525e-05	0.0019607625	0.0015828625	7.31743	3.0290375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	232	0.0014284375	9.7459375e-05	0.00192755	0.0015816375	7.31402	3.0243625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	233	0.0014280625	9.727125e-05	0.0019192875	0.0015785875	7.30971	3.004425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	234	0.0014274125	9.7062125e-05	0.001912625	0.0015752	7.30528	2.9855375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	235	0.0014259875	9.687675e-05	0.001906	0.0015721875	7.30131	2.968975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	236	0.0014248375	9.6689625e-05	0.001898775	0.00156915	7.29713	2.94635e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	237	0.001424225	9.660625e-05	0.0018917875	0.0015678125	7.29278	2.9344375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	238	0.001423575	9.6412875e-05	0.0018850625	0.0015646875	7.289	2.916125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	239	0.00142355	9.63235e-05	0.0018787125	0.0015632375	7.28582	2.8935375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	240	0.0014227875	9.62235e-05	0.0018857625	0.001561575	7.28293	2.89355e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	241	0.0014219	9.5854e-05	0.0018797	0.00155555	7.27895	2.8749875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	242	0.0014213375	9.5670375e-05	0.0018758625	0.001552575	7.27643	2.8540625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	243	0.001419175	9.5599125e-05	0.0018881125	0.0015514875	7.27153	2.8202e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	244	0.0014181375	9.5568625e-05	0.0018736625	0.001551	7.26795	2.7905e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	245	0.001418575	9.5499375e-05	0.00187835	0.0015498625	7.26317	2.8015125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	246	0.001418625	9.5496875e-05	0.001884725	0.0015498125	7.25969	2.8141875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	247	0.0014195625	9.5476e-05	0.0018946375	0.00154945	7.25671	2.8302e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	248	0.00141755	9.5426875e-05	0.00186755	0.0015486875	7.25261	2.7748e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	249	0.001419825	9.5352125e-05	0.0018688125	0.0015474	7.24871	2.8319625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	250	0.001416325	9.5120125e-05	0.0018629375	0.0015437125	7.24462	2.7614e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	251	0.0014145875	9.5057e-05	0.001854825	0.0015427	7.24308	2.7436875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	252	0.001415625	9.501075e-05	0.001861225	0.001541925	7.23758	2.757525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	253	0.0014136375	9.4912125e-05	0.001851975	0.0015403625	7.23364	2.74025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	254	0.001412925	9.468025e-05	0.0018468125	0.0015365875	7.23077	2.7236875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	255	0.0014114875	9.4568375e-05	0.001839	0.001534775	7.22777	2.7033875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	256	0.0014122125	9.4561375e-05	0.0018420125	0.00153465	7.22429	2.712975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	257	0.0014107375	9.4388125e-05	0.001832775	0.00153185	7.22026	2.68555e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	258	0.0014105375	9.430875e-05	0.001828025	0.001530575	7.21741	2.671475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	259	0.0014096	9.4068e-05	0.0018215875	0.0015266625	7.21273	2.6628125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	260	0.0014082	9.386275e-05	0.00181145	0.001523325	7.20855	2.658575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	261	0.001408125	9.36945e-05	0.0018070625	0.0015205875	7.20664	2.6422625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	262	0.00140695	9.3674125e-05	0.00181015	0.0015202625	7.20404	2.648375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	263	0.00140615	9.356575e-05	0.001804025	0.0015185	7.1999	2.6343e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	264	0.0014081125	9.3530125e-05	0.0018147875	0.0015179125	7.19562	2.6464375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	265	0.00140605	9.3418e-05	0.0017983125	0.0015160875	7.19376	2.6167875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	266	0.0014012	9.329025e-05	0.0017782	0.0015139625	7.19013	2.570825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	267	0.0014022125	9.3243375e-05	0.0017727625	0.0015132375	7.18713	2.5847375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	268	0.00140065	9.322325e-05	0.00177455	0.0015128625	7.18478	2.5589125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	269	0.0014053875	9.3199e-05	0.0017921875	0.001512525	7.18311	2.60225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	270	0.0014004	9.3192375e-05	0.0017692375	0.0015123625	7.18013	2.5415625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	271	0.0014011	9.3097125e-05	0.00176845	0.001510875	7.17892	2.5739375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	272	0.001400225	9.305675e-05	0.0017698875	0.00151015	7.17614	2.5471375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	273	0.0014002375	9.304475e-05	0.001767475	0.00150995	7.17238	2.531675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	274	0.0013997125	9.3019375e-05	0.0017635625	0.0015095375	7.16843	2.5183375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	275	0.001397375	9.2955e-05	0.0017466875	0.001508525	7.16638	2.4786e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	276	0.00139815	9.2952e-05	0.00175315	0.001508475	7.16464	2.495975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	277	0.0014048125	9.2949875e-05	0.0017860625	0.001508475	7.1604	2.589025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	278	0.0013989625	9.286775e-05	0.0017582875	0.0015070875	7.16197	2.5052875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	279	0.0014045	9.2851e-05	0.0017749125	0.0015068625	7.15865	2.5500125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	280	0.0014041375	9.2830375e-05	0.0017717125	0.0015064875	7.15624	2.536575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	281	0.0014043125	9.2810875e-05	0.001776675	0.0015062125	7.15449	2.5667875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	282	0.0013974875	9.27975e-05	0.001750825	0.0015059625	7.15458	2.4871625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	283	0.0014046625	9.2782125e-05	0.001781725	0.001505725	7.15105	2.5730125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	284	0.001404825	9.2761625e-05	0.0017799125	0.0015054	7.14686	2.5713e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	285	0.0013966125	9.2719875e-05	0.0017410875	0.0015047	7.14407	2.4695e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	286	0.0014035125	9.264975e-05	0.0017656875	0.00150355	7.14225	2.523775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	287	0.001395625	9.258475e-05	0.0017363875	0.0015024875	7.13993	2.4569875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	288	0.00139145	9.257425e-05	0.0017392625	0.0015023375	7.13592	2.4080875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	289	0.0013906625	9.254625e-05	0.001735075	0.0015018875	7.13196	2.4009375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	290	0.0013952625	9.25445e-05	0.0017324625	0.001501825	7.12928	2.446825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	291	0.001389575	9.2440125e-05	0.0017298375	0.001500175	7.12615	2.3905875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	292	0.0014026	9.2405375e-05	0.00175965	0.001499575	7.12444	2.509975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	293	0.001394525	9.2380125e-05	0.001728775	0.00149915	7.12106	2.43655e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	294	0.0014024875	9.2358375e-05	0.0017561875	0.0014988125	7.11846	2.5009125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	295	0.0013892	9.2352375e-05	0.001725025	0.00149875	7.11577	2.38215e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	296	0.00139425	9.2249375e-05	0.0017296375	0.0014969875	7.11485	2.4300375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	297	0.0013889625	9.2201625e-05	0.001720925	0.0014962875	7.11271	2.370125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	298	0.0013936625	9.21915e-05	0.0017242375	0.00149605	7.10977	2.4161625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	299	0.001393	9.2063375e-05	0.001720175	0.0014939625	7.10716	2.4044e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	300	0.0013881375	9.1995e-05	0.0017160625	0.001492925	7.1059	2.358875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	301	0.0013914625	9.194425e-05	0.0017002125	0.00149205	7.10167	2.3533375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	302	0.0013792125	9.190075e-05	0.0017005375	0.0014913875	7.09778	2.35105e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	303	0.00137985	9.1895625e-05	0.0017042	0.0014913	7.09475	2.3612125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	304	0.0013868125	9.18935e-05	0.00170555	0.0014913	7.09221	2.3472875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	305	0.00139215	9.1866e-05	0.0017159125	0.0014907625	7.08908	2.3933875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	306	0.001386125	9.1857375e-05	0.001701275	0.001490725	7.08491	2.3375125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	307	0.0013925625	9.1843375e-05	0.0017120125	0.0014904	7.08152	2.3815e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	308	0.0013873625	9.1795625e-05	0.00171045	0.0014897	7.07786	2.3471e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	309	0.00139195	9.1743e-05	0.001709525	0.0014887625	7.07539	2.365e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	310	0.0013778625	9.1735875e-05	0.0016905125	0.0014887375	7.07277	2.3380625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	311	0.001391475	9.1734e-05	0.00170485	0.001488625	7.0706	2.3628875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	312	0.0013785875	9.172375e-05	0.0016967	0.0014885125	7.06722	2.3419625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	313	0.0013831125	9.15925e-05	0.0016905625	0.0014864125	7.06546	2.321675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	314	0.00137755	9.1564e-05	0.0016863875	0.0014859375	7.06269	2.325575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	315	0.0013852875	9.1560375e-05	0.0016975125	0.0014859	7.0605	2.326875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	316	0.00138315	9.1536625e-05	0.00169375	0.0014855	7.05768	2.328925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	317	0.0013773625	9.1534e-05	0.0016822	0.0014854625	7.05646	2.3165125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	318	0.0013825625	9.15325e-05	0.00168745	0.001485425	7.05398	2.314075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	319	0.001378525	9.1500625e-05	0.0016926625	0.001484875	7.05105	2.3328625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	320	0.0013849125	9.14475e-05	0.001693375	0.00148405	7.04914	2.319025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	321	0.0013844375	9.1439e-05	0.001693825	0.0014839125	7.04952	2.3138125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	322	0.001381675	9.142625e-05	0.0016946125	0.00148365	7.04577	2.31555e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	323	0.0013768125	9.13425e-05	0.001678025	0.00148235	7.04388	2.3062125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	324	0.0013806875	9.1198625e-05	0.0016919625	0.0014799125	7.04308	2.308475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	325	0.001376175	9.118425e-05	0.0016743375	0.0014797875	7.04046	2.2937375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	326	0.00138055	9.1094e-05	0.0016888125	0.0014782125	7.03807	2.2998625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	327	0.0013803125	9.1056125e-05	0.0016842375	0.0014776125	7.03596	2.2919e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	328	0.0013752875	9.0998375e-05	0.001669675	0.0014767625	7.03366	2.2798e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	329	0.0013798875	9.0940875e-05	0.0016799625	0.0014757375	7.03077	2.28115e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	330	0.0013743125	9.0871375e-05	0.0016664	0.0014747	7.02715	2.273175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	331	0.0013798	9.0868375e-05	0.001676275	0.0014745625	7.02526	2.2728375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	332	0.0013734625	9.0688e-05	0.001662025	0.001471725	7.02254	2.2673375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	333	0.001372575	9.0384875e-05	0.0016580625	0.001466775	7.0195	2.2545625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	334	0.0013724875	9.027875e-05	0.0016528125	0.00146505	7.01819	2.2497125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	335	0.0013724125	9.01945e-05	0.0016549875	0.0014636625	7.01749	2.2489875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	336	0.0013722375	9.0162625e-05	0.001649675	0.00146315	7.01596	2.2434125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	337	0.001371475	9.0024375e-05	0.00164545	0.0014609	7.0132	2.2334e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	338	0.0013711	8.99295e-05	0.001641625	0.0014593625	7.01081	2.2251875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	339	0.001370225	8.970625e-05	0.001637425	0.0014557125	7.00767	2.2163e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	340	0.0013698625	8.962925e-05	0.0016335875	0.0014544875	7.00584	2.207825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	341	0.0013695	8.9471375e-05	0.001631175	0.0014519125	7.00379	2.200575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	342	0.0013637	8.9427375e-05	0.001583775	0.00145125	7.00216	2.13895e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	343	0.0013637	8.9409875e-05	0.0015810125	0.001450975	7.00198	2.132725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	344	0.0013642625	8.93615e-05	0.00158625	0.0014501625	6.999	2.14145e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	345	0.0013646875	8.934225e-05	0.0015897125	0.0014498375	6.99745	2.1511625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	346	0.0013697375	8.9334125e-05	0.00162615	0.001449675	6.99636	2.1828875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	347	0.001369325	8.9324875e-05	0.0016274	0.0014495375	6.99493	2.1899625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	348	0.00136935	8.930475e-05	0.0016218125	0.0014492	6.99185	2.1720875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	349	0.0013632	8.930475e-05	0.0015747	0.001449275	6.99048	2.119675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	350	0.0013634375	8.927325e-05	0.001578	0.0014487625	6.9874	2.1229125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	351	0.001364175	8.9262625e-05	0.001584175	0.00144855	6.98497	2.1355875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	352	0.001369175	8.921475e-05	0.0016208125	0.0014477375	6.9827	2.1625875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	353	0.0013628625	8.92105e-05	0.0015685875	0.0014477625	6.98178	2.099625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	354	0.0013627875	8.9155125e-05	0.001571775	0.00144685	6.97919	2.10665e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	355	0.0013638125	8.9131e-05	0.0015805875	0.0014464125	6.97785	2.1282875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	356	0.0013619	8.912875e-05	0.0015657375	0.001446425	6.97583	2.094475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	357	0.00136925	8.9112875e-05	0.0016173125	0.001446075	6.97407	2.1575375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	358	0.0013671875	8.9102375e-05	0.0016083875	0.0014458875	6.97133	2.1503875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	359	0.0013687125	8.900125e-05	0.001614325	0.00144425	6.97035	2.15005e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	360	0.0013677375	8.8979125e-05	0.0016122	0.0014438625	6.96772	2.1493125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	361	0.0013607375	8.8954625e-05	0.0015641125	0.0014435875	6.96744	2.0831375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	362	0.00136795	8.892125e-05	0.001613025	0.0014429125	6.96591	2.1488125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	363	0.0013666875	8.890225e-05	0.0016062875	0.001442625	6.96403	2.1433875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	364	0.001366025	8.8875875e-05	0.0015962	0.001442225	6.96232	2.122725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	365	0.001366375	8.884325e-05	0.0016026375	0.001441675	6.96044	2.135825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	366	0.001365525	8.881925e-05	0.0015947625	0.0014413	6.9592	2.1170125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	367	0.0013603125	8.8817125e-05	0.0015621625	0.00144135	6.95451	2.0764375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	368	0.001366325	8.8785875e-05	0.001599575	0.00144075	6.95092	2.1296125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	369	0.0013651	8.87685e-05	0.00159225	0.001440475	6.94929	2.117125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	370	0.0013600375	8.8709875e-05	0.0015526125	0.0014396	6.94847	2.053175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	371	0.0013601875	8.8697375e-05	0.001559775	0.0014394	6.9461	2.0676875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	372	0.001359625	8.85995e-05	0.00155315	0.0014378125	6.94387	2.0548625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	373	0.001359725	8.8591125e-05	0.00155105	0.001437675	6.94448	2.0460375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	374	0.00135975	8.8570875e-05	0.00155635	0.0014373375	6.94258	2.0597625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	375	0.0013594	8.8558875e-05	0.001547675	0.0014371625	6.94069	2.0383875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	376	0.001358725	8.841225e-05	0.0015447375	0.001434775	6.93875	2.0276375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	377	0.00135805	8.8299875e-05	0.001542225	0.00143295	6.93559	2.0195875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	378	0.0013569	8.81645e-05	0.0015435	0.0014307125	6.93542	2.0005625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	379	0.0013580875	8.8119625e-05	0.0015427625	0.0014299875	6.93287	2.0134e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	380	0.0013568125	8.8075e-05	0.0015384875	0.0014292625	6.92942	1.9867125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	381	0.0013563375	8.80665e-05	0.0015337375	0.001429125	6.92747	1.9679e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	382	0.001356225	8.8062e-05	0.0015309	0.0014290625	6.92686	1.964175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	383	0.0013578	8.8042875e-05	0.001539075	0.0014287375	6.92487	2.001375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	384	0.0013571125	8.8031375e-05	0.00153515	0.00142855	6.92378	1.9877375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	385	0.0013566625	8.8026875e-05	0.0015402625	0.001428475	6.92177	1.9886125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	386	0.0013572125	8.80105e-05	0.0015363375	0.0014282125	6.92059	1.9928125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	387	0.0013565375	8.799875e-05	0.001535425	0.0014280125	6.91891	1.9771625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	388	0.0013559625	8.796125e-05	0.001527925	0.001427425	6.91731	1.9583875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	389	0.001355775	8.78105e-05	0.0015249375	0.001424975	6.91589	1.9493375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	390	0.0013558	8.77145e-05	0.00152265	0.001423425	6.91454	1.942575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	391	0.0013554125	8.7574e-05	0.001519625	0.00142115	6.91253	1.934425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	392	0.001354875	8.7501875e-05	0.001516425	0.001419975	6.91	1.9293e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	393	0.0013546375	8.736425e-05	0.0015141375	0.001417725	6.90895	1.9254625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	394	0.001354575	8.7337375e-05	0.0015116375	0.0014172875	6.90733	1.919825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	395	0.0013542125	8.7335625e-05	0.0015084875	0.0014172625	6.90462	1.91305e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	396	0.00135405	8.7325625e-05	0.001505525	0.0014170875	6.90385	1.9075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	397	0.001354225	8.72865e-05	0.0015067375	0.001416475	6.90238	1.9066125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	398	0.0013538	8.7253125e-05	0.001502625	0.0014159125	6.90062	1.90185e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	399	0.00135335	8.706125e-05	0.0014998625	0.001412775	6.89887	1.8940125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	400	0.001352575	8.69525e-05	0.0014968125	0.001411	6.89556	1.8833e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	401	0.0013522125	8.6902e-05	0.0014958625	0.0014101875	6.89412	1.8731375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	402	0.001351975	8.682725e-05	0.001493	0.001408975	6.89249	1.8654625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	403	0.0013517875	8.6817e-05	0.0014903	0.0014088125	6.89117	1.8629375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	404	0.0013517125	8.6761375e-05	0.00148855	0.0014079125	6.88978	1.852375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	405	0.0013513125	8.6708875e-05	0.001488075	0.0014070625	6.88822	1.84685e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	406	0.001351075	8.668925e-05	0.0014823125	0.00140675	6.88602	1.8300875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	407	0.00135095	8.66365e-05	0.0014849625	0.0014058875	6.88452	1.8405e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	408	0.0013507875	8.6627125e-05	0.0014811	0.0014057375	6.88282	1.824125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	409	0.0013504625	8.6525875e-05	0.001479025	0.0014041	6.88097	1.8188875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	410	0.0013505	8.6433125e-05	0.001477075	0.001402575	6.88109	1.8097625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	411	0.00134955	8.6306e-05	0.001474075	0.0014005125	6.8778	1.8013875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	412	0.001349625	8.6250625e-05	0.0014719125	0.0013996125	6.87711	1.795175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	413	0.0013492	8.616125e-05	0.00147085	0.00139815	6.87497	1.78875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	414	0.0013493	8.607775e-05	0.0014685125	0.0013967875	6.87423	1.7834e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	415	0.0013485	8.5888e-05	0.00146545	0.0013937	6.87114	1.7757625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	416	0.001348225	8.5881e-05	0.0014626625	0.0013936	6.8689	1.77095e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	417	0.00134775	8.5733875e-05	0.0014598375	0.0013912	6.86642	1.76445e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	418	0.0013474875	8.5720125e-05	0.001458775	0.0013909875	6.86442	1.7634375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	419	0.0013465	8.5631375e-05	0.00145025	0.0013895375	6.86228	1.7438625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	420	0.001346675	8.559725e-05	0.0014563375	0.0013889875	6.86177	1.75815e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	421	0.001346575	8.557975e-05	0.00145145	0.0013886875	6.86036	1.74595e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	422	0.0013463	8.5537625e-05	0.00144815	0.001388	6.85914	1.734925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	423	0.0013467625	8.5508875e-05	0.001454	0.0013875375	6.85976	1.752e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	424	0.0013458	8.540325e-05	0.001446	0.001385825	6.85801	1.731175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	425	0.0013450125	8.5402875e-05	0.0014469375	0.001385825	6.85887	1.7329125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	426	0.0013457125	8.5398375e-05	0.0014439375	0.0013857375	6.85776	1.7241625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	427	0.001346175	8.53805e-05	0.001450075	0.00138545	6.8568	1.7421e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	428	0.001344575	8.5284875e-05	0.001445	0.0013839	6.855	1.7293625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	429	0.0013463875	8.52825e-05	0.0014524	0.00138385	6.85371	1.7458375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	430	0.0013462875	8.5253125e-05	0.0014515375	0.001383375	6.85097	1.7422125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	431	0.0013445875	8.5240625e-05	0.001442625	0.0013831875	6.84974	1.7261875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	432	0.0013461875	8.5213625e-05	0.001449075	0.0013827375	6.84876	1.73505e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	433	0.0013437125	8.51645e-05	0.0014405875	0.0013819625	6.84584	1.727325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	434	0.001343825	8.5158e-05	0.001438425	0.0013818625	6.84452	1.72035e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	435	0.0013435875	8.50705e-05	0.0014362875	0.001380425	6.84345	1.711925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	436	0.0013435	8.5019875e-05	0.001434425	0.0013796125	6.84274	1.706e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	437	0.0013432875	8.490775e-05	0.0014319625	0.0013777875	6.84122	1.6995375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	438	0.0013430625	8.4813e-05	0.0014333625	0.001376225	6.84078	1.696775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	439	0.001342775	8.4682875e-05	0.00143205	0.0013741	6.84007	1.694875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	440	0.0013422125	8.4574875e-05	0.0014296125	0.0013723375	6.83776	1.6892e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	441	0.0013418625	8.4481e-05	0.0014279625	0.0013708125	6.83616	1.68495e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	442	0.0013412625	8.43195e-05	0.0014253125	0.001368175	6.83351	1.6796875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	443	0.0013402125	8.4316625e-05	0.0014165375	0.00136815	6.83293	1.6557625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	444	0.00134135	8.4297625e-05	0.0014232625	0.001367825	6.83056	1.675725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	445	0.001340225	8.425e-05	0.001416975	0.001367025	6.82944	1.657025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	446	0.0013404875	8.420725e-05	0.0014184625	0.0013663625	6.82732	1.6576e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	447	0.0013399375	8.41985e-05	0.0014144875	0.0013661875	6.82617	1.652125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	448	0.0013408625	8.4192125e-05	0.001420775	0.0013661125	6.82508	1.6681375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	449	0.0013396	8.4183875e-05	0.001410275	0.0013659625	6.82498	1.6493e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	450	0.0013394375	8.417825e-05	0.001412525	0.0013658625	6.82288	1.65385e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	451	0.0013406625	8.41235e-05	0.001420475	0.0013649875	6.82127	1.666375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	452	0.0013403375	8.4111e-05	0.0014182625	0.0013648	6.82012	1.6507625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	453	0.0013393375	8.4103125e-05	0.0014088875	0.0013646375	6.81909	1.6494625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	454	0.00133895	8.3984375e-05	0.0014065875	0.0013627125	6.81762	1.6445375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	455	0.0013388875	8.393175e-05	0.0014049875	0.00136185	6.81714	1.6362625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	456	0.001338725	8.3819625e-05	0.0014026625	0.001360025	6.8158	1.629125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	457	0.0013383625	8.3748875e-05	0.0013996625	0.001358875	6.81482	1.6187125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	458	0.0013377625	8.3735875e-05	0.00139745	0.0013586625	6.81321	1.6148e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	459	0.0013385	8.372225e-05	0.0014019625	0.0013584375	6.81056	1.6247625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	460	0.0013375125	8.368e-05	0.00139725	0.00135775	6.81	1.6141e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	461	0.001337375	8.3658e-05	0.0013949625	0.0013573875	6.80814	1.609175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	462	0.0013371125	8.362475e-05	0.00139345	0.0013568625	6.80665	1.609525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	463	0.0013365625	8.360075e-05	0.0013909375	0.001356475	6.80385	1.6048625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	464	0.001336225	8.3505375e-05	0.001389225	0.001354925	6.80198	1.5993625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	465	0.0013364	8.3499125e-05	0.0013874125	0.001354825	6.80138	1.5942625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	466	0.00133645	8.34545e-05	0.0013854	0.0013541	6.80067	1.588325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	467	0.00133625	8.34095e-05	0.00138325	0.001353375	6.79916	1.583825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	468	0.0013359625	8.3371125e-05	0.0013812375	0.0013527375	6.79881	1.5759625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	469	0.001335975	8.33645e-05	0.001382875	0.0013526375	6.79775	1.58145e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	470	0.001335925	8.3322625e-05	0.0013802375	0.00135195	6.79704	1.57145e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	471	0.0013351125	8.32665e-05	0.0013745875	0.00135105	6.79525	1.5611125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	472	0.0013353875	8.3263e-05	0.00137605	0.0013509875	6.79402	1.564275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	473	0.0013356125	8.326275e-05	0.0013779125	0.0013509875	6.79269	1.5663125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	474	0.0013349125	8.3172625e-05	0.001373	0.001349525	6.79142	1.5560375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	475	0.0013346875	8.315675e-05	0.0013712125	0.0013492625	6.79082	1.5577125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	476	0.00133465	8.30825e-05	0.00136955	0.00134805	6.78984	1.55455e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	477	0.0013342875	8.293525e-05	0.001368225	0.0013456625	6.78886	1.5522375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	478	0.0013332375	8.29165e-05	0.0013669125	0.001345375	6.78809	1.5443625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	479	0.0013334375	8.2903125e-05	0.0013647625	0.0013451625	6.78606	1.5263125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	480	0.0013331875	8.287075e-05	0.0013638875	0.0013446375	6.78405	1.51945e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	481	0.0013329625	8.2870375e-05	0.0013631125	0.001344625	6.78376	1.5375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	482	0.00133255	8.2864875e-05	0.00136045	0.0013445375	6.7824	1.494375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	483	0.0013329875	8.28645e-05	0.0013648375	0.001344525	6.78141	1.5421875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	484	0.0013330125	8.2855e-05	0.001362475	0.001344375	6.78028	1.5121e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	485	0.0013326375	8.2844e-05	0.0013596375	0.0013442	6.77974	1.5015125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	486	0.00133345	8.2826625e-05	0.0013630625	0.0013439	6.77983	1.5368875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	487	0.0013324875	8.28265e-05	0.0013596375	0.0013439	6.77889	1.491275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	488	0.0013342375	8.2818625e-05	0.001366625	0.00134375	6.77833	1.5452375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	489	0.0013331375	8.2794375e-05	0.0013597125	0.0013433875	6.7771	1.5290875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	490	0.0013327375	8.2782375e-05	0.0013605375	0.0013432	6.77723	1.5051875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	491	0.0013337625	8.2780375e-05	0.001365075	0.0013431375	6.77609	1.53965e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	492	0.001332925	8.2776e-05	0.0013610625	0.0013430875	6.77538	1.5316e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	493	0.00133225	8.269875e-05	0.0013580875	0.001341825	6.77456	1.4852125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	494	0.0013317	8.2643625e-05	0.0013572375	0.0013409125	6.77332	1.48265e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	495	0.00133135	8.25995e-05	0.001356125	0.0013402	6.77125	1.478275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	496	0.0013307875	8.2531875e-05	0.00135445	0.0013390875	6.77022	1.4797125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	497	0.0013305	8.2404e-05	0.0013526875	0.0013370125	6.76915	1.4749e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	498	0.0013300625	8.2319375e-05	0.001353225	0.0013356125	6.76787	1.47475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	499	0.0013298125	8.224075e-05	0.00135305	0.0013343375	6.76673	1.4715125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	500	0.001329525	8.2223625e-05	0.0013518125	0.0013340625	6.76535	1.469225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	501	0.001329125	8.2138375e-05	0.0013498625	0.001332675	6.76334	1.4615625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	502	0.0013291125	8.2069375e-05	0.0013583875	0.00133155	6.76388	1.4573e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	503	0.0013291125	8.204625e-05	0.0013576	0.001331175	6.76408	1.4592125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	504	0.0013292875	8.2027375e-05	0.0013568375	0.0013308625	6.76419	1.4564375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	505	0.0013292375	8.1947625e-05	0.0013553125	0.0013295625	6.76344	1.4528125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	506	0.0013288875	8.1942875e-05	0.0013516125	0.0013294875	6.76209	1.4527875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	507	0.00132915	8.1925375e-05	0.0013535	0.0013292	6.76061	1.4494e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	508	0.00132855	8.191825e-05	0.0013499875	0.0013291	6.75926	1.4477875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	509	0.0013244625	8.18345e-05	0.001354	0.0013278125	6.75864	1.3667875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	510	0.0013243	8.181025e-05	0.0013526625	0.001327425	6.75665	1.3639125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	511	0.0013279375	8.178675e-05	0.00134005	0.0013269625	6.75426	1.426775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	512	0.0013275375	8.1779125e-05	0.0013415875	0.0013268375	6.75448	1.4313625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	513	0.001323475	8.1774625e-05	0.0013512125	0.0013268375	6.75284	1.351475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	514	0.0013235875	8.1771e-05	0.001350525	0.0013267625	6.75277	1.3494125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	515	0.0013284125	8.1770625e-05	0.0013483875	0.0013266875	6.7528	1.44265e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	516	0.001323475	8.1746875e-05	0.0013492875	0.001326375	6.75192	1.342e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	517	0.0013278375	8.1736875e-05	0.0013388375	0.00132615	6.75042	1.4233375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	518	0.001327725	8.172775e-05	0.0013432875	0.001326	6.74939	1.4377125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	519	0.001325425	8.1723125e-05	0.0013519	0.0013259875	6.74775	1.3677625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	520	0.00132405	8.1717625e-05	0.001351	0.0013259125	6.7469	1.3588375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	521	0.0013279125	8.171575e-05	0.001346425	0.0013258	6.74583	1.4414625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	522	0.00132545	8.17075e-05	0.0013468	0.0013257375	6.74419	1.3684125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	523	0.0013274375	8.1694625e-05	0.00134165	0.0013254625	6.74449	1.4311e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	524	0.001325175	8.16885e-05	0.001350375	0.001325425	6.74368	1.365325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	525	0.001323875	8.16805e-05	0.0013494375	0.0013253125	6.74207	1.356125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	526	0.0013251	8.16655e-05	0.001347675	0.0013250375	6.74118	1.35805e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	527	0.0013231625	8.1653875e-05	0.001347675	0.0013248625	6.74125	1.338325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	528	0.0013230375	8.165275e-05	0.001346625	0.00132485	6.74063	1.336925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	529	0.001324875	8.164925e-05	0.0013446625	0.001324775	6.74038	1.35545e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	530	0.001327375	8.164425e-05	0.00134445	0.0013246375	6.74053	1.4380625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	531	0.0013253375	8.16425e-05	0.0013452875	0.001324675	6.74028	1.3664375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	532	0.001323825	8.163525e-05	0.0013543125	0.001324575	6.73962	1.3539625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	533	0.00132455	8.1632375e-05	0.001341725	0.0013245125	6.73856	1.3478125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	534	0.001324775	8.1630625e-05	0.0013429875	0.001324475	6.73712	1.3515375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	535	0.0013249	8.161825e-05	0.001346175	0.001324275	6.73577	1.3586e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	536	0.001327075	8.1608875e-05	0.0013328125	0.0013240875	6.73527	1.4113625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	537	0.0013249625	8.1604875e-05	0.001348625	0.0013240625	6.73486	1.3624625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	538	0.0013274375	8.160375e-05	0.001337125	0.0013239875	6.73465	1.418875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	539	0.001327175	8.1603e-05	0.0013339875	0.001324	6.73398	1.412525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	540	0.001326175	8.1592875e-05	0.001331125	0.0013238375	6.73324	1.3936e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	541	0.001326975	8.1590875e-05	0.0013318	0.0013238	6.73248	1.408875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	542	0.001326625	8.1585e-05	0.00133015	0.0013237	6.73124	1.406225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	543	0.0013232375	8.158125e-05	0.001342275	0.0013236875	6.73048	1.3277875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	544	0.00132315	8.1578e-05	0.0013437	0.001323625	6.73035	1.3313875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	545	0.0013214375	8.1574875e-05	0.0013312	0.0013236125	6.73016	1.302825e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	546	0.0013239625	8.1574e-05	0.001353	0.0013235625	6.73092	1.3501125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	547	0.0013272625	8.1570875e-05	0.0013358375	0.0013234625	6.73026	1.4150125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	548	0.0013270125	8.156975e-05	0.00132975	0.00132345	6.73033	1.3994e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	549	0.00132345	8.156525e-05	0.0013499125	0.001323425	6.7293	1.3448625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	550	0.0013263	8.15625e-05	0.0013297125	0.00132335	6.72807	1.3895875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	551	0.0013260625	8.1561875e-05	0.0013284125	0.0013233375	6.72799	1.3874125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	552	0.001322875	8.155825e-05	0.0013448875	0.0013233125	6.72702	1.3339375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	553	0.0013243625	8.1558125e-05	0.0013397375	0.0013233125	6.72639	1.340275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	554	0.001324025	8.15575e-05	0.00135375	0.0013233	6.72536	1.3508e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	555	0.001322675	8.1550125e-05	0.0013400875	0.001323175	6.72383	1.3241625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	556	0.0013242	8.15435e-05	0.0013399875	0.001323075	6.72242	1.344275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	557	0.0013265	8.1543375e-05	0.00132445	0.00132305	6.72234	1.3836625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	558	0.0013264875	8.1530625e-05	0.0013211375	0.001322825	6.72358	1.3818625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	559	0.00132505	8.153e-05	0.0013206625	0.0013228375	6.72233	1.3690125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	560	0.0013220875	8.152475e-05	0.0013387875	0.0013227875	6.72151	1.316325e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	561	0.0013220875	8.15185e-05	0.0013373625	0.0013226875	6.72046	1.3135125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	562	0.0013213125	8.1515e-05	0.0013298625	0.001322625	6.72034	1.2970125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	563	0.0013223375	8.151225e-05	0.00134195	0.001322575	6.72104	1.3229875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	564	0.0013254	8.150925e-05	0.0013139	0.0013225	6.72016	1.347625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	565	0.001325025	8.14985e-05	0.00131755	0.001322325	6.719	1.360275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	566	0.0013250875	8.1497875e-05	0.001316175	0.0013223125	6.71739	1.3563e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	567	0.0013237	8.1497e-05	0.0013513375	0.0013223125	6.7172	1.3459875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	568	0.001326675	8.1497e-05	0.0013281625	0.0013222625	6.71701	1.394175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	569	0.0013251125	8.149625e-05	0.0013190875	0.0013222875	6.71659	1.3642875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	570	0.001320425	8.1495375e-05	0.00132085	0.0013223125	6.71578	1.2837375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	571	0.0013263875	8.149325e-05	0.001326475	0.0013222125	6.7144	1.3941e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	572	0.0013221125	8.149075e-05	0.0013360125	0.001322225	6.71311	1.3113e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	573	0.0013218625	8.14885e-05	0.00134015	0.0013221875	6.71362	1.3202125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	574	0.0013252875	8.1486625e-05	0.001314925	0.0013221375	6.71311	1.3525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	575	0.0013215	8.147075e-05	0.0013352	0.0013219	6.71024	1.305525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	576	0.0013222625	8.1467625e-05	0.0013381625	0.0013218375	6.7084	1.3192875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	577	0.001321075	8.14645e-05	0.001328375	0.0013218	6.70821	1.2928875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	578	0.001326375	8.1459125e-05	0.0013224875	0.0013216625	6.70625	1.383975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	579	0.00132565	8.1458625e-05	0.00132675	0.00132165	6.7062	1.3819375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	580	0.0013251375	8.1450625e-05	0.0013217125	0.0013215375	6.70553	1.367175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	581	0.0013263125	8.1439625e-05	0.001324925	0.00132135	6.705	1.39245e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	582	0.001321275	8.1438875e-05	0.0013336875	0.0013213875	6.70347	1.3020125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	583	0.001320925	8.1426e-05	0.0013270625	0.001321175	6.70194	1.2901625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	584	0.0013213625	8.1421375e-05	0.00133245	0.0013211	6.70157	1.2986e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	585	0.0013253125	8.1410625e-05	0.0013249875	0.0013208875	6.70038	1.3786e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	586	0.0013202125	8.140425e-05	0.0013196375	0.001320825	6.70073	1.2799375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	587	0.0013209	8.1404e-05	0.0013254125	0.001320825	6.70063	1.2876125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	588	0.0013263	8.1394875e-05	0.0013238125	0.0013206125	6.69989	1.3847625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	589	0.0013203875	8.138275e-05	0.0013209875	0.001320475	6.69884	1.2827625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	590	0.0013212125	8.137075e-05	0.0013308125	0.0013202875	6.69785	1.2952e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	591	0.0013205	8.1347875e-05	0.001324175	0.0013199	6.6965	1.286425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	592	0.0013202875	8.1336375e-05	0.001322325	0.0013197125	6.69585	1.2854e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	593	0.0013251375	8.13355e-05	0.0013238625	0.00131965	6.69542	1.3747625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	594	0.0013198125	8.1332625e-05	0.0013180625	0.0013196625	6.6947	1.2775625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	595	0.001325075	8.13255e-05	0.00132275	0.0013195	6.69416	1.3719625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	596	0.0013204375	8.130225e-05	0.001322825	0.0013191625	6.69338	1.2830875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	597	0.0013249625	8.12795e-05	0.0013228125	0.00131875	6.6919	1.3694e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	598	0.00131955	8.1250375e-05	0.001316625	0.001318325	6.69053	1.2743625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	599	0.0013194625	8.1222125e-05	0.00131505	0.0013178625	6.6895	1.26965e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	600	0.0013189125	8.110075e-05	0.00131385	0.0013158875	6.68827	1.268025e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	601	0.0013187125	8.104675e-05	0.0013122375	0.0013150125	6.68695	1.2646125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	602	0.0013181875	8.09815e-05	0.0013108	0.00131395	6.68528	1.263175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	603	0.00131785	8.09805e-05	0.001304925	0.0013139375	6.68427	1.24607625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	604	0.0013180625	8.0975125e-05	0.0013121875	0.0013138375	6.68378	1.260725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	605	0.0013177375	8.096875e-05	0.001306175	0.00131375	6.68289	1.2488e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	606	0.0013176	8.0961375e-05	0.00130745	0.001313625	6.68169	1.2518625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	607	0.0013177625	8.095525e-05	0.0013086125	0.001313525	6.68058	1.2542875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	608	0.0013179625	8.0934125e-05	0.0013099875	0.001313175	6.68002	1.2560625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	609	0.0013179375	8.0927125e-05	0.0013109875	0.0013130625	6.67987	1.2587e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	610	0.0013178	8.092275e-05	0.0013039625	0.001313	6.67974	1.24347875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	611	0.0013174875	8.0880125e-05	0.0013022875	0.0013123125	6.67819	1.2404525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	612	0.001317375	8.0839875e-05	0.0013010625	0.00131165	6.67716	1.23866125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	613	0.001317425	8.0792875e-05	0.001298475	0.0013108875	6.67589	1.23129875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	614	0.001317175	8.077675e-05	0.001299675	0.001310625	6.67572	1.23459625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	615	0.001317025	8.0693875e-05	0.0012971125	0.001309275	6.67461	1.22695375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	616	0.0013162125	8.0671375e-05	0.0012939625	0.001308925	6.67344	1.2228975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	617	0.00131605	8.064425e-05	0.0012926375	0.0013084875	6.6726	1.21921125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	618	0.0013167125	8.0638e-05	0.0012963875	0.001308375	6.67135	1.2246625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	619	0.001316525	8.0589875e-05	0.0012951125	0.0013075875	6.67027	1.22066e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	620	0.0013158375	8.0584e-05	0.0012917125	0.0013075	6.66912	1.217045e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	621	0.001315675	8.0553375e-05	0.0012903	0.001307	6.66804	1.21635875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	622	0.0013154875	8.051825e-05	0.0012921875	0.0013064375	6.66808	1.21446625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	623	0.001315325	8.0432875e-05	0.0012905625	0.00130505	6.66709	1.21010125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	624	0.001315525	8.0405375e-05	0.0012903625	0.0013045875	6.66769	1.2092e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	625	0.0013145	8.0350375e-05	0.001277425	0.0013036875	6.66605	1.1791925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	626	0.0013144875	8.0339375e-05	0.001276425	0.0013035125	6.66548	1.176785e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	627	0.001314375	8.03195e-05	0.0012759375	0.0013032	6.66511	1.17566e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	628	0.0013143125	8.0317375e-05	0.001274675	0.0013031625	6.66381	1.17306125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	629	0.0013147875	8.0303125e-05	0.0012845625	0.0013029375	6.66395	1.19385375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	630	0.001314875	8.02955e-05	0.0012859	0.0013028125	6.66302	1.19539625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	631	0.001315	8.0290625e-05	0.001288725	0.001302725	6.66226	1.205585e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	632	0.00131455	8.0289375e-05	0.0012758875	0.0013027	6.6612	1.1722775e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	633	0.0013146625	8.028775e-05	0.0012819875	0.0013026875	6.66069	1.18805875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	634	0.0013146875	8.0286125e-05	0.00128335	0.00130265	6.66033	1.19113e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	635	0.00131425	8.0282875e-05	0.0012746625	0.0013026	6.65967	1.1700925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	636	0.00131495	8.028225e-05	0.0012869625	0.0013025875	6.65827	1.19956125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	637	0.0013145125	8.0273375e-05	0.0012786875	0.0013024375	6.65712	1.18299e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	638	0.001314725	8.0266e-05	0.0012855375	0.001302325	6.65664	1.19722625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	639	0.0013149375	8.026125e-05	0.0012880375	0.0013022375	6.65569	1.20268375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	640	0.0013147	8.026075e-05	0.001280075	0.001302225	6.6548	1.1825875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	641	0.001314625	8.0253375e-05	0.0012808625	0.0013021125	6.65551	1.18385e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	642	0.0013146625	8.0227625e-05	0.001280825	0.0013017125	6.65412	1.1843125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	643	0.0013139625	8.0214e-05	0.001273075	0.0013014875	6.65261	1.16712625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	644	0.0013136625	8.014675e-05	0.001271725	0.0013003875	6.65167	1.16308375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	645	0.0013132875	8.0057e-05	0.001270225	0.0012989375	6.65013	1.1600475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	646	0.00131325	8.0035375e-05	0.0012691875	0.001298575	6.64963	1.15726625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	647	0.001313225	7.9996375e-05	0.0012681	0.00129795	6.64897	1.15438375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	648	0.0013131375	7.9941375e-05	0.0012669625	0.00129705	6.6479	1.153095e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	649	0.001313175	7.99255e-05	0.0012647	0.0012967875	6.64666	1.14943875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	650	0.0013130375	7.992425e-05	0.00126555	0.001296775	6.64639	1.15124e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	651	0.0013128125	7.982e-05	0.0012631625	0.001295075	6.64472	1.14519625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	652	0.001312025	7.9798625e-05	0.0012603875	0.001294725	6.64315	1.14229125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	653	0.0013116	7.97415e-05	0.00126735	0.0012938	6.64206	1.15248875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	654	0.00131235	7.9741125e-05	0.001261775	0.0012937875	6.64211	1.14440375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	655	0.001311425	7.97095e-05	0.001266925	0.001293275	6.64097	1.1496975e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	656	0.0013121125	7.9694125e-05	0.0012605625	0.001293025	6.63969	1.1422175e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	657	0.0013121125	7.968775e-05	0.0012616875	0.0012929125	6.63891	1.1412375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	658	0.0013117375	7.9682125e-05	0.0012590375	0.001292825	6.63953	1.13943375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	659	0.0013109875	7.961225e-05	0.0012657125	0.0012916875	6.63894	1.14574e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	660	0.0013109	7.9596625e-05	0.0012648875	0.0012914375	6.63786	1.145795e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	661	0.0013113375	7.953575e-05	0.0012584	0.0012904375	6.63745	1.13656125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	662	0.0013109125	7.9528e-05	0.00126385	0.0012903125	6.63738	1.14412625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	663	0.0013108375	7.9527875e-05	0.00126255	0.0012903125	6.63656	1.1408125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	664	0.001310575	7.9521e-05	0.0012603875	0.0012902	6.63547	1.1388675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	665	0.001310625	7.9480875e-05	0.0012612625	0.00128955	6.63512	1.1385575e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	666	0.0013102875	7.9424125e-05	0.001259175	0.001288625	6.63425	1.13619375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	667	0.0013100875	7.93935e-05	0.00125825	0.001288125	6.63321	1.13335875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	668	0.00131005	7.9368125e-05	0.001254975	0.0012877125	6.63245	1.1253525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	669	0.00131005	7.9360625e-05	0.0012571125	0.0012875875	6.63177	1.1305225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	670	0.0013098875	7.9354125e-05	0.00125375	0.001287475	6.63128	1.12208625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	671	0.00130945	7.9350875e-05	0.00125775	0.001287425	6.63019	1.122515e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	672	0.0013100125	7.934125e-05	0.0012560125	0.001287275	6.62955	1.12821375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	673	0.0013095375	7.927075e-05	0.0012557875	0.0012861125	6.62927	1.1179075e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	674	0.001309425	7.9244125e-05	0.001256675	0.0012856875	6.62875	1.11922e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	675	0.001309275	7.9181875e-05	0.001254425	0.001284675	6.6277	1.11517125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	676	0.00130895	7.91045e-05	0.001251125	0.0012834125	6.62746	1.105995e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	677	0.001309	7.9073e-05	0.0012519125	0.0012829	6.6266	1.10664625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	678	0.0013090125	7.9062375e-05	0.001253375	0.001282725	6.62687	1.11277e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	679	0.0013086375	7.9045375e-05	0.00124726875	0.0012824375	6.62647	1.0936925e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	680	0.0013089875	7.9041125e-05	0.0012504375	0.001282375	6.62632	1.102995e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	681	0.001308925	7.903625e-05	0.0012503	0.0012822875	6.6259	1.09981e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	682	0.0013087	7.9030625e-05	0.00124911	0.0012822	6.62499	1.09743625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	683	0.001308675	7.9023375e-05	0.0012461875	0.0012820875	6.62425	1.09151375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	684	0.00130865	7.8994875e-05	0.0012481525	0.0012816125	6.62366	1.09549875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	685	0.0013078125	7.8987625e-05	0.0012398675	0.0012815125	6.62322	1.08395875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	686	0.0013087375	7.896025e-05	0.001252375	0.0012810625	6.62242	1.10950875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	687	0.0013078625	7.896e-05	0.00124084375	0.0012810625	6.62161	1.083345e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	688	0.0013084875	7.892725e-05	0.00124505	0.0012805125	6.62145	1.09015125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	689	0.0013077625	7.89125e-05	0.00123902875	0.0012802875	6.62099	1.08136625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	690	0.0013077	7.891175e-05	0.00123697	0.0012802875	6.62026	1.07622375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	691	0.0013083875	7.8898e-05	0.00124377375	0.0012800375	6.61918	1.0867225e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	692	0.0013081875	7.8889625e-05	0.0012418025	0.0012799125	6.61864	1.0823275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	693	0.001307725	7.88875e-05	0.00123801875	0.0012798875	6.61843	1.0785625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	694	0.00130825	7.888625e-05	0.0012442375	0.00127985	6.61797	1.08833e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	695	0.0013082625	7.88705e-05	0.0012427875	0.0012796	6.6173	1.08439e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	696	0.0013076125	7.8861e-05	0.00123602	0.00127945	6.61682	1.07408625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	697	0.0013073875	7.879275e-05	0.00123487625	0.00127835	6.61585	1.072005e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	698	0.0013074	7.8764125e-05	0.00123458	0.001277875	6.61574	1.07124e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	699	0.001307075	7.8736125e-05	0.001233395	0.001277425	6.6144	1.0705125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	700	0.0013068625	7.8707e-05	0.001232295	0.00127695	6.61354	1.066945e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	701	0.0013066375	7.8668375e-05	0.00123113375	0.001276325	6.61257	1.06516625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	702	0.0013065875	7.8661e-05	0.00123150125	0.0012762	6.61266	1.061905e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	703	0.0013069	7.865425e-05	0.00123014125	0.0012761	6.61183	1.062675e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	704	0.0013062875	7.857475e-05	0.00123077875	0.0012747875	6.61133	1.05946375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	705	0.0013061	7.84885e-05	0.00123633	0.001273375	6.61096	1.0558875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	706	0.001306	7.8473625e-05	0.0012298775	0.001273125	6.61156	1.05664125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	707	0.0013059875	7.8450375e-05	0.0012363675	0.00127275	6.61052	1.053875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	708	0.001305975	7.84035e-05	0.00123537	0.0012719875	6.61007	1.05259375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	709	0.001305475	7.834325e-05	0.00123419375	0.0012710125	6.60823	1.04976375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	710	0.001305575	7.827325e-05	0.001232165	0.0012698625	6.6079	1.04563375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	711	0.0013054625	7.8272875e-05	0.00123178875	0.00126985	6.60786	1.042275e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	712	0.0013056125	7.8270625e-05	0.00123123625	0.001269825	6.60753	1.042455e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	713	0.0013054625	7.82675e-05	0.0012331575	0.001269775	6.60733	1.04620625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	714	0.00130535	7.8245875e-05	0.00123088375	0.0012694125	6.6068	1.0400425e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	715	0.001305175	7.82055e-05	0.0012298	0.0012687625	6.60605	1.03853125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	716	0.0013048625	7.8099e-05	0.00122881375	0.001267025	6.60548	1.03592625e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	717	0.001304625	7.806925e-05	0.00122695625	0.00126655	6.6043	1.03482125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	718	0.0013046875	7.8055e-05	0.00122577	0.001266325	6.60428	1.03305875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	719	0.0013045875	7.8049625e-05	0.00122763	0.001266225	6.60349	1.03454125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	720	0.0013045625	7.8011625e-05	0.00122478375	0.0012656125	6.60271	1.03061125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	721	0.0013042875	7.7964875e-05	0.00122370125	0.0012648625	6.60147	1.02791875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	722	0.001304	7.7948625e-05	0.0012226475	0.0012646	6.60021	1.02903375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	723	0.00130385	7.7875625e-05	0.0012216575	0.0012634125	6.59962	1.02666125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	724	0.0013037125	7.781975e-05	0.00122052	0.0012625	6.59888	1.02383375e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	725	0.0013035	7.7782875e-05	0.0012200125	0.0012619	6.59832	1.0225475e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	726	0.001303025	7.7728125e-05	0.001218765	0.001261	6.5967	1.02098125e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	727	0.0013031	7.7693625e-05	0.0012179075	0.0012604375	6.59642	1.0202725e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	728	0.00130295	7.766575e-05	0.00121691625	0.0012599875	6.59546	1.01785875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	729	0.0013028	7.7646875e-05	0.0012158675	0.0012596875	6.59448	1.01535e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	730	0.00130275	7.759225e-05	0.00121496375	0.0012587875	6.5938	1.01389875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	731	0.00130265	7.754875e-05	0.00121434125	0.001258075	6.59338	1.0107525e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	732	0.0013025625	7.7467875e-05	0.0012123575	0.0012567625	6.59255	1.00604e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	733	0.0013023875	7.7462375e-05	0.00121331875	0.001256675	6.59213	1.00836875e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	734	0.0013021125	7.74545e-05	0.0012104825	0.00125655	6.59049	1.000415e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	735	0.001302125	7.7428e-05	0.00120880125	0.001256125	6.58979	9.9581125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	736	0.0013022125	7.7426875e-05	0.00121130625	0.0012561	6.58916	1.00338e-05
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	737	0.001302025	7.74265e-05	0.001208195	0.0012561	6.58876	9.936e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	738	0.0013020875	7.7419125e-05	0.00120961	0.001255975	6.58808	9.9831125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	739	0.0013020125	7.7399e-05	0.00120733625	0.00125565	6.58772	9.918025e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	740	0.001302025	7.73945e-05	0.00121035625	0.0012555625	6.58673	9.9503625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	741	0.0013019375	7.7349875e-05	0.00120635375	0.0012548375	6.58729	9.893e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	742	0.001302025	7.730625e-05	0.00120965125	0.001254125	6.58746	9.9343125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	743	0.00130195	7.7276875e-05	0.00120776125	0.00125365	6.58742	9.897875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	744	0.001301975	7.725475e-05	0.0012069675	0.0012532875	6.58637	9.876e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	745	0.0013020125	7.723725e-05	0.0012087975	0.001253	6.58619	9.915875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	746	0.0013018625	7.720325e-05	0.00120401875	0.00125245	6.58641	9.80645e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	747	0.0013019375	7.7202375e-05	0.0012066375	0.0012524375	6.58604	9.8589375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	748	0.001302025	7.7195375e-05	0.00120572375	0.001252325	6.58517	9.8435e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	749	0.00130165	7.71705e-05	0.00120323375	0.001251925	6.58512	9.7895125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	750	0.0013017375	7.7164875e-05	0.00120471875	0.0012518375	6.58429	9.8181625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	751	0.0013014625	7.7109875e-05	0.00120229875	0.0012509375	6.58384	9.762975e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	752	0.0013013625	7.7083125e-05	0.00120154	0.0012505	6.58314	9.7493125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	753	0.0013007	7.708025e-05	0.00119251125	0.0012504625	6.58318	9.5508875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	754	0.001300475	7.7049e-05	0.00119328625	0.00124995625	6.58243	9.56305e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	755	0.0013007	7.704625e-05	0.00119174875	0.001249915	6.58272	9.5353875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	756	0.0013000375	7.7032875e-05	0.00119067875	0.00124970125	6.58227	9.5309375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	757	0.0013006125	7.702475e-05	0.00119417	0.001249555	6.58124	9.582825e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	758	0.0013013625	7.7013625e-05	0.0012007625	0.0012493675	6.58098	9.7393625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	759	0.0012995125	7.7013125e-05	0.0011858025	0.0012493775	6.58099	9.454075e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	760	0.0012995625	7.700725e-05	0.00118584875	0.00124927625	6.58077	9.4744625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	761	0.0013012125	7.69985e-05	0.00119980125	0.00124912375	6.58078	9.7049875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	762	0.0013007	7.6988625e-05	0.00119610125	0.00124896375	6.57998	9.6412e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	763	0.001299975	7.6987125e-05	0.00118938125	0.0012489525	6.57894	9.5160625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	764	0.001299	7.6984375e-05	0.00118476	0.00124891125	6.57826	9.4376375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	765	0.00129955	7.69825e-05	0.00118507	0.0012488775	6.57737	9.4525875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	766	0.0013006	7.6971375e-05	0.001195085	0.00124868625	6.57691	9.625775e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	767	0.0012996	7.6960125e-05	0.0011873825	0.0012485125	6.57605	9.477225e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	768	0.00129945	7.6958125e-05	0.00118644875	0.0012484825	6.57588	9.477175e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	769	0.001299875	7.6945e-05	0.00118989875	0.00124826875	6.5756	9.5091125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	770	0.0012997125	7.693975e-05	0.0011884275	0.0012481775	6.57386	9.5009e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	771	0.0013013375	7.69325e-05	0.001198475	0.0012480425	6.57357	9.6751875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	772	0.001301275	7.6911625e-05	0.00119911	0.00124770375	6.57338	9.69095e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	773	0.0012986625	7.691e-05	0.0011839425	0.00124769625	6.57235	9.415475e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	774	0.0013009125	7.690675e-05	0.00119529625	0.00124762375	6.57128	9.6103625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	775	0.00130125	7.690575e-05	0.0011974475	0.00124760125	6.57044	9.674825e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	776	0.00129885	7.6900375e-05	0.00118323625	0.00124754125	6.57004	9.3924125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	777	0.001301175	7.6890125e-05	0.0011975325	0.00124735125	6.56966	9.6543625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	778	0.0013010625	7.6876375e-05	0.00119813	0.0012471225	6.56941	9.6828625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	779	0.00130105	7.6872625e-05	0.001196235	0.00124706375	6.56758	9.6147125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	780	0.001298925	7.6857875e-05	0.001180535	0.00124682375	6.56696	9.3668e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	781	0.00129875	7.6854e-05	0.00118277875	0.0012467675	6.56668	9.4115625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	782	0.0012987	7.6844e-05	0.00118186625	0.00124660375	6.56626	9.39165e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	783	0.0013013	7.68415e-05	0.00119720125	0.00124655	6.56563	9.616975e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	784	0.0013011	7.6835e-05	0.00119794625	0.00124644375	6.56589	9.6433375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	785	0.0012988625	7.6814875e-05	0.00118131625	0.0012461275	6.5655	9.3779125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	786	0.0012989625	7.6804e-05	0.00117977875	0.0012459475	6.56534	9.3473125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	787	0.0012987	7.6751875e-05	0.00117884875	0.00124510125	6.5643	9.3209625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	788	0.0012986125	7.6717875e-05	0.00117809875	0.00124455375	6.56411	9.3128875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	789	0.001298725	7.6709375e-05	0.0011776075	0.00124441375	6.56387	9.2951e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	790	0.0012985125	7.6708375e-05	0.00117881	0.00124439625	6.564	9.3226e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	791	0.001298575	7.668025e-05	0.0011768775	0.00124394125	6.56357	9.2830625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	792	0.001298675	7.66755e-05	0.00117606875	0.001243865	6.56325	9.2607625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	793	0.001298525	7.6661625e-05	0.0011751925	0.00124364375	6.5625	9.2522625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	794	0.00129805	7.6645375e-05	0.00117428125	0.00124337875	6.56097	9.2317875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	795	0.0012977375	7.662325e-05	0.001172125	0.00124302375	6.56003	9.190325e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	796	0.00129785	7.6610125e-05	0.0011733675	0.001242805	6.55978	9.216875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	797	0.0012977875	7.659275e-05	0.0011726875	0.001242525	6.55886	9.2072625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	798	0.0012970875	7.6581625e-05	0.00117007875	0.0012423525	6.55728	9.157025e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	799	0.0012971625	7.6561875e-05	0.00116918625	0.00124203125	6.55635	9.135725e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	800	0.0012972625	7.6561875e-05	0.00117104875	0.00124202875	6.55574	9.178775e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	801	0.001297075	7.65315e-05	0.00116844875	0.00124153375	6.55535	9.1210625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	802	0.001297025	7.6483125e-05	0.00116774625	0.00124074625	6.555	9.1077875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	803	0.00129715	7.648025e-05	0.00116649125	0.00124070125	6.55425	9.090525e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	804	0.0012969625	7.6478625e-05	0.00116730875	0.00124067375	6.55453	9.1083125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	805	0.0012968875	7.64725e-05	0.00116769875	0.0012405775	6.55421	9.1116875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	806	0.0012963	7.6447125e-05	0.00115996625	0.00124017125	6.55366	8.9468e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	807	0.0012969125	7.6441375e-05	0.001165665	0.00124007125	6.55309	9.0702e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	808	0.00129685	7.6433125e-05	0.00116485375	0.00123994	6.55321	9.056725e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	809	0.0012965625	7.6430125e-05	0.00116068125	0.0012398925	6.55275	8.9489375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	810	0.001296975	7.6421125e-05	0.00116481875	0.00123974125	6.5518	9.053625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	811	0.001296625	7.641475e-05	0.00116229875	0.00123964125	6.55068	8.988925e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	812	0.0012969	7.64135e-05	0.00116402625	0.001239615	6.5501	9.04445e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	813	0.0012967625	7.6396125e-05	0.00116312125	0.00123933	6.54936	9.00975e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	814	0.0012966	7.6385625e-05	0.0011615625	0.0012391625	6.54828	8.969925e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	815	0.001296	7.63745e-05	0.001159015	0.00123898875	6.54701	8.93365e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	816	0.001295925	7.6356875e-05	0.00115815875	0.0012387075	6.54646	8.91275e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	817	0.0012957875	7.6317875e-05	0.001157425	0.00123807375	6.54603	8.897075e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	818	0.0012955125	7.62825e-05	0.001155945	0.0012375025	6.54515	8.888425e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	819	0.0012955625	7.626825e-05	0.0011566075	0.00123726875	6.54449	8.896175e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	820	0.00129535	7.623725e-05	0.00115542	0.00123676875	6.54401	8.87885e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	821	0.0012951875	7.6216375e-05	0.00115477375	0.0012364325	6.54356	8.8488875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	822	0.0012919625	7.621125e-05	0.0011327525	0.00123635875	6.54258	8.5180375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	823	0.001291525	7.6202e-05	0.00113109	0.001236215	6.54178	8.4922375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	824	0.001292	7.6198e-05	0.0011321675	0.00123614375	6.54152	8.5035e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	825	0.0012917875	7.6194e-05	0.0011313225	0.0012360825	6.54142	8.502425e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	826	0.0012919625	7.619125e-05	0.0011317775	0.00123603375	6.54149	8.4973e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	827	0.001291475	7.6159125e-05	0.00113180625	0.0012355125	6.54095	8.508125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	828	0.0012914125	7.6136125e-05	0.001129775	0.0012351375	6.54087	8.4478625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	829	0.0012948125	7.6133875e-05	0.0011530825	0.0012350925	6.54091	8.817525e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	830	0.00129135	7.6126625e-05	0.00113001	0.0012349825	6.54026	8.4593e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	831	0.0012948875	7.612525e-05	0.00115386875	0.00123495	6.54051	8.830025e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	832	0.0012913	7.6122125e-05	0.00113082875	0.00123491	6.54008	8.4776375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	833	0.0012947375	7.6089375e-05	0.00115247	0.0012343675	6.53957	8.8011e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	834	0.0012949125	7.6077875e-05	0.00114987375	0.00123418125	6.53908	8.6904e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	835	0.00129485	7.6076375e-05	0.0011490875	0.00123415375	6.53804	8.6709125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	836	0.0012946875	7.6073875e-05	0.00115199	0.001234115	6.53789	8.7877375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	837	0.0012948375	7.606925e-05	0.00115197625	0.00123403375	6.53754	8.742575e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	838	0.0012917125	7.6068125e-05	0.0011270025	0.00123402	6.53702	8.4036125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	839	0.0012948875	7.6068e-05	0.00115060125	0.001234015	6.53588	8.7144375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	840	0.0012914375	7.6066e-05	0.0011294625	0.00123399375	6.53531	8.4419125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	841	0.0012949125	7.6064125e-05	0.00115144625	0.0012339475	6.53517	8.7277625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	842	0.0012916125	7.606025e-05	0.00112844375	0.00123389875	6.53498	8.41995e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	843	0.0012916125	7.6056125e-05	0.001128795	0.00123383375	6.53491	8.431475e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	844	0.0012949	7.6049625e-05	0.00115019625	0.0012337175	6.53342	8.70545e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	845	0.0012947375	7.6048e-05	0.00115243125	0.0012336875	6.53332	8.775075e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	846	0.0012915625	7.604375e-05	0.00112622375	0.001233625	6.53291	8.39235e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	847	0.001291625	7.6025625e-05	0.0011278425	0.001233335	6.53261	8.40495e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	848	0.0012946875	7.6023375e-05	0.00115168875	0.0012332875	6.5316	8.7533375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	849	0.001294675	7.60165e-05	0.00114832125	0.00123318125	6.53099	8.653475e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	850	0.00129145	7.5995125e-05	0.0011260025	0.0012328275	6.53018	8.379675e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	851	0.0012923375	7.5994125e-05	0.00113407625	0.00123281875	6.53009	8.3645e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	852	0.001294325	7.5991875e-05	0.0011461	0.0012327825	6.5294	8.579325e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	853	0.0012944875	7.5987125e-05	0.001146425	0.00123270625	6.52947	8.5961375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	854	0.001291575	7.5982875e-05	0.001126605	0.00123263125	6.52842	8.3780625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	855	0.0012922625	7.59825e-05	0.00113341375	0.00123263	6.52778	8.35545e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	856	0.001293325	7.5979375e-05	0.0011385525	0.00123257625	6.52707	8.4570375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	857	0.0012914625	7.59785e-05	0.00112564125	0.00123256	6.52632	8.3718625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	858	0.00129435	7.5977875e-05	0.00114768625	0.001232555	6.52587	8.633225e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	859	0.001293125	7.5967625e-05	0.001137775	0.0012323775	6.52558	8.450325e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	860	0.0012934	7.5960375e-05	0.00113930125	0.001232265	6.52494	8.4647e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	861	0.0012915625	7.5958125e-05	0.00112728	0.00123223	6.52433	8.3867375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	862	0.0012930625	7.595075e-05	0.0011381125	0.00123210375	6.52399	8.4428875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	863	0.0012915125	7.5950375e-05	0.00112484375	0.00123209875	6.52373	8.341425e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	864	0.0012939125	7.5949375e-05	0.00114558125	0.00123208875	6.52368	8.570575e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	865	0.00129435	7.5942625e-05	0.00114704875	0.0012319775	6.52349	8.6157625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	866	0.001293425	7.593825e-05	0.00114005375	0.00123190125	6.52276	8.4861875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	867	0.0012920875	7.5930375e-05	0.0011327225	0.00123178	6.52231	8.3491375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	868	0.0012911375	7.592875e-05	0.00112423375	0.001231745	6.52172	8.3001625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	869	0.0012919875	7.5924875e-05	0.00113313625	0.00123169	6.52136	8.3550375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	870	0.0012931375	7.591925e-05	0.0011384	0.0012315875	6.52075	8.4476125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	871	0.0012913125	7.5916625e-05	0.00112535375	0.00123155125	6.52076	8.361225e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	872	0.001292725	7.590825e-05	0.0011372525	0.001231415	6.52108	8.4330375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	873	0.0012936125	7.5906625e-05	0.00114084	0.001231385	6.52098	8.4974e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	874	0.0012936125	7.589875e-05	0.00114495125	0.0012312575	6.52072	8.5477125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	875	0.0012923375	7.589575e-05	0.00113450875	0.001231215	6.52065	8.3671875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	876	0.0012913125	7.588625e-05	0.0011243625	0.00123105375	6.52051	8.3171375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	877	0.001291	7.5874375e-05	0.00112400125	0.00123085875	6.51985	8.2894625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	878	0.00129355	7.5871625e-05	0.00114149375	0.00123081625	6.52027	8.4999125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	879	0.0012923375	7.5868125e-05	0.00113519375	0.00123076625	6.51959	8.388e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	880	0.001292425	7.585875e-05	0.0011359775	0.00123060875	6.51922	8.404775e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	881	0.001293675	7.5858625e-05	0.00114437375	0.001230605	6.51909	8.52945e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	882	0.0012938125	7.585775e-05	0.00114329	0.00123059	6.51861	8.502675e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	883	0.0012938125	7.585375e-05	0.00114371375	0.00123052375	6.5187	8.5091875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	884	0.0012925375	7.5845875e-05	0.00113664375	0.001230395	6.51839	8.418625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	885	0.00129355	7.5843e-05	0.00114203875	0.0012303475	6.5176	8.50655e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	886	0.00129355	7.583725e-05	0.00114256125	0.001230255	6.5172	8.5034375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	887	0.001290625	7.579825e-05	0.0011236675	0.00122962125	6.51603	8.28635e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	888	0.0012903875	7.5771375e-05	0.00112169	0.0012291825	6.51582	8.234875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	889	0.0012904	7.5744125e-05	0.001123235	0.0012287375	6.51464	8.2762875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	890	0.0012903875	7.573575e-05	0.00112217875	0.0012285975	6.51469	8.250275e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	891	0.001290225	7.573275e-05	0.0011210825	0.001228555	6.51441	8.212775e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	892	0.001289625	7.572075e-05	0.00111796625	0.001228365	6.51388	8.1474875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	893	0.0012902375	7.57205e-05	0.00112246375	0.00122835	6.5125	8.2644e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	894	0.001289825	7.5704e-05	0.00111937625	0.00122808625	6.51218	8.170125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	895	0.001289825	7.567925e-05	0.00112026125	0.001227685	6.5111	8.2015e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	896	0.0012897	7.5677e-05	0.00111863125	0.00122764875	6.51149	8.1562125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	897	0.0012894875	7.5672875e-05	0.00111752375	0.001227575	6.51076	8.1391625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	898	0.00128975	7.56555e-05	0.001119635	0.001227295	6.50996	8.1850375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	899	0.0012896	7.5652625e-05	0.00111904	0.00122725	6.50972	8.170175e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	900	0.0012895125	7.5634125e-05	0.001116555	0.0012269375	6.50927	8.1159875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	901	0.0012894625	7.5630125e-05	0.00111745125	0.00122688625	6.509	8.129675e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	902	0.001289575	7.5628e-05	0.00111605875	0.00122684	6.50909	8.1095e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	903	0.00128935	7.5627375e-05	0.001116835	0.00122683375	6.50859	8.1244e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	904	0.001289425	7.5612e-05	0.001116405	0.00122659125	6.5089	8.108525e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	905	0.0012896625	7.5605625e-05	0.00111539375	0.001226475	6.50878	8.0934125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	906	0.0012894375	7.5604875e-05	0.0011168375	0.0012264725	6.5084	8.1123e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	907	0.0012892125	7.558575e-05	0.0011155025	0.00122614625	6.50852	8.1042e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	908	0.0012895625	7.55725e-05	0.00111613	0.00122593	6.50739	8.087575e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	909	0.0012890875	7.5529625e-05	0.001115005	0.0012252275	6.5072	8.092925e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	910	0.0012891375	7.55245e-05	0.00111408	0.00122513875	6.50678	8.055325e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	911	0.0012890375	7.5521375e-05	0.00111453625	0.0012250975	6.5067	8.086875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	912	0.001289025	7.55145e-05	0.00111547	0.00122498	6.50746	8.076175e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	913	0.001289025	7.549775e-05	0.00111501625	0.00122470375	6.50737	8.06895e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	914	0.00128885	7.5486625e-05	0.001113505	0.00122452125	6.50713	8.041575e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	915	0.0012889625	7.5484e-05	0.00111452625	0.00122448	6.5071	8.0698875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	916	0.0012889625	7.54805e-05	0.00111384375	0.00122442	6.50674	8.0443625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	917	0.0012888875	7.5478125e-05	0.00111477125	0.00122439	6.50603	8.0812125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	918	0.0012885	7.54425e-05	0.00111465125	0.0012238025	6.50531	8.0272875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	919	0.0012884875	7.5435625e-05	0.0011142125	0.00122369	6.50529	8.01265e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	920	0.0012882125	7.543075e-05	0.0011124575	0.0012236125	6.50484	7.9907e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	921	0.0012887125	7.543025e-05	0.00111280125	0.00122360375	6.50446	8.030425e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	922	0.0012883375	7.5428125e-05	0.0011130625	0.00122357125	6.5038	7.9987875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	923	0.0012884375	7.542475e-05	0.0011136675	0.00122351375	6.50335	8.011525e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	924	0.0012882875	7.542275e-05	0.0011120425	0.00122348125	6.50378	7.9882875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	925	0.0012882625	7.5422e-05	0.00111253875	0.00122346875	6.50367	7.994275e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	926	0.0012881875	7.5406e-05	0.0011119225	0.0012232075	6.50336	7.9822125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	927	0.001288	7.5389625e-05	0.001111085	0.00122294125	6.50255	7.964575e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	928	0.0012877375	7.53745e-05	0.00111011625	0.0012226975	6.50256	7.9630625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	929	0.0012879625	7.5363e-05	0.00111066875	0.0012225075	6.50262	7.9548375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	930	0.0012879625	7.5350125e-05	0.00111094375	0.00122229375	6.50225	7.9534e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	931	0.001287625	7.5349e-05	0.00111011375	0.00122228375	6.50167	7.9607e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	932	0.0012878625	7.5335875e-05	0.00111138125	0.00122206375	6.50112	7.9674875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	933	0.001287175	7.5290875e-05	0.00110933375	0.00122133625	6.49968	7.9375875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	934	0.0012871	7.5286e-05	0.0011087075	0.00122126	6.49911	7.9271875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	935	0.0012871875	7.5264625e-05	0.00110833875	0.001220915	6.4993	7.9263875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	936	0.0012871875	7.5259e-05	0.00110801	0.001220825	6.4989	7.915725e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	937	0.0012871375	7.5235125e-05	0.001108945	0.00122043375	6.4988	7.91775e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	938	0.001287075	7.520925e-05	0.00110847375	0.0012200125	6.49851	7.9052125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	939	0.0012872375	7.5206875e-05	0.0011069275	0.0012199725	6.49871	7.874375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	940	0.001287175	7.5203125e-05	0.00110736375	0.00121991125	6.49821	7.8859625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	941	0.0012871125	7.5191375e-05	0.0011075125	0.00121972	6.49803	7.89325e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	942	0.0012871875	7.5177375e-05	0.00110639875	0.001219495	6.49797	7.86275e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	943	0.00128715	7.5172125e-05	0.00110805375	0.00121940375	6.49772	7.9014125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	944	0.00128705	7.5120875e-05	0.00110618375	0.001218575	6.4973	7.855775e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	945	0.0012870125	7.5087625e-05	0.0011055775	0.00121803375	6.49684	7.8471e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	946	0.0012867625	7.5030625e-05	0.00110494125	0.00121710375	6.49591	7.8322125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	947	0.00128675	7.5005375e-05	0.001104475	0.00121669375	6.49569	7.82005e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	948	0.0012866875	7.4978625e-05	0.001104095	0.00121625875	6.49534	7.8062625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	949	0.001286675	7.495675e-05	0.00110373375	0.00121589875	6.49538	7.790725e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	950	0.001286225	7.489125e-05	0.00110307375	0.00121483125	6.49426	7.7772125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	951	0.0012862625	7.4873625e-05	0.00110187875	0.00121454875	6.49378	7.75385e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	952	0.0012860375	7.4872875e-05	0.0011012425	0.00121453625	6.49334	7.74085e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	953	0.0012857	7.4855625e-05	0.00109829875	0.00121426	6.49208	7.68545e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	954	0.0012861125	7.4837375e-05	0.0011024725	0.0012139575	6.49116	7.7661375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	955	0.001285625	7.482325e-05	0.0010976575	0.0012137325	6.49046	7.675075e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	956	0.00128575	7.4821875e-05	0.0010989025	0.00121371	6.49021	7.6979875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	957	0.001285775	7.481975e-05	0.00109997125	0.00121367375	6.48961	7.708125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	958	0.00128585	7.481975e-05	0.00109945625	0.00121367375	6.48892	7.7122125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	959	0.0012858125	7.48175e-05	0.001100645	0.00121363375	6.48921	7.7267125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	960	0.0012856125	7.48075e-05	0.0010985975	0.001213475	6.48868	7.6844e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	961	0.0012856125	7.4799875e-05	0.00109673125	0.001213355	6.48814	7.66295e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	962	0.0012855625	7.4798875e-05	0.0010970875	0.00121334	6.48803	7.66465e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	963	0.0012855125	7.4760375e-05	0.0010963525	0.0012127075	6.48767	7.6538125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	964	0.00128545	7.4717e-05	0.0010959875	0.00121199875	6.48742	7.63685e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	965	0.0012855875	7.4695375e-05	0.00109554125	0.0012116475	6.48758	7.6222375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	966	0.001285475	7.4690125e-05	0.0010953625	0.00121156375	6.48726	7.6153375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	967	0.0012854875	7.4685625e-05	0.00109501375	0.00121149	6.48703	7.602375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	968	0.0012853125	7.4644875e-05	0.00109437375	0.00121082625	6.48641	7.582025e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	969	0.001285225	7.4644125e-05	0.001094605	0.0012108175	6.48625	7.5774875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	970	0.00128525	7.462375e-05	0.00109439375	0.00121048375	6.48566	7.5917e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	971	0.0012851	7.4622875e-05	0.0010939125	0.00121047375	6.48481	7.562775e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	972	0.0012847125	7.4595375e-05	0.00109324875	0.00121002875	6.48353	7.5570125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	973	0.0012845125	7.4593125e-05	0.0011036	0.0012100025	6.48323	7.4960375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	974	0.0012846375	7.454675e-05	0.00109280625	0.00120923625	6.48289	7.5477625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	975	0.001284575	7.4544875e-05	0.001092285	0.001209205	6.48286	7.5358375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	976	0.001284125	7.45135e-05	0.00110318375	0.00120870125	6.4825	7.49455e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	977	0.00128455	7.451175e-05	0.0010918625	0.0012086675	6.4817	7.5265375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	978	0.001284525	7.4508375e-05	0.0011040475	0.0012086175	6.48242	7.486625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	979	0.00128385	7.4506625e-05	0.00110193625	0.00120858875	6.48227	7.4062625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	980	0.0012845125	7.450075e-05	0.00110442625	0.0012084925	6.48272	7.5105875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	981	0.0012844625	7.449325e-05	0.0010913825	0.0012083675	6.48258	7.51265e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	982	0.0012837125	7.448575e-05	0.00110222125	0.00120825	6.48235	7.4204125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	983	0.0012842625	7.4475375e-05	0.0011048075	0.00120808	6.48199	7.5181625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	984	0.001284225	7.4470625e-05	0.0011052425	0.00120800125	6.48135	7.52415e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	985	0.001284425	7.446925e-05	0.00110463625	0.00120797875	6.48063	7.5137875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	986	0.0012837375	7.44665e-05	0.00110150375	0.001207935	6.4806	7.3934e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	987	0.0012836	7.4457875e-05	0.00110183625	0.001207795	6.48025	7.4708625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	988	0.0012842125	7.445725e-05	0.00109084875	0.001207785	6.48026	7.50025e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	989	0.0012835875	7.4445625e-05	0.0011014175	0.0012075975	6.4796	7.4611125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	990	0.00128385	7.4445375e-05	0.00110276625	0.0012075925	6.47931	7.483075e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	991	0.0012836125	7.444475e-05	0.0011008225	0.00120758625	6.47878	7.4409875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	992	0.00128385	7.443825e-05	0.00110246	0.001207475	6.47829	7.4712375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	993	0.0012836625	7.443725e-05	0.00110059125	0.00120746125	6.47833	7.3644625e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	994	0.0012835125	7.4435125e-05	0.001101095	0.00120742625	6.4785	7.3871125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	995	0.0012836125	7.4434e-05	0.001102565	0.0012074075	6.47814	7.4328375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	996	0.0012835625	7.442875e-05	0.00110108125	0.00120731625	6.47826	7.3823875e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	997	0.0012834875	7.44265e-05	0.00110299125	0.00120728875	6.47777	7.4444375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	998	0.00128355	7.4385625e-05	0.00110204	0.00120661875	6.47711	7.4549375e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	999	0.0012837375	7.4383e-05	0.00110292	0.00120657625	6.47673	7.4609125e-06
[1.94815, 369.326, 514.799, 783.824, 1363.54, 2545.77, 4907.01, 9632.13, 19091.2, 38012.1, 75849.8, 151551.0]	1000	0.0012837125	7.4382125e-05	0.00110258875	0.00120656	6.47659	7.461275e-06


==> results/dpt/veach/veach_erpt.txt <==
6.459623014284729	1	0.7399359398195077	1.1705895224699892	11.938805273852996	1.603205433438764	305.15115171822146	1.187207420249857
6.464484527329217	2	0.6663699281204586	1.0763041047602184	10.64907674551516	1.4737367754100164	271.24302222269716	1.0924280291377142
6.469346040373708	3	0.5928039164214101	0.9820186870504477	9.359348217177331	1.3442681173812696	237.33489272717281	0.9976486380255725
6.474207553418196	4	0.5192379047223614	0.887733269340677	8.069619688839499	1.2147994593525226	203.4267632316485	0.9028692469134297
6.479069066462685	5	0.44567189302331267	0.793447851630906	6.779891160501667	1.0853308013237755	169.51863373612417	0.8080898558012872
6.483930579507174	6	0.372105881324264	0.6991624339211353	5.490162632163836	0.9558621432950287	135.61050424059988	0.7133104646891449
6.488792092551663	7	0.2985398696252153	0.6048770162113645	4.200434103826004	0.8263934852662816	101.70237474507555	0.6185310735770024
6.493653605596152	8	0.22497385792616656	0.5105915985015937	2.910705575488173	0.6969248272375347	67.79424524955122	0.5237516824648601
6.498515118640642	9	0.19819703685224357	0.41431197991444324	2.297525699675618	0.5655717658000728	59.23094514080181	0.4266251826240198
6.50337663168513	10	0.17669943149757755	0.317807356011352	1.760680683122962	0.4340060874747402	53.5272974413569	0.32923385893968493
6.50823814472962	11	0.15520182614291153	0.22130273210826076	1.2238356665703063	0.3024404091494075	47.823649741911986	0.23184253525535004
6.5130996577741085	12	0.137454221328028	0.14877909987883503	0.8209002203557164	0.20355417066311646	43.06218122092414	0.15862421796233414
6.517961170818598	13	0.12841508952745656	0.1319455446590178	0.728937497285007	0.18055805990935064	40.48869690505751	0.14154188561128478
6.522822683863087	14	0.11937595772688514	0.11511198943920062	0.6369747742142975	0.1575619491555848	37.91521258919089	0.12445955326023544
6.527684196907576	15	0.11033682592631372	0.0982784342193834	0.545012051143588	0.13456583840181896	35.34172827332426	0.1073772209091861
6.532545709952065	16	0.10129769412574233	0.0814448789995662	0.4530493280728785	0.11156972764805313	32.76824395745763	0.09029488855813675
6.537407222996554	17	0.0922585623251709	0.064611323779749	0.36108660500216905	0.0885736168942873	30.194759641591002	0.07321255620708741
6.542268736041042	18	0.08321943052459949	0.047777768559931794	0.26912388193145953	0.06557750614052146	27.621275325724373	0.05613022385603805
6.547130249085533	19	0.07828563458801553	0.04000436524668663	0.2264912072760696	0.05494967938224568	26.182877261541197	0.0482660771081033
6.551991762130021	20	0.07591209113618169	0.037881236892549	0.2146227339460966	0.05203521174504106	25.45236461588638	0.046150761485605
6.556853275174511	21	0.07353854768434785	0.03575810853841137	0.2027542606161236	0.049120744107836456	24.721851970231562	0.04403544586310671
6.561714788218999	22	0.07116500423251401	0.03363498018427373	0.19088578728615058	0.04620627647063184	23.99133932457675	0.041920130240608415
6.566576301263488	23	0.06879146078068016	0.03151185183013609	0.17901731395617754	0.04329180883342723	23.26082667892193	0.03980481461811012
6.571437814307977	24	0.06641791732884632	0.029388723475998458	0.16714884062620453	0.04037734119622261	22.530314033267114	0.037689498995611824
6.576299327352467	25	0.06404437387701248	0.027265595121860824	0.15528036729623151	0.037462873559018	21.7998013876123	0.03557418337311353
6.581160840396955	26	0.06167083042517863	0.02514246676772319	0.14341189396625847	0.03454840592181338	21.06928874195748	0.03345886775061523
6.586022353441445	27	0.05929728697334479	0.023019338413585555	0.13154342063628546	0.03163393828460877	20.338776096302666	0.03134355212811694
6.5908838664859335	28	0.05692374352151095	0.020896210059447917	0.11967494730631245	0.028719470647404155	19.608263450647847	0.029228236505618642
6.595745379530423	29	0.054550200069677104	0.018773081705310286	0.10780647397633943	0.025805003010199543	18.87775080499303	0.027112920883120346
6.600606892574912	30	0.05217665661784327	0.01664995335117265	0.09593800064636641	0.02289053537299493	18.147238159338215	0.024997605260622054
6.605468405619401	31	0.049803113166009425	0.014526824997035016	0.08406952731639339	0.019976067735790318	17.4167255136834	0.02288228963812376
6.61032991866389	32	0.047680248424725076	0.012642331264249582	0.07350801041982587	0.017388919489825135	16.760618153572068	0.021003256240124706
6.6151914317083795	33	0.04731053159598873	0.012426753840185505	0.07208683072219099	0.017090913812967696	16.624871979088237	0.02077668741618152
6.620052944752867	34	0.04694081476725238	0.012211176416121426	0.07066565102455612	0.016792908136110257	16.489125804604406	0.02055011859223833
6.624914457797358	35	0.04657109793851603	0.011995598992057347	0.06924447132692123	0.01649490245925282	16.35337963012057	0.02032354976829514
6.6297759708418464	36	0.04620138110977968	0.011780021567993269	0.06782329162928637	0.01619689678239538	16.217633455636737	0.02009698094435195
6.634637483886336	37	0.04583166428104332	0.01156444414392919	0.06640211193165148	0.01589889110553794	16.081887281152902	0.019870412120408763
6.639498996930825	38	0.04546194745230697	0.011348866719865111	0.0649809322340166	0.015600885428680501	15.946141106669069	0.019643843296465572
6.644360509975313	39	0.045092230623570616	0.011133289295801034	0.06355975253638173	0.015302879751823064	15.810394932185238	0.019417274472522384
6.649222023019802	40	0.044722513794834266	0.010917711871736954	0.06213857283874684	0.015004874074965622	15.674648757701403	0.019190705648579193
6.654083536064292	41	0.04435279696609792	0.010702134447672876	0.060717393141111964	0.014706868398108183	15.53890258321757	0.018964136824636005
6.65894504910878	42	0.04398308013736157	0.0104865570236088	0.059296213443477096	0.014408862721250746	15.403156408733736	0.018737568000692817
6.663806562153271	43	0.04361336330862521	0.010270979599544719	0.057875033745842214	0.014110857044393306	15.267410234249901	0.01851099917674963
6.6686680751977585	44	0.04324364647988886	0.010055402175480642	0.05645385404820733	0.013812851367535867	15.131664059766068	0.01828443035280644
6.673529588242248	45	0.04287392965115251	0.009839824751416561	0.05503267435057245	0.013514845690678429	14.995917885282234	0.01805786152886325
6.678391101286737	46	0.04250421282241616	0.009624247327352484	0.053611494652937575	0.01321684001382099	14.8601717107984	0.01783129270492006
6.683252614331226	47	0.042134495993679806	0.009408669903288406	0.05219031495530269	0.012918834336963551	14.724425536314566	0.01760472388097687
6.688114127375715	48	0.041764779164943464	0.009193092479224329	0.050769135257667825	0.012620828660106114	14.588679361830735	0.017378155057033683
6.6929756404202045	49	0.04139506233620711	0.00897751505516025	0.04934795556003294	0.012322822983248674	14.4529331873469	0.017151586233090495
6.697837153464693	50	0.04102534550747075	0.00876193763109617	0.04792677586239806	0.012024817306391235	14.317187012863066	0.016925017409147303
6.702698666509183	51	0.0406556286787344	0.008546360207032092	0.046505596164763185	0.011726811629533797	14.181440838379231	0.016698448585204115
6.707560179553672	52	0.04028591184999805	0.008330782782968013	0.04508441646712831	0.011428805952676358	14.0456946638954	0.016471879761260928
6.712421692598161	53	0.0399161950212617	0.008115205358903935	0.04366323676949342	0.01113080027581892	13.909948489411564	0.016245310937317736
6.71728320564265	54	0.03954647819252535	0.007899627934839856	0.042242057071858546	0.01083279459896148	13.774202314927733	0.01601874211337455
6.722144718687139	55	0.039176761363788996	0.007684050510775777	0.04082087737422367	0.010534788922104042	13.638456140443898	0.01579217328943136
6.727006231731627	56	0.03880704453505265	0.007468473086711699	0.039399697676588796	0.010236783245246604	13.502709965960063	0.01556560446548817
6.731867744776117	57	0.0384373277063163	0.007252895662647621	0.03797851797895392	0.009938777568389165	13.36696379147623	0.015339035641544981
6.736729257820606	58	0.03806761087757995	0.007037318238583542	0.03655733828131904	0.009640771891531726	13.231217616992398	0.015112466817601792
6.741590770865096	59	0.0376978940488436	0.006821740814519464	0.035136158583684164	0.009342766214674288	13.095471442508563	0.014885897993658604
6.746452283909585	60	0.037328177220107235	0.006606163390455385	0.03371497888604928	0.009044760537816849	12.959725268024728	0.014659329169715414
6.751313796954073	61	0.03723517392247424	0.006549819318050075	0.033346083937620376	0.008966756074658588	12.924319095969134	0.014603874507750704
6.756175309998563	62	0.0371969299388545	0.006524986205987396	0.03318542741823894	0.008932288028010995	12.908769378634604	0.014582281920005984
6.761036823043051	63	0.03715868595523476	0.006500153093924718	0.03302477089885749	0.008897819981363402	12.893219661300074	0.014560689332261262
6.76589833608754	64	0.03712044197161502	0.006475319981862039	0.032864114379476055	0.008863351934715807	12.877669943965545	0.01453909674451654
6.7707598491320296	65	0.03708219798799528	0.006450486869799359	0.03270345786009461	0.008828883888068212	12.862120226631014	0.014517504156771815
6.775621362176519	66	0.037043954004375546	0.0064256537577366815	0.032542801340713176	0.008794415841420619	12.846570509296484	0.014495911569027093
6.780482875221008	67	0.037005710020755804	0.006400820645674002	0.03238214482133174	0.008759947794773026	12.831020791961954	0.014474318981282373
6.7853443882654965	68	0.03696746603713607	0.006375987533611324	0.0322214883019503	0.008725479748125433	12.815471074627423	0.014452726393537651
6.790205901309986	69	0.03692922205351633	0.006351154421548644	0.032060831782568855	0.008691011701477838	12.799921357292893	0.014431133805792928
6.795067414354476	70	0.03689097806989659	0.006326321309485967	0.03190017526318742	0.008656543654830245	12.784371639958364	0.014409541218048204
6.799928927398964	71	0.03685273408627685	0.006301488197423287	0.03173951874380598	0.008622075608182652	12.768821922623832	0.014387948630303484
6.804790440443453	72	0.03681449010265711	0.006276655085360607	0.03157886222442454	0.008587607561535057	12.753272205289303	0.014366356042558759
6.809651953487942	73	0.036776246119037376	0.0062518219732979295	0.0314182057050431	0.008553139514887464	12.737722487954773	0.014344763454814039
6.81451346653243	74	0.036738002135417634	0.006226988861235251	0.03125754918566166	0.008518671468239869	12.722172770620242	0.014323170867069317
6.819374979576921	75	0.0366997581517979	0.006202155749172572	0.031096892666280223	0.008484203421592276	12.706623053285714	0.014301578279324594
6.824236492621409	76	0.03666151416817816	0.0061773226371098925	0.030936236146898784	0.008449735374944681	12.691073335951183	0.014279985691579872
6.829098005665899	77	0.036623270184558424	0.006152489525047215	0.03077557962751734	0.008415267328297088	12.675523618616651	0.01425839310383515
6.833959518710387	78	0.03658502620093868	0.006127656412984536	0.030614923108135902	0.008380799281649495	12.659973901282124	0.014236800516090428
6.838821031754876	79	0.03654678221731895	0.006102823300921857	0.030454266588754466	0.008346331235001902	12.644424183947592	0.014215207928345706
6.843682544799366	80	0.036508538233699206	0.0060779901888591776	0.030293610069373023	0.008311863188354307	12.628874466613063	0.014193615340600981
6.848544057843855	81	0.036470294250079464	0.006053157076796499	0.030132953549991584	0.008277395141706712	12.613324749278533	0.01417202275285626
6.853405570888343	82	0.03643205026645972	0.006028323964733821	0.029972297030610145	0.00824292709505912	12.597775031944002	0.014150430165111538
6.858267083932833	83	0.03639380628283999	0.006003490852671142	0.029811640511228706	0.008208459048411526	12.582225314609472	0.014128837577366818
6.863128596977322	84	0.03635556229922025	0.0059786577406084635	0.029650983991847266	0.008173991001763931	12.566675597274942	0.014107244989622094
6.867990110021811	85	0.03631731831560051	0.005953824628545784	0.029490327472465827	0.008139522955116338	12.551125879940411	0.014085652401877372
6.8728516230663	86	0.03627907433198078	0.005928991516483105	0.029329670953084388	0.008105054908468745	12.535576162605881	0.01406405981413265
6.877713136110789	87	0.036240830348361036	0.005904158404420426	0.029169014433702945	0.00807058686182115	12.520026445271352	0.014042467226387925
6.882574649155279	88	0.036202586364741295	0.005879325292357748	0.02900835791432151	0.008036118815173555	12.504476727936822	0.014020874638643205
6.8874361621997675	89	0.03616434238112155	0.005854492180295068	0.02884770139494007	0.008001650768525962	12.488927010602293	0.013999282050898483
6.892297675244256	90	0.03612609839750182	0.00582965906823239	0.028687044875558627	0.00796718272187837	12.473377293267763	0.01397768946315376
6.897159188288746	91	0.03608785441388208	0.005804825956169711	0.028526388356177188	0.007932714675230775	12.45782757593323	0.013956096875409038
6.902020701333235	92	0.03604961043026234	0.005779992844107032	0.02836573183679575	0.007898246628583181	12.4422778585987	0.013934504287664316
6.906882214377724	93	0.0360113664466426	0.005755159732044354	0.028205075317414313	0.007863778581935588	12.42672814126417	0.013912911699919595
6.9117437274222135	94	0.035973122463022866	0.0057303266199816745	0.02804441879803287	0.007829310535287994	12.411178423929641	0.013891319112174871
6.916605240466701	95	0.035934878479403125	0.005705493507918996	0.027883762278651435	0.0077948424886404005	12.395628706595112	0.01386972652443015
6.92146675351119	96	0.03589663449578338	0.005680660395856317	0.027723105759269992	0.007760374441992806	12.38007898926058	0.013848133936685426
6.92632826655568	97	0.03585839051216365	0.005655827283793638	0.027562449239888556	0.007725906395345213	12.364529271926052	0.013826541348940706
6.931189779600169	98	0.035820146528543914	0.00563099417173096	0.027401792720507114	0.0076914383486976195	12.348979554591521	0.013804948761195982
6.936051292644659	99	0.03578190254492417	0.005606161059668281	0.027241136201125678	0.0076569703020500255	12.33342983725699	0.01378335617345126
6.9409128056891465	100	0.03574365856130443	0.005581327947605602	0.027080479681744235	0.007622502255402432	12.317880119922462	0.013761763585706539
6.945774318733637	101	0.035705414577684697	0.005556494835542923	0.026919823162362796	0.007588034208754838	12.30233040258793	0.013740170997961817
6.950635831778126	102	0.035667170594064955	0.005531661723480245	0.026759166642981357	0.007553566162107245	12.286780685253401	0.013718578410217095
6.955497344822614	103	0.035628926610445213	0.005506828611417565	0.026598510123599914	0.007519098115459651	12.27123096791887	0.013696985822472372
6.960358857867103	104	0.03559068262682548	0.005481995499354887	0.026437853604218478	0.0074846300688120575	12.255681250584342	0.013675393234727651
6.965220370911593	105	0.035552438643205744	0.0054571623872922085	0.026277197084837035	0.007450162022164463	12.24013153324981	0.013653800646982928
6.970081883956082	106	0.035514194659586	0.00543232927522953	0.026116540565455596	0.00741569397551687	12.22458181591528	0.013632208059238206
6.974943397000571	107	0.03547595067596626	0.00540749616316685	0.025955884046074157	0.007381225928869276	12.20903209858075	0.013610615471493483
6.979804910045059	108	0.03543770669234653	0.005382663051104172	0.02579522752669272	0.007346757882221683	12.19348238124622	0.013589022883748761
6.98466642308955	109	0.035399462708726785	0.005357829939041493	0.02563457100731128	0.007312289835574089	12.17793266391169	0.013567430296004037
6.9895279361340386	110	0.035361218725107044	0.005332996826978814	0.02547391448792984	0.007277821788926494	12.162382946577159	0.013545837708259316
6.994389449178527	111	0.03532297474148731	0.005308163714916135	0.0253132579685484	0.0072433537422789	12.14683322924263	0.013524245120514592
6.999250962223016	112	0.035284730757867575	0.0052833306028534565	0.02515260144916696	0.007208885695631307	12.131283511908102	0.013502652532769872
7.004112475267505	113	0.03524648677424783	0.005258497490790777	0.02499194492978552	0.007174417648983713	12.115733794573568	0.013481059945025149
7.008973988311994	114	0.03520824279062809	0.005233664378728098	0.024831288410404082	0.007139949602336119	12.100184077239039	0.013459467357280427
7.013835501356484	115	0.03516999880700836	0.00520883126666542	0.024670631891022643	0.007105481555688526	12.084634359904511	0.013437874769535705
7.018697014400972	116	0.035131754823388615	0.005183998154602742	0.024509975371641204	0.007071013509040932	12.06908464256998	0.013416282181790983
7.023558527445461	117	0.03509351083976888	0.005159165042540062	0.024349318852259765	0.007036545462393339	12.05353492523545	0.013394689594046261
7.028420040489951	118	0.03505526685614914	0.005134331930477383	0.024188662332878325	0.007002077415745744	12.037985207900919	0.013373097006301538
7.033281553534439	119	0.035017022872529405	0.005109498818414705	0.024028005813496886	0.006967609369098151	12.022435490566389	0.013351504418556818
7.038143066578929	120	0.03497877888890966	0.005084665706352027	0.023867349294115447	0.006933141322450557	12.00688577323186	0.013329911830812094
7.0430045796234175	121	0.03494053490528992	0.005059832594289347	0.023706692774734008	0.006898673275802963	11.991336055897328	0.013308319243067373
7.047866092667907	122	0.03490229092167018	0.005034999482226668	0.023546036255352565	0.006864205229155369	11.975786338562799	0.013286726655322649
7.052727605712396	123	0.03486404693805045	0.00501016637016399	0.02338537973597113	0.006829737182507776	11.960236621228269	0.013265134067577927
7.057589118756885	124	0.03482580295443071	0.004985333258101311	0.023224723216589686	0.006795269135860182	11.944686903893738	0.013243541479833204
7.062450631801374	125	0.03480998217521077	0.004974893157564017	0.023151053186364352	0.0067807285463685404	11.93809131277164	0.013233939173692205
7.067312144845864	126	0.03480571274371193	0.004971867638721615	0.02312219437782549	0.006776453616623903	11.936108453334729	0.013230513679286451
7.072173657890352	127	0.03480144331221309	0.0049688421198792136	0.023093335569286624	0.006772178686879266	11.93412559389782	0.013227088184880697
7.077035170934842	128	0.034797173880714245	0.004965816601036813	0.023064476760747764	0.006767903757134629	11.93214273446091	0.013223662690474945
7.0818966839793305	129	0.03479290444921541	0.004962791082194411	0.0230356179522089	0.006763628827389992	11.930159875024	0.013220237196069191
7.086758197023819	130	0.03478863501771657	0.0049597655633520105	0.023006759143670036	0.006759353897645355	11.92817701558709	0.01321681170166344
7.091619710068309	131	0.03478436558621773	0.004956740044509609	0.022977900335131172	0.006755078967900718	11.926194156150181	0.013213386207257684
7.096481223112798	132	0.034780096154718894	0.004953714525667208	0.02294904152659231	0.006750804038156081	11.924211296713272	0.013209960712851932
7.101342736157287	133	0.034775826723220056	0.004950689006824807	0.022920182718053447	0.006746529108411444	11.92222843727636	0.013206535218446178
7.106204249201776	134	0.03477155729172121	0.004947663487982406	0.022891323909514587	0.006742254178666807	11.920245577839452	0.013203109724040426
7.111065762246264	135	0.03476728786022237	0.004944637969140005	0.02286246510097572	0.00673797924892217	11.918262718402541	0.013199684229634674
7.115927275290754	136	0.03476301842872353	0.0049416124502976045	0.02283360629243686	0.0067337043191775334	11.916279858965632	0.01319625873522892
7.120788788335243	137	0.0347587489972247	0.004938586931455204	0.022804747483897995	0.006729429389432896	11.914296999528721	0.013192833240823168
7.125650301379732	138	0.03475447956572585	0.004935561412612802	0.02277588867535913	0.0067251544596882585	11.91231414009181	0.013189407746417414
7.130511814424221	139	0.03475021013422702	0.0049325358937704015	0.022747029866820267	0.006720879529943622	11.910331280654903	0.01318598225201166
7.135373327468711	140	0.03474594070272818	0.004929510374928	0.022718171058281406	0.006716604600198985	11.908348421217992	0.013182556757605907
7.1402348405132	141	0.03474167127122934	0.004926484856085599	0.022689312249742546	0.006712329670454348	11.906365561781083	0.013179131263200155
7.145096353557689	142	0.0347374018397305	0.004923459337243198	0.02266045344120368	0.006708054740709711	11.904382702344172	0.0131757057687944
7.149957866602177	143	0.034733132408231664	0.004920433818400797	0.022631594632664818	0.006703779810965074	11.902399842907263	0.013172280274388649
7.154819379646666	144	0.03472886297673282	0.004917408299558395	0.022602735824125954	0.006699504881220437	11.900416983470354	0.013168854779982895
7.1596808926911555	145	0.03472459354523399	0.004914382780715995	0.022573877015587093	0.0066952299514758	11.898434124033443	0.013165429285577141
7.164542405735645	146	0.03472032411373514	0.004911357261873593	0.022545018207048226	0.006690955021731163	11.896451264596534	0.01316200379117139
7.169403918780134	147	0.034716054682236305	0.004908331743031191	0.022516159398509365	0.006686680091986525	11.894468405159623	0.013158578296765635
7.174265431824623	148	0.03471178525073747	0.004905306224188791	0.022487300589970505	0.006682405162241889	11.892485545722714	0.013155152802359883
7.179126944869112	149	0.03470751581923862	0.00490228070534639	0.022458441781431637	0.0066781302324972515	11.890502686285803	0.01315172730795413
7.1839884579136015	150	0.034703246387739785	0.004899255186503989	0.022429582972892777	0.006673855302752614	11.888519826848894	0.013148301813548377
7.18884997095809	151	0.03469897695624095	0.004896229667661588	0.022400724164353913	0.006669580373007977	11.886536967411985	0.013144876319142624
7.193711484002579	152	0.03469470752474211	0.004893204148819187	0.022371865355815052	0.006665305443263341	11.884554107975074	0.013141450824736872
7.1985729970470675	153	0.03469043809324327	0.004890178629976785	0.022343006547276188	0.006661030513518703	11.882571248538165	0.013138025330331118
7.203434510091557	154	0.034686168661744426	0.004887153111134385	0.022314147738737324	0.006656755583774067	11.880588389101256	0.013134599835925364
7.208296023136047	155	0.03468189923024559	0.004884127592291983	0.02228528893019846	0.006652480654029429	11.878605529664346	0.01313117434151961
7.213157536180535	156	0.03467762979874675	0.004881102073449583	0.0222564301216596	0.006648205724284793	11.876622670227436	0.013127748847113858
7.218019049225025	157	0.03467336036724791	0.004878076554607182	0.022227571313120732	0.006643930794540155	11.874639810790525	0.013124323352708106
7.222880562269514	158	0.034669090935749075	0.00487505103576478	0.02219871250458187	0.006639655864795518	11.872656951353616	0.013120897858302352
7.227742075314003	159	0.03466482150425024	0.004872025516922379	0.02216985369604301	0.006635380935050882	11.870674091916706	0.0131174723638966
7.232603588358492	160	0.03466055207275139	0.004868999998079979	0.022140994887504144	0.0066311060053062445	11.868691232479797	0.013114046869490845
7.2374651014029805	161	0.034656282641252555	0.004865974479237577	0.022112136078965283	0.006626831075561607	11.866708373042886	0.013110621375085094
7.242326614447469	162	0.03465201320975372	0.0048629489603951755	0.02208327727042642	0.00662255614581697	11.864725513605977	0.01310719588067934
7.24718812749196	163	0.03464774377825487	0.004859923441552776	0.02205441846188756	0.006618281216072334	11.862742654169068	0.013103770386273587
7.252049640536448	164	0.034643474346756034	0.004856897922710374	0.022025559653348695	0.006614006286327696	11.860759794732157	0.013100344891867833
7.256911153580937	165	0.034639204915257196	0.004853872403867973	0.02199670084480983	0.006609731356583059	11.858776935295246	0.013096919397462081
7.261772666625426	166	0.03463493548375836	0.004850846885025572	0.021967842036270967	0.006605456426838422	11.856794075858337	0.013093493903056325
7.266634179669915	167	0.03463066605225952	0.004847821366183171	0.021938983227732106	0.006601181497093786	11.854811216421428	0.013090068408650575
7.271495692714405	168	0.03462639662076068	0.004844795847340769	0.021910124419193242	0.006596906567349148	11.852828356984517	0.013086642914244821
7.276357205758893	169	0.03462212718926184	0.004841770328498368	0.021881265610654378	0.00659263163760451	11.850845497547606	0.013083217419839067
7.281218718803382	170	0.03461785775776301	0.004838744809655967	0.021852406802115518	0.006588356707859874	11.848862638110699	0.013079791925433317
7.286080231847871	171	0.03461358832626416	0.004835719290813566	0.021823547993576654	0.0065840817781152375	11.846879778673788	0.013076366431027562
7.29094174489236	172	0.034609318894765324	0.004832693771971166	0.02179468918503779	0.0065798068483706	11.844896919236879	0.01307294093662181
7.29580325793685	173	0.03460504946326648	0.004829668253128764	0.02176583037649893	0.0065755319186259625	11.842914059799968	0.013069515442216056
7.300664770981339	174	0.03460078003176764	0.004826642734286363	0.021736971567960065	0.006571256988881326	11.840931200363059	0.013066089947810302
7.305526284025828	175	0.034596510600268804	0.004823617215443962	0.0217081127594212	0.0065669820591366885	11.838948340926148	0.013062664453404548
7.310387797070318	176	0.034592241168769966	0.004820591696601561	0.02167925395088234	0.006562707129392052	11.836965481489239	0.013059238958998798
7.3152493101148055	177	0.03458797173727113	0.0048175661777591595	0.021650395142343473	0.006558432199647414	11.83498262205233	0.013055813464593044
7.320110823159295	178	0.03458370230577229	0.004814540658916759	0.021621536333804613	0.006554157269902778	11.832999762615419	0.01305238797018729
7.324972336203784	179	0.03457943287427345	0.004811515140074357	0.02159267752526575	0.006549882340158141	11.83101690317851	0.013048962475781536
7.329833849248273	180	0.03457516344277461	0.0048084896212319565	0.021563818716726885	0.006545607410413504	11.8290340437416	0.013045536981375783
7.334695362292763	181	0.03457089401127577	0.004805464102389556	0.021534959908188024	0.006541332480668867	11.82705118430469	0.013042111486970032
7.3395568753372515	182	0.03456662457977693	0.004802438583547154	0.021506101099649164	0.00653705755092423	11.82506832486778	0.013038685992564279
7.34441838838174	183	0.034562355148278094	0.004799413064704754	0.021477242291110296	0.006532782621179593	11.823085465430871	0.013035260498158525
7.349279901426231	184	0.03455808571677925	0.004796387545862352	0.021448383482571436	0.0065285076914349555	11.82110260599396	0.013031835003752771
7.3541414144707185	185	0.03455381628528041	0.004793362027019951	0.021419524674032568	0.006524232761690318	11.81911974655705	0.013028409509347017
7.359002927515208	186	0.034549546853781574	0.0047903365081775505	0.021390665865493708	0.0065199578319456815	11.817136887120142	0.013024984014941267
7.363864440559697	187	0.034545277422282736	0.004787310989335149	0.021361807056954847	0.006515682902201044	11.815154027683231	0.013021558520535513
7.368725953604185	188	0.0345410079907839	0.004784285470492748	0.021332948248415983	0.006511407972456407	11.813171168246322	0.01301813302612976
7.373587466648676	189	0.03453673855928506	0.004781259951650347	0.02130408943987712	0.00650713304271177	11.811188308809413	0.013014707531724005
7.3784489796931645	190	0.034532469127786215	0.004778234432807947	0.02127523063133826	0.006502858112967134	11.809205449372502	0.013011282037318255
7.383310492737653	191	0.03452819969628738	0.004775208913965545	0.02124637182279939	0.006498583183222497	11.807222589935591	0.0130078565429125
7.388172005782143	192	0.03452393026478854	0.0047721833951231436	0.02121751301426053	0.006494308253477859	11.805239730498682	0.013004431048506748
7.3930335188266305	193	0.0345196608332897	0.004769157876280743	0.021188654205721667	0.006490033323733222	11.803256871061773	0.013001005554100994
7.39789503187112	194	0.034515391401790864	0.004766132357438342	0.021159795397182806	0.006485758393988586	11.801274011624862	0.01299758005969524
7.40275654491561	195	0.03451112197029202	0.0047631068385959405	0.021130936588643942	0.006481483464243948	11.799291152187951	0.012994154565289488
7.407618057960098	196	0.03450685253879318	0.00476008131975354	0.021102077780105078	0.006477208534499311	11.797308292751044	0.012990729070883736
7.412479571004588	197	0.03450258310729434	0.004757055800911138	0.021073218971566218	0.006472933604754674	11.795325433314133	0.012987303576477982
7.4173410840490765	198	0.034498313675795506	0.0047540302820687375	0.021044360163027354	0.006468658675010036	11.793342573877222	0.012983878082072228
7.422202597093566	199	0.03449404424429667	0.004751004763226336	0.021015501354488493	0.0064643837452654	11.791359714440315	0.012980452587666476
7.427064110138055	200	0.03448977481279783	0.004747979244383935	0.020986642545949626	0.006460108815520763	11.789376855003404	0.01297702709326072
7.4319256231825435	201	0.034485505381298985	0.0047449537255415345	0.020957783737410765	0.006455833885776126	11.787393995566495	0.01297360159885497
7.436787136227033	202	0.03448123594980015	0.004741928206699133	0.020928924928871898	0.006451558956031489	11.785411136129584	0.012970176104449217
7.441648649271523	203	0.03447696651830131	0.004738902687856732	0.020900066120333037	0.006447284026286852	11.783428276692675	0.012966750610043463
7.446510162316011	204	0.034472697086802465	0.004735877169014331	0.020871207311794177	0.006443009096542215	11.781445417255764	0.012963325115637709
7.4513716753605	205	0.03446842765530363	0.00473285165017193	0.020842348503255313	0.006438734166797578	11.779462557818857	0.012959899621231959
7.456233188404989	206	0.03446415822380479	0.004729826131329528	0.02081348969471645	0.00643445923705294	11.777479698381944	0.012956474126826203
7.461094701449479	207	0.03445988879230595	0.004726800612487128	0.020784630886177585	0.006430184307308304	11.775496838945035	0.01295304863242045
7.465956214493968	208	0.03445561936080711	0.004723775093644727	0.020755772077638724	0.0064259093775636674	11.773513979508126	0.012949623138014699
7.470817727538456	209	0.034451349929308275	0.004720749574802325	0.02072691326909986	0.00642163444781903	11.771531120071216	0.012946197643608943
7.475679240582945	210	0.03444708049780944	0.004717724055959925	0.020698054460560996	0.006417359518074393	11.769548260634306	0.012942772149203191
7.480540753627435	211	0.03444281106631059	0.004714698537117523	0.020669195652022132	0.006413084588329756	11.767565401197395	0.01293934665479744
7.485402266671923	212	0.034438541634811755	0.004711673018275122	0.02064033684348327	0.006408809658585119	11.765582541760487	0.012935921160391686
7.490263779716413	213	0.03443427220331291	0.004708647499432721	0.020611478034944408	0.006404534728840482	11.763599682323575	0.012932495665985932
7.495125292760902	214	0.03443000277181408	0.00470562198059032	0.020582619226405544	0.006400259799095845	11.761616822886667	0.012929070171580178
7.499986805805391	215	0.034425733340315234	0.004702596461747918	0.020553760417866683	0.006395984869351208	11.759633963449756	0.012925644677174426
7.504848318849881	216	0.034421463908816397	0.004699570942905518	0.020524901609327816	0.006391709939606571	11.757651104012847	0.012922219182768672
7.5097098318943685	217	0.03441719447731756	0.004696545424063116	0.020496042800788955	0.006387435009861934	11.755668244575936	0.01291879368836292
7.514571344938858	218	0.03441292504581872	0.004693519905220715	0.020467183992250094	0.006383160080117297	11.753685385139027	0.012915368193957166
7.519432857983348	219	0.03440865561431988	0.004690494386378315	0.02043832518371123	0.00637888515037266	11.751702525702118	0.012911942699551414
7.524294371027835	220	0.034404386182821045	0.004687468867535913	0.020409466375172367	0.006374610220628023	11.749719666265207	0.012908517205145659
7.529155884072326	221	0.0344001167513222	0.004684443348693512	0.020380607566633503	0.0063703352908833855	11.747736806828298	0.012905091710739908
7.5340173971168145	222	0.03439584731982336	0.004681417829851111	0.020351748758094642	0.006366060361138748	11.745753947391387	0.012901666216334155
7.538878910161303	223	0.034391577888324525	0.004678392311008711	0.02032288994955578	0.006361785431394111	11.743771087954478	0.0128982407219284
7.543740423205794	224	0.03438730845682568	0.0046753667921663085	0.020294031141016914	0.006357510501649474	11.741788228517569	0.012894815227522647
7.5486019362502805	225	0.03438303902532685	0.004672341273323909	0.020265172332478053	0.006353235571904837	11.73980536908066	0.012891389733116895
7.553463449294771	226	0.034378769593828004	0.004669315754481506	0.02023631352393919	0.0063489606421602	11.737822509643749	0.012887964238711141
7.55832496233926	227	0.034374500162329166	0.004666290235639106	0.02020745471540033	0.006344685712415563	11.735839650206838	0.012884538744305389
7.563186475383748	228	0.03437023073083033	0.004663264716796705	0.020178595906861465	0.006340410782670927	11.733856790769929	0.012881113249899637
7.568047988428239	229	0.034365961299331484	0.004660239197954304	0.0201497370983226	0.006336135852926289	11.731873931333018	0.012877687755493882
7.5729095014727275	230	0.03436169186783265	0.0046572136791119025	0.02012087828978374	0.006331860923181653	11.72989107189611	0.012874262261088131
7.577771014517216	231	0.03435742243633381	0.004654188160269502	0.020092019481244873	0.006327585993437015	11.7279082124592	0.012870836766682376
7.582632527561706	232	0.03435315300483497	0.0046511626414271	0.020063160672706012	0.0063233110636923785	11.72592535302229	0.012867411272276624
7.5874940406061935	233	0.03434888357333613	0.0046481371225846994	0.02003430186416715	0.006319036133947741	11.72394249358538	0.01286398577787087
7.592355553650683	234	0.034344614141837294	0.004645111603742298	0.020005443055628284	0.006314761204203104	11.72195963414847	0.012860560283465118
7.597217066695173	235	0.03434034471033845	0.004642086084899897	0.01997658424708942	0.006310486274458467	11.71997677471156	0.012857134789059364
7.602078579739661	236	0.03433607527883961	0.004639060566057496	0.01994772543855056	0.00630621134471383	11.71799391527465	0.012853709294653612
7.606940092784151	237	0.034331805847340774	0.004636035047215095	0.019918866630011696	0.006301936414969193	11.71601105583774	0.012850283800247858
7.61180160582864	238	0.034327536415841936	0.004633009528372694	0.019890007821472832	0.006297661485224556	11.71402819640083	0.012846858305842104
7.616663118873129	239	0.03432350597859328	0.0046301954510703375	0.01986300903451289	0.006293686443643514	11.712156723460028	0.012843676175185672
7.621524631917618	240	0.034322300575942925	0.0046298807212028555	0.01985799665647299	0.006293256233944955	11.711601896024467	0.012843370728848115
7.626386144962106	241	0.034321095173292564	0.004629565991335373	0.019852984278433086	0.006292826024246396	11.711047068588904	0.012843065282510559
7.631247658006595	242	0.03431988977064221	0.004629251261467891	0.01984797190039319	0.006292395814547838	11.710492241153343	0.012842759836173003
7.6361091710510856	243	0.03431868436799185	0.004628936531600408	0.019842959522353286	0.00629196560484928	11.709937413717782	0.012842454389835447
7.640970684095573	244	0.0343174789653415	0.004628621801732926	0.019837947144313386	0.006291535395150722	11.70938258628222	0.012842148943497889
7.645832197140063	245	0.03431627356269114	0.004628307071865444	0.019832934766273482	0.006291105185452163	11.70882775884666	0.012841843497160332
7.650693710184553	246	0.03431506816004078	0.004627992341997962	0.019827922388233585	0.006290674975753605	11.708272931411098	0.012841538050822778
7.655555223229041	247	0.03431386275739042	0.004627677612130479	0.01982291001019368	0.006290244766055046	11.707718103975536	0.01284123260448522
7.660416736273531	248	0.03431265735474007	0.004627362882262997	0.01981789763215378	0.006289814556356488	11.707163276539974	0.012840927158147664
7.665278249318019	249	0.03431145195208971	0.0046270481523955145	0.01981288525411388	0.00628938434665793	11.706608449104413	0.012840621711810107
7.670139762362508	250	0.03431024654943935	0.0046267334225280335	0.019807872876073978	0.006288954136959371	11.706053621668852	0.012840316265472551
7.675001275406998	251	0.034309041146788996	0.0046264186926605515	0.01980286049803408	0.006288523927260814	11.70549879423329	0.012840010819134995
7.679862788451486	252	0.03430783574413864	0.004626103962793069	0.019797848119994174	0.006288093717562255	11.704943966797728	0.012839705372797437
7.684724301495976	253	0.03430663034148829	0.004625789232925587	0.019792835741954277	0.006287663507863696	11.704389139362167	0.01283939992645988
7.689585814540465	254	0.034305424938837925	0.004625474503058105	0.019787823363914377	0.006287233298165139	11.703834311926606	0.012839094480122326
7.694447327584954	255	0.03430421953618758	0.004625159773190623	0.019782810985874474	0.00628680308846658	11.703279484491045	0.01283878903378477
7.699308840629444	256	0.034303014133537216	0.00462484504332314	0.019777798607834574	0.006286372878768022	11.702724657055484	0.012838483587447212
7.704170353673932	257	0.034301808730886854	0.004624530313455657	0.01977278622979467	0.006285942669069463	11.70216982961992	0.012838178141109654
7.709031866718421	258	0.0343006033282365	0.004624215583588175	0.01976777385175477	0.006285512459370905	11.70161500218436	0.0128378726947721
7.71389337976291	259	0.034299397925586145	0.004623900853720693	0.01976276147371487	0.006285082249672347	11.701060174748799	0.012837567248434543
7.718754892807398	260	0.03429819252293579	0.004623586123853211	0.01975774909567497	0.006284652039973789	11.700505347313237	0.012837261802096987
7.723616405851887	261	0.03429698712028543	0.0046232713939857294	0.01975273671763507	0.00628422183027523	11.699950519877676	0.01283695635575943
7.7284779188963775	262	0.034295781717635074	0.0046229566641182475	0.01974772433959517	0.006283791620576672	11.699395692442115	0.012836650909421876
7.733339431940866	263	0.03429457631498472	0.0046226419342507655	0.019742711961555266	0.006283361410878114	11.698840865006554	0.012836345463084318
7.738200944985355	264	0.03429337091233436	0.004622327204383283	0.019737699583515365	0.006282931201179555	11.698286037570993	0.01283604001674676
7.743062458029844	265	0.034292165509684	0.004622012474515801	0.019732687205475465	0.006282500991480997	11.697731210135432	0.012835734570409204
7.747923971074333	266	0.03429096010703365	0.004621697744648319	0.019727674827435565	0.006282070781782438	11.69717638269987	0.01283542912407165
7.752785484118822	267	0.03428975470438329	0.004621383014780837	0.01972266244939566	0.006281640572083881	11.69662155526431	0.012835123677734093
7.757646997163311	268	0.03428854930173293	0.004621068284913354	0.01971765007135576	0.006281210362385322	11.696066727828747	0.012834818231396535
7.7625085102078	269	0.03428734389908258	0.004620753555045872	0.019712637693315858	0.006280780152686763	11.695511900393186	0.012834512785058979
7.7673700232522895	270	0.034286138496432216	0.004620438825178389	0.01970762531527596	0.006280349942988205	11.694957072957624	0.012834207338721423
7.772231536296778	271	0.03428493309378186	0.004620124095310907	0.01970261293723606	0.006279919733289648	11.694402245522063	0.012833901892383866
7.777093049341268	272	0.034283727691131506	0.004619809365443425	0.019697600559196157	0.006279489523591089	11.693847418086502	0.01283359644604631
7.781954562385757	273	0.03428252228848115	0.0046194946355759435	0.019692588181156257	0.00627905931389253	11.69329259065094	0.012833290999708752
7.786816075430246	274	0.03428131688583079	0.0046191799057084615	0.019687575803116353	0.006278629104193972	11.692737763215378	0.012832985553371198
7.791677588474735	275	0.034280111483180435	0.00461886517584098	0.019682563425076457	0.006278198894495414	11.692182935779819	0.012832680107033641
7.796539101519224	276	0.03427890608053008	0.004618550445973497	0.019677551047036553	0.006277768684796856	11.691628108344258	0.012832374660696083
7.801400614563713	277	0.034277700677879726	0.004618235716106015	0.019672538668996653	0.006277338475098297	11.691073280908697	0.012832069214358527
7.8062621276082025	278	0.034276495275229364	0.004617920986238533	0.019667526290956753	0.006276908265399739	11.690518453473135	0.012831763768020973
7.81112364065269	279	0.03427528987257901	0.00461760625637105	0.01966251391291685	0.00627647805570118	11.68996362603757	0.012831458321683415
7.815985153697181	280	0.03427408446992865	0.004617291526503568	0.01965750153487695	0.006276047846002622	11.68940879860201	0.012831152875345858
7.820846666741669	281	0.03427287906727829	0.004616976796636086	0.01965248915683705	0.006275617636304064	11.688853971166449	0.012830847429008302
7.825708179786158	282	0.03427167366462794	0.004616662066768604	0.01964747677879715	0.006275187426605505	11.688299143730887	0.012830541982670744
7.830569692830647	283	0.034270468261977584	0.004616347336901122	0.019642464400757245	0.006274757216906948	11.687744316295326	0.012830236536333188
7.835431205875136	284	0.03426926285932722	0.0046160326070336394	0.019637452022717345	0.006274327007208388	11.687189488859763	0.012829931089995632
7.840292718919625	285	0.03426805745667687	0.0046157178771661575	0.019632439644677445	0.00627389679750983	11.686634661424202	0.012829625643658076
7.8451542319641145	286	0.03426685205402651	0.0046154031472986756	0.019627427266637545	0.006273466587811272	11.686079833988641	0.01282932019732052
7.850015745008603	287	0.03426564665137616	0.004615088417431193	0.019622414888597645	0.006273036378112714	11.68552500655308	0.012829014750982963
7.854877258053093	288	0.0342644412487258	0.004614773687563711	0.01961740251055774	0.006272606168414156	11.684970179117519	0.012828709304645407
7.859738771097582	289	0.03426323584607544	0.004614458957696229	0.01961239013251784	0.006272175958715596	11.684415351681958	0.012828403858307849
7.864600284142071	290	0.03426203044342509	0.004614144227828747	0.01960737775447794	0.006271745749017038	11.683860524246397	0.012828098411970294
7.86946179718656	291	0.034260825040774726	0.004613829497961264	0.019602365376438037	0.006271315539318481	11.683305696810836	0.012827792965632738
7.874323310231049	292	0.03425961963812437	0.004613514768093782	0.01959735299839814	0.006270885329619922	11.682750869375274	0.012827487519295182
7.879184823275538	293	0.034258414235474016	0.0046132000382263	0.019592340620358237	0.006270455119921364	11.682196041939713	0.012827182072957626
7.8840463363200275	294	0.034257208832823655	0.004612885308358818	0.019587328242318337	0.006270024910222806	11.681641214504152	0.01282687662662007
7.888907849364517	295	0.0342560034301733	0.004612570578491335	0.019582315864278433	0.006269594700524247	11.68108638706859	0.01282657118028251
7.893769362409006	296	0.03425479802752294	0.0046122558486238535	0.019577303486238533	0.006269164490825689	11.680531559633028	0.012826265733944955
7.898630875453495	297	0.034253592624872584	0.0046119411187563715	0.019572291108198636	0.00626873428112713	11.679976732197467	0.012825960287607399
7.903492388497984	298	0.03425238722222223	0.00461162638888889	0.019567278730158733	0.006268304071428572	11.679421904761906	0.012825654841269844
7.908353901542473	299	0.034251181819571874	0.004611311659021408	0.019562266352118832	0.006267873861730015	11.678867077326345	0.012825349394932288
7.913215414586961	300	0.03424997641692151	0.004610996929153925	0.01955725397407893	0.006267443652031456	11.678312249890784	0.01282504394859473
7.91807692763145	301	0.03424877101427116	0.004610682199286443	0.01955224159603903	0.006267013442332897	11.677757422455223	0.012824738502257174
7.9229384406759396	302	0.0342475656116208	0.004610367469418961	0.01954722921799913	0.006266583232634339	11.677202595019661	0.012824433055919616
7.927799953720429	303	0.03424636020897045	0.004610052739551479	0.01954221683995923	0.006266153022935781	11.6766477675841	0.01282412760958206
7.932661466764918	304	0.034245154806320094	0.004609738009683997	0.019537204461919328	0.006265722813237223	11.67609294014854	0.012823822163244505
7.937522979809407	305	0.03424394940366973	0.004609423279816514	0.019532192083879425	0.006265292603538664	11.675538112712974	0.012823516716906947
7.942384492853896	306	0.03424274400101937	0.004609108549949032	0.019527179705839524	0.006264862393840105	11.674983285277413	0.01282321127056939
7.947246005898385	307	0.034241538598369016	0.0046087938200815495	0.019522167327799624	0.006264432184141548	11.674428457841852	0.012822905824231835
7.952107518942874	308	0.03424033319571866	0.0046084790902140675	0.019517154949759724	0.00626400197444299	11.673873630406291	0.012822600377894278
7.956969031987363	309	0.03423912779306831	0.004608164360346586	0.019512142571719824	0.006263571764744431	11.67331880297073	0.012822294931556722
7.9618305450318525	310	0.03423792239041795	0.004607849630479104	0.01950713019367992	0.006263141555045872	11.672763975535169	0.012821989485219166
7.966692058076342	311	0.03423671698776759	0.004607534900611622	0.01950211781564002	0.006262711345347314	11.672209148099608	0.01282168403888161
7.971553571120831	312	0.03423551158511723	0.004607220170744139	0.019497105437600117	0.006262281135648756	11.671654320664047	0.012821378592544053
7.97641508416532	313	0.03423430618246688	0.004606905440876657	0.019492093059560216	0.006261850925950197	11.671099493228485	0.012821073146206497
7.98127659720981	314	0.03423310077981652	0.004606590711009175	0.019487080681520316	0.006261420716251639	11.670544665792924	0.012820767699868939
7.986138110254298	315	0.034231895377166165	0.004606275981141693	0.019482068303480416	0.006260990506553082	11.669989838357363	0.012820462253531383
7.990999623298787	316	0.03423068997451581	0.00460596125127421	0.019477055925440512	0.006260560296854522	11.6694350109218	0.012820156807193827
7.995861136343276	317	0.03422948457186545	0.004605646521406728	0.019472043547400612	0.006260130087155964	11.66888018348624	0.01281985136085627
8.000722649387765	318	0.034228279169215094	0.004605331791539246	0.019467031169360712	0.006259699877457406	11.668325356050678	0.012819545914518714
8.005584162432255	319	0.03422707376656474	0.004605017061671764	0.019462018791320812	0.006259269667758848	11.667770528615117	0.01281924046818116
8.010445675476744	320	0.03422586836391438	0.004604702331804282	0.019457006413280912	0.00625883945806029	11.667215701179556	0.0128189350218436
8.015307188521232	321	0.03422466296126402	0.0046043876019368	0.019451994035241008	0.00625840924836173	11.666660873743993	0.012818629575506044
8.020168701565723	322	0.03422345755861367	0.004604072872069318	0.019446981657201108	0.006257979038663172	11.666106046308432	0.012818324129168487
8.02503021461021	323	0.034222252155963306	0.004603758142201836	0.019441969279161208	0.006257548828964615	11.66555121887287	0.012818018682830931
8.0298917276547	324	0.03422104675331295	0.004603443412334354	0.019436956901121308	0.006257118619266056	11.66499639143731	0.012817713236493377
8.034753240699189	325	0.0342198413506626	0.004603128682466871	0.019431944523081404	0.006256688409567498	11.664441564001748	0.01281740779015582
8.039614753743678	326	0.03421863594801224	0.004602813952599389	0.019426932145041508	0.00625625819986894	11.663886736566187	0.012817102343818262
8.044476266788168	327	0.03421743054536188	0.004602499222731907	0.019421919767001604	0.006255827990170382	11.663331909130626	0.012816796897480706
8.049337779832655	328	0.034216225142711526	0.004602184492864425	0.019416907388961704	0.006255397780471823	11.662777081695065	0.01281649145114315
8.054199292877145	329	0.03421501974006117	0.004601869762996942	0.019411895010921804	0.006254967570773264	11.662222254259502	0.012816186004805594
8.059060805921634	330	0.03421381433741082	0.00460155503312946	0.0194068826328819	0.006254537361074706	11.661667426823943	0.012815880558468037
8.063922318966123	331	0.034212608934760455	0.004601240303261978	0.019401870254842	0.006254107151376148	11.66111259938838	0.012815575112130481
8.068783832010611	332	0.0342114035321101	0.004600925573394496	0.0193968578768021	0.00625367694167759	11.660557771952819	0.012815269665792925
8.0736453450551	333	0.03421019812945974	0.004600610843527014	0.019391845498762196	0.006253246731979031	11.660002944517258	0.012814964219455367
8.07850685809959	334	0.034208992726809384	0.004600296113659532	0.019386833120722296	0.006252816522280472	11.659448117081695	0.01281465877311781
8.08336837114408	335	0.03420778732415903	0.00459998138379205	0.019381820742682396	0.006252386312581916	11.658893289646135	0.012814353326780256
8.08822988418857	336	0.034206581921508675	0.004599666653924568	0.019376808364642496	0.006251956102883357	11.658338462210573	0.0128140478804427
8.093091397233058	337	0.03420537651885831	0.004599351924057085	0.019371795986602592	0.006251525893184797	11.657783634775011	0.01281374243410514
8.097952910277547	338	0.03420417111620796	0.004599037194189603	0.019366783608562692	0.006251095683486239	11.65722880733945	0.012813436987767586
8.108735796288425	339	0.034202965713557604	0.004598722464322121	0.01936177123052279	0.006250665473787682	11.65667397990389	0.01281313154143003
8.133806773382023	340	0.03420176031090725	0.004598407734454639	0.01935675885248289	0.006250235264089124	11.656119152468328	0.012812826095092471
8.15887775047562	341	0.03420055490825689	0.004598093004587156	0.01935174647444299	0.006249805054390565	11.655564325032767	0.012812520648754915
8.183948727569218	342	0.03419934950560653	0.004597778274719674	0.01934673409640309	0.006249374844692006	11.655009497597206	0.01281221520241736
8.209019704662815	343	0.03419814410295617	0.004597463544852192	0.019341721718363188	0.006248944634993448	11.654454670161643	0.012811909756079803
8.234090681756413	344	0.034196938700305816	0.0045971488149847105	0.019336709340323287	0.00624851442529489	11.653899842726082	0.012811604309742246
8.25916165885001	345	0.03419573329765546	0.004596834085117228	0.019331696962283387	0.006248084215596331	11.653345015290519	0.01281129886340469
8.284232635943608	346	0.03419452789500511	0.004596519355249747	0.019326684584243487	0.006247654005897774	11.65279018785496	0.012810993417067134
8.309303613037207	347	0.034193322492354745	0.004596204625382264	0.019321672206203584	0.006247223796199215	11.652235360419398	0.012810687970729578
8.334374590130805	348	0.03419211708970439	0.004595889895514781	0.019316659828163683	0.006246793586500656	11.651680532983836	0.012810382524392021
8.359445567224402	349	0.03419091168705403	0.004595575165647299	0.01931164745012378	0.006246363376802098	11.651125705548274	0.012810077078054465
8.384516544318	350	0.034189706284403674	0.004595260435779817	0.019306635072083883	0.00624593316710354	11.650570878112713	0.012809771631716909
8.409587521411597	351	0.03418850088175332	0.004594945705912335	0.019301622694043983	0.006245502957404982	11.650016050677152	0.012809466185379353
8.434658498505195	352	0.034187295479102965	0.004594630976044853	0.01929661031600408	0.006245072747706423	11.649461223241591	0.012809160739041797
8.459729475598794	353	0.034186090076452604	0.00459431624617737	0.01929159793796418	0.006244642538007864	11.64890639580603	0.012808855292704239
8.484800452692392	354	0.03418488467380225	0.004594001516309888	0.019286585559924276	0.006244212328309306	11.648351568370469	0.012808549846366682
8.509871429785989	355	0.034183679271151894	0.004593686786442406	0.019281573181884375	0.006243782118610748	11.647796740934908	0.012808244400029126
8.534942406879587	356	0.03418247386850154	0.004593372056574924	0.019276560803844475	0.00624335190891219	11.647241913499347	0.012807938953691572
8.560013383973184	357	0.03418126846585118	0.004593057326707442	0.019271548425804575	0.006242921699213632	11.646687086063785	0.012807633507354014
8.585084361066782	358	0.03418006306320082	0.00459274259683996	0.019266536047764675	0.006242491489515074	11.646132258628223	0.012807328061016457
8.61015533816038	359	0.03417885766055047	0.004592427866972478	0.01926152366972477	0.006242061279816514	11.645577431192661	0.0128070226146789
8.635226315253977	360	0.03417765225790011	0.004592113137104996	0.01925651129168487	0.006241631070117956	11.645022603757099	0.012806717168341343
8.660297292347575	361	0.03417644685524975	0.004591798407237513	0.01925149891364497	0.006241200860419398	11.644467776321537	0.012806411722003787
8.685368269441174	362	0.0341752414525994	0.004591483677370031	0.01924648653560507	0.00624077065072084	11.643912948885976	0.012806106275666232
8.71043924653477	363	0.034174036049949036	0.004591168947502549	0.01924147415756517	0.006240340441022282	11.643358121450415	0.012805800829328674
8.735510223628367	364	0.03417283064729868	0.004590854217635066	0.019236461779525267	0.006239910231323724	11.642803294014854	0.012805495382991118
8.760581200721967	365	0.034171625244648327	0.004590539487767584	0.019231449401485363	0.006239480021625165	11.642248466579293	0.012805189936653562
8.785652177815564	366	0.034170419841997965	0.0045902247579001024	0.019226437023445467	0.006239049811926607	11.641693639143732	0.012804884490316006
8.810723154909162	367	0.03416921443934762	0.0045899100280326205	0.019221424645405563	0.006238619602228048	11.64113881170817	0.01280457904397845
8.835794132002759	368	0.034168009036697256	0.0045895952981651385	0.019216412267365666	0.00623818939252949	11.64058398427261	0.012804273597640893
8.860865109096357	369	0.034166803634046894	0.004589280568297656	0.019211399889325763	0.006237759182830931	11.640029156837047	0.012803968151303335
8.885936086189954	370	0.03416559823139654	0.004588965838430174	0.01920638751128586	0.006237328973132374	11.639474329401487	0.012803662704965779
8.911007063283552	371	0.034164392828746185	0.004588651108562691	0.01920137513324596	0.006236898763433815	11.638919501965924	0.012803357258628224
8.93607804037715	372	0.03416318742609583	0.004588336378695209	0.01919636275520606	0.006236468553735257	11.638364674530365	0.012803051812290668
8.961149017470749	373	0.034161982023445475	0.004588021648827727	0.019191350377166162	0.006236038344036699	11.637809847094802	0.012802746365953112
8.986219994564346	374	0.034160776620795114	0.004587706918960245	0.01918633799912626	0.00623560813433814	11.637255019659241	0.012802440919615556
9.011290971657944	375	0.03415957121814475	0.004587392189092763	0.019181325621086355	0.006235177924639582	11.636700192223678	0.012802135473277998
9.03636194875154	376	0.0341583658154944	0.004587077459225281	0.019176313243046455	0.006234747714941024	11.636145364788117	0.01280183002694044
9.06143292584514	377	0.03415716041284404	0.004586762729357798	0.019171300865006555	0.006234317505242465	11.635590537352556	0.012801524580602883
9.086503902938738	378	0.03415595501019368	0.0045864479994903165	0.01916628848696665	0.006233887295543906	11.635035709916995	0.012801219134265329
9.111574880032336	379	0.03415474960754333	0.0045861332696228345	0.019161276108926754	0.006233457085845349	11.634480882481434	0.012800913687927771
9.136645857125933	380	0.03415354420489297	0.004585818539755353	0.01915626373088685	0.00623302687614679	11.633926055045873	0.012800608241590216
9.161716834219531	381	0.03415233880224262	0.00458550380988787	0.01915125135284695	0.006232596666448232	11.633371227610311	0.012800302795252658
9.186787811313128	382	0.03415113339959226	0.004585189080020388	0.01914623897480705	0.006232166456749674	11.63281640017475	0.012799997348915102
9.211858788406726	383	0.0341499279969419	0.004584874350152906	0.019141226596767147	0.006231736247051115	11.63226157273919	0.012799691902577546
9.236929765500324	384	0.034148722594291546	0.004584559620285424	0.01913621421872725	0.0062313060373525575	11.631706745303628	0.01279938645623999
9.262000742593923	385	0.03414751719164119	0.004584244890417942	0.019131201840687347	0.006230875827653999	11.631151917868067	0.012799081009902433
9.28707171968752	386	0.03414631178899084	0.00458393016055046	0.019126189462647446	0.00623044561795544	11.630597090432504	0.012798775563564877
9.312142696781116	387	0.034145106386340475	0.004583615430682977	0.019121177084607546	0.006230015408256882	11.630042262996941	0.012798470117227321
9.337213673874714	388	0.03414390098369012	0.004583300700815494	0.019116164706567643	0.006229585198558324	11.62948743556138	0.012798164670889765
9.362284650968313	389	0.03414269558103976	0.0045829859709480125	0.019111152328527743	0.006229154988859765	11.628932608125819	0.012797859224552207
9.387355628061911	390	0.03414149017838941	0.0045826712410805305	0.019106139950487842	0.006228724779161207	11.628377780690258	0.012797553778214652
9.412426605155508	391	0.03414028477573905	0.0045823565112130486	0.019101127572447942	0.006228294569462649	11.627822953254697	0.012797248331877096
9.437497582249106	392	0.034139079373088695	0.004582041781345567	0.019096115194408042	0.00622786435976409	11.627268125819135	0.012796942885539538
9.462568559342703	393	0.03413787397043833	0.004581727051478085	0.01909110281636814	0.006227434150065532	11.626713298383574	0.012796637439201982
9.487639536436301	394	0.03413666856778798	0.004581412321610602	0.01908609043832824	0.006227003940366974	11.626158470948013	0.012796331992864425
9.5127105135299	395	0.034135463165137624	0.00458109759174312	0.019081078060288338	0.0062265737306684155	11.625603643512452	0.01279602654652687
9.537781490623498	396	0.03413425776248727	0.004580782861875637	0.019076065682248438	0.006226143520969857	11.625048816076891	0.012795721100189313
9.562852467717097	397	0.03413305235983691	0.004580468132008155	0.019071053304208538	0.006225713311271298	11.624493988641328	0.012795415653851755
9.587923444810691	398	0.034131846957186546	0.004580153402140673	0.019066040926168634	0.00622528310157274	11.623939161205767	0.012795110207514199
9.61299442190429	399	0.0341306415545362	0.004579838672273191	0.019061028548128734	0.006224852891874182	11.623384333770206	0.012794804761176642
9.638065398997888	400	0.034129436151885836	0.004579523942405709	0.019056016170088834	0.006224422682175624	11.622829506334647	0.012794499314839088
9.663136376091487	401	0.03412823074923548	0.004579209212538227	0.01905100379204893	0.0062239924724770655	11.622274678899085	0.01279419386850153
9.688207353185085	402	0.03412702534658513	0.0045788944826707445	0.019045991414009034	0.0062235622627785075	11.621719851463522	0.012793888422163974
9.71327833027868	403	0.034125819943934765	0.004578579752803263	0.01904097903596913	0.0062231320530799486	11.62116502402796	0.012793582975826417
9.738349307372278	404	0.03412461454128441	0.00457826502293578	0.019035966657929226	0.00622270184338139	11.620610196592398	0.012793277529488861
9.763420284465877	405	0.034123409138634056	0.004577950293068298	0.019030954279889323	0.006222271633682832	11.620055369156837	0.012792972083151303
9.788491261559475	406	0.034122203735983694	0.004577635563200816	0.019025941901849426	0.0062218414239842736	11.619500541721276	0.012792666636813749
9.813562238653073	407	0.03412099833333334	0.004577320833333334	0.019020929523809526	0.0062214112142857155	11.618945714285715	0.012792361190476192
9.838633215746672	408	0.034119792930682985	0.004577006103465851	0.019015917145769622	0.006220981004587157	11.618390886850154	0.012792055744138636
9.863704192840267	409	0.03411858752803262	0.004576691373598369	0.019010904767729722	0.0062205507948885986	11.617836059414593	0.01279175029780108
9.888775169933865	410	0.03411738212538227	0.004576376643730887	0.019005892389689822	0.00622012058519004	11.617281231979032	0.012791444851463524
9.913846147027463	411	0.034116176722731914	0.004576061913863405	0.019000880011649922	0.006219690375491482	11.61672640454347	0.012791139405125967
9.938917124121062	412	0.03411497132008156	0.004575747183995923	0.01899586763361002	0.0062192601657929236	11.61617157710791	0.012790833958788411
9.96398810121466	413	0.0341137659174312	0.0045754324541284405	0.018990855255570118	0.0062188299560943655	11.615616749672347	0.012790528512450853
9.989059078308255	414	0.03411256051478084	0.004575117724260959	0.018985842877530218	0.006218399746395807	11.615061922236785	0.012790223066113295
10.014130055401855	415	0.03411135511213048	0.004574802994393477	0.018980830499490318	0.006217969536697249	11.614507094801224	0.012789917619775739
10.039201032495452	416	0.03411014970948013	0.004574488264525995	0.018975818121450418	0.0062175393269986905	11.613952267365663	0.012789612173438185
10.06427200958905	417	0.03410894430682977	0.004574173534658513	0.018970805743410514	0.006217109117300132	11.6133974399301	0.012789306727100627
10.089342986682649	418	0.03410773890417942	0.004573858804791031	0.018965793365370614	0.0062166789076015735	11.61284261249454	0.01278900128076307
10.114413963776245	419	0.034106533501529056	0.004573544074923548	0.018960780987330714	0.0062162486979030155	11.612287785058978	0.012788695834425514
10.139484940869844	420	0.0341053280988787	0.004573229345056066	0.01895576860929081	0.0062158184882044575	11.611732957623417	0.012788390388087958
10.164555917963442	421	0.03410412269622834	0.004572914615188583	0.01895075623125091	0.006215388278505898	11.611178130187856	0.012788084941750402
10.189626895057039	422	0.03410291729357799	0.004572599885321101	0.01894574385321101	0.00621495806880734	11.610623302752295	0.012787779495412845
10.214697872150637	423	0.03410171189092763	0.004572285155453619	0.01894073147517111	0.0062145278591087824	11.610068475316734	0.012787474049075289
10.239768849244236	424	0.034100506488277275	0.004571970425586137	0.01893571909713121	0.0062140976494102235	11.60951364788117	0.012787168602737733
10.264839826337832	425	0.03409930108562692	0.0045716556957186546	0.018930706719091306	0.0062136674397116655	11.60895882044561	0.012786863156400177
10.28991080343143	426	0.03409809568297656	0.004571340965851173	0.018925694341051406	0.006213237230013107	11.608403993010048	0.01278655771006262
10.314981780525027	427	0.034096890280326204	0.004571026235983691	0.018920681963011506	0.006212807020314549	11.607849165574489	0.012786252263725064
10.340052757618626	428	0.03409568487767585	0.004570711506116209	0.018915669584971605	0.0062123768106159905	11.607294338138926	0.012785946817387508
10.365123734712224	429	0.03409447947502549	0.004570396776248726	0.018910657206931705	0.0062119466009174324	11.606739510703365	0.012785641371049952
10.39019471180582	430	0.03409327407237513	0.004570082046381244	0.0189056448288918	0.0062115163912188735	11.606184683267802	0.012785335924712394
10.415265688899419	431	0.03409206866972478	0.004569767316513762	0.0189006324508519	0.006211086181520315	11.605629855832241	0.012785030478374837
10.440336665993017	432	0.03409086326707442	0.00456945258664628	0.018895620072812	0.0062106559718217574	11.605075028396682	0.012784725032037283
10.465407643086614	433	0.03408965786442407	0.004569137856778798	0.0188906076947721	0.006210225762123199	11.604520200961119	0.012784419585699725
10.490478620180212	434	0.03408845246177371	0.004568823126911316	0.0188855953167322	0.006209795552424641	11.603965373525558	0.012784114139362169
10.515549597273811	435	0.034087247059123346	0.004568508397043833	0.018880582938692297	0.0062093653427260816	11.603410546089997	0.01278380869302461
10.540620574367408	436	0.03408604165647299	0.004568193667176351	0.018875570560652397	0.0062089351330275235	11.602855718654435	0.012783503246687054
10.565691551461004	437	0.03408483625382264	0.004567878937308869	0.018870558182612497	0.0062085049233289655	11.602300891218873	0.012783197800349498
10.590762528554604	438	0.03408363085117228	0.004567564207441387	0.018865545804572597	0.006208074713630407	11.601746063783311	0.012782892354011942
10.615833505648201	439	0.03408242544852193	0.004567249477573905	0.018860533426532697	0.006207644503931849	11.60119123634775	0.012782586907674386
10.6409044827418	440	0.034081220045871566	0.004566934747706423	0.018855521048492793	0.0062072142942332905	11.60063640891219	0.01278228146133683
10.665975459835396	441	0.034080014643221204	0.004566620017838941	0.018850508670452893	0.006206784084534732	11.600081581476628	0.012781976014999273
10.691046436928993	442	0.03407880924057085	0.004566305287971458	0.018845496292412993	0.0062063538748361735	11.599526754041067	0.012781670568661717
10.716117414022593	443	0.034077603837920495	0.004565990558103976	0.01884048391437309	0.006205923665137616	11.598971926605506	0.012781365122324162
10.741188391116191	444	0.03407639843527014	0.004565675828236494	0.018835471536333193	0.006205493455439057	11.598417099169945	0.012781059675986604
10.766259368209788	445	0.03407519303261978	0.004565361098369012	0.01883045915829329	0.0062050632457404985	11.597862271734384	0.012780754229649048
10.791330345303386	446	0.034073987629969424	0.004565046368501529	0.01882544678025339	0.0062046330360419405	11.59730744429882	0.012780448783311492
10.816401322396985	447	0.03407278222731907	0.004564731638634047	0.018820434402213485	0.0062042028263433815	11.596752616863258	0.012780143336973934
10.841472299490581	448	0.034071576824668715	0.004564416908766565	0.018815422024173585	0.006203772616644824	11.596197789427698	0.01277983789063638
10.866543276584178	449	0.03407037142201835	0.0045641021788990835	0.018810409646133685	0.0062033424069462655	11.595642961992137	0.012779532444298823
10.891614253677776	450	0.034069166019368	0.004563787449031601	0.018805397268093785	0.006202912197247707	11.595088134556576	0.012779226997961265
10.916685230771375	451	0.034067960616717644	0.004563472719164119	0.01880038489005388	0.0062024819875491485	11.594533307121015	0.012778921551623709
10.941756207864973	452	0.03406675521406728	0.004563157989296636	0.01879537251201398	0.006202051777850591	11.593978479685452	0.012778616105286153
10.96682718495857	453	0.03406554981141693	0.004562843259429154	0.01879036013397408	0.0062016215681520315	11.593423652249891	0.012778310658948595
10.991898162052168	454	0.03406434440876657	0.004562528529561672	0.018785347755934177	0.0062011913584534735	11.592868824814332	0.01277800521261104
11.016969139145765	455	0.03406313900611622	0.00456221379969419	0.018780335377894277	0.0062007611487549154	11.59231399737877	0.012777699766273482
11.042040116239363	456	0.034061933603465856	0.004561899069826708	0.018775322999854377	0.006200330939056357	11.591759169943206	0.012777394319935926
11.067111093332962	457	0.0340607282008155	0.004561584339959226	0.018770310621814477	0.006199900729357799	11.591204342507645	0.01277708887359837
11.092182070426558	458	0.03405952279816514	0.004561269610091743	0.018765298243774573	0.0061994705196592404	11.590649515072084	0.012776783427260813
11.117253047520157	459	0.03405831739551479	0.004560954880224261	0.018760285865734673	0.006199040309960682	11.590094687636524	0.012776477980923257
11.142324024613755	460	0.03405711199286443	0.0045606401503567795	0.018755273487694773	0.006198610100262124	11.589539860200961	0.012776172534585703
11.167395001707352	461	0.034055906590214076	0.0045603254204892975	0.018750261109654873	0.0061981798905635654	11.5889850327654	0.012775867088248145
11.19246597880095	462	0.034054701187563714	0.004560010690621815	0.01874524873161497	0.006197749680865007	11.58843020532984	0.012775561641910588
11.217536955894548	463	0.03405349578491336	0.004559695960754333	0.01874023635357507	0.0061973194711664485	11.587875377894278	0.012775256195573032
11.242607932988145	464	0.034052290382263005	0.004559381230886851	0.01873522397553517	0.006196889261467891	11.587320550458717	0.012774950749235476
11.267678910081742	465	0.03405108497961265	0.004559066501019369	0.01873021159749527	0.006196459051769332	11.586765723023156	0.01277464530289792
11.292749887175342	466	0.03404987957696229	0.004558751771151887	0.01872519921945537	0.006196028842070774	11.586210895587593	0.012774339856560363
11.317820864268938	467	0.034048674174311934	0.004558437041284404	0.018720186841415465	0.006195598632372215	11.585656068152032	0.012774034410222805
11.342891841362535	468	0.03404746877166158	0.004558122311416922	0.018715174463375565	0.006195168422673657	11.58510124071647	0.01277372896388525
11.367962818456133	469	0.03404626336901122	0.004557807581549439	0.018710162085335665	0.006194738212975099	11.58454641328091	0.012773423517547693
11.393033795549734	470	0.03404505796636086	0.004557492851681958	0.018705149707295764	0.006194308003276541	11.583991585845348	0.012773118071210138
11.41810477264333	471	0.03404385256371051	0.0045571781218144754	0.018700137329255864	0.006193877793577983	11.583436758409787	0.01277281262487258
11.443175749736927	472	0.03404264716106015	0.0045568633919469935	0.01869512495121596	0.006193447583879424	11.582881930974226	0.012772507178535024
11.468246726830525	473	0.03404144175840979	0.004556548662079511	0.01869011257317606	0.006193017374180866	11.582327103538665	0.012772201732197466
11.493317703924122	474	0.03404023635575944	0.004556233932212029	0.018685100195136157	0.006192587164482307	11.581772276103102	0.01277189628585991
11.518388681017722	475	0.03403903095310908	0.004555919202344547	0.018680087817096257	0.006192156954783749	11.581217448667541	0.012771590839522355
11.543459658111319	476	0.03403782555045872	0.004555604472477065	0.01867507543905636	0.006191726745085191	11.58066262123198	0.012771285393184797
11.568530635204915	477	0.034036620147808366	0.004555289742609582	0.018670063061016456	0.006191296535386632	11.580107793796419	0.012770979946847241
11.593601612298514	478	0.034035414745158005	0.0045549750127421	0.018665050682976556	0.006190866325688074	11.579552966360856	0.012770674500509687
11.618672589392112	479	0.03403420934250765	0.004554660282874618	0.018660038304936653	0.006190436115989515	11.578998138925295	0.012770369054172129
11.64374356648571	480	0.034033003939857295	0.004554345553007136	0.018655025926896752	0.006190005906290958	11.578443311489735	0.012770063607834574
11.668814543579307	481	0.03403179853720694	0.004554030823139654	0.018650013548856856	0.006189575696592399	11.577888484054174	0.012769758161497018
11.693885520672906	482	0.03403059313455658	0.004553716093272171	0.018645001170816952	0.00618914548689384	11.577333656618611	0.01276945271515946
11.717706416935592	483	0.034029387731906224	0.0045534013634046895	0.018639988792777052	0.006188715277195282	11.57677882918305	0.012769147268821904
11.741206940724023	484	0.03402818232925587	0.0045530866335372075	0.01863497641473715	0.0061882850674967235	11.576224001747487	0.012768841822484348
11.764707464512457	485	0.03402697692660551	0.004552771903669726	0.018629964036697248	0.006187854857798165	11.575669174311926	0.01276853637614679
11.788207988300886	486	0.03402577152395515	0.004552457173802244	0.018624951658657348	0.006187424648099607	11.575114346876365	0.012768230929809235
11.81170851208932	487	0.0340245661213048	0.004552142443934761	0.018619939280617448	0.00618699443840105	11.574559519440804	0.012767925483471679
11.835209035877751	488	0.03402336071865444	0.004551827714067279	0.018614926902577548	0.006186564228702491	11.574004692005243	0.01276762003713412
11.858709559666181	489	0.03402215531600408	0.004551512984199796	0.018609914524537644	0.006186134019003933	11.573449864569682	0.012767314590796565
11.882210083454613	490	0.03402094991335373	0.004551198254332314	0.018604902146497744	0.006185703809305374	11.57289503713412	0.012767009144459007
11.905710607243046	491	0.03401974451070337	0.004550883524464832	0.018599889768457844	0.006185273599606816	11.57234020969856	0.012766703698121452
11.929211131031476	492	0.03401853910805302	0.00455056879459735	0.01859487739041794	0.006184843389908258	11.571785382262998	0.012766398251783896
11.95271165481991	493	0.03401733370540266	0.004550254064729868	0.018589865012378044	0.006184413180209699	11.571230554827437	0.012766092805446338
11.97621217860834	494	0.0340161283027523	0.004549939334862386	0.01858485263433814	0.006183982970511141	11.570675727391874	0.012765787359108782
11.99971270239677	495	0.03401492290010194	0.0045496246049949035	0.018579840256298236	0.0061835527608125815	11.570120899956311	0.012765481912771225
12.023213226185202	496	0.03401371749745158	0.0045493098751274216	0.018574827878258336	0.006183122551114024	11.56956607252075	0.012765176466433669
12.046713749973636	497	0.03401251209480123	0.004548995145259939	0.018569815500218436	0.006182692341415465	11.56901124508519	0.012764871020096113
12.070214273762069	498	0.03401130669215087	0.004548680415392457	0.018564803122178536	0.006182262131716907	11.568456417649628	0.012764565573758557
12.093714797550499	499	0.034010101289500515	0.004548365685524974	0.018559790744138636	0.0061818319220183484	11.567901590214067	0.012764260127420999
12.11721532133893	500	0.03400889588685015	0.004548050955657492	0.018554778366098732	0.00618140171231979	11.567346762778506	0.012763954681083442
12.140715845127362	501	0.034007690484199805	0.00454773622579001	0.018549765988058832	0.006180971502621232	11.566791935342945	0.012763649234745888
12.164216368915794	502	0.034006485081549444	0.004547421495922528	0.018544753610018932	0.006180541292922673	11.566237107907384	0.01276334378840833
12.187716892704225	503	0.03400527967889909	0.004547106766055046	0.018539741231979028	0.006180111083224116	11.56568228047182	0.012763038342070774
12.211217416492659	504	0.03400407427624873	0.004546792036187564	0.018534728853939128	0.006179680873525557	11.56512745303626	0.012762732895733217
12.234717940281087	505	0.034002868873598366	0.0045464773063200814	0.018529716475899228	0.006179250663826999	11.564572625600698	0.01276242744939566
12.25821846406952	506	0.03400166347094801	0.0045461625764525995	0.018524704097859324	0.00617882045412844	11.564017798165136	0.012762122003058103
12.281718987857952	507	0.034000458068297656	0.004545847846585117	0.018519691719819424	0.006178390244429882	11.563462970729576	0.012761816556720549
12.305219511646385	508	0.0339992526656473	0.004545533116717635	0.018514679341779524	0.006177960034731324	11.562908143294015	0.01276151111038299
12.328720035434815	509	0.03399804726299694	0.004545218386850153	0.01850966696373962	0.006177529825032765	11.562353315858454	0.012761205664045434
12.352220559223246	510	0.03399684186034659	0.004544903656982671	0.018504654585699724	0.006177099615334207	11.561798488422891	0.012760900217707878
12.375721083011676	511	0.03399563645769623	0.004544588927115188	0.01849964220765982	0.006176669405635648	11.56124366098733	0.012760594771370322
12.39922160680011	512	0.033994431055045876	0.004544274197247707	0.01849462982961992	0.006176239195937091	11.56068883355177	0.012760289325032766
12.422722130588541	513	0.03399322565239552	0.004543959467380224	0.01848961745158002	0.006175808986238532	11.560134006116208	0.012759983878695211
12.446222654376975	514	0.03399242456571528	0.004543707499747789	0.018486144318828196	0.006175462392005684	11.55977163739238	0.012759747973409518
12.469723178165404	515	0.03399223503233658	0.004543550463938216	0.01848499939126086	0.00617524227141695	11.559700374559169	0.012759617253332932
12.493223701953836	516	0.03399204549895789	0.0045433934281286425	0.01848385446369352	0.006175022150828216	11.559629111725954	0.012759486533256346
12.51672422574227	517	0.033991855965579194	0.004543236392319069	0.018482709536126178	0.006174802030239482	11.559557848892743	0.012759355813179761
12.540224749530699	518	0.033991666432200494	0.004543079356509495	0.018481564608558838	0.006174581909650747	11.55948658605953	0.012759225093103174
12.563725273319132	519	0.0339914768988218	0.004542922320699921	0.018480419680991497	0.006174361789062013	11.559415323226316	0.012759094373026587
12.587225797107564	520	0.03399128736544311	0.004542765284890347	0.018479274753424157	0.0061741416684732795	11.559344060393103	0.012758963652950001
12.610726320895996	521	0.033991097832064415	0.004542608249080773	0.018478129825856816	0.006173921547884546	11.559272797559892	0.012758832932873417
12.634226844684425	522	0.03399090829868572	0.0045424512132712005	0.018476984898289476	0.006173701427295812	11.559201534726679	0.01275870221279683
12.657727368472859	523	0.03399071876530702	0.004542294177461627	0.018475839970722135	0.006173481306707077	11.559130271893466	0.012758571492720243
12.681227892261289	524	0.03399052923192832	0.004542137141652053	0.018474695043154795	0.006173261186118343	11.55905900906025	0.012758440772643657
12.704728416049722	525	0.03399033969854963	0.004541980105842479	0.018473550115587455	0.006173041065529609	11.55898774622704	0.012758310052567072
12.728228939838154	526	0.033990150165170936	0.004541823070032905	0.018472405188020118	0.006172820944940875	11.558916483393828	0.012758179332490486
12.751729463626585	527	0.03398996063179224	0.004541666034223331	0.018471260260452777	0.0061726008243521415	11.558845220560613	0.0127580486124139
12.775229987415015	528	0.03398977109841354	0.004541508998413758	0.018470115332885437	0.006172380703763408	11.558773957727402	0.012757917892337312
12.798730511203448	529	0.03398958156503485	0.004541351962604185	0.018468970405318096	0.006172160583174673	11.558702694894189	0.012757787172260728
12.822231034991882	530	0.03398939203165616	0.004541194926794611	0.018467825477750756	0.006171940462585939	11.558631432060976	0.012757656452184142
12.845731558780312	531	0.033989202498277464	0.004541037890985037	0.018466680550183415	0.006171720341997205	11.558560169227764	0.012757525732107556
12.869232082568743	532	0.033989012964898764	0.004540880855175463	0.018465535622616075	0.006171500221408471	11.55848890639455	0.01275739501203097
12.892732606357175	533	0.033988823431520064	0.004540723819365889	0.01846439069504873	0.0061712801008197374	11.558417643561338	0.012757264291954382
12.916233130145606	534	0.03398863389814137	0.0045405667835563155	0.01846324576748139	0.006171059980231003	11.558346380728125	0.012757133571877797
12.939733653934038	535	0.03398844436476268	0.004540409747746742	0.01846210083991405	0.006170839859642269	11.558275117894912	0.012757002851801211
12.963234177722471	536	0.03398825483138398	0.004540252711937169	0.01846095591234671	0.006170619739053535	11.558203855061699	0.012756872131724623
12.986734701510901	537	0.033988065298005285	0.004540095676127595	0.018459810984779373	0.006170399618464801	11.558132592228487	0.012756741411648039
13.010235225299333	538	0.03398787576462659	0.004539938640318021	0.018458666057212032	0.006170179497876067	11.558061329395274	0.012756610691571453
13.033735749087764	539	0.0339876862312479	0.004539781604508447	0.018457521129644692	0.006169959377287333	11.557990066562061	0.012756479971494867
13.057236272876196	540	0.0339874966978692	0.0045396245686988735	0.01845637620207735	0.006169739256698599	11.55791880372885	0.01275634925141828
13.080736796664628	541	0.0339873071644905	0.0045394675328893	0.01845523127451001	0.006169519136109865	11.557847540895635	0.012756218531341693
13.104237320453061	542	0.033987117631111806	0.004539310497079726	0.01845408634694267	0.006169299015521131	11.557776278062423	0.01275608781126511
13.12773784424149	543	0.03398692809773311	0.004539153461270153	0.01845294141937533	0.006169078894932397	11.55770501522921	0.012755957091188522
13.151238368029922	544	0.03398673856435442	0.004538996425460579	0.01845179649180799	0.006168858774343663	11.557633752395997	0.012755826371111936
13.174738891818354	545	0.03398654903097572	0.004538839389651005	0.01845065156424065	0.006168638653754929	11.557562489562784	0.01275569565103535
13.198239415606787	546	0.03398635949759703	0.0045386823538414315	0.01844950663667331	0.0061684185331661945	11.55749122672957	0.012755564930958762
13.22173993939522	547	0.033986169964218334	0.004538525318031858	0.018448361709105972	0.0061681984125774615	11.55741996389636	0.01275543421088218
13.24524046318365	548	0.033985980430839634	0.004538368282222284	0.01844721678153863	0.006167978291988727	11.557348701063145	0.012755303490805591
13.26874098697208	549	0.03398579089746094	0.00453821124641271	0.01844607185397129	0.006167758171399993	11.557277438229933	0.012755172770729005
13.292241510760512	550	0.03398560136408224	0.004538054210603137	0.01844492692640395	0.006167538050811259	11.55720617539672	0.01275504205065242
13.315742034548945	551	0.03398541183070355	0.004537897174793563	0.01844378199883661	0.006167317930222524	11.557134912563507	0.012754911330575833
13.339242558337377	552	0.03398522229732485	0.004537740138983989	0.01844263707126927	0.00616709780963379	11.557063649730294	0.012754780610499247
13.36274308212581	553	0.03398503276394616	0.004537583103174416	0.018441492143701933	0.006166877689045057	11.556992386897083	0.01275464989042266
13.38624360591424	554	0.03398484323056746	0.004537426067364842	0.018440347216134592	0.006166657568456323	11.55692112406387	0.012754519170346075
13.409744129702672	555	0.03398465369718877	0.004537269031555268	0.01843920228856725	0.006166437447867589	11.556849861230656	0.01275438845026949
13.433244653491101	556	0.03398446416381007	0.004537111995745694	0.01843805736099991	0.006166217327278855	11.556778598397445	0.012754257730192902
13.456745177279535	557	0.033984274630431376	0.004536954959936121	0.01843691243343257	0.00616599720669012	11.55670733556423	0.012754127010116316
13.480245701067966	558	0.03398408509705268	0.004536797924126547	0.01843576750586523	0.006165777086101387	11.556636072731019	0.01275399629003973
13.5037462248564	559	0.03398389556367399	0.004536640888316974	0.01843462257829789	0.0061655569655126525	11.556564809897807	0.012753865569963146
13.527246748644831	560	0.03398370603029529	0.0045364838525074	0.01843347765073055	0.006165336844923919	11.556493547064592	0.01275373484988656
13.550747272433261	561	0.033983516496916596	0.004536326816697826	0.01843233272316321	0.006165116724335185	11.556422284231381	0.012753604129809972
13.574247796221695	562	0.033983326963537897	0.004536169780888252	0.01843118779559587	0.00616489660374645	11.556351021398166	0.012753473409733386
13.597748320010126	563	0.03398313743015921	0.004536012745078678	0.01843004286802853	0.006164676483157717	11.556279758564955	0.012753342689656801
13.621248843798558	564	0.03398294789678051	0.004535855709269105	0.01842889794046119	0.006164456362568983	11.556208495731743	0.012753211969580215
13.64474936758699	565	0.03398275836340181	0.0045356986734595315	0.01842775301289385	0.006164236241980248	11.556137232898529	0.012753081249503629
13.668249891375421	566	0.03398256883002312	0.004535541637649958	0.01842660808532651	0.0061640161213915145	11.556065970065315	0.012752950529427041
13.691750415163852	567	0.033982379296644424	0.004535384601840384	0.01842546315775917	0.006163796000802781	11.555994707232102	0.012752819809350457
13.715250938952284	568	0.033982189763265724	0.00453522756603081	0.01842431823019183	0.006163575880214045	11.55592344439889	0.01275268908927387
13.738751462740716	569	0.03398200022988703	0.004535070530221236	0.01842317330262449	0.006163355759625313	11.555852181565678	0.012752558369197284
13.762251986529145	570	0.03398181069650834	0.0045349134944116624	0.01842202837505715	0.006163135639036577	11.555780918732465	0.012752427649120698
13.785752510317577	571	0.033981621163129645	0.0045347564586020895	0.018420883447489808	0.006162915518447844	11.555709655899252	0.01275229692904411
13.80925303410601	572	0.033981431629750945	0.004534599422792516	0.018419738519922468	0.0061626953978591095	11.55563839306604	0.012752166208967526
13.832753557894442	573	0.033981242096372245	0.004534442386982942	0.018418593592355127	0.006162475277270376	11.555567130232825	0.01275203548889094
13.856254081682874	574	0.03398105256299356	0.004534285351173368	0.01841744866478779	0.006162255156681643	11.555495867399614	0.012751904768814354
13.879754605471305	575	0.03398086302961486	0.004534128315363794	0.01841630373722045	0.006162035036092908	11.555424604566403	0.012751774048737768
13.903255129259737	576	0.033980673496236166	0.00453397127955422	0.01841515880965311	0.006161814915504174	11.555353341733188	0.012751643328661182
13.926755653048168	577	0.033980483962857466	0.004533814243744647	0.01841401388208577	0.006161594794915439	11.555282078899976	0.012751512608584595
13.9502561768366	578	0.03398029442947877	0.004533657207935074	0.01841286895451843	0.006161374674326706	11.555210816066761	0.01275138188850801
13.973756700625032	579	0.03398010489610008	0.0045335001721255	0.018411724026951088	0.006161154553737972	11.55513955323355	0.012751251168431423
13.997257224413463	580	0.03397991536272138	0.004533343136315926	0.018410579099383748	0.006160934433149238	11.555068290400339	0.012751120448354837
14.020757748201895	581	0.03397972582934269	0.004533186100506352	0.018409434171816407	0.006160714312560503	11.554997027567124	0.012750989728278251
14.044258271990326	582	0.033979536295963994	0.004533029064696778	0.018408289244249067	0.006160494191971769	11.55492576473391	0.012750859008201665
14.067758795778758	583	0.033979346762585294	0.0045328720288872046	0.018407144316681726	0.006160274071383035	11.5548545019007	0.012750728288125079
14.09125931956719	584	0.033979157229206594	0.004532714993077631	0.018405999389114386	0.0061600539507943005	11.554783239067485	0.01275059756804849
14.114759843355621	585	0.03397896769582791	0.004532557957268058	0.01840485446154705	0.0061598338302055675	11.554711976234275	0.012750466847971908
14.138260367144053	586	0.03397877816244921	0.004532400921458484	0.018403709533979705	0.006159613709616834	11.554640713401062	0.01275033612789532
14.161760890932484	587	0.033978588629070515	0.00453224388564891	0.018402564606412364	0.006159393589028099	11.554569450567847	0.012750205407818734
14.185261414720916	588	0.03397839909569182	0.004532086849839336	0.018401419678845024	0.006159173468439365	11.554498187734636	0.012750074687742148
14.208761938509348	589	0.03397820956231312	0.0045319298140297625	0.018400274751277684	0.006158953347850631	11.55442692490142	0.012749943967665562
14.23226246229778	590	0.03397802002893443	0.0045317727782201896	0.018399129823710347	0.006158733227261898	11.55435566206821	0.012749813247588978
14.25576298608621	591	0.033977830495555736	0.004531615742410616	0.018397984896143006	0.006158513106673163	11.554284399234998	0.01274968252751239
14.279263509874642	592	0.033977640962177036	0.004531458706601042	0.018396839968575662	0.006158292986084429	11.554213136401783	0.012749551807435804
14.302764033663074	593	0.03397745142879834	0.004531301670791468	0.018395695041008322	0.006158072865495695	11.554141873568572	0.012749421087359217
14.326264557451507	594	0.03397726189541964	0.004531144634981894	0.01839455011344098	0.006157852744906961	11.554070610735359	0.012749290367282631
14.349765081239937	595	0.03397707236204096	0.004530987599172321	0.018393405185873644	0.006157632624318227	11.553999347902145	0.012749159647206047
14.37326560502837	596	0.03397688282866226	0.004530830563362747	0.018392260258306304	0.006157412503729493	11.553928085068934	0.012749028927129459
14.3967661288168	597	0.03397669329528356	0.004530673527553174	0.018391115330738964	0.006157192383140759	11.55385682223572	0.012748898207052873
14.420266652605235	598	0.033976503761904864	0.004530516491743599	0.018389970403171623	0.0061569722625520245	11.553785559402508	0.012748767486976289
14.443767176393665	599	0.03397631422852617	0.004530359455934026	0.018388825475604283	0.006156752141963291	11.553714296569295	0.0127486367668997
14.467267700182097	600	0.03397612469514747	0.004530202420124452	0.018387680548036942	0.006156532021374557	11.55364303373608	0.012748506046823115
14.490768223970527	601	0.03397593516176878	0.0045300453843148784	0.018386535620469605	0.006156311900785823	11.55357177090287	0.012748375326746528
14.514268747758958	602	0.033975745628390085	0.0045298883485053055	0.018385390692902265	0.006156091780197089	11.553500508069657	0.012748244606669944
14.53776927154739	603	0.033975556095011385	0.004529731312695732	0.018384245765334924	0.006155871659608354	11.553429245236442	0.012748113886593358
14.561269795335823	604	0.03397536656163269	0.004529574276886157	0.018383100837767584	0.0061556515390196204	11.55335798240323	0.01274798316651677
14.584770319124255	605	0.03397517702825399	0.004529417241076583	0.018381955910200243	0.0061554314184308866	11.553286719570018	0.012747852446440184
14.608270842912686	606	0.033974987494875306	0.00452926020526701	0.018380810982632903	0.006155211297842153	11.553215456736806	0.0127477217263636
14.631771366701118	607	0.033974797961496606	0.004529103169457436	0.018379666055065563	0.006154991177253419	11.553144193903593	0.012747591006287013
14.655271890489551	608	0.03397460842811791	0.004528946133647863	0.018378521127498222	0.006154771056664685	11.553072931070378	0.012747460286210427
14.67877241427798	609	0.03397441889473922	0.004528789097838289	0.01837737619993088	0.00615455093607595	11.553001668237167	0.01274732956613384
14.702272938066415	610	0.03397422936136052	0.004528632062028715	0.01837623127236354	0.006154330815487216	11.552930405403954	0.012747198846057255
14.725773461854846	611	0.033974039827981826	0.004528475026219142	0.018375086344796204	0.0061541106948984825	11.55285914257074	0.012747068125980669
14.749273985643276	612	0.03397385029460313	0.004528317990409568	0.018373941417228864	0.006153890574309749	11.55278787973753	0.012746937405904083
14.77277450943171	613	0.03397366076122443	0.004528160954599994	0.018372796489661523	0.006153670453721015	11.552716616904316	0.012746806685827497
14.796275033220141	614	0.03397347122784574	0.0045280039187904205	0.018371651562094183	0.006153450333132281	11.552645354071103	0.012746675965750909
14.819775557008573	615	0.03397328169446704	0.004527846882980847	0.018370506634526843	0.006153230212543546	11.55257409123789	0.012746545245674324
14.843276080797002	616	0.03397309216108835	0.004527689847171273	0.0183693617069595	0.006153010091954812	11.552502828404677	0.012746414525597738
14.866776604585436	617	0.033972902627709654	0.004527532811361699	0.01836821677939216	0.006152789971366078	11.552431565571466	0.012746283805521152
14.890277128373866	618	0.03397271309433096	0.004527375775552126	0.01836707185182482	0.0061525698507773445	11.552360302738252	0.012746153085444568
14.913777652162299	619	0.03397252356095226	0.004527218739742552	0.01836592692425748	0.006152349730188611	11.55228903990504	0.01274602236536798
14.93727817595073	620	0.03397233402757357	0.0045270617039329785	0.01836478199669014	0.006152129609599876	11.552217777071826	0.012745891645291394
14.96077869973916	621	0.03397214449419487	0.004526904668123404	0.0183636370691228	0.006151909489011142	11.552146514238611	0.012745760925214808
14.984279223527592	622	0.033971954960816175	0.004526747632313831	0.018362492141555463	0.006151689368422409	11.552075251405402	0.012745630205138223
15.007779747316025	623	0.03397176542743748	0.004526590596504258	0.01836134721398812	0.006151469247833674	11.552003988572189	0.012745499485061637
15.031280271104457	624	0.03397157589405878	0.004526433560694683	0.018360202286420782	0.00615124912724494	11.551932725738975	0.01274536876498505
15.054780794892888	625	0.03397138636068009	0.00452627652488511	0.018359057358853438	0.0061510290066562065	11.551861462905762	0.012745238044908463
15.07828131868132	626	0.03397119682730139	0.004526119489075536	0.0183579124312861	0.006150808886067472	11.55179020007255	0.012745107324831879
15.10178184246975	627	0.033971007293922696	0.004525962453265963	0.01835676750371876	0.006150588765478739	11.551718937239336	0.012744976604755293
15.125282366258183	628	0.033970817760544	0.004525805417456389	0.01835562257615142	0.006150368644890004	11.551647674406125	0.012744845884678706
15.148782890046615	629	0.0339706282271653	0.004525648381646815	0.01835447764858408	0.00615014852430127	11.55157641157291	0.012744715164602119
15.172283413835046	630	0.03397043869378661	0.004525491345837242	0.01835333272101674	0.006149928403712536	11.551505148739698	0.012744584444525532
15.195783937623478	631	0.03397024916040792	0.004525334310027667	0.0183521877934494	0.006149708283123802	11.551433885906485	0.012744453724448948
15.21928446141191	632	0.03397005962702922	0.0045251772742180936	0.01835104286588206	0.006149488162535068	11.551362623073274	0.01274432300437236
15.242784985200341	633	0.03396987009365053	0.004525020238408521	0.018349897938314718	0.006149268041946335	11.55129136024006	0.012744192284295776
15.266285508988775	634	0.03396968056027183	0.004524863202598947	0.018348753010747378	0.0061490479213576	11.551220097406848	0.012744061564219188
15.289786032777204	635	0.03396949102689313	0.004524706166789373	0.018347608083180037	0.006148827800768866	11.551148834573635	0.012743930844142602
15.313286556565636	636	0.03396930149351444	0.004524549130979799	0.018346463155612697	0.006148607680180132	11.551077571740421	0.012743800124066017
15.33678708035407	637	0.033969111960135745	0.004524392095170225	0.018345318228045356	0.0061483875595913975	11.55100630890721	0.01274366940398943
15.360287604142501	638	0.033968922426757045	0.0045242350593606515	0.018344173300478016	0.0061481674390026645	11.550935046073997	0.012743538683912845
15.38378812793093	639	0.03396873289337836	0.004524078023551079	0.01834302837291068	0.00614794731841393	11.550863783240784	0.012743407963836259
15.407288651719362	640	0.03396854335999966	0.004523920987741505	0.01834188344534334	0.006147727197825196	11.550792520407573	0.012743277243759673
15.430789175507794	641	0.03396835382662096	0.004523763951931931	0.018340738517775998	0.006147507077236462	11.550721257574358	0.012743146523683087
15.454289699296226	642	0.033968164293242266	0.004523606916122357	0.018339593590208658	0.006147286956647727	11.550649994741145	0.012743015803606499
15.477790223084657	643	0.03396797475986357	0.004523449880312783	0.018338448662641317	0.006147066836058994	11.550578731907933	0.012742885083529915
15.501290746873089	644	0.03396778522648488	0.0045232928445032095	0.018337303735073977	0.00614684671547026	11.55050746907472	0.012742754363453328
15.52479127066152	645	0.03396759569310618	0.004523135808693636	0.018336158807506636	0.006146626594881526	11.550436206241507	0.012742623643376742
15.548291794449952	646	0.03396740615972749	0.004522978772884063	0.018335013879939296	0.006146406474292791	11.550364943408294	0.012742492923300156
15.571792318238385	647	0.03396721662634879	0.004522821737074489	0.018333868952371955	0.006146186353704058	11.55029368057508	0.012742362203223568
15.595292842026815	648	0.033967027092970094	0.004522664701264915	0.018332724024804615	0.006145966233115323	11.55022241774187	0.012742231483146984
15.618793365815247	649	0.0339668375595914	0.004522507665455341	0.018331579097237274	0.006145746112526589	11.550151154908656	0.012742100763070398
15.642293889603678	650	0.0339666480262127	0.0045223506296457675	0.018330434169669937	0.006145525991937855	11.550079892075443	0.012741970042993812
15.665794413392113	651	0.03396645849283401	0.004522193593836194	0.018329289242102594	0.0061453058713491215	11.550008629242232	0.012741839322917226
15.689294937180543	652	0.033966268959455315	0.00452203655802662	0.018328144314535257	0.006145085750760388	11.549937366409017	0.01274170860284064
15.712795460968977	653	0.033966079426076615	0.004521879522217047	0.018326999386967913	0.006144865630171653	11.549866103575805	0.012741577882764053
15.736295984757405	654	0.03396588989269792	0.004521722486407473	0.018325854459400576	0.00614464550958292	11.549794840742592	0.012741447162687467
15.75979650854584	655	0.03396570035931923	0.004521565450597899	0.018324709531833235	0.006144425388994186	11.54972357790938	0.012741316442610881
15.783297032334271	656	0.03396551082594053	0.004521408414788325	0.018323564604265895	0.006144205268405451	11.549652315076168	0.012741185722534295
15.8067975561227	657	0.03396532129256183	0.004521251378978752	0.018322419676698554	0.006143985147816717	11.549581052242953	0.012741055002457709
15.830298079911133	658	0.03396513175918314	0.004521094343169179	0.018321274749131214	0.006143765027227984	11.54950978940974	0.012740924282381123
15.853798603699563	659	0.03396494222580444	0.004520937307359605	0.018320129821563873	0.006143544906639249	11.549438526576528	0.012740793562304538
15.877299127487998	660	0.03396475269242575	0.004520780271550031	0.018318984893996533	0.006143324786050515	11.549367263743315	0.01274066284222795
15.900799651276428	661	0.033964563159047056	0.004520623235740457	0.018317839966429196	0.006143104665461781	11.549296000910104	0.012740532122151364
15.924300175064861	662	0.033964373625668356	0.004520466199930883	0.018316695038861852	0.006142884544873047	11.549224738076889	0.012740401402074778
15.947800698853289	663	0.03396418409228966	0.0045203091641213096	0.01831555011129451	0.006142664424284313	11.549153475243678	0.012740270681998192
15.971301222641724	664	0.03396399455891097	0.004520152128311736	0.01831440518372717	0.006142444303695578	11.549082212410465	0.012740139961921606
15.994801746430156	665	0.03396380502553227	0.004519995092502163	0.018313260256159834	0.006142224183106846	11.549010949577251	0.01274000924184502
16.018302270218587	666	0.03396361549215358	0.004519838056692588	0.018312115328592494	0.006142004062518112	11.548939686744038	0.012739878521768435
16.04180279400702	667	0.03396342595877488	0.004519681020883015	0.018310970401025153	0.006141783941929376	11.548868423910825	0.012739747801691848
16.06530331779545	668	0.033963236425396184	0.004519523985073441	0.018309825473457813	0.006141563821340642	11.548797161077614	0.012739617081615261
16.088803841583882	669	0.03396304689201749	0.0045193669492638675	0.018308680545890473	0.006141343700751908	11.548725898244399	0.012739486361538675
16.112304365372314	670	0.0339628573586388	0.004519209913454295	0.018307535618323132	0.0061411235801631745	11.54865463541119	0.012739355641462089
16.135804889160745	671	0.0339626678252601	0.004519052877644721	0.01830639069075579	0.006140903459574441	11.548583372577976	0.012739224921385505
16.159305412949173	672	0.033962478291881405	0.004518895841835147	0.01830524576318845	0.006140683338985707	11.548512109744763	0.012739094201308917
16.18280593673761	673	0.033962288758502705	0.004518738806025572	0.01830410083562111	0.006140463218396973	11.548440846911548	0.01273896348123233
16.20630646052604	674	0.03396209922512401	0.004518581770215999	0.01830295590805377	0.006140243097808239	11.548369584078337	0.012738832761155745
16.22980698431447	675	0.03396190969174532	0.0045184247344064255	0.01830181098048643	0.006140022977219504	11.548298321245124	0.012738702041079158
16.253307508102903	676	0.033961720158366626	0.004518267698596852	0.018300666052919093	0.006139802856630771	11.54822705841191	0.012738571321002574
16.276808031891335	677	0.033961530624987926	0.004518110662787279	0.018299521125351752	0.006139582736042037	11.548155795578698	0.012738440600925986
16.300308555679766	678	0.033961341091609226	0.004517953626977704	0.018298376197784412	0.006139362615453302	11.548084532745484	0.0127383098808494
16.323809079468198	679	0.03396115155823054	0.00451779659116813	0.018297231270217068	0.006139142494864568	11.548013269912271	0.012738179160772816
16.34730960325663	680	0.03396096202485184	0.004517639555358556	0.01829608634264973	0.006138922374275834	11.54794200707906	0.012738048440696228
16.37081012704506	681	0.03396077249147315	0.0045174825195489834	0.01829494141508239	0.0061387022536871	11.547870744245849	0.012737917720619643
16.394310650833493	682	0.033960582958094454	0.00451732548373941	0.01829379648751505	0.006138482133098366	11.547799481412635	0.012737787000543056
16.417811174621924	683	0.033960393424715754	0.004517168447929836	0.01829265155994771	0.0061382620125096325	11.547728218579422	0.01273765628046647
16.441311698410356	684	0.03396020389133706	0.004517011412120262	0.01829150663238037	0.006138041891920898	11.54765695574621	0.012737525560389885
16.464812222198788	685	0.03396001435795836	0.004516854376310688	0.01829036170481303	0.006137821771332165	11.547585692912996	0.012737394840313297
16.48831274598722	686	0.03395982482457967	0.004516697340501115	0.018289216777245692	0.006137601650743431	11.547514430079783	0.012737264120236715
16.511813269775654	687	0.033959635291200975	0.004516540304691541	0.01828807184967835	0.006137381530154696	11.547443167246572	0.012737133400160125
16.535313793564082	688	0.03395944575782228	0.004516383268881968	0.018286926922111008	0.006137161409565962	11.547371904413358	0.01273700268008354
16.558814317352514	689	0.03395925622444358	0.004516226233072394	0.018285781994543667	0.0061369412889772275	11.547300641580145	0.012736871960006954
16.582314841140946	690	0.03395906669106489	0.00451606919726282	0.018284637066976327	0.006136721168388494	11.54722937874693	0.012736741239930367
16.605815364929377	691	0.033958877157686196	0.004515912161453247	0.01828349213940899	0.00613650104779976	11.54715811591372	0.012736610519853784
16.62931588871781	692	0.033958687624307496	0.004515755125643673	0.01828234721184165	0.006136280927211026	11.547086853080508	0.012736479799777198
16.65281641250624	693	0.0339584980909288	0.004515598089834099	0.01828120228427431	0.006136060806622292	11.547015590247295	0.01273634907970061
16.676316936294672	694	0.0339583085575501	0.004515441054024525	0.01828005735670697	0.006135840686033558	11.546944327414081	0.012736218359624024
16.699817460083104	695	0.03395811902417141	0.004515284018214952	0.018278912429139628	0.006135620565444823	11.546873064580868	0.012736087639547438
16.72331798387154	696	0.03395792949079271	0.004515126982405378	0.018277767501572287	0.00613540044485609	11.546801801747655	0.012735956919470852
16.746818507659967	697	0.03395773995741402	0.004514969946595804	0.01827662257400495	0.0061351803242673565	11.546730538914442	0.012735826199394267
16.770319031448402	698	0.033957550424035324	0.004514812910786231	0.01827547764643761	0.006134960203678622	11.54665927608123	0.012735695479317681
16.79381955523683	699	0.033957360890656624	0.0045146558749766565	0.018274332718870266	0.006134740083089887	11.546588013248016	0.012735564759241095
16.817320079025265	700	0.03395717135727793	0.004514498839167083	0.01827318779130293	0.006134519962501153	11.546516750414805	0.012735434039164507
16.840820602813693	701	0.03395698182389924	0.004514341803357509	0.01827204286373559	0.006134299841912419	11.546445487581591	0.012735303319087921
16.86432112660213	702	0.03395679229052054	0.004514184767547936	0.01827089793616825	0.006134079721323685	11.54637422474838	0.012735172599011337
16.887821650390556	703	0.03395660275714185	0.004514027731738362	0.018269753008600908	0.0061338596007349516	11.546302961915167	0.01273504187893475
16.911322174178988	704	0.03395641322376315	0.004513870695928788	0.018268608081033567	0.006133639480146218	11.546231699081954	0.012734911158858164
16.934822697967423	705	0.03395622369038445	0.004513713660119215	0.018267463153466227	0.006133419359557484	11.54616043624874	0.012734780438781578
16.95832322175585	706	0.03395603415700576	0.004513556624309641	0.018266318225898887	0.00613319923896875	11.546089173415528	0.01273464971870499
16.981823745544283	707	0.033955844623627066	0.004513399588500068	0.01826517329833155	0.006132979118380016	11.546017910582314	0.012734518998628406
17.005324269332714	708	0.033955655090248366	0.004513242552690494	0.018264028370764206	0.006132758997791282	11.545946647749103	0.01273438827855182
17.02882479312115	709	0.03395546555686968	0.00451308551688092	0.01826288344319687	0.0061325388772025475	11.545875384915892	0.012734257558475234
17.05232531690958	710	0.03395527602349098	0.004512928481071346	0.018261738515629525	0.006132318756613814	11.545804122082677	0.012734126838398648
17.075825840698013	711	0.03395508649011228	0.004512771445261772	0.018260593588062188	0.006132098636025079	11.545732859249464	0.012733996118322061
17.09932636448644	712	0.033954896956733586	0.004512614409452199	0.018259448660494844	0.006131878515436345	11.54566159641625	0.012733865398245475
17.122826888274876	713	0.03395470742335489	0.004512457373642625	0.018258303732927507	0.006131658394847611	11.54559033358304	0.012733734678168889
17.146327412063307	714	0.0339545178899762	0.004512300337833052	0.018257158805360166	0.006131438274258877	11.545519070749826	0.012733603958092303
17.16982793585174	715	0.0339543283565975	0.004512143302023478	0.018256013877792826	0.006131218153670143	11.545447807916613	0.012733473238015717
17.19332845964017	716	0.03395413882321881	0.004511986266213904	0.018254868950225486	0.0061309980330814095	11.5453765450834	0.01273334251793913
17.216828983428602	717	0.03395394928984011	0.00451182923040433	0.018253724022658145	0.006130777912492676	11.545305282250187	0.012733211797862545
17.240329507217034	718	0.033953759756461414	0.0045116721945947565	0.018252579095090808	0.006130557791903942	11.545234019416974	0.012733081077785958
17.263830031005465	719	0.03395357022308272	0.004511515158785184	0.018251434167523464	0.006130337671315208	11.545162756583762	0.012732950357709372
17.287330554793897	720	0.03395338068970402	0.00451135812297561	0.018250289239956127	0.006130117550726473	11.545091493750549	0.012732819637632786
17.310831078582325	721	0.03395319115632533	0.004511201087166036	0.018249144312388783	0.006129897430137739	11.545020230917336	0.0127326889175562
17.33433160237076	722	0.033953001622946635	0.004511044051356462	0.018247999384821446	0.0061296773095490045	11.544948968084125	0.012732558197479614
17.35783212615919	723	0.033952812089567935	0.004510887015546888	0.018246854457254102	0.006129457188960271	11.544877705250912	0.012732427477403028
17.381332649947623	724	0.03395262255618924	0.0045107299797373145	0.018245709529686766	0.006129237068371537	11.544806442417698	0.012732296757326442
17.404833173736055	725	0.03395243302281055	0.004510572943927741	0.018244564602119425	0.006129016947782803	11.544735179584485	0.012732166037249856
17.428333697524486	726	0.03395224348943185	0.004510415908118168	0.018243419674552085	0.006128796827194069	11.544663916751272	0.01273203531717327
17.451834221312918	727	0.033952053956053156	0.004510258872308593	0.01824227474698474	0.006128576706605335	11.544592653918059	0.012731904597096683
17.47533474510135	728	0.03395186442267446	0.00451010183649902	0.018241129819417404	0.006128356586016601	11.544521391084848	0.012731773877020097
17.49883526888978	729	0.03395167488929576	0.004509944800689446	0.018239984891850063	0.006128136465427867	11.544450128251635	0.012731643156943511
17.522335792678213	730	0.03395148535591708	0.0045097877648798725	0.018238839964282723	0.0061279163448391336	11.544378865418423	0.012731512436866925
17.545836316466644	731	0.03395129582253838	0.004509630729070299	0.018237695036715382	0.006127696224250398	11.54430760258521	0.012731381716790339
17.569336840255076	732	0.03395110628915968	0.004509473693260725	0.018236550109148042	0.006127476103661664	11.544236339751995	0.012731250996713753
17.592837364043508	733	0.033950916755780984	0.004509316657451152	0.0182354051815807	0.00612725598307293	11.544165076918784	0.012731120276637167
17.616337887831943	734	0.03395072722240229	0.004509159621641578	0.01823426025401336	0.006127035862484196	11.54409381408557	0.01273098955656058
17.63983841162037	735	0.03395053768902359	0.004509002585832004	0.018233115326446024	0.0061268157418954625	11.544022551252358	0.012730858836483994
17.663338935408802	736	0.0339503481556449	0.00450884555002243	0.01823197039887868	0.006126595621306729	11.543951288419144	0.012730728116407408
17.686839459197234	737	0.033950158622266205	0.004508688514212857	0.018230825471311343	0.006126375500717995	11.543880025585931	0.012730597396330822
17.710339982985662	738	0.033949969088887505	0.004508531478403284	0.018229680543744	0.00612615538012926	11.543808762752718	0.012730466676254236
17.7338405067741	739	0.03394977955550881	0.004508374442593709	0.018228535616176662	0.006125935259540527	11.543737499919507	0.01273033595617765
17.75734103056253	740	0.03394959002213012	0.004508217406784136	0.018227390688609322	0.006125715138951793	11.543666237086294	0.012730205236101064
17.78084155435096	741	0.03394940048875142	0.004508060370974561	0.01822624576104198	0.006125495018363058	11.543594974253082	0.012730074516024478
17.804342078139392	742	0.03394921095537272	0.004507903335164988	0.01822510083347464	0.006125274897774324	11.54352371141987	0.012729943795947891
17.827842601927824	743	0.033949021421994026	0.0045077462993554146	0.0182239559059073	0.00612505477718559	11.543452448586656	0.012729813075871305
17.851343125716255	744	0.03394883188861533	0.004507589263545841	0.01822281097833996	0.006124834656596856	11.543381185753443	0.01272968235579472
17.87484364950469	745	0.03394864235523664	0.004507432227736268	0.01822166605077262	0.006124614536008122	11.54330992292023	0.012729551635718133
17.89834417329312	746	0.03394845282185795	0.004507275191926693	0.018220521123205283	0.006124394415419388	11.543238660087017	0.012729420915641547
17.921844697081553	747	0.03394826328847925	0.00450711815611712	0.01821937619563794	0.006124174294830654	11.543167397253805	0.012729290195564963
17.94534522086998	748	0.033948073755100554	0.004506961120307546	0.018218231268070602	0.00612395417424192	11.543096134420592	0.012729159475488376
17.968845744658413	749	0.03394788422172186	0.0045068040844979725	0.018217086340503258	0.0061237340536531865	11.543024871587377	0.012729028755411789
17.99234626844685	750	0.03394769468834316	0.004506647048688399	0.01821594141293592	0.006123513933064453	11.542953608754166	0.012728898035335202
18.01584679223528	751	0.03394750515496446	0.004506490012878825	0.01821479648536858	0.006123293812475719	11.542882345920955	0.012728767315258616
18.03934731602371	752	0.033947315621585775	0.004506332977069252	0.01821365155780124	0.006123073691886984	11.542811083087742	0.012728636595182032
18.06284783981214	753	0.033947126088207075	0.004506175941259677	0.0182125066302339	0.00612285357129825	11.542739820254528	0.012728505875105446
18.08634836360057	754	0.033946936554828375	0.0045060189054501034	0.01821136170266656	0.0061226334507095154	11.542668557421315	0.012728375155028858
18.109848887389003	755	0.03394674702144968	0.00450586186964053	0.01821021677509922	0.0061224133301207816	11.542597294588102	0.012728244434952272
18.133349411177438	756	0.03394655748807099	0.004505704833830957	0.01820907184753188	0.006122193209532048	11.542526031754889	0.012728113714875687
18.15684993496587	757	0.033946367954692296	0.004505547798021383	0.01820792691996454	0.006121973088943314	11.542454768921676	0.012727982994799101
18.1803504587543	758	0.0339461784213136	0.004505390762211809	0.018206781992397197	0.00612175296835458	11.542383506088465	0.012727852274722515
18.20385098254273	759	0.0339459888879349	0.004505233726402236	0.01820563706482986	0.006121532847765846	11.542312243255251	0.012727721554645927
18.22735150633116	760	0.0339457993545562	0.004505076690592661	0.018204492137262517	0.006121312727177111	11.542240980422038	0.012727590834569341
18.250852030119592	761	0.033945609821177516	0.0045049196547830885	0.01820334720969518	0.006121092606588378	11.542169717588827	0.012727460114492757
18.274352553908027	762	0.033945420287798816	0.004504762618973515	0.018202202282127836	0.0061208724859996445	11.542098454755614	0.012727329394416172
18.29785307769646	763	0.03394523075442012	0.004504605583163941	0.0182010573545605	0.00612065236541091	11.5420271919224	0.012727198674339585
18.32135360148489	764	0.03394504122104143	0.004504448547354367	0.018199912426993158	0.006120432244822175	11.541955929089188	0.012727067954262998
18.34485412527332	765	0.03394485168766273	0.004504291511544793	0.018198767499425818	0.006120212124233441	11.541884666255974	0.01272693723418641
18.368354649061754	766	0.03394466215428404	0.004504134475735219	0.018197622571858477	0.006119992003644707	11.541813403422761	0.012726806514109826
18.392544865131455	767	0.033944472620905344	0.004503977439925646	0.018196477644291137	0.006119771883055973	11.54174214058955	0.012726675794033242
18.4181353655298	768	0.033944283087526644	0.004503820404116073	0.018195332716723796	0.0061195517624672395	11.541670877756337	0.012726545073956656
18.443725865928148	769	0.033944093554147944	0.004503663368306499	0.018194187789156456	0.006119331641878506	11.541599614923125	0.01272641435388007
18.469316366326495	770	0.03394390402076925	0.004503506332496925	0.018193042861589116	0.006119111521289772	11.54152835208991	0.012726283633803482
18.49490686672484	771	0.03394371448739056	0.004503349296687351	0.018191897934021775	0.006118891400701037	11.541457089256697	0.012726152913726895
18.520497367123184	772	0.03394352495401186	0.004503192260877777	0.018190753006454438	0.006118671280112303	11.541385826423486	0.01272602219365031
18.546087867521532	773	0.033943335420633165	0.004503035225068204	0.018189608078887094	0.00611845115952357	11.541314563590273	0.012725891473573725
18.571678367919876	774	0.03394314588725447	0.00450287818925863	0.018188463151319757	0.006118231038934835	11.54124330075706	0.012725760753497139
18.597268868318224	775	0.03394295635387577	0.004502721153449057	0.018187318223752413	0.006118010918346101	11.541172037923847	0.012725630033420551
18.62285936871657	776	0.03394276682049708	0.004502564117639483	0.018186173296185076	0.006117790797757367	11.541100775090634	0.012725499313343967
18.648449869114913	777	0.033942577287118386	0.004502407081829909	0.018185028368617736	0.006117570677168633	11.54102951225742	0.012725368593267379
18.67404036951326	778	0.03394238775373969	0.004502250046020336	0.018183883441050396	0.006117350556579899	11.540958249424207	0.012725237873190794
18.699630869911605	779	0.033942198220361	0.0045020930102107615	0.018182738513483055	0.006117130435991165	11.540886986590996	0.012725107153114208
18.725221370309953	780	0.0339420086869823	0.0045019359744011885	0.018181593585915715	0.006116910315402431	11.540815723757785	0.012724976433037622
18.7508118707083	781	0.0339418191536036	0.004501778938591614	0.018180448658348374	0.0061166901948136974	11.540744460924572	0.012724845712961036
18.776402371106645	782	0.03394162962022491	0.004501621902782041	0.018179303730781034	0.006116470074224963	11.540673198091357	0.01272471499288445
18.801992871504993	783	0.033941440086846214	0.004501464866972467	0.018178158803213697	0.00611624995363623	11.540601935258145	0.012724584272807864
18.827583371903337	784	0.03394125055346752	0.004501307831162893	0.018177013875646356	0.006116029833047496	11.540530672424932	0.012724453552731278
18.85317387230168	785	0.03394106102008883	0.004501150795353319	0.018175868948079016	0.006115809712458761	11.540459409591719	0.012724322832654691
18.87876437270003	786	0.03394087148671013	0.004500993759543746	0.018174724020511672	0.006115589591870026	11.540388146758506	0.012724192112578105
18.904354873098377	787	0.03394068195333143	0.004500836723734172	0.018173579092944335	0.0061153694712812925	11.540316883925293	0.01272406139250152
18.929945373496718	788	0.033940492419952735	0.004500679687924599	0.01817243416537699	0.006115149350692559	11.54024562109208	0.012723930672424933
18.955535873895066	789	0.03394030288657404	0.004500522652115025	0.018171289237809654	0.006114929230103825	11.540174358258868	0.012723799952348347
18.98112637429341	790	0.03394011335319534	0.004500365616305451	0.018170144310242314	0.006114709109515091	11.540103095425657	0.01272366923227176
19.006716874691758	791	0.03393992381981665	0.004500208580495877	0.018168999382674973	0.006114488988926357	11.540031832592442	0.012723538512195175
19.032307375090106	792	0.033939734286437956	0.004500051544686304	0.018167854455107633	0.006114268868337623	11.53996056975923	0.012723407792118589
19.05789787548845	793	0.033939544753059256	0.00449989450887673	0.018166709527540292	0.006114048747748888	11.539889306926018	0.012723277072042002
19.083488375886795	794	0.03393935521968056	0.004499737473067157	0.018165564599972952	0.006113828627160155	11.539818044092804	0.012723146351965416
19.109078876285142	795	0.03393916568630187	0.004499580437257583	0.01816441967240561	0.006113608506571421	11.539746781259591	0.01272301563188883
19.134669376683487	796	0.03393897615292317	0.004499423401448009	0.018163274744838274	0.006113388385982687	11.539675518426378	0.012722884911812244
19.160259877081835	797	0.03393878661954448	0.004499266365638435	0.01816212981727093	0.006113168265393952	11.539604255593165	0.012722754191735658
19.18585037748018	798	0.033938597086165784	0.0044991093298288615	0.018160984889703594	0.006112948144805218	11.539532992759952	0.012722623471659072
19.211440877878523	799	0.03393840755278709	0.004498952294019289	0.018159839962136253	0.006112728024216484	11.53946172992674	0.012722492751582486
19.23703137827687	800	0.03393821801940839	0.004498795258209714	0.018158695034568913	0.00611250790362775	11.539390467093527	0.0127223620315059
19.262621878675215	801	0.0339380284860297	0.004498638222400141	0.018157550107001572	0.0061122877830390165	11.539319204260316	0.012722231311429313
19.288212379073563	802	0.033937838952651	0.004498481186590566	0.018156405179434232	0.006112067662450283	11.539247941427103	0.012722100591352727
19.313802879471908	803	0.033937649419272305	0.004498324150780993	0.01815526025186689	0.006111847541861548	11.53917667859389	0.012721969871276141
19.339393379870252	804	0.033937459885893605	0.0044981671149714195	0.01815411532429955	0.006111627421272815	11.539105415760677	0.012721839151199555
19.3649838802686	805	0.03393727035251491	0.004498010079161846	0.01815297039673221	0.006111407300684081	11.539034152927464	0.01272170843112297
19.390574380666948	806	0.03393708081913622	0.004497853043352273	0.01815182546916487	0.006111187180095346	11.53896289009425	0.012721577711046383
19.416164881065292	807	0.03393689128575752	0.004497696007542698	0.01815068054159753	0.006110967059506612	11.538891627261037	0.012721446990969797
19.44175538146364	808	0.033936701752378826	0.004497538971733125	0.01814953561403019	0.006110746938917878	11.538820364427824	0.01272131627089321
19.467345881861988	809	0.03393651221900013	0.00449738193592355	0.018148390686462852	0.006110526818329144	11.538749101594611	0.012721185550816624
19.49293638226033	810	0.03393632268562144	0.0044972249001139775	0.018147245758895512	0.00611030669774041	11.538677838761402	0.01272105483074004
19.518526882658676	811	0.03393613315224274	0.004497067864304404	0.01814610083132817	0.006110086577151676	11.538606575928188	0.012720924110663452
19.54411738305702	812	0.033935943618864046	0.00449691082849483	0.01814495590376083	0.006109866456562942	11.538535313094975	0.012720793390586866
19.56970788345537	813	0.03393575408548535	0.004496753792685256	0.01814381097619349	0.006109646335974208	11.538464050261762	0.01272066267051028
19.595298383853713	814	0.03393556455210665	0.004496596756875682	0.01814266604862615	0.0061094262153854745	11.538392787428549	0.012720531950433694
19.620888884252057	815	0.03393537501872796	0.004496439721066109	0.01814152112105881	0.006109206094796741	11.538321524595336	0.01272040123035711
19.646479384650405	816	0.03393518548534927	0.004496282685256535	0.018140376193491473	0.006108985974208007	11.538250261762123	0.012720270510280521
19.672069885048753	817	0.03393499595197057	0.004496125649446962	0.01813923126592413	0.006108765853619272	11.53817899892891	0.012720139790203937
19.697660385447097	818	0.033934806418591874	0.004495968613637388	0.018138086338356788	0.006108545733030537	11.538107736095697	0.01272000907012735
19.723250885845445	819	0.03393461688521318	0.004495811577827814	0.018136941410789448	0.006108325612441804	11.538036473262485	0.012719878350050763
19.74884138624379	820	0.03393442735183448	0.004495654542018241	0.018135796483222107	0.0061081054918530695	11.537965210429272	0.012719747629974177
19.774431886642137	821	0.03393423781845579	0.004495497506208666	0.018134651555654767	0.006107885371264336	11.53789394759606	0.01271961690989759
19.80002238704048	822	0.033934048285077095	0.004495340470399093	0.01813350662808743	0.006107665250675602	11.537822684762848	0.012719486189821006
19.825612887438826	823	0.033933858751698395	0.00449518343458952	0.01813236170052009	0.006107445130086868	11.537751421929633	0.012719355469744419
19.851203387837174	824	0.033933669218319695	0.004495026398779946	0.01813121677295275	0.006107225009498133	11.537680159096421	0.012719224749667834
19.87679388823552	825	0.033933479684941	0.004494869362970372	0.01813007184538541	0.0061070048889094	11.537608896263208	0.012719094029591246
19.902384388633862	826	0.03393329015156231	0.004494712327160798	0.018128926917818068	0.006106784768320666	11.537537633429995	0.01271896330951466
19.92797488903221	827	0.033933100618183616	0.004494555291351225	0.018127781990250728	0.006106564647731932	11.537466370596784	0.012718832589438078
19.95356538943056	828	0.03393291108480492	0.0044943982555416505	0.018126637062683387	0.006106344527143198	11.53739510776357	0.01271870186936149
19.979155889828903	829	0.03393272155142622	0.0044942412197320775	0.018125492135116047	0.006106124406554463	11.537323844930356	0.012718571149284904
20.00474639022725	830	0.03393253201804752	0.004494084183922503	0.018124347207548706	0.006105904285965729	11.537252582097144	0.012718440429208316
20.0303368906256	831	0.03393234248466884	0.00449392714811293	0.01812320227998137	0.006105684165376996	11.537181319263931	0.012718309709131733
20.05592739102394	832	0.03393215295129014	0.004493770112303356	0.018122057352414025	0.006105464044788261	11.53711005643072	0.012718178989055147
20.081517891422287	833	0.033931963417911444	0.004493613076493782	0.01812091242484669	0.0061052439241995275	11.537038793597507	0.012718048268978559
20.10710839182063	834	0.03393177388453275	0.0044934560406842084	0.018119767497279345	0.006105023803610793	11.536967530764294	0.012717917548901973
20.13269889221898	835	0.03393158435115405	0.004493299004874635	0.018118622569712008	0.006104803683022059	11.53689626793108	0.012717786828825385
20.158289392617327	836	0.03393139481777536	0.004493141969065062	0.018117477642144667	0.006104583562433326	11.536825005097867	0.0127176561087488
20.183879893015668	837	0.033931205284396665	0.004492984933255488	0.018116332714577327	0.006104363441844592	11.536753742264656	0.012717525388672215
20.209470393414016	838	0.033931015751017965	0.004492827897445914	0.018115187787009986	0.006104143321255858	11.536682479431443	0.012717394668595628
20.235060893812364	839	0.033930826217639265	0.00449267086163634	0.018114042859442646	0.0061039232006671225	11.53661121659823	0.012717263948519042
20.260651394210708	840	0.03393063668426057	0.004492513825826766	0.018112897931875305	0.006103703080078389	11.536539953765017	0.012717133228442454
20.286241894609056	841	0.03393044715088188	0.0044923567900171935	0.018111753004307965	0.006103482959489655	11.536468690931803	0.01271700250836587
20.3118323950074	842	0.03393025761750318	0.00449219975420762	0.018110608076740628	0.006103262838900922	11.536397428098592	0.012716871788289284
20.337422895405748	843	0.033930068084124486	0.004492042718398046	0.018109463149173284	0.006103042718312187	11.536326165265379	0.0127167410682127
20.363013395804092	844	0.03392987855074579	0.004491885682588472	0.018108318221605947	0.006102822597723453	11.536254902432166	0.012716610348136113
20.388603896202437	845	0.03392968901736709	0.004491728646778898	0.018107173294038603	0.006102602477134718	11.536183639598953	0.012716479628059527
20.414194396600784	846	0.0339294994839884	0.004491571610969324	0.018106028366471263	0.0061023823565459845	11.53611237676574	0.01271634890798294
20.43978489699913	847	0.03392930995060971	0.0044914145751597506	0.018104883438903922	0.006102162235957251	11.536041113932527	0.012716218187906353
20.465375397397473	848	0.033929120417231014	0.004491257539350178	0.018103738511336585	0.006101942115368518	11.535969851099315	0.012716087467829769
20.49096589779582	849	0.03392893088385232	0.004491100503540603	0.018102593583769245	0.006101721994779784	11.535898588266102	0.012715956747753183
20.51655639819417	850	0.03392874135047362	0.00449094346773103	0.018101448656201904	0.006101501874191048	11.535827325432889	0.012715826027676597
20.542146898592513	851	0.03392855181709492	0.004490786431921456	0.018100303728634564	0.006101281753602314	11.535756062599678	0.012715695307600009
20.567737398990857	852	0.03392836228371623	0.004490629396111882	0.018099158801067224	0.00610106163301358	11.535684799766463	0.012715564587523423
20.593327899389205	853	0.033928172750337535	0.0044904723603023085	0.018098013873499883	0.0061008415124248466	11.535613536933251	0.012715433867446838
20.618918399787553	854	0.03392798321695884	0.0044903153244927356	0.018096868945932543	0.0061006213918361136	11.535542274100038	0.012715303147370252
20.644508900185897	855	0.03392779368358014	0.004490158288683161	0.018095724018365202	0.006100401271247379	11.535471011266825	0.012715172427293666
20.670099400584242	856	0.03392760415020145	0.004490001252873588	0.018094579090797862	0.006100181150658645	11.535399748433612	0.012715041707217078
20.69568990098259	857	0.03392741461682275	0.004489844217064014	0.01809343416323052	0.00609996103006991	11.535328485600399	0.012714910987140494
20.721280401380934	858	0.033927225083444056	0.00448968718125444	0.018092289235663184	0.006099740909481176	11.535257222767187	0.012714780267063908
20.746870901779282	859	0.03392703555006536	0.0044895301454448665	0.018091144308095844	0.0060995207888924425	11.535185959933974	0.012714649546987321
20.772461402177626	860	0.03392684601668666	0.0044893731096352935	0.0180899993805285	0.0060993006683037095	11.535114697100763	0.012714518826910735
20.79805190257597	861	0.03392665648330797	0.004489216073825719	0.018088854452961163	0.006099080547714974	11.535043434267548	0.012714388106834148
20.82364240297432	862	0.033926466949929276	0.004489059038016145	0.018087709525393823	0.00609886042712624	11.534972171434337	0.012714257386757563
20.849232903372663	863	0.033926277416550576	0.004488902002206572	0.018086564597826482	0.006098640306537506	11.534900908601124	0.012714126666680977
20.87482340377101	864	0.03392608788317188	0.004488744966396998	0.018085419670259142	0.006098420185948772	11.53482964576791	0.01271399594660439
20.900413904169355	865	0.03392589834979319	0.0044885879305874244	0.0180842747426918	0.006098200065360039	11.534758382934697	0.012713865226527805
20.926004404567703	866	0.03392570881641449	0.004488430894777851	0.01808312981512446	0.0060979799447713045	11.534687120101484	0.012713734506451217
20.951594904966047	867	0.0339255192830358	0.004488273858968277	0.01808198488755712	0.006097759824182571	11.534615857268273	0.012713603786374632
20.977185405364395	868	0.033925329749657104	0.004488116823158703	0.018080839959989783	0.006097539703593836	11.534544594435058	0.012713473066298046
21.00277590576274	869	0.033925140216278404	0.00448795978734913	0.018079695032422443	0.006097319583005102	11.534473331601847	0.012713342346221462
21.028366406161087	870	0.03392495068289971	0.004487802751539556	0.018078550104855103	0.006097099462416368	11.534402068768633	0.012713211626144874
21.05395690655943	871	0.03392476114952102	0.004487645715729982	0.01807740517728776	0.006096879341827634	11.53433080593542	0.012713080906068288
21.07954740695778	872	0.03392457161614232	0.004487488679920409	0.01807626024972042	0.0060966592212388995	11.534259543102209	0.012712950185991702
21.105137907356124	873	0.033924382082763625	0.004487331644110835	0.018075115322153078	0.006096439100650166	11.534188280268996	0.012712819465915116
21.130728407754468	874	0.03392419254938493	0.004487174608301261	0.01807397039458574	0.006096218980061432	11.534117017435783	0.01271268874583853
21.156318908152812	875	0.03392400301600624	0.004487017572491688	0.0180728254670184	0.006095998859472698	11.53404575460257	0.012712558025761943
21.18190940855116	876	0.03392381348262754	0.004486860536682114	0.01807168053945106	0.006095778738883964	11.533974491769358	0.012712427305685357
21.207499908949508	877	0.03392362394924884	0.0044867035008725395	0.01807053561188372	0.00609555861829523	11.533903228936143	0.012712296585608771
21.233090409347852	878	0.033923434415870146	0.0044865464650629665	0.01806939068431638	0.006095338497706496	11.533831966102932	0.012712165865532185
21.258680909746197	879	0.03392324488249145	0.004486389429253393	0.01806824575674904	0.0060951183771177616	11.533760703269717	0.012712035145455599
21.284271410144544	880	0.03392305534911276	0.004486232393443819	0.0180671008291817	0.006094898256529028	11.533689440436506	0.012711904425379013
21.309861910542892	881	0.03392286581573406	0.004486075357634245	0.01806595590161436	0.006094678135940294	11.533618177603294	0.012711773705302428
21.335452410941237	882	0.03392267628235537	0.004485918321824671	0.018064810974047017	0.00609445801535156	11.53354691477008	0.01271164298522584
21.36104291133958	883	0.033922486748976674	0.0044857612860150975	0.01806366604647968	0.006094237894762825	11.533475651936868	0.012711512265149256
21.38663341173793	884	0.033922297215597974	0.0044856042502055245	0.01806252111891234	0.006094017774174091	11.533404389103655	0.012711381545072668
21.412223912136273	885	0.03392210768221928	0.004485447214395951	0.018061376191345	0.0060937976535853575	11.533333126270442	0.012711250824996082
21.43781441253462	886	0.03392191814884059	0.004485290178586377	0.01806023126377766	0.006093577532996624	11.533261863437229	0.012711120104919498
21.463404912932965	887	0.03392172861546189	0.004485133142776803	0.018059086336210315	0.00609335741240789	11.533190600604016	0.01271098938484291
21.488995413331313	888	0.033921539082083195	0.004484976106967229	0.018057941408642978	0.006093137291819156	11.533119337770803	0.012710858664766326
21.514585913729658	889	0.0339213495487045	0.004484819071157655	0.018056796481075638	0.006092917171230422	11.533048074937591	0.012710727944689738
21.540176414128005	890	0.0339211600153258	0.0044846620353480825	0.018055651553508297	0.006092697050641687	11.532976812104378	0.012710597224613152
21.56576691452635	891	0.03392097048194711	0.004484504999538509	0.018054506625940957	0.006092476930052953	11.532905549271165	0.012710466504536567
21.591357414924698	892	0.033920780948568416	0.004484347963728935	0.018053361698373616	0.0060922568094642195	11.532834286437954	0.012710335784459981
21.616947915323042	893	0.033920591415189716	0.004484190927919361	0.018052216770806276	0.006092036688875486	11.53276302360474	0.012710205064383395
21.642538415721386	894	0.033920401881811016	0.004484033892109787	0.01805107184323894	0.006091816568286752	11.532691760771527	0.012710074344306807
21.668128916119734	895	0.03392021234843232	0.004483876856300214	0.0180499269156716	0.006091596447698017	11.532620497938314	0.012709943624230223
21.69371941651808	896	0.03392002281505363	0.0044837198204906396	0.018048781988104258	0.006091376327109283	11.532549235105101	0.012709812904153637
21.719309916916426	897	0.03391983328167494	0.004483562784681067	0.018047637060536918	0.006091156206520549	11.53247797227189	0.01270968218407705
21.74490041731477	898	0.03391964374829624	0.004483405748871492	0.018046492132969577	0.006090936085931815	11.532406709438675	0.012709551464000463
21.77049091771312	899	0.033919454214917544	0.004483248713061919	0.018045347205402237	0.0060907159653430815	11.532335446605464	0.012709420743923876
21.796081418111463	900	0.03391926468153885	0.004483091677252345	0.018044202277834896	0.006090495844754348	11.532264183772252	0.012709290023847292
21.821671918509807	901	0.03391907514816016	0.004482934641442771	0.018043057350267556	0.006090275724165614	11.532192920939037	0.012709159303770706
21.84726241890815	902	0.03391888561478146	0.004482777605633198	0.018041912422700215	0.006090055603576879	11.532121658105826	0.01270902858369412
21.872852919306503	903	0.03391869608140276	0.004482620569823624	0.018040767495132875	0.006089835482988144	11.532050395272611	0.012708897863617532
21.898443419704847	904	0.033918506548024065	0.004482463534014051	0.018039622567565534	0.006089615362399411	11.5319791324394	0.012708767143540946
21.92403392010319	905	0.03391831701464537	0.004482306498204477	0.018038477639998194	0.0060893952418106774	11.531907869606187	0.012708636423464361
21.949624420501536	906	0.03391812748126668	0.004482149462394903	0.018037332712430854	0.006089175121221943	11.531836606772975	0.012708505703387775
21.975214920899887	907	0.033917937947887986	0.00448199242658533	0.018036187784863517	0.006088955000633209	11.53176534393976	0.01270837498331119
22.00080542129823	908	0.033917748414509286	0.0044818353907757555	0.018035042857296176	0.006088734880044475	11.531694081106549	0.012708244263234605
22.026395921696576	909	0.03391755888113059	0.004481678354966182	0.018033897929728836	0.00608851475945574	11.531622818273336	0.012708113543158017
22.05198642209492	910	0.0339173693477519	0.004481521319156608	0.018032753002161495	0.006088294638867007	11.531551555440123	0.01270798282308143
22.07757692249327	911	0.0339171798143732	0.004481364283347035	0.018031608074594155	0.006088074518278273	11.531480292606911	0.012707852103004845
22.103167422891616	912	0.033916990280994506	0.004481207247537461	0.018030463147026814	0.0060878543976895395	11.531409029773696	0.01270772138292826
22.12875792328996	913	0.033916800747615806	0.004481050211727887	0.018029318219459474	0.006087634277100806	11.531337766940485	0.012707590662851674
22.154348423688305	914	0.03391661121423711	0.0044808931759183135	0.018028173291892133	0.00608741415651207	11.53126650410727	0.012707459942775086
22.179938924086652	915	0.03391642168085841	0.00448073614010874	0.018027028364324793	0.006087194035923336	11.531195241274059	0.0127073292226985
22.205529424485	916	0.03391623214747972	0.004480579104299167	0.018025883436757453	0.006086973915334603	11.531123978440846	0.012707198502621914
22.231119924883345	917	0.03391604261410103	0.004480422068489593	0.018024738509190112	0.006086753794745869	11.531052715607634	0.01270706778254533
22.25671042528169	918	0.033915853080722334	0.004480265032680019	0.01802359358162277	0.0060865336741571345	11.530981452774421	0.012706937062468742
22.282300925680037	919	0.033915663547343634	0.004480107996870445	0.01802244865405543	0.0060863135535684	11.530910189941206	0.012706806342392156
22.307891426078378	920	0.03391547401396494	0.004479950961060871	0.018021303726488094	0.006086093432979666	11.530838927107995	0.01270667562231557
22.333481926476725	921	0.03391528448058625	0.004479793925251298	0.018020158798920754	0.006085873312390932	11.530767664274782	0.012706544902238985
22.359072426875073	922	0.03391509494720755	0.004479636889441724	0.018019013871353413	0.006085653191802199	11.53069640144157	0.012706414182162399
22.384662927273418	923	0.033914905413828855	0.004479479853632151	0.018017868943786073	0.006085433071213465	11.530625138608357	0.012706283462085811
22.410253427671766	924	0.03391471588045016	0.004479322817822577	0.018016724016218733	0.006085212950624731	11.530553875775144	0.012706152742009227
22.43584392807011	925	0.03391452634707146	0.004479165782013003	0.018015579088651392	0.006084992830035996	11.530482612941931	0.012706022021932639
22.461434428468458	926	0.03391433681369277	0.004479008746203429	0.01801443416108405	0.006084772709447262	11.530411350108718	0.012705891301856054
22.487024928866802	927	0.033914147280314076	0.0044788517103938556	0.01801328923351671	0.006084552588858529	11.530340087275507	0.012705760581779468
22.51261542926515	928	0.03391395774693538	0.004478694674584282	0.01801214430594937	0.006084332468269795	11.530268824442292	0.01270562986170288
22.538205929663494	929	0.03391376821355668	0.004478537638774709	0.018010999378382034	0.006084112347681061	11.53019756160908	0.012705499141626296
22.563796430061842	930	0.03391357868017798	0.004478380602965134	0.018009854450814693	0.006083892227092326	11.530126298775865	0.012705368421549708
22.589386930460186	931	0.03391338914679929	0.00447822356715556	0.018008709523247353	0.006083672106503592	11.530055035942654	0.012705237701473124
22.61497743085853	932	0.0339131996134206	0.004478066531345987	0.018007564595680012	0.006083451985914858	11.529983773109443	0.012705106981396538
22.640567931256875	933	0.0339130100800419	0.0044779094955364135	0.018006419668112672	0.006083231865326125	11.52991251027623	0.012704976261319952
22.666158431655226	934	0.033912820546663204	0.00447775245972684	0.01800527474054533	0.006083011744737391	11.529841247443017	0.012704845541243365
22.69174893205357	935	0.03391263101328451	0.004477595423917266	0.018004129812977988	0.006082791624148655	11.529769984609802	0.01270471482116678
22.717339432451915	936	0.03391244147990581	0.004477438388107692	0.01800298488541065	0.006082571503559921	11.52969872177659	0.012704584101090193
22.74292993285026	937	0.03391225194652712	0.004477281352298118	0.01800183995784331	0.0060823513829711875	11.529627458943377	0.012704453381013607
22.76852043324861	938	0.033912062413148425	0.004477124316488545	0.018000695030275973	0.006082131262382454	11.529556196110166	0.012704322660937021
22.79411093364695	939	0.03391187287976973	0.0044769672806789715	0.017999550102708633	0.006081911141793721	11.529484933276953	0.012704191940860435
22.8197014340453	940	0.03391168334639103	0.004476810244869398	0.017998405175141292	0.006081691021204987	11.52941367044374	0.012704061220783849
22.845291934443644	941	0.03391149381301234	0.004476653209059824	0.01799726024757395	0.006081470900616252	11.529342407610526	0.012703930500707263
22.87088243484199	942	0.03391130427963364	0.00447649617325025	0.017996115320006608	0.006081250780027517	11.529271144777313	0.012703799780630676
22.89647293524034	943	0.033911114746254946	0.004476339137440676	0.01799497039243927	0.006081030659438783	11.529199881944102	0.01270366906055409
22.922063435638684	944	0.03391092521287625	0.004476182101631103	0.01799382546487193	0.0060808105388500495	11.529128619110889	0.012703538340477504
22.947653936037028	945	0.03391073567949755	0.0044760250658215294	0.01799268053730459	0.0060805904182613165	11.529057356277676	0.01270340762040092
22.973244436435376	946	0.03391054614611886	0.004475868030011955	0.017991535609737246	0.006080370297672582	11.528986093444463	0.012703276900324332
22.998834936833724	947	0.03391035661274017	0.004475710994202382	0.017990390682169906	0.006080150177083847	11.52891483061125	0.012703146180247746
23.02442543723207	948	0.033910167079361474	0.004475553958392808	0.01798924575460257	0.006079930056495113	11.528843567778038	0.01270301546017116
23.050015937630413	949	0.033909977545982774	0.004475396922583234	0.017988100827035232	0.006079709935906379	11.528772304944825	0.012702884740094574
23.075606438028757	950	0.03390978801260408	0.00447523988677366	0.01798695589946789	0.006079489815317645	11.528701042111612	0.012702754020017989
23.101196938427105	951	0.03390959847922538	0.0044750828509640865	0.017985810971900548	0.0060792696947289115	11.528629779278399	0.012702623299941401
23.12678743882545	952	0.03390940894584669	0.004474925815154513	0.017984666044333207	0.006079049574140178	11.528558516445186	0.012702492579864815
23.152377939223797	953	0.033909219412467995	0.00447476877934494	0.017983521116765867	0.006078829453551443	11.528487253611974	0.012702361859788229
23.17796843962214	954	0.033909029879089295	0.004474611743535366	0.017982376189198526	0.006078609332962709	11.528415990778761	0.012702231139711643
23.20355894002049	955	0.0339088403457106	0.004474454707725792	0.01798123126163119	0.006078389212373975	11.52834472794555	0.012702100419635058
23.229149440418833	956	0.03390865081233191	0.004474297671916218	0.01798008633406385	0.006078169091785242	11.528273465112335	0.012701969699558472
23.25473994081718	957	0.03390846127895321	0.0044741406361066445	0.017978941406496505	0.0060779489711965074	11.528202202279122	0.012701838979481885
23.280330441215526	958	0.03390827174557451	0.004473983600297071	0.017977796478929164	0.006077728850607774	11.528130939445909	0.012701708259405298
23.30592094161387	959	0.033908082212195816	0.004473826564487498	0.017976651551361827	0.006077508730019039	11.528059676612697	0.012701577539328714
23.331511442012218	960	0.03390789267881712	0.004473669528677924	0.017975506623794487	0.006077288609430305	11.527988413779486	0.012701446819252128
23.357101942410566	961	0.03390770314543843	0.00447351249286835	0.017974361696227147	0.006077068488841571	11.527917150946271	0.01270131609917554
23.38269244280891	962	0.033907513612059736	0.004473355457058776	0.017973216768659806	0.006076848368252837	11.527845888113058	0.012701185379098954
23.408282943207254	963	0.033907324078681036	0.0044731984212492025	0.017972071841092466	0.006076628247664103	11.527774625279845	0.012701054659022368
23.433873443605602	964	0.03390713454530234	0.004473041385439629	0.017970926913525125	0.0060764081270753695	11.527703362446633	0.012700923938945783
23.45946394400395	965	0.03390694501192365	0.004472884349630055	0.017969781985957785	0.006076188006486635	11.52763209961342	0.012700793218869197
23.485054444402294	966	0.03390675547854496	0.004472727313820482	0.017968637058390444	0.006075967885897901	11.527560836780209	0.012700662498792613
23.51064494480064	967	0.03390656594516625	0.004472570278010907	0.017967492130823104	0.006075747765309167	11.527489573946996	0.012700531778716023
23.536235445198983	968	0.03390637641178756	0.004472413242201334	0.017966347203255763	0.006075527644720433	11.527418311113781	0.012700401058639437
23.56182594559733	969	0.033906186878408864	0.00447225620639176	0.017965202275688427	0.006075307524131699	11.52734704828057	0.012700270338562853
23.58741644599568	970	0.03390599734503017	0.004472099170582187	0.017964057348121086	0.0060750874035429645	11.527275785447356	0.012700139618486267
23.613006946394023	971	0.03390580781165148	0.004471942134772613	0.017962912420553746	0.006074867282954231	11.527204522614145	0.01270000889840968
23.638597446792367	972	0.03390561827827278	0.00447178509896304	0.017961767492986405	0.006074647162365497	11.52713325978093	0.012699878178333094
23.66418794719071	973	0.03390542874489408	0.004471628063153465	0.017960622565419065	0.006074427041776763	11.527061996947717	0.012699747458256508
23.689778447589063	974	0.033905239211515385	0.004471471027343892	0.017959477637851724	0.006074206921188029	11.526990734114506	0.012699616738179922
23.715368947987407	975	0.03390504967813669	0.004471313991534318	0.017958332710284384	0.006073986800599295	11.526919471281293	0.012699486018103336
23.740959448385752	976	0.03390486014475799	0.004471156955724745	0.017957187782717043	0.00607376668001056	11.526848208448081	0.01269935529802675
23.766549948784096	977	0.0339046706113793	0.004470999919915171	0.017956042855149703	0.0060735465594218266	11.526776945614868	0.012699224577950164
23.792140449182444	978	0.033904481078000606	0.004470842884105597	0.017954897927582363	0.006073326438833093	11.526705682781655	0.012699093857873578
23.817730949580792	979	0.03390429154462191	0.004470685848296023	0.017953753000015026	0.006073106318244359	11.52663441994844	0.012698963137796991
23.843321449979136	980	0.033904176284571035	0.004470603396165165	0.017953059531689967	0.006072990753588795	11.526587803493674	0.012698885510133512
23.86891195037748	981	0.03390413041333513	0.004470590622790242	0.017952787832831104	0.0060729728688475836	11.526564212572348	0.01269885748331245
23.89450245077583	982	0.033904084542099214	0.004470577849415318	0.01795251613397224	0.006072954984106374	11.526540621651023	0.012698829456491386
23.920092951174176	983	0.0339040386708633	0.0044705650760403955	0.017952244435113375	0.006072937099365162	11.526517030729696	0.012698801429670323
23.94568345157252	984	0.033903992799627386	0.004470552302665472	0.01795197273625451	0.006072919214623952	11.52649343980837	0.012698773402849261
23.971273951970865	985	0.03390394692839148	0.004470539529290549	0.017951701037395646	0.006072901329882742	11.526469848887043	0.012698745376028197
23.996864452369213	986	0.033903901057155565	0.004470526755915625	0.01795142933853678	0.006072883445141531	11.526446257965716	0.012698717349207135
24.022454952767557	987	0.03390385518591965	0.004470513982540702	0.017951157639677917	0.00607286556040032	11.526422667044391	0.012698689322386072
24.048045453165905	988	0.033903809314683744	0.0044705012091657784	0.01795088594081905	0.00607284767565911	11.526399076123065	0.01269866129556501
24.07363595356425	989	0.033903763443447824	0.0044704884357908556	0.017950614241960185	0.006072829790917899	11.526375485201738	0.012698633268743946
24.099226453962594	990	0.03390371757221192	0.004470475662415933	0.017950342543101322	0.006072811906176688	11.526351894280412	0.012698605241922884
24.12481695436094	991	0.033903671700976	0.00447046288904101	0.017950070844242456	0.006072794021435478	11.526328303359085	0.01269857721510182
24.150407454759286	992	0.033903625829740096	0.004470450115666086	0.01794979914538359	0.006072776136694267	11.526304712437762	0.012698549188280757
24.175997955157634	993	0.033903579958504175	0.004470437342291162	0.017949527446524727	0.006072758251953057	11.526281121516433	0.012698521161459695
24.201588455555978	994	0.03390353408726827	0.004470424568916239	0.01794925574766586	0.006072740367211846	11.526257530595107	0.01269849313463863
24.227178955954326	995	0.03390348821603236	0.004470411795541316	0.017948984048806998	0.0060727224824706355	11.52623393967378	0.01269846510781757
24.25276945635267	996	0.03390344234479644	0.004470399022166393	0.01794871234994813	0.006072704597729425	11.526210348752453	0.012698437080996506
24.278359956751018	997	0.033903396473560526	0.004470386248791469	0.017948440651089265	0.006072686712988214	11.526186757831129	0.012698409054175443
24.303950457149362	998	0.03390335060232461	0.004470373475416546	0.017948168952230403	0.006072668828247004	11.526163166909802	0.01269838102735438
24.329540957547707	999	0.033903304731088706	0.004470360702041622	0.017947897253371536	0.006072650943505792	11.526139575988475	0.012698353000533317
24.355131457946054	1000	0.03390325885985279	0.0044703479286667	0.01794762555451267	0.006072633058764583	11.526115985067149	0.012698324973712255


==> results/dpt/veach/veach_hmc.txt <==
0.062314766203194205	1	0.19302	0.215753	5.00747	0.298685	83.5172	0.208304
0.14699307331447842	2	0.14915	0.112969	2.47438	0.156724	66.2304	0.111974
0.23167138042576263	3	0.127309	0.0795664	1.66465	0.110646	57.2778	0.0801927
0.31634968753704684	4	0.113064	0.0583742	1.23749	0.0811287	51.3372	0.0587248
0.40102799464833105	5	0.103212	0.0470073	0.997593	0.06534	47.1857	0.0472457
0.48570630175961527	6	0.0957754	0.0401121	0.824743	0.055742	43.9139	0.040171
0.5703846088708994	7	0.0897997	0.0351964	0.693995	0.0489225	41.2915	0.0350909
0.6550629159821836	8	0.0849433	0.0312857	0.60995	0.0435242	39.1499	0.0310653
0.7397412230934679	9	0.0808085	0.0281855	0.538317	0.0391958	37.3178	0.027659
0.8244195302047521	10	0.0773264	0.0259857	0.484816	0.036159	35.7507	0.0254535
0.9090978373160363	11	0.0742402	0.0236536	0.445148	0.032933	34.3852	0.0232416
0.9937761444273205	12	0.0715134	0.0219888	0.405823	0.0306285	33.1665	0.0215095
1.0784544515386048	13	0.0690602	0.0200543	0.374796	0.0279107	32.0867	0.0195482
1.1631327586498892	14	0.0668938	0.0183599	0.348129	0.0255307	31.1321	0.017878
1.2478110657611734	15	0.0649285	0.0171143	0.32413	0.0237954	30.2583	0.0167012
1.3324893728724576	16	0.0631099	0.015758	0.30497	0.0218871	29.4611	0.0153106
1.4171676799837418	17	0.061416	0.0145618	0.287024	0.0202053	28.7211	0.0140841
1.501845987095026	18	0.0598953	0.0137329	0.269822	0.0190421	28.0412	0.0132362
1.5865242942063102	19	0.0585361	0.0131357	0.25524	0.0182138	27.4195	0.0126415
1.6712026013175945	20	0.0572717	0.0124152	0.242728	0.0171997	26.8471	0.011895
1.7558809084288787	21	0.0561231	0.0121267	0.230588	0.0168102	26.3024	0.0115929
1.8405592155401629	22	0.0549943	0.0114714	0.221145	0.0159003	25.7949	0.0109922
1.925237522651447	23	0.0539442	0.0109773	0.210801	0.0152157	25.3173	0.0105135
2.0099571443148196	24	0.0520214	0.0107941	0.222206	0.0149434	24.8706	0.0103689
2.0949882657052483	25	0.0511315	0.0106957	0.224354	0.0148042	24.449	0.010225
2.180019387095677	26	0.0529376	0.0106252	0.205208	0.0147192	24.0413	0.0101634
2.265050508486106	27	0.0503382	0.0103359	0.214576	0.014306	23.6668	0.00986713
2.350081629876535	28	0.0495705	0.0102102	0.205877	0.0141462	23.3064	0.00970399
2.4351127512669635	29	0.0488347	0.00985763	0.197557	0.0136596	22.9581	0.00938274
2.5201438726573926	30	0.0481486	0.0095716	0.189749	0.0132595	22.6309	0.00908884
2.6051749940478217	31	0.0474647	0.00921151	0.183207	0.0127564	22.3205	0.00870121
2.6902061154382504	32	0.0467923	0.00882814	0.176916	0.0122195	22.0191	0.00832681
2.775237236828679	33	0.0461605	0.00851432	0.170818	0.0117837	21.7343	0.00801374
2.8602683582191077	34	0.0455826	0.00845713	0.165222	0.011709	21.4558	0.00788453
2.945299479609537	35	0.0450281	0.00824908	0.160345	0.0114195	21.1966	0.00762588
3.030271655648247	36	0.0444796	0.00801963	0.155506	0.0110933	20.9427	0.00733291
3.115137525141513	37	0.0439235	0.0077711	0.150526	0.0107443	20.6875	0.00705113
3.2000033946347792	38	0.0434117	0.00756571	0.146357	0.0104589	20.4514	0.00684731
3.284869264128045	39	0.0429467	0.00737717	0.142526	0.0101946	20.2291	0.00662654
3.369735133621311	40	0.0424688	0.00714538	0.138378	0.00987286	20.0103	0.00641922
3.454601003114577	41	0.0420023	0.00692801	0.135335	0.00956963	19.7972	0.00626014
3.539466872607843	42	0.041555	0.00670209	0.131565	0.00925522	19.5908	0.00607388
3.624332742101109	43	0.0411251	0.00654882	0.128121	0.00904223	19.3916	0.0059231
3.709198611594375	44	0.0407016	0.00635528	0.124995	0.00877343	19.2019	0.00574889
3.7940644810876405	45	0.0402948	0.00622066	0.121998	0.00858589	19.0179	0.00561791
3.8789303505809065	46	0.0399174	0.00608584	0.119013	0.00839778	18.8358	0.00547687
3.9637962200741725	47	0.0395589	0.00599424	0.116123	0.00827407	18.6623	0.00538641
4.048906136722248	48	0.0391867	0.00586649	0.113412	0.00809491	18.4914	0.00522345
4.1341976203676065	49	0.038834	0.00572855	0.110842	0.00790241	18.3255	0.00508786
4.219489104012965	50	0.0384955	0.00563241	0.108447	0.0077684	18.1691	0.00498476
4.304780587658322	51	0.0381437	0.00550155	0.106101	0.00758801	18.0112	0.00487888
4.39007207130368	52	0.0378223	0.00542132	0.103742	0.00747661	17.8586	0.00478568
4.475363554949038	53	0.0375302	0.00536242	0.101712	0.00739419	17.7135	0.00470213
4.560655038594396	54	0.0372172	0.00526222	0.0997595	0.00725451	17.5739	0.00459908
4.645946522239754	55	0.036896	0.00509701	0.0977125	0.00702588	17.4334	0.00446399
4.731238005885112	56	0.0366009	0.00499957	0.0957807	0.00688877	17.2974	0.00438529
4.81652948953047	57	0.0363151	0.00491796	0.0940711	0.0067749	17.1621	0.00429164
4.901820973175829	58	0.0360436	0.00483748	0.0923763	0.0066647	17.0331	0.0042268
4.987112456821187	59	0.03578	0.00477239	0.0906461	0.00657576	16.9075	0.00417407
5.071739442749576	60	0.0355146	0.00469793	0.0889848	0.00647304	16.7831	0.00411128
5.156248151371999	61	0.0352723	0.00463742	0.0873536	0.00638848	16.6631	0.00404249
5.2407568599944225	62	0.0350186	0.00453703	0.08586	0.00624831	16.5475	0.00394902
5.325265568616846	63	0.0347573	0.00441764	0.0844038	0.00608341	16.4336	0.00386073
5.40977427723927	64	0.034515	0.00433267	0.0844005	0.00596675	16.3234	0.0037966
5.494282985861693	65	0.0342737	0.00423522	0.0830429	0.00583277	16.2136	0.00372708
5.578791694484117	66	0.0340395	0.00415635	0.0816085	0.00572476	16.1046	0.00367094
5.66330040310654	67	0.0338169	0.004125	0.0803045	0.00568252	15.9987	0.00363927
5.747809111728964	68	0.0336043	0.00408216	0.0789612	0.00562408	15.896	0.00359627
5.8323178203513875	69	0.0333967	0.00402816	0.0777651	0.00554795	15.7965	0.00353425
5.91682652897381	70	0.0331823	0.00397319	0.0765716	0.00546987	15.6971	0.00347336
6.001346824307621	71	0.0329694	0.00393944	0.0754201	0.00542398	15.6002	0.00344023
6.0865888690937915	72	0.0327635	0.00388535	0.0743095	0.00534942	15.5049	0.00339715
6.171830913879962	73	0.0325608	0.00383099	0.0732162	0.00527289	15.41	0.00333981
6.257072958666132	74	0.0323625	0.00378692	0.0721895	0.00521253	15.3169	0.00329739
6.342315003452303	75	0.0321615	0.00373747	0.071126	0.00514494	15.2249	0.00325475
6.427557048238473	76	0.0319878	0.0037202	0.0701093	0.00512118	15.1365	0.00322813
6.512799093024643	77	0.0318027	0.00367728	0.0691257	0.00506107	15.0508	0.00317986
6.598041137810814	78	0.0316222	0.00363279	0.0681693	0.00499814	14.9657	0.00312289
6.683283182596983	79	0.0314523	0.00360393	0.0672378	0.00495799	14.8829	0.00309511
6.768525227383154	80	0.0312703	0.00355812	0.0664162	0.00489522	14.8023	0.00306283
6.853767272169324	81	0.0311043	0.00352751	0.0654811	0.00485201	14.7193	0.00302509
6.939009316955494	82	0.0309375	0.0034913	0.0646302	0.00480134	14.6386	0.00299342
7.024250534875593	83	0.0307708	0.00343808	0.063775	0.00472702	14.5609	0.00294437
7.109489673278382	84	0.0306235	0.00342212	0.0630694	0.00470444	14.4863	0.00291686
7.194728811681172	85	0.0304641	0.00339984	0.0624552	0.00467383	14.4092	0.00289087
7.279967950083959	86	0.0303082	0.00335905	0.0617447	0.00461817	14.3362	0.00286186
7.365207088486748	87	0.0301534	0.00332597	0.0610073	0.00457239	14.2643	0.00283391
7.450446226889539	88	0.0300046	0.00328644	0.0603134	0.00451678	14.1938	0.00279003
7.535685365292327	89	0.029867	0.00328271	0.0595647	0.00451104	14.1248	0.00276551
7.620924503695116	90	0.0297315	0.00326437	0.0589911	0.00448501	14.0575	0.00273575
7.706163642097906	91	0.029586	0.00321636	0.0582975	0.00441863	13.9897	0.00269789
7.791402780500695	92	0.0294405	0.00319055	0.0576436	0.00438314	13.9227	0.00267399
7.876641918903483	93	0.0293022	0.0031723	0.057023	0.00435786	13.858	0.00265063
7.961881057306273	94	0.0291662	0.00313566	0.0563811	0.00430799	13.7932	0.00262688
8.047007602170105	95	0.0290223	0.00309049	0.0557209	0.00424489	13.7289	0.00258644
8.132043061956836	96	0.028885	0.00305781	0.0550827	0.00419986	13.6636	0.00255501
8.217078521743566	97	0.0287612	0.00304754	0.0545077	0.00418437	13.6008	0.00252978
8.3021139815303	98	0.0286308	0.00301337	0.05392	0.00413726	13.5394	0.00250094
8.38714944131703	99	0.0285047	0.0029999	0.0533998	0.00411886	13.478	0.00248752
8.472184901103759	100	0.0283781	0.00297377	0.0528177	0.00408202	13.4181	0.00245878
8.557220360890492	101	0.0282553	0.00295533	0.0522769	0.00405702	13.3593	0.00244553
8.642255820677223	102	0.0281375	0.00293445	0.05172	0.00402868	13.3003	0.00242877
8.727291280463954	103	0.0280167	0.00290156	0.0511931	0.00398314	13.2437	0.00240146
8.812326740250686	104	0.0278888	0.00285404	0.0506564	0.00391674	13.1864	0.00236122
8.897362200037415	105	0.0277805	0.00284501	0.0501917	0.00390415	13.1304	0.00234603
8.982397659824146	106	0.0276723	0.00282779	0.049725	0.00388049	13.0764	0.00233113
9.067500851208717	107	0.0275604	0.00280444	0.0492131	0.00384752	13.0223	0.00230188
9.152621722846444	108	0.0274553	0.00279343	0.0487539	0.00383229	12.9701	0.00228353
9.23774259448417	109	0.0272391	0.00278345	0.0478817	0.00381813	12.9171	0.00225739
9.322863466121895	110	0.0273391	0.00277897	0.0482706	0.00381213	12.8664	0.00226495
9.407984337759618	111	0.0271281	0.00276029	0.0474361	0.00378544	12.8155	0.00223305
9.493105209397346	112	0.0270339	0.002749	0.0470375	0.00376963	12.7675	0.0022196
9.57822608103507	113	0.0269341	0.00273269	0.046571	0.00374671	12.7171	0.00220378
9.663346952672796	114	0.0268291	0.00269582	0.0461296	0.0036957	12.6679	0.00217457
9.74846782431052	115	0.0267261	0.00267033	0.0456987	0.00366045	12.6194	0.00215242
9.833588695948249	116	0.0266306	0.00265692	0.0453106	0.00364133	12.5732	0.00213348
9.918709567585973	117	0.0265364	0.00264748	0.0449177	0.00362809	12.5264	0.0021203
10.0038346825735	118	0.0264509	0.00263951	0.0445508	0.00361703	12.4811	0.00210877
10.089049850873456	119	0.0263618	0.00262806	0.0441684	0.003601	12.4362	0.00209429
10.174265019173413	120	0.0262656	0.00262282	0.0437818	0.00359368	12.3904	0.0020866
10.25948018747337	121	0.0261724	0.00260571	0.043417	0.00356987	12.3452	0.00207237
10.344695355773329	122	0.0260768	0.00259318	0.0430372	0.00355292	12.2993	0.00205093
10.429910524073286	123	0.0259853	0.00258622	0.0426769	0.00354278	12.2551	0.00203527
10.515125692373243	124	0.0258934	0.00257904	0.0423339	0.0035325	12.2119	0.0020148
10.600340860673201	125	0.0258056	0.00255866	0.0420106	0.00350387	12.1693	0.00199465
10.68555602897316	126	0.0257116	0.00252707	0.0416872	0.00346025	12.1272	0.00197061
10.770771197273117	127	0.0256311	0.00251119	0.0413556	0.00343855	12.0857	0.0019571
10.855986365573074	128	0.0255461	0.00249723	0.0410075	0.00341913	12.0446	0.00194388
10.94120153387303	129	0.0254697	0.00248899	0.040685	0.00340741	12.0048	0.00193035
11.026059179556153	130	0.0253902	0.00248779	0.0403587	0.00340569	11.9644	0.00192641
11.11012104909213	131	0.0253146	0.0024819	0.0400371	0.0033976	11.9244	0.00191421
11.19418291862811	132	0.0252412	0.00247775	0.0397131	0.00339173	11.8835	0.00190536
11.278244788164088	133	0.0251644	0.0024677	0.0394287	0.00337803	11.8449	0.0018987
11.362306657700067	134	0.0250803	0.0024449	0.0391415	0.00334644	11.8068	0.00188178
11.446368527236045	135	0.0249961	0.00242708	0.0389513	0.00332189	11.7686	0.00187059
11.530430396772024	136	0.0249095	0.0024006	0.0386327	0.00328484	11.7294	0.00184845
11.614492266308	137	0.0248284	0.00238016	0.0383565	0.00325616	11.6916	0.00182561
11.698554135843981	138	0.0247503	0.00235888	0.0380729	0.00322731	11.6545	0.00181372
11.782616005379959	139	0.0246703	0.00234104	0.0377937	0.0032028	11.6172	0.00179868
11.866677874915936	140	0.0245934	0.00232474	0.0375257	0.00317971	11.5805	0.00178188
11.950739744451914	141	0.0245205	0.0023214	0.0372586	0.00317561	11.5445	0.0017791
12.035393690689919	142	0.0244444	0.0023095	0.036991	0.00315882	11.5093	0.0017639
12.120885697187312	143	0.0243738	0.00230472	0.0367285	0.00315236	11.4734	0.0017611
12.206377703684705	144	0.0243018	0.00228725	0.0364554	0.00312857	11.4386	0.00175024
12.291869710182096	145	0.0242283	0.00226883	0.036208	0.00310304	11.4043	0.00173698
12.37736171667949	146	0.0241541	0.00225223	0.0359568	0.00307993	11.3699	0.00171974
12.462853723176883	147	0.0240826	0.00223114	0.0357192	0.00305042	11.3368	0.00169594
12.548345729674274	148	0.0240079	0.0022158	0.0355014	0.00302917	11.3036	0.00168481
12.633837736171667	149	0.0239387	0.00220446	0.0352424	0.00301357	11.2704	0.00167724
12.71932974266906	150	0.0238757	0.00219365	0.0350136	0.00299806	11.2378	0.00166431
12.804821749166452	151	0.0238143	0.00218793	0.0347727	0.00298983	11.2061	0.00165196
12.890313755663847	152	0.0237479	0.00217859	0.0345385	0.0029765	11.1738	0.00163934
12.975805762161238	153	0.0236784	0.00215878	0.0343002	0.00294879	11.1415	0.00162284
13.0625	154	0.0235574	0.0021517	0.0339405	0.00293797	11.1095	0.00160319
13.149668758716876	155	0.0236183	0.00215166	0.0340773	0.00293809	11.0785	0.00160696
13.236837517433752	156	0.023497	0.00214538	0.0337172	0.00292876	11.0476	0.00159054
13.324006276150628	157	0.0234337	0.00213779	0.0335098	0.00291778	11.0164	0.0015778
13.411175034867505	158	0.0233676	0.0021149	0.0333027	0.00288629	10.9855	0.0015633
13.49834379358438	159	0.0233064	0.00210819	0.0330882	0.00287706	10.9551	0.00155785
13.585512552301257	160	0.0232397	0.0020891	0.0328948	0.00285152	10.9249	0.00155092
13.672681311018131	161	0.0231771	0.00207879	0.0326962	0.00283766	10.8952	0.00154573
13.759850069735009	162	0.0231232	0.00207564	0.0324848	0.00283255	10.8659	0.00153244
13.847018828451883	163	0.0230658	0.00207281	0.0322841	0.00282838	10.8366	0.00152612
13.934187587168758	164	0.0230061	0.00207221	0.0320899	0.00282854	10.8077	0.00153027
14.021282140375261	165	0.0229505	0.0020695	0.0319175	0.00282429	10.7789	0.00151969
14.108148019457957	166	0.022891	0.00205982	0.0317405	0.00281047	10.7506	0.00150376
14.195013898540653	167	0.0228345	0.0020485	0.0315461	0.00279415	10.7223	0.00148819
14.281879777623349	168	0.022781	0.00203782	0.0313573	0.00277841	10.6939	0.0014678
14.368745656706047	169	0.0227261	0.00203054	0.031174	0.00276776	10.6666	0.00145248
14.455611535788742	170	0.0226702	0.002025	0.0309877	0.00275982	10.6389	0.0014399
14.542477414871438	171	0.0226111	0.00201514	0.0307932	0.00274655	10.6119	0.00143219
14.629343293954136	172	0.022559	0.0020099	0.0306137	0.00273931	10.5853	0.00142508
14.71620917303683	173	0.0224965	0.0019911	0.0304312	0.0027136	10.5583	0.00141587
14.803075052119528	174	0.0224419	0.0019784	0.0302537	0.002696	10.5324	0.00140508
14.889940931202226	175	0.0223866	0.00196625	0.0300763	0.002679	10.5054	0.00139427
14.976806810284922	176	0.0223322	0.00195478	0.0299101	0.00266327	10.4798	0.00138551
15.063816820477104	177	0.0222735	0.00193858	0.0297379	0.00264078	10.4537	0.00137305
15.150879331359919	178	0.0222109	0.00192324	0.0295578	0.00261929	10.4273	0.0013611
15.237941842242732	179	0.0221553	0.0019138	0.0293953	0.0026063	10.4015	0.00135332
15.325004353125546	180	0.0220974	0.00190245	0.0292244	0.00259062	10.376	0.00134783
15.41206686400836	181	0.0220396	0.00189071	0.0290549	0.00257491	10.3503	0.00134396
15.499129374891174	182	0.021992	0.00188674	0.0288879	0.00256924	10.325	0.00133604
15.586191885773989	183	0.0219407	0.00187669	0.0287246	0.0025556	10.3001	0.00133128
15.673254396656802	184	0.0217996	0.00187561	0.0282624	0.00255354	10.2757	0.00131742
15.760316907539616	185	0.0218469	0.00187273	0.0284182	0.00254951	10.2511	0.00131761
15.84737941842243	186	0.0217491	0.00187154	0.0281044	0.00254827	10.2267	0.00131283
15.934441929305244	187	0.0218935	0.00187112	0.0285614	0.00254793	10.202	0.00132538
16.02142795176542	188	0.021701	0.00186577	0.0279529	0.00253995	10.1774	0.00130348
16.10818079292097	189	0.0216483	0.0018547	0.0277984	0.00252449	10.154	0.00129365
16.194933634076516	190	0.0215998	0.00184928	0.0276449	0.00251729	10.131	0.00128918
16.281686475232064	191	0.0215505	0.00184865	0.0274951	0.00251622	10.1074	0.00128074
16.36843931638761	192	0.0214961	0.00183528	0.0273471	0.00249708	10.0834	0.00126607
16.45519215754316	193	0.0214455	0.00182398	0.0272069	0.00248132	10.0605	0.00125686
16.541944998698707	194	0.0214007	0.00181808	0.0270647	0.00247343	10.0378	0.00125343
16.628697839854254	195	0.0213524	0.00180884	0.0269258	0.00246078	10.0155	0.00124984
16.715450681009806	196	0.0213021	0.0017977	0.0267944	0.00244548	9.99328	0.00124437
16.80220352216535	197	0.0212541	0.00178378	0.0266603	0.0024259	9.97134	0.00123111
16.888956363320897	198	0.0212111	0.00178307	0.026532	0.00242542	9.94971	0.00123189
16.975709204476445	199	0.0211647	0.00177653	0.0263981	0.00241605	9.92754	0.00122301
17.06248372819578	200	0.0211217	0.00177112	0.0262646	0.00240845	9.90573	0.00121397
17.149266684023257	201	0.0210757	0.00176221	0.0261431	0.0023962	9.88445	0.0012075
17.236049639850734	202	0.0209884	0.00175439	0.0258904	0.0023857	9.86367	0.0012032
17.32283259567821	203	0.0210277	0.00175279	0.0260154	0.00238351	9.84208	0.00120382
17.409615551505684	204	0.0209474	0.00174774	0.0257546	0.00237627	9.82037	0.00119465
17.49639850733316	205	0.0209043	0.00174182	0.0256412	0.00236804	9.79959	0.00118895
17.583181463160635	206	0.0208214	0.00173558	0.0253895	0.00235958	9.77868	0.00118239
17.669964418988112	207	0.0208606	0.00173521	0.0255189	0.00235867	9.75826	0.00118123
17.75674737481559	208	0.0207829	0.00173477	0.0252732	0.0023587	9.73762	0.00118313
17.843530330643063	209	0.0207416	0.00172758	0.025156	0.00234852	9.71723	0.00117542
17.93031328647054	210	0.0206963	0.00171711	0.0250357	0.00233418	9.69686	0.00116909
18.017148328690805	211	0.0206537	0.00170703	0.024926	0.00232035	9.67645	0.0011625
18.10419568245125	212	0.0206124	0.00169685	0.0248138	0.00230631	9.65599	0.00115554
18.191243036211702	213	0.0205685	0.00168681	0.0247038	0.00229254	9.63642	0.00114917
18.278290389972145	214	0.0205311	0.00168418	0.0245883	0.00228871	9.61652	0.00114342
18.365337743732592	215	0.020492	0.00168205	0.0244704	0.00228562	9.59688	0.00113885
18.452385097493035	216	0.0203785	0.00167861	0.0241452	0.00228116	9.57715	0.00113119
18.539432451253482	217	0.0204139	0.00167584	0.0242531	0.00227689	9.55874	0.00112885
18.62647980501393	218	0.0203404	0.0016738	0.0240439	0.0022744	9.53965	0.00112336
18.713527158774376	219	0.0204487	0.00167322	0.0243538	0.00227315	9.52132	0.00113003
18.80057451253482	220	0.0202981	0.00166322	0.0239528	0.00225963	9.50272	0.00111481
18.887621866295262	221	0.0202648	0.00166192	0.0238663	0.00225733	9.48468	0.0011062
18.97466922005571	222	0.0202284	0.00165869	0.023763	0.00225266	9.46579	0.00110079
19.061813426329557	223	0.0201835	0.0016458	0.0236531	0.00223509	9.44667	0.00109376
19.148997384481255	224	0.0201414	0.00163834	0.0235465	0.00222461	9.42783	0.00108563
19.236181342632953	225	0.0200971	0.00163118	0.0234451	0.00221478	9.40906	0.00108066
19.323365300784655	226	0.0200568	0.00162035	0.0233495	0.00220002	9.39098	0.00107502
19.410549258936356	227	0.0200178	0.00161097	0.023247	0.00218726	9.37303	0.00107169
19.497733217088054	228	0.0199102	0.00160893	0.0229491	0.00218456	9.35526	0.00106401
19.584917175239752	229	0.0198763	0.0016084	0.0228571	0.00218335	9.33712	0.00105739
19.672101133391454	230	0.019981	0.00160614	0.0231485	0.00218066	9.31923	0.0010684
19.759285091543155	231	0.0199435	0.0016047	0.0230477	0.00217843	9.30156	0.00106247
19.846469049694857	232	0.0198431	0.00160357	0.022802	0.00217642	9.28498	0.00105197
19.93365300784656	233	0.0197792	0.00159831	0.022621	0.00216917	9.26826	0.00104506
20.02074832884799	234	0.0198072	0.00159549	0.022711	0.00216517	9.25133	0.0010454
20.107561420262176	235	0.0197421	0.0015897	0.0225263	0.00215716	9.23422	0.00103773
20.19437451167636	236	0.0197045	0.00157949	0.0224432	0.00214296	9.21772	0.00102956
20.281187603090547	237	0.0195782	0.00157592	0.0220801	0.0021376	9.20163	0.00101621
20.368000694504733	238	0.019607	0.00157489	0.0221679	0.00213635	9.18411	0.00102024
20.454813785918915	239	0.0195492	0.00157419	0.0219885	0.0021349	9.16735	0.0010093
20.5416268773331	240	0.0196378	0.00157403	0.0222617	0.0021353	9.15133	0.00102245
20.62843996874729	241	0.0196717	0.00157181	0.0223578	0.0021323	9.13541	0.0010228
20.715253060161473	242	0.0195183	0.00157056	0.0219016	0.00213004	9.11914	0.00100714
20.80206615157566	243	0.0194863	0.00156574	0.0218199	0.00212355	9.10359	0.0010041
20.888879242989844	244	0.0194244	0.00156224	0.02164	0.00211855	9.08741	0.00099463
20.97569233440403	245	0.0194556	0.0015618	0.0217312	0.002118	9.07117	0.000998395
21.06269046582499	246	0.0193902	0.00156101	0.0215548	0.00211709	9.05477	0.000995241
21.149760557248584	247	0.0193568	0.00155569	0.0214719	0.00210977	9.03859	0.000992416
21.236830648672182	248	0.0193199	0.00154501	0.0213852	0.00209504	9.02285	0.000987121
21.323900740095777	249	0.0191701	0.001544	0.0210009	0.00209358	9.00662	0.000969948
21.41097083151937	250	0.0192875	0.00154178	0.0212952	0.00209066	8.99115	0.000982667
21.49804092294297	251	0.0191375	0.00154052	0.0209236	0.00208863	8.97564	0.000965169
21.585111014366568	252	0.0192567	0.00154021	0.0212293	0.00208865	8.96057	0.000980584
21.672181105790163	253	0.0192259	0.00154005	0.0211553	0.00208836	8.94548	0.000975268
21.759251197213757	254	0.0191959	0.00153884	0.0210773	0.00208672	8.93019	0.000971945
21.846321288637352	255	0.0191043	0.00153093	0.0208407	0.00207557	8.91525	0.000959327
21.93339138006095	256	0.0189586	0.0015285	0.0204565	0.00207258	8.90062	0.000953095
22.020457908940543	257	0.0188525	0.00152754	0.0201585	0.00207129	8.88568	0.000942304
22.10751284060242	258	0.0189305	0.00152522	0.0203786	0.0020681	8.87078	0.000950021
22.1945677722643	259	0.0190738	0.00152476	0.0207635	0.00206695	8.85581	0.000954346
22.28162270392618	260	0.0189877	0.00152471	0.0205347	0.00206734	8.84031	0.000951844
22.368677635588057	261	0.018878	0.00152351	0.0202308	0.00206574	8.8256	0.000943865
22.455732567249935	262	0.0189047	0.00152342	0.0203097	0.00206569	8.8114	0.000948091
22.542787498911814	263	0.0190429	0.00152308	0.0206858	0.0020648	8.79677	0.000953081
22.629842430573692	264	0.0188229	0.00152299	0.020086	0.0020653	8.78255	0.000941967
22.71689736223557	265	0.0190144	0.00152261	0.0206091	0.00206427	8.76823	0.000951044
22.803952293897446	266	0.0187962	0.00151977	0.0200107	0.00206102	8.75377	0.000941498
22.891007225559328	267	0.0187701	0.00151465	0.0199604	0.00205406	8.7404	0.000937805
22.978062157221206	268	0.0187412	0.00151206	0.019887	0.00205064	8.72604	0.000936361
23.065179505054026	269	0.01871	0.00151044	0.0198131	0.00204893	8.71169	0.000937603
23.152317880794705	270	0.0186779	0.00150026	0.019744	0.00203494	8.69787	0.000931936
23.23945625653538	271	0.0186519	0.00149772	0.0196781	0.00203159	8.68445	0.000930197
23.326594632276056	272	0.018623	0.00149209	0.0196031	0.00202377	8.67056	0.000926119
23.41373300801673	273	0.0185955	0.00148668	0.0195346	0.002016	8.65699	0.00092035
23.50087138375741	274	0.0185652	0.00148206	0.0194703	0.00200935	8.64292	0.000914911
23.588009759498085	275	0.018538	0.00148023	0.0194022	0.00200656	8.62955	0.000910025
23.675148135238757	276	0.0184865	0.00147704	0.0192739	0.00200162	8.61642	0.0008993
23.762286510979436	277	0.0185117	0.00147599	0.0193381	0.00200054	8.60301	0.000904797
23.849424886720115	278	0.018434	0.00147398	0.0191467	0.00199722	8.58986	0.000893743
23.93656326246079	279	0.0184589	0.00147375	0.0192074	0.0019971	8.57629	0.000896308
24.023691316087447	280	0.0184042	0.00146686	0.0190793	0.00198731	8.56293	0.000887866
24.11079174287954	281	0.0183713	0.00145389	0.0190107	0.00196964	8.54973	0.000883032
24.19789216967163	282	0.0183389	0.00144414	0.0189526	0.00195644	8.53697	0.000880494
24.28499259646372	283	0.0183132	0.0014406	0.0188901	0.00195162	8.5247	0.000877961
24.37209302325581	284	0.0182856	0.00143243	0.0188257	0.00194035	8.51192	0.000872594
24.459193450047906	285	0.0182559	0.00142858	0.018761	0.00193505	8.49856	0.000868409
24.546293876839997	286	0.0182295	0.00142548	0.0187002	0.00193067	8.48567	0.000865167
24.633394303632087	287	0.0182017	0.0014187	0.018633	0.00192119	8.47251	0.000859979
24.72049473042418	288	0.0181749	0.00141234	0.01857	0.00191243	8.46013	0.000855468
24.80759515721627	289	0.0181241	0.00140764	0.0184411	0.00190565	8.44716	0.000848425
24.89469558400836	290	0.0181466	0.00140699	0.0185056	0.001905	8.4344	0.000851206
24.98179601080045	291	0.0181016	0.00140603	0.0183822	0.00190329	8.42246	0.000844431
25.068615544760586	292	0.0180766	0.00140435	0.0183179	0.001901	8.40958	0.000842204
25.155360860513532	293	0.0180498	0.00139775	0.0182532	0.00189198	8.39717	0.000839405
25.242106176266482	294	0.0180252	0.0013941	0.0181945	0.00188692	8.38506	0.000836838
25.32885149201943	295	0.0180021	0.00139278	0.0181335	0.00188515	8.37258	0.000835228
25.41559680777238	296	0.0179767	0.00139091	0.0180751	0.00188261	8.36024	0.000832416
25.502342123525327	297	0.0179532	0.00138721	0.0180353	0.00187768	8.34816	0.000830653
25.58908743927828	298	0.0179274	0.00138155	0.0179766	0.00186987	8.33586	0.000825602
25.67583275503123	299	0.0179036	0.00137836	0.0179248	0.00186557	8.32399	0.000823737
25.762578070784173	300	0.0178588	0.00137783	0.0178128	0.00186455	8.31236	0.000818928
25.849323386537126	301	0.0178805	0.00137684	0.017868	0.00186335	8.30071	0.00082186
25.936068702290076	302	0.0178362	0.00137474	0.0177589	0.00186025	8.28906	0.000814476
26.02291938997821	303	0.0178107	0.00136982	0.0177017	0.00185351	8.27706	0.000810704
26.110065359477122	304	0.0177889	0.00136793	0.0176449	0.00185073	8.2652	0.000806678
26.19721132897603	305	0.0177622	0.00136506	0.0175876	0.00184692	8.25311	0.00080594
26.284357298474944	306	0.0177362	0.00135943	0.0175315	0.00183903	8.24164	0.000801383
26.371503267973853	307	0.0177143	0.00135887	0.0174753	0.0018381	8.23023	0.000797839
26.458649237472766	308	0.017694	0.00135813	0.0174197	0.00183702	8.21908	0.000796376
26.545795206971675	309	0.017671	0.00135604	0.0173629	0.00183433	8.20741	0.000794838
26.632941176470588	310	0.0176447	0.00134938	0.0173076	0.00182533	8.19587	0.000791981
26.7200871459695	311	0.0176018	0.00134637	0.0171963	0.00182107	8.18484	0.000786178
26.807233115468406	312	0.0176228	0.00134458	0.0172521	0.00181864	8.17345	0.000787545
26.894379084967323	313	0.0175784	0.00134443	0.0171414	0.00181811	8.16186	0.000781551
26.981525054466232	314	0.017556	0.00134192	0.0170907	0.00181457	8.15084	0.000779255
27.068355308813327	315	0.0175324	0.00134091	0.0170379	0.001813	8.13948	0.000776008
27.155100624566277	316	0.0175058	0.00133106	0.0169898	0.00179946	8.12858	0.000771611
27.241845940319223	317	0.0174625	0.00132762	0.0168987	0.00179471	8.11741	0.000768585
27.328591256072173	318	0.017481	0.00132719	0.0169414	0.00179423	8.10715	0.000770241
27.415336571825122	319	0.0174395	0.00132242	0.0168556	0.00178743	8.09696	0.000764794
27.50208188757807	320	0.0174166	0.00131756	0.0168024	0.00178054	8.0858	0.000759969
27.58882720333102	321	0.0173934	0.00131268	0.0167516	0.00177412	8.0751	0.000759342
27.675572519083968	322	0.0173686	0.00130876	0.0166971	0.00176866	8.06348	0.000756632
27.762317834836917	323	0.0173452	0.00130432	0.0166523	0.0017623	8.0529	0.000750518
27.849063150589867	324	0.0173199	0.00129806	0.0166002	0.00175356	8.04183	0.00074658
27.935808466342817	325	0.0172958	0.0012938	0.0165511	0.00174785	8.03079	0.000744386
28.022606729849578	326	0.0172727	0.0012883	0.0165009	0.00174027	8.02023	0.000741776
28.109555690809497	327	0.0172528	0.00128779	0.0164516	0.00173966	8.00962	0.000741512
28.19650465176941	328	0.0172312	0.00128398	0.0164083	0.00173433	7.99945	0.000738929
28.283453612729325	329	0.0171887	0.00128243	0.0163105	0.0017322	7.98899	0.000738796
28.370402573689244	330	0.0172116	0.00128236	0.0163609	0.00173202	7.97827	0.000737367
28.45735153464916	331	0.0171525	0.00128171	0.0162201	0.00173088	7.96793	0.00073397
28.54430049560908	332	0.0171688	0.00128103	0.0162619	0.00173029	7.95819	0.000737508
28.631249456568995	333	0.0171092	0.00127576	0.016131	0.00172271	7.9475	0.000730556
28.71819841752891	334	0.0170888	0.00127453	0.0160821	0.00172113	7.93692	0.000730372
28.805147378488826	335	0.0170691	0.00127404	0.0160395	0.00172034	7.92659	0.000727548
28.892096339448745	336	0.0171272	0.00127361	0.0161779	0.00171981	7.9167	0.000730755
28.979045300408664	337	0.0170263	0.00127081	0.0159555	0.00171581	7.90588	0.000723729
29.065994261368576	338	0.0170462	0.00127063	0.0159987	0.00171563	7.89535	0.000724817
29.152943222328496	339	0.0169539	0.00126917	0.0157865	0.00171292	7.88533	0.000713886
29.239892183288408	340	0.0169362	0.00126884	0.0157407	0.00171254	7.87538	0.000713201
29.326841144248327	341	0.0170057	0.00126786	0.0159111	0.00171161	7.86587	0.000719913
29.413790105208243	342	0.0169159	0.00126642	0.0157005	0.00170937	7.85601	0.0007117
29.50073906616816	343	0.0169704	0.00126622	0.0158301	0.00170911	7.84628	0.00071519
29.587688027128074	344	0.0168973	0.00126576	0.0156705	0.00170839	7.83649	0.000710083
29.67463698808799	345	0.016986	0.00126434	0.0158691	0.00170671	7.82732	0.000717003
29.76158594904791	346	0.0168787	0.00126414	0.0156261	0.00170621	7.8174	0.000708657
29.848534910007825	347	0.0168422	0.00126322	0.0155398	0.00170518	7.80801	0.000708755
29.93548387096774	348	0.0168581	0.00126198	0.0155836	0.00170334	7.79856	0.000708377
30.02242308360855	349	0.0168194	0.00125841	0.0154975	0.00169885	7.78901	0.000708254
30.109334260385882	350	0.0167969	0.00125456	0.0154509	0.00169363	7.77913	0.000706845
30.19624543716322	351	0.016779	0.00125434	0.0154093	0.00169321	7.76955	0.000704131
30.283156613940548	352	0.0167616	0.00125253	0.0153674	0.00169051	7.75984	0.00070083
30.370067790717883	353	0.0167427	0.00125043	0.0153245	0.00168754	7.74999	0.000698782
30.456978967495218	354	0.0167249	0.00124908	0.0152811	0.00168563	7.74051	0.000696862
30.543890144272552	355	0.0167046	0.00124641	0.0152362	0.00168196	7.73063	0.000695079
30.630801321049887	356	0.0166861	0.00124411	0.0152002	0.00167889	7.72128	0.000693342
30.71771249782722	357	0.016665	0.00123963	0.0151599	0.00167295	7.71191	0.000694195
30.804623674604553	358	0.0166439	0.00123417	0.0151203	0.00166545	7.70237	0.000690949
30.891534851381888	359	0.016624	0.00122938	0.0150809	0.00165875	7.69326	0.000688171
30.97844602815922	360	0.0166025	0.00122542	0.0150382	0.00165325	7.68372	0.000685285
31.06531746721098	361	0.0165794	0.00122332	0.0149924	0.00165047	7.67381	0.000684047
31.15217580126813	362	0.0165617	0.00122077	0.0149531	0.00164688	7.66464	0.000681728
31.239034135325284	363	0.016542	0.00121876	0.0149141	0.00164399	7.65534	0.000679067
31.32589246938244	364	0.0165254	0.00121641	0.0148765	0.00164063	7.64654	0.000676949
31.412750803439586	365	0.0165063	0.00121357	0.0148385	0.00163665	7.63756	0.000674282
31.49960913749674	366	0.0164879	0.00121092	0.0147999	0.00163308	7.62877	0.000673008
31.586467471553895	367	0.0164668	0.0012075	0.014764	0.0016283	7.61926	0.000670015
31.673325805611046	368	0.0164491	0.00120505	0.0147286	0.001625	7.61086	0.000667618
31.760184139668198	369	0.0164315	0.00119836	0.0146946	0.0016159	7.6026	0.000665487
31.847042473725352	370	0.0164148	0.00119653	0.0146573	0.00161329	7.59379	0.000661919
31.933900807782504	371	0.0163963	0.00119354	0.0146258	0.00160929	7.58565	0.000661604
32.02084241737159	372	0.0163756	0.0011871	0.0145978	0.00160041	7.57722	0.000658486
32.108049184616725	373	0.0163594	0.00118528	0.0145668	0.00159768	7.56862	0.000655853
32.19525595186187	374	0.0163247	0.00118414	0.0145046	0.00159599	7.5599	0.000654496
32.282462719107	375	0.0163398	0.00118326	0.0145342	0.00159478	7.55164	0.000654564
32.369669486352144	376	0.0163109	0.00118314	0.0144828	0.00159454	7.54388	0.000653309
32.45687625359728	377	0.0162948	0.00118031	0.0144571	0.00159059	7.53538	0.000650791
32.544083020842415	378	0.0162777	0.00117957	0.0144184	0.00158962	7.5265	0.000650698
32.63128978808756	379	0.0162598	0.00117806	0.0143873	0.00158743	7.51786	0.000648256
32.71849655533269	380	0.0162398	0.00117112	0.0143526	0.00157781	7.50918	0.000643661
32.805703322577834	381	0.0162255	0.0011702	0.0143199	0.00157652	7.50076	0.000642053
32.89291008982297	382	0.0162078	0.0011669	0.0142818	0.00157201	7.49206	0.000639568
32.98011685706811	383	0.0161225	0.00116621	0.0141073	0.00157124	7.48371	0.000637229
33.06735299249694	384	0.016141	0.00116604	0.0141405	0.00157125	7.47527	0.00064098
33.15459780143081	385	0.016189	0.0011655	0.014246	0.00157014	7.46709	0.00063859
33.241842610364685	386	0.0161724	0.0011647	0.01421	0.00156914	7.45864	0.000638649
33.329087419298546	387	0.0160396	0.00116339	0.0139467	0.00156759	7.45018	0.000633633
33.41633222823242	388	0.0159808	0.00116336	0.0138177	0.00156769	7.44184	0.000629856
33.50357703716629	389	0.0159955	0.00116314	0.0138518	0.0015672	7.43319	0.000628655
33.590821846100155	390	0.0160875	0.00116295	0.014039	0.00156701	7.42555	0.000635305
33.67806665503403	391	0.0161046	0.00116294	0.0140767	0.00156696	7.41729	0.000636335
33.76531146396789	392	0.016072	0.00116238	0.0140112	0.0015661	7.40885	0.000633385
33.85255627290176	393	0.0161559	0.00116233	0.0141757	0.00156605	7.40081	0.000638869
33.93980108183563	394	0.0160256	0.00116233	0.0139181	0.00156602	7.39279	0.000631551
34.02690505120639	395	0.0160113	0.00116124	0.0138859	0.00156456	7.38467	0.000628885
34.113695538968926	396	0.0160566	0.00116101	0.0139819	0.00156423	7.37665	0.000633096
34.200486026731475	397	0.0159655	0.00115975	0.0137851	0.0015628	7.36891	0.000627591
34.28727651449401	398	0.0159472	0.00115649	0.0137532	0.00155827	7.36093	0.000626408
34.37406700225655	399	0.0159319	0.00115142	0.0137222	0.00155139	7.35339	0.00062442
34.460857490019094	400	0.0159155	0.00114795	0.013689	0.00154665	7.34546	0.000622148
34.54764797778164	401	0.0158869	0.00114722	0.013632	0.00154541	7.33815	0.000618049
34.63443846554418	402	0.0159017	0.0011471	0.0136641	0.00154541	7.3303	0.000619937
34.72122895330672	403	0.0158589	0.00114657	0.0135706	0.00154464	7.3225	0.000615619
34.808019441069256	404	0.0158714	0.00114433	0.0136022	0.0015415	7.31465	0.000615853
34.894809928831805	405	0.0158409	0.00114432	0.0135392	0.00154146	7.30695	0.000614041
34.98160041659435	406	0.0157796	0.00114315	0.0134236	0.00153983	7.29931	0.000611415
35.068623182095266	407	0.0158246	0.00114232	0.0135078	0.0015387	7.29158	0.000612563
35.15570843856135	408	0.0157948	0.00114194	0.0134451	0.00153819	7.28407	0.00061219
35.24279369502743	409	0.0157633	0.0011409	0.0133971	0.00153679	7.27619	0.000610524
35.32987895149351	410	0.0156172	0.00114063	0.0130917	0.00153595	7.26856	0.000594036
35.41696420795959	411	0.0157098	0.00114017	0.0132845	0.00153598	7.26109	0.000606611
35.50404946442567	412	0.015684	0.0011399	0.0132262	0.00153529	7.25322	0.000602841
35.59113472089175	413	0.015809	0.00113947	0.0134773	0.00153473	7.24581	0.000610702
35.678219977357834	414	0.0156962	0.00113919	0.0132547	0.00153445	7.23835	0.000603972
35.76530523382391	415	0.0155749	0.00113917	0.0130103	0.00153345	7.23088	0.000589109
35.85239049028999	416	0.0156284	0.00113813	0.0131213	0.00153261	7.22347	0.000595759
35.939475746756074	417	0.0155879	0.00113775	0.0130367	0.00153174	7.21591	0.000590613
36.026535583782845	418	0.0156006	0.00113743	0.0130653	0.00153141	7.20846	0.000591619
36.11353749782496	419	0.0155601	0.00113728	0.0129822	0.00153085	7.20157	0.000587467
36.20053941186706	420	0.0157481	0.00113726	0.0133648	0.00153192	7.19414	0.000609755
36.287541325909174	421	0.0155328	0.00113623	0.0129283	0.0015293	7.18688	0.00058539
36.37454323995128	422	0.0157204	0.00113618	0.0133116	0.0015305	7.1797	0.000607324
36.46154515399339	423	0.0155457	0.00113615	0.0129538	0.00152922	7.17237	0.000585786
36.54854706803549	424	0.0157315	0.00113577	0.013336	0.00153002	7.16542	0.000609849
36.63554898207761	425	0.015517	0.00113535	0.0128986	0.00152822	7.15821	0.000585272
36.722550896119714	426	0.0156669	0.00113531	0.0131941	0.00152899	7.15101	0.000600306
36.809552810161826	427	0.0156518	0.00113373	0.0131628	0.0015268	7.14417	0.000597887
36.89655472420393	428	0.015639	0.00113367	0.0131499	0.00152669	7.13663	0.00059765
36.98355663824604	429	0.0155016	0.00113051	0.0128692	0.00152142	7.12947	0.000581067
37.07053400591408	430	0.0154855	0.00112564	0.0128507	0.00151477	7.12245	0.000578234
37.15750565315707	431	0.0154689	0.00111895	0.0128228	0.00150551	7.11538	0.000573514
37.24447730040007	432	0.0154549	0.00111585	0.0127973	0.00150126	7.10845	0.000572189
37.33144894764307	433	0.0154422	0.00111307	0.0127685	0.00149759	7.10153	0.000571155
37.418420594886065	434	0.0154259	0.00110773	0.0127414	0.00149017	7.09446	0.000567696
37.50539224212906	435	0.0154122	0.00110524	0.0127177	0.00148677	7.08814	0.000566095
37.592363889372066	436	0.0153976	0.00110432	0.0126896	0.00148565	7.08092	0.000566528
37.67933553661506	437	0.0153733	0.00110408	0.0126358	0.00148507	7.07415	0.000563092
37.76630718385806	438	0.0153858	0.00110388	0.0126612	0.0014849	7.06706	0.000563895
37.853278831101065	439	0.0153593	0.00110114	0.0126104	0.00148105	7.06068	0.000562562
37.94025047834406	440	0.0153432	0.00110026	0.0125915	0.00147973	7.05376	0.000561539
38.02723159909519	441	0.0153295	0.0010981	0.0125666	0.00147681	7.04698	0.000560826
38.114233513137286	442	0.0153168	0.00109679	0.0125428	0.00147491	7.04058	0.000559343
38.2012354271794	443	0.0152934	0.00109583	0.0124911	0.00147345	7.03394	0.000555762
38.28823734122151	444	0.0153057	0.0010956	0.0125185	0.00147324	7.02707	0.000557882
38.375239255263615	445	0.015283	0.0010954	0.0124669	0.0014727	7.02046	0.000553292
38.46224116930573	446	0.0152703	0.00109378	0.0124406	0.00147049	7.01381	0.000551892
38.54924308334783	447	0.0152556	0.00108965	0.012414	0.00146482	7.00686	0.000550551
38.63624499738995	448	0.0152417	0.00108692	0.0123873	0.00146085	6.99995	0.000546231
38.72324691143206	449	0.0152293	0.00108609	0.0123626	0.00145963	6.99313	0.000543424
38.81024882547416	450	0.0152152	0.00108352	0.0123397	0.0014561	6.98691	0.000541296
38.89725073951628	451	0.0151309	0.00108043	0.012176	0.00145188	6.98018	0.000535262
38.98425265355838	452	0.0151989	0.00107958	0.0123149	0.00145068	6.97365	0.000539131
39.07130419641303	453	0.0151174	0.00107929	0.0121495	0.00145042	6.96733	0.000535692
39.15836670729585	454	0.0151865	0.00107928	0.0122903	0.00145017	6.96097	0.000537294
39.24542921817866	455	0.0151751	0.00107785	0.0122664	0.00144837	6.95509	0.000537662
39.33249172906147	456	0.0151431	0.00107779	0.0122012	0.00144821	6.94855	0.000534639
39.41955423994429	457	0.0151057	0.00107769	0.0121245	0.00144812	6.94189	0.000534338
39.5066167508271	458	0.0151531	0.0010756	0.0122257	0.00144524	6.93521	0.000534452
39.59367926170991	459	0.0151628	0.00107553	0.0122475	0.00144519	6.92893	0.000535911
39.680741772592725	460	0.0150919	0.00107475	0.0121	0.00144427	6.92267	0.000533829
39.76780428347554	461	0.0150667	0.00107219	0.0120516	0.00144059	6.91652	0.000530778
39.85486679435835	462	0.0150779	0.00107197	0.0120762	0.00144044	6.91012	0.000532713
39.94192930524117	463	0.0150545	0.00107016	0.0120276	0.00143758	6.90405	0.000528556
40.028613163773855	464	0.0150393	0.00106628	0.0120017	0.00143223	6.8975	0.000526916
40.11453858051212	465	0.0150245	0.00106541	0.0119767	0.00143095	6.89088	0.000525303
40.200463997250395	466	0.0150115	0.00106392	0.0119531	0.00142905	6.88499	0.000524973
40.286389413988665	467	0.0149994	0.00106162	0.0119316	0.00142592	6.87912	0.000524087
40.372314830726935	468	0.0149839	0.00105992	0.0119054	0.00142374	6.87239	0.000524449
40.4582402474652	469	0.0149711	0.00105937	0.0118825	0.00142292	6.86611	0.000524089
40.544165664203476	470	0.0149486	0.00105827	0.0118335	0.00142137	6.86008	0.000522777
40.630091080941746	471	0.0148782	0.0010574	0.0117139	0.00142018	6.85368	0.000519415
40.716016497680016	472	0.014961	0.00105719	0.0118593	0.00141994	6.84764	0.000522394
40.801941914418286	473	0.0149368	0.001057	0.0118096	0.00141959	6.84169	0.000521111
40.887867331156556	474	0.0148653	0.00105595	0.0116906	0.00141811	6.83534	0.00051756
40.97379274789483	475	0.014889	0.0010549	0.0117369	0.00141699	6.82899	0.000520941
41.060645724258286	476	0.0149232	0.00105371	0.01181	0.00141519	6.82266	0.000520572
41.1479057591623	477	0.0149002	0.00105356	0.011761	0.00141516	6.81629	0.000520477
41.23516579406632	478	0.0148524	0.00105263	0.0116667	0.0014136	6.8103	0.00051585
41.32242582897033	479	0.0149117	0.00105235	0.0117858	0.00141341	6.8039	0.000520004
41.409685863874344	480	0.0148428	0.00105173	0.011644	0.00141233	6.79806	0.000514214
41.49694589877836	481	0.0148302	0.00104905	0.0116188	0.0014087	6.79171	0.000513323
41.58420593368237	482	0.0148191	0.00104594	0.0115983	0.00140451	6.78606	0.000511888
41.67146596858638	483	0.0148047	0.00104166	0.0115775	0.00139862	6.78033	0.000509458
41.758726003490395	484	0.0147912	0.00103797	0.0115568	0.00139352	6.7747	0.000507412
41.845986038394415	485	0.0147712	0.00103636	0.0115155	0.00139141	6.76903	0.00050627
41.93324607329843	486	0.0147577	0.00103543	0.0114928	0.00139018	6.76323	0.000506376
42.020524017467245	487	0.0147797	0.00103498	0.0115375	0.00138949	6.75715	0.000505673
42.107860262008735	488	0.0147456	0.00103351	0.0114719	0.00138758	6.7514	0.000505033
42.195196506550225	489	0.0146978	0.00103335	0.0113709	0.00138744	6.74601	0.00050385
42.28253275109171	490	0.0147175	0.00103332	0.0114095	0.00138728	6.74055	0.000503207
42.36986899563319	491	0.0146561	0.00103331	0.0112912	0.00138711	6.73473	0.000498668
42.45720524017467	492	0.0146445	0.00103312	0.0112696	0.00138679	6.72916	0.000496743
42.54454148471616	493	0.0147074	0.0010331	0.0113899	0.00138699	6.7237	0.000503256
42.631877729257646	494	0.014664	0.00103286	0.0113103	0.00138649	6.71802	0.000499449
42.71921397379913	495	0.0147262	0.00103234	0.0114323	0.00138582	6.71232	0.00050258
42.80655021834062	496	0.0147359	0.00103155	0.011451	0.00138492	6.70653	0.000503609
42.8938864628821	497	0.0146337	0.0010314	0.0112499	0.00138435	6.70102	0.000495272
42.98122270742358	498	0.0146846	0.00103094	0.0113505	0.00138413	6.69519	0.000502212
43.06866689993002	499	0.0146732	0.00103037	0.0113301	0.00138326	6.68947	0.000500515
43.15614065780266	500	0.0146222	0.00102968	0.0112311	0.00138181	6.68379	0.000492558
43.24361441567531	501	0.0146089	0.00102644	0.0112106	0.00137742	6.67806	0.00049071
43.33108817354794	502	0.0145951	0.00102327	0.0111915	0.00137306	6.67226	0.000488345
43.41856193142058	503	0.0144995	0.00102227	0.0110071	0.00137108	6.66662	0.000477461
43.50603568929321	504	0.0144889	0.00102167	0.0109879	0.00137028	6.66087	0.000476883
43.59350944716586	505	0.01451	0.00102124	0.0110263	0.00136992	6.65529	0.000479158
43.68098320503849	506	0.0145836	0.0010207	0.011171	0.00136952	6.64981	0.000486387
43.76845696291113	507	0.0144771	0.00101991	0.0109674	0.00136786	6.64413	0.000476299
43.85593072078377	508	0.0144327	0.00101956	0.0108913	0.00136731	6.63841	0.000474206
43.943404478656404	509	0.0145187	0.00101891	0.0110463	0.0013669	6.63323	0.000479934
44.030818927885456	510	0.0144218	0.00101877	0.0108731	0.0013662	6.62794	0.000473097
44.11812467260346	511	0.0144654	0.00101876	0.0109475	0.00136633	6.62259	0.000475912
44.20543041732146	512	0.014528	0.00101868	0.0110662	0.00136647	6.61724	0.000479439
44.29273616203946	513	0.0144441	0.0010186	0.0109121	0.00136598	6.61177	0.000474757
44.38004190675746	514	0.0145711	0.00101823	0.0111503	0.00136608	6.60643	0.000484098
44.467347651475464	515	0.0145391	0.00101711	0.0110876	0.00136435	6.60121	0.000480846
44.554653396193466	516	0.0144543	0.00101701	0.0109332	0.00136395	6.59544	0.000475524
44.64195914091147	517	0.0144108	0.0010162	0.0108552	0.00136268	6.59004	0.000472253
44.729264885629476	518	0.0145485	0.00101559	0.0111092	0.00136237	6.58491	0.000481221
44.81657063034747	519	0.014559	0.00101493	0.0111304	0.00136159	6.58002	0.000482178
44.90387637506548	520	0.0143999	0.00101319	0.0108363	0.00135868	6.57465	0.000471144
44.99118211978348	521	0.0143889	0.00101112	0.0108166	0.00135576	6.56943	0.00046957
45.078392047436346	522	0.014361	0.00101051	0.010764	0.00135461	6.56421	0.000465867
45.16559121032438	523	0.014378	0.00100908	0.010799	0.00135302	6.55929	0.000468985
45.25279037321242	524	0.0143494	0.00100876	0.0107444	0.00135218	6.55381	0.000464877
45.339989536100454	525	0.0143168	0.00100792	0.0106843	0.00135079	6.54812	0.000461495
45.427188698988495	526	0.0143268	0.00100792	0.0107041	0.00135079	6.54262	0.000461251
45.51438786187653	527	0.0143697	0.00100761	0.0107832	0.00135089	6.53716	0.000467156
45.60158702476456	528	0.0143068	0.00100731	0.0106661	0.00135001	6.53166	0.000461418
45.688786187652596	529	0.0142955	0.00100722	0.0106495	0.00134989	6.52625	0.000460719
45.77598535054064	530	0.014338	0.00100704	0.0107245	0.00134976	6.52099	0.000462689
45.86318451342867	531	0.0142532	0.001007	0.0105767	0.00134915	6.51569	0.000453093
45.95038367631671	532	0.0142588	0.00100608	0.0105945	0.00134804	6.51072	0.000454404
46.03755991285403	533	0.0142847	0.00100601	0.0106297	0.00134816	6.50573	0.000459648
46.12470588235295	534	0.0142759	0.00100591	0.0106128	0.00134788	6.50093	0.000457568
46.211851851851854	535	0.0142678	0.00100588	0.0105955	0.00134779	6.49624	0.000455376
46.29899782135076	536	0.0142441	0.0010056	0.0105587	0.00134721	6.49127	0.000451555
46.38614379084967	537	0.0142312	0.00100159	0.0105423	0.00134177	6.48605	0.000450669
46.47328976034858	538	0.014213	0.00100065	0.0105083	0.00134036	6.48098	0.00044836
46.5604357298475	539	0.01422	0.000999708	0.010526	0.00133914	6.47615	0.000448951
46.647581699346404	540	0.014204	0.000999633	0.0104914	0.00133889	6.47145	0.000446894
46.734727668845316	541	0.0141928	0.000997724	0.0104739	0.00133617	6.46644	0.000444916
46.82187363834423	542	0.0141824	0.000993726	0.0104565	0.00133072	6.46166	0.000443078
46.90901960784314	543	0.0141716	0.000992025	0.010438	0.00132837	6.45645	0.000441536
46.99616557734204	544	0.014154	0.000991852	0.0104109	0.00132811	6.4514	0.000440941
47.083065427057086	545	0.0141613	0.000990669	0.0104287	0.00132655	6.44648	0.000441227
47.16995394908333	546	0.0141376	0.000990398	0.0103777	0.00132593	6.4417	0.000437696
47.256842471109564	547	0.0141448	0.00099021	0.010395	0.00132577	6.43678	0.000438782
47.34373099313581	548	0.0141287	0.00098986	0.010362	0.00132511	6.43186	0.000436399
47.43061951516205	549	0.0141105	0.000988511	0.010328	0.00132312	6.42679	0.000433533
47.51750803718829	550	0.0141178	0.000987766	0.0103451	0.00132219	6.42218	0.000435009
47.604396559214536	551	0.0140991	0.000986728	0.0103096	0.00132061	6.41724	0.000432175
47.69128508124077	552	0.0140907	0.000985983	0.0102926	0.00131949	6.41262	0.000431084
47.778173603267014	553	0.0140813	0.000985048	0.0102769	0.00131816	6.40794	0.000430041
47.86506212529326	554	0.0140707	0.000984151	0.0102676	0.00131699	6.40353	0.000429735
47.951950647319485	555	0.0140597	0.000980683	0.0102501	0.00131229	6.39854	0.000428669
48.03888985557683	556	0.0140501	0.000979745	0.0102357	0.00131114	6.3938	0.000428837
48.12589176961894	557	0.0140434	0.000979496	0.0102217	0.00131077	6.3891	0.000428333
48.21289368366104	558	0.0140309	0.000977327	0.0102044	0.00130784	6.38399	0.00042785
48.299895597703156	559	0.0140199	0.00097363	0.010189	0.00130275	6.37934	0.000426153
48.38689751174526	560	0.0140085	0.000971363	0.0101721	0.00129966	6.37458	0.000425679
48.47389942578737	561	0.0140001	0.000971075	0.0101564	0.00129924	6.36987	0.000425599
48.56090133982947	562	0.0139895	0.000970694	0.0101396	0.00129872	6.36494	0.000424616
48.64790325387159	563	0.0139792	0.000968861	0.0101226	0.00129618	6.36017	0.000423008
48.734905167913695	564	0.0139714	0.000968316	0.0101087	0.00129536	6.35597	0.000421808
48.82190708195581	565	0.013964	0.000967011	0.0100945	0.00129356	6.35157	0.000420085
48.90890899599791	566	0.0139186	0.000965693	0.0100134	0.00129168	6.34652	0.00041716
48.995910910040024	567	0.0138899	0.000965558	0.00996351	0.00129155	6.34163	0.000417162
49.083224172561344	568	0.0139524	0.000965049	0.010077	0.0012909	6.33688	0.000419628
49.17055279014932	569	0.0138988	0.000965042	0.00998033	0.00129079	6.33252	0.000417082
49.257881407737315	570	0.0139073	0.000964221	0.00999636	0.00128968	6.32799	0.000416575
49.345210025325294	571	0.0138793	0.000963939	0.00994747	0.00128937	6.32323	0.000416281
49.43253864291327	572	0.0139421	0.000962986	0.0100602	0.0012881	6.31859	0.000418561
49.51986726050126	573	0.0139245	0.000962893	0.0100289	0.00128796	6.3137	0.000417497
49.60719587808924	574	0.0138436	0.000962426	0.00988575	0.0012871	6.30919	0.00041164
49.69452449567723	575	0.013818	0.000962274	0.00984147	0.00128683	6.3045	0.000410209
49.781853113265214	576	0.013834	0.000962071	0.00987143	0.00128649	6.29985	0.000410371
49.86918173085319	577	0.0137811	0.000962023	0.00976816	0.00128634	6.29562	0.000406643
49.956510348441185	578	0.0138093	0.000961704	0.00982608	0.00128613	6.29104	0.000410472
50.043842794759826	579	0.0137874	0.000961611	0.0097828	0.00128578	6.2868	0.000407584
50.13117903930131	580	0.0138686	0.000961535	0.00993159	0.00128604	6.28237	0.000414606
50.21851528384279	581	0.0138591	0.000961256	0.00991518	0.00128564	6.27801	0.000413206
50.30585152838428	582	0.0139323	0.0009612	0.0100447	0.00128573	6.27345	0.000418125
50.393187772925764	583	0.013825	0.000961185	0.00985582	0.00128531	6.2691	0.000409898
50.480524017467246	584	0.0138019	0.000961146	0.00981052	0.00128533	6.26463	0.000409736
50.567860262008736	585	0.0137933	0.000961025	0.00979672	0.00128504	6.26025	0.000408499
50.65519650655021	586	0.0138516	0.000961009	0.00990135	0.00128524	6.25598	0.000412176
50.74253275109171	587	0.0137725	0.000959528	0.00975463	0.00128288	6.25179	0.000404651
50.82986899563319	588	0.013749	0.000958885	0.00972001	0.00128191	6.24753	0.000403409
50.917205240174674	589	0.0137566	0.000958632	0.00973526	0.0012816	6.24345	0.000403906
51.00452095287776	590	0.0137634	0.000958243	0.0097402	0.00128113	6.23912	0.000404294
51.09146235437316	591	0.0137399	0.00095793	0.00970582	0.00128065	6.23495	0.000403429
51.178403755868544	592	0.0137297	0.000957382	0.00969038	0.00127979	6.23038	0.000402556
51.26534515736394	593	0.0137218	0.00095623	0.00967801	0.00127824	6.22633	0.000401978
51.352286558859326	594	0.0137108	0.00095365	0.00966453	0.00127473	6.22208	0.000401265
51.43922796035472	595	0.0136999	0.000950604	0.00964947	0.00127055	6.21769	0.000400067
51.52616936185011	596	0.0136916	0.000950573	0.00963512	0.0012705	6.21361	0.000400055
51.6131107633455	597	0.013682	0.00094897	0.00962072	0.00126823	6.20921	0.000398169
51.7000521648409	598	0.0136723	0.000947507	0.00960651	0.00126617	6.20473	0.000396751
51.786993566336285	599	0.013639	0.00094496	0.00955102	0.0012628	6.20048	0.000396058
51.87393496783168	600	0.0136452	0.000944568	0.00956543	0.00126227	6.19642	0.000396378
51.960876369327075	601	0.0136306	0.0009442	0.00953607	0.00126171	6.19226	0.000395475
52.04782192852795	602	0.0136624	0.000944146	0.00959305	0.00126161	6.18812	0.000395702
52.13477088948786	603	0.0136153	0.000943447	0.0095072	0.0012607	6.18376	0.000394989
52.22171985044778	604	0.0136225	0.000943226	0.00952154	0.00126038	6.17962	0.000395063
52.3086688114077	605	0.0135997	0.000943079	0.0094775	0.00126017	6.17545	0.000393867
52.395617772367615	606	0.0135909	0.000942945	0.00946223	0.00125989	6.17126	0.000392462
52.48256673332753	607	0.0136521	0.000942452	0.00957948	0.0012594	6.16714	0.000396141
52.56951569428745	608	0.0136066	0.00094156	0.00949223	0.00125815	6.16268	0.000394426
52.65646465524737	609	0.0135816	0.000941358	0.00944943	0.00125773	6.15847	0.000392188
52.74341361620728	610	0.0135734	0.000939457	0.00943483	0.00125507	6.15424	0.000390736
52.8303625771672	611	0.0135645	0.000939408	0.00942146	0.00125495	6.15018	0.000390011
52.917311538127116	612	0.0135498	0.000938628	0.00939388	0.00125385	6.14585	0.000389161
53.004256428075045	613	0.0135563	0.0009383	0.00940738	0.00125338	6.14183	0.000389073
53.09112230715775	614	0.0135377	0.000937638	0.00938058	0.00125254	6.13755	0.00038909
53.17798818624045	615	0.0135286	0.000936525	0.00937005	0.00125098	6.13375	0.000388388
53.264854065323135	616	0.013519	0.0009343	0.00935646	0.00124792	6.12961	0.000387119
53.351719944405836	617	0.0135092	0.000932673	0.00934149	0.00124578	6.12528	0.000387258
53.43858582348854	618	0.0135017	0.000932085	0.00932795	0.00124497	6.12117	0.000387419
53.52545170257123	619	0.0134928	0.000930799	0.00931541	0.00124317	6.117	0.000386902
53.61231758165393	620	0.0134582	0.000929142	0.00924927	0.00124089	6.11316	0.000385395
53.69918346073662	621	0.0134847	0.000929025	0.00930215	0.0012407	6.10911	0.000385942
53.78604933981932	622	0.0134706	0.00092887	0.00927491	0.00124045	6.1049	0.000385133
53.87291521890202	623	0.0134642	0.000928757	0.0092625	0.0012403	6.10098	0.000385122
53.95978109798472	624	0.0134772	0.000928242	0.00928896	0.00123957	6.09692	0.000385256
54.04700630252101	625	0.01345	0.000927896	0.00923792	0.00123917	6.09282	0.000384738
54.13454131652661	626	0.0134422	0.000926743	0.00922689	0.00123759	6.08891	0.000383941
54.22207633053221	627	0.0134329	0.000925852	0.00921322	0.00123644	6.08472	0.000383961
54.309611344537814	628	0.0134242	0.000922978	0.00920006	0.00123257	6.08078	0.000382636
54.397146358543424	629	0.0134173	0.000921664	0.00918912	0.00123075	6.07681	0.000381914
54.48468137254902	630	0.0134092	0.000921311	0.00917552	0.00123022	6.07285	0.000381427
54.57221638655462	631	0.013354	0.000919309	0.00909258	0.00122739	6.06893	0.000378549
54.659751400560225	632	0.0133931	0.000919188	0.00915045	0.00122726	6.06489	0.000379968
54.74728641456583	633	0.0134006	0.000919144	0.00916282	0.00122728	6.06089	0.000380786
54.83482142857143	634	0.0133596	0.000918603	0.00910371	0.00122646	6.05696	0.000378856
54.922356442577026	635	0.0133669	0.000917978	0.00911577	0.0012256	6.05292	0.000379015
55.009864687909214	636	0.0133457	0.000917453	0.00907855	0.00122485	6.04894	0.000377736
55.09716281099956	637	0.0133832	0.000917354	0.00913721	0.00122475	6.04521	0.000379311
55.18446093408992	638	0.0133213	0.000916202	0.00903936	0.00122309	6.04109	0.000376298
55.27175905718027	639	0.0133366	0.000916077	0.00906528	0.00122292	6.03705	0.000376661
55.35905718027063	640	0.0133744	0.00091566	0.0091263	0.0012225	6.03307	0.000378849
55.446355303360974	641	0.0133296	0.000915601	0.00905206	0.00122217	6.02916	0.000375652
55.53365342645133	642	0.0133131	0.000915296	0.00902659	0.00122189	6.02519	0.000376011
55.62095154954169	643	0.0133044	0.000914376	0.00901483	0.00122055	6.02119	0.000374698
55.708249672632036	644	0.0132963	0.00091232	0.00900724	0.0012178	6.01759	0.000374354
55.79554779572239	645	0.0132869	0.000911841	0.00899557	0.00121706	6.01389	0.000373597
55.88284591881275	646	0.013277	0.000909434	0.00898365	0.00121386	6.01007	0.000373443
55.9701440419031	647	0.0132679	0.000909113	0.00897059	0.00121348	6.00593	0.000373491
56.05721739130435	648	0.0132603	0.000907047	0.00895838	0.00121056	6.00219	0.000371908
56.144173913043474	649	0.0132525	0.000905427	0.00894527	0.00120826	5.99838	0.00037031
56.23113043478261	650	0.0132448	0.000904588	0.00893282	0.00120708	5.99451	0.000369663
56.31808695652174	651	0.013237	0.000903472	0.00892039	0.00120554	5.99084	0.000368995
56.405043478260865	652	0.0131692	0.000902072	0.00880098	0.00120345	5.98717	0.000364857
56.492000000000004	653	0.0132287	0.000901873	0.00890853	0.00120335	5.98362	0.000368296
56.57895652173913	654	0.0131633	0.000901687	0.00879389	0.0012029	5.97992	0.000364387
56.665913043478255	655	0.0131752	0.00090085	0.00881246	0.00120182	5.97627	0.00036491
56.752869565217395	656	0.0131554	0.000900633	0.00878524	0.00120149	5.97278	0.000364429
56.83982608695652	657	0.0131207	0.000900612	0.0087196	0.00120106	5.9691	0.000358344
56.92678260869566	658	0.0132207	0.0009002	0.00889716	0.00120114	5.96539	0.000368218
57.013809981644954	659	0.0131499	0.000900185	0.00877411	0.00120082	5.9618	0.000363375
57.10121492876497	660	0.0131377	0.000900045	0.0087505	0.0012005	5.95807	0.00036148
57.188619875884974	661	0.0131254	0.000899894	0.00872819	0.00120019	5.95427	0.000359617
57.276024823004974	662	0.0132133	0.00089987	0.00888515	0.00120076	5.95085	0.00036859
57.363429770124995	663	0.0131428	0.000899751	0.00876207	0.00120013	5.94719	0.000361976
57.450834717244994	664	0.0131303	0.000899561	0.0087383	0.00119983	5.94371	0.000360994
57.538239664365	665	0.0131811	0.00089926	0.00882465	0.00119977	5.94017	0.000365724
57.62564461148501	666	0.0131098	0.000898411	0.00870705	0.00119813	5.93673	0.000358254
57.71304955860501	667	0.0131861	0.000897747	0.00883622	0.0011978	5.93302	0.000366439
57.800454505725014	668	0.0131977	0.000897491	0.0088607	0.00119754	5.92949	0.000367848
57.88785945284503	669	0.0132042	0.000897477	0.00887259	0.00119746	5.92599	0.000367719
57.97526439996503	670	0.0131915	0.000897081	0.00884858	0.00119691	5.92215	0.000366713
58.0623640949813	671	0.0131001	0.000896071	0.0086944	0.0011949	5.9183	0.000357048
58.149343306949646	672	0.013093	0.000894402	0.00868271	0.0011926	5.91488	0.000356335
58.23632251891798	673	0.0130842	0.000892385	0.00867101	0.00118985	5.91121	0.000355719
58.323301730886314	674	0.0130754	0.000890634	0.00865968	0.00118748	5.90754	0.000355645
58.410280942854655	675	0.0130702	0.000890522	0.00864753	0.00118731	5.90389	0.000355251
58.497260154822996	676	0.0129617	0.000890095	0.00847235	0.00118633	5.90071	0.000347166
58.58423936679134	677	0.0129474	0.000890043	0.00844998	0.00118615	5.89729	0.000345815
58.67121857875968	678	0.0129405	0.000889728	0.00843904	0.00118568	5.8939	0.000345271
58.75819779072802	679	0.012954	0.000889548	0.00846139	0.00118558	5.89037	0.000346754
58.84517700269636	680	0.0130589	0.000889166	0.0086258	0.00118526	5.88704	0.000352618
58.9321562146647	681	0.0129203	0.000889122	0.00840773	0.00118477	5.88368	0.000342814
59.01920558707988	682	0.0130522	0.000889102	0.00861541	0.00118524	5.88021	0.000352983
59.10650371017024	683	0.0129268	0.000889071	0.00841719	0.00118475	5.877	0.000343816
59.19380183326058	684	0.0130651	0.000888923	0.00863701	0.00118507	5.87322	0.000353869
59.281099956350936	685	0.0129325	0.000888617	0.00842834	0.00118415	5.86989	0.000344506
59.36839807944129	686	0.0129679	0.000888264	0.0084829	0.0011839	5.86636	0.000347333
59.45569620253165	687	0.0130443	0.000887838	0.00860435	0.00118349	5.86307	0.000352056
59.542994325622004	688	0.0129119	0.000887463	0.00839626	0.00118256	5.85976	0.000342356
59.63029244871235	689	0.0129738	0.000887306	0.00849316	0.0011826	5.85647	0.000347524
59.7175905718027	690	0.0130124	0.000886171	0.00855417	0.00118103	5.8531	0.000348695
59.80488869489306	691	0.0130369	0.000886149	0.00859343	0.00118114	5.84978	0.000350659
59.89218681798341	692	0.0129044	0.000885999	0.0083867	0.00118063	5.8464	0.000342189
59.979484941073764	693	0.0130184	0.000885913	0.0085644	0.00118066	5.84286	0.00034895
60.06660282082536	694	0.0129787	0.000885735	0.00850368	0.00118051	5.83938	0.000348174
60.15366533170817	695	0.0130064	0.000885541	0.00854373	0.00118018	5.83603	0.000348154
60.24072784259099	696	0.0130247	0.000885407	0.00857246	0.00118003	5.83262	0.000349462
60.327790353473794	697	0.0129848	0.000885398	0.00851449	0.00118002	5.82916	0.000347932
60.41485286435661	698	0.0129986	0.000885194	0.00853234	0.00117965	5.82573	0.000347681
60.50191537523943	699	0.0128984	0.000885085	0.0083765	0.00117937	5.82208	0.000341402
60.58897788612224	700	0.0129913	0.00088503	0.00852432	0.00117949	5.81897	0.000347801
60.67604039700505	701	0.0130296	0.000884685	0.00858327	0.00117913	5.81567	0.00035035
60.76310290788787	702	0.0128757	0.000884382	0.00834726	0.00117853	5.81224	0.000342166
60.850165418770686	703	0.0128902	0.000884322	0.00836655	0.00117844	5.80861	0.000341992
60.937227929653496	704	0.0128708	0.000884154	0.00833782	0.00117818	5.80537	0.000341482
61.02429678655404	705	0.0128814	0.000883908	0.00835638	0.00117792	5.80229	0.000342184
61.111382043020114	706	0.012828	0.000881761	0.00826712	0.00117467	5.79896	0.00033714
61.19846729948619	707	0.0128632	0.000881739	0.00832726	0.00117488	5.79584	0.000340561
61.28555255595227	708	0.0128408	0.000881524	0.00828651	0.00117443	5.79253	0.000338248
61.372637812418354	709	0.0128347	0.000881339	0.00827706	0.0011741	5.78924	0.000337317
61.45972306888443	710	0.0128221	0.000880854	0.00825772	0.00117337	5.78595	0.000336376
61.54680832535052	711	0.0128582	0.000880798	0.00831739	0.00117354	5.78276	0.000339531
61.6338935818166	712	0.012846	0.000880697	0.00829679	0.00117334	5.77954	0.000338634
61.720978838282676	713	0.0127972	0.000879776	0.00821712	0.00117192	5.7764	0.000334787
61.80806409474876	714	0.0128142	0.000879386	0.00824779	0.00117133	5.7732	0.000335232
61.89514935121484	715	0.012808	0.00087916	0.00823785	0.00117103	5.7699	0.000335142
61.98223460768092	716	0.0128028	0.000879052	0.00822819	0.00117095	5.76679	0.000335284
62.0694589877836	717	0.0128503	0.000878714	0.00830766	0.00117073	5.76335	0.000338908
62.15671902268762	718	0.012779	0.000878274	0.00818884	0.00116986	5.76015	0.000334358
62.24397905759163	719	0.012785	0.000877932	0.00819845	0.00116945	5.75705	0.000334615
62.331239092495636	720	0.0127909	0.000877754	0.00820755	0.00116917	5.75391	0.000334103
62.418499127399656	721	0.012771	0.000876357	0.00817864	0.00116725	5.75059	0.000333642
62.50575916230366	722	0.012766	0.000875794	0.00816982	0.00116652	5.74748	0.000333872
62.59301919720768	723	0.0127598	0.00087498	0.00816146	0.00116543	5.74441	0.000333983
62.680279232111694	724	0.0127175	0.00087495	0.00809532	0.00116529	5.74117	0.000331916
62.76753926701571	725	0.0127294	0.0008747	0.00811415	0.00116487	5.73808	0.000331643
62.854799301919726	726	0.0127237	0.000874663	0.00810491	0.00116485	5.73485	0.000331503
62.94205933682373	727	0.0127469	0.000874625	0.00814268	0.0011648	5.73155	0.000332305
63.02926574340214	728	0.0127348	0.000874527	0.00812211	0.00116471	5.72853	0.000331888
63.11636617019423	729	0.0127528	0.000874526	0.00815176	0.00116475	5.72524	0.000333114
63.20346659698632	730	0.0127106	0.000874513	0.00808591	0.00116467	5.72201	0.000331744
63.29056702377841	731	0.0127409	0.000874273	0.00813233	0.00116432	5.71876	0.000331958
63.3776674505705	732	0.0127039	0.00087308	0.00807601	0.00116272	5.71562	0.000331139
63.4647678773626	733	0.0126924	0.00087287	0.00805835	0.00116244	5.71241	0.000330677
63.55186830415469	734	0.0126972	0.000872374	0.00806676	0.00116177	5.70961	0.000330934
63.63896873094677	735	0.0126855	0.000870545	0.00804794	0.00115921	5.70634	0.000329306
63.72606915773888	736	0.0126746	0.000868657	0.00802925	0.00115644	5.70318	0.000326458
63.81316958453096	737	0.0126789	0.000868626	0.00803868	0.00115653	5.70024	0.000327943
63.90027001132305	738	0.0126702	0.000868615	0.00801961	0.00115625	5.6973	0.000325113
63.98737043811514	739	0.012664	0.000867918	0.00801029	0.00115523	5.69416	0.000323968
64.07445141065831	740	0.0126511	0.000866395	0.00799314	0.00115313	5.69111	0.000322491
64.16152908394288	741	0.0126451	0.000866068	0.00798385	0.00115269	5.68803	0.000322131
64.24860675722745	742	0.0126566	0.000865992	0.00800144	0.00115261	5.68501	0.000322879
64.33568443051202	743	0.0126326	0.000865299	0.00796572	0.00115172	5.68191	0.000322421
64.42276210379659	744	0.0126271	0.000864937	0.00795718	0.0011512	5.67891	0.00032213
64.50983977708115	745	0.0126381	0.000864787	0.00797473	0.00115097	5.67608	0.000322082
64.59691745036572	746	0.0126217	0.00086405	0.00794879	0.00114995	5.673	0.00032164
64.6839951236503	747	0.0125608	0.000863282	0.00784949	0.00114841	5.67008	0.000315446
64.77107279693487	748	0.0125662	0.000863115	0.007859	0.00114824	5.66712	0.000315926
64.85815047021944	749	0.0126162	0.000863057	0.00794194	0.00114851	5.66407	0.000320137
64.945228143504	750	0.0125984	0.000862694	0.00791467	0.00114801	5.66094	0.000319589
65.03232552060643	751	0.0125546	0.000862575	0.00784149	0.00114736	5.65793	0.000314217
65.11945630391217	752	0.0125927	0.000862084	0.00790563	0.0011471	5.65489	0.000318523
65.20658708721791	753	0.0125718	0.000861983	0.00786874	0.00114682	5.65202	0.000316671
65.29371787052365	754	0.0126038	0.000861673	0.00792403	0.00114666	5.64894	0.000319722
65.38084865382939	755	0.0126092	0.000861598	0.0079331	0.00114654	5.64598	0.000319513
65.46797943713513	756	0.0125489	0.000861506	0.00783265	0.00114592	5.6429	0.000314005
65.55511022044088	757	0.0125765	0.000860964	0.00787804	0.00114555	5.63982	0.000317864
65.64224100374662	758	0.0125312	0.000860469	0.00780712	0.00114453	5.63676	0.000313411
65.72937178705237	759	0.0125423	0.000860445	0.00782434	0.00114455	5.63389	0.000314284
65.81650257035811	760	0.0125861	0.000860238	0.00789636	0.0011446	5.63096	0.000318224
65.90363335366385	761	0.0125367	0.000859988	0.00781636	0.0011439	5.62821	0.000313613
65.99076413696959	762	0.0125813	0.000859038	0.00788789	0.00114299	5.6251	0.000317947
66.0777932474765	763	0.0125249	0.000858491	0.00779919	0.00114179	5.62225	0.000312315
66.16481030281935	764	0.0125175	0.000856298	0.00778979	0.00113881	5.61907	0.000311413
66.25182735816219	765	0.0125091	0.000853331	0.00778038	0.00113482	5.61593	0.000311033
66.33884441350504	766	0.012502	0.000850412	0.00777155	0.00113085	5.613	0.000310253
66.4258614688479	767	0.0124953	0.00084931	0.00776243	0.00112925	5.60995	0.000308932
66.51287852419074	768	0.0124899	0.000848102	0.00775435	0.00112753	5.60704	0.000307768
66.5998955795336	769	0.012483	0.000846423	0.00774578	0.00112519	5.60414	0.000306813
66.68691263487644	770	0.0124757	0.000844779	0.00773778	0.00112302	5.60142	0.000306709
66.77392969021929	771	0.0124707	0.00084429	0.00772926	0.00112233	5.59856	0.000305924
66.86094674556213	772	0.0124649	0.000843973	0.00772132	0.00112195	5.59573	0.000306059
66.94796380090499	773	0.0123953	0.000842585	0.00760704	0.00111966	5.59291	0.000299623
67.03495348230588	774	0.0123902	0.000842208	0.00759864	0.00111912	5.59002	0.000299154
67.12190244326581	775	0.0124249	0.00084173	0.00765438	0.00111883	5.58702	0.000302571
67.20885140422573	776	0.0124578	0.000841602	0.00771345	0.00111877	5.58391	0.000305307
67.29580036518564	777	0.0124292	0.000841495	0.00766254	0.00111854	5.58125	0.00030295
67.38274932614556	778	0.0124002	0.00084144	0.00761558	0.0011182	5.57859	0.000300087
67.46969828710547	779	0.012406	0.00084143	0.00762374	0.00111827	5.57571	0.000301045
67.55664724806539	780	0.0124107	0.000841412	0.00763158	0.00111835	5.57283	0.00030224
67.6435962090253	781	0.0124153	0.000841235	0.00763889	0.00111808	5.57025	0.00030201
67.73054516998522	782	0.0124191	0.000840999	0.00764696	0.00111781	5.56763	0.000302453
67.81749413094514	783	0.0124527	0.000840641	0.0077052	0.00111748	5.565	0.000305033
67.90444309190505	784	0.0123567	0.000840626	0.00755007	0.00111704	5.56227	0.000297858
67.99139205286495	785	0.0123835	0.000840458	0.0075908	0.00111672	5.55948	0.000298415
68.07859385903699	786	0.012351	0.000840411	0.00754218	0.00111676	5.55668	0.000297384
68.16582344731333	787	0.0123693	0.000840312	0.00757168	0.00111659	5.55382	0.000297919
68.25305303558966	788	0.0124368	0.000840201	0.00767862	0.00111678	5.55087	0.000303157
68.34028262386602	789	0.0124324	0.000839832	0.00767139	0.00111625	5.54806	0.000302627
68.42751221214236	790	0.0123598	0.000839814	0.00755757	0.00111593	5.54541	0.000298064
68.5147418004187	791	0.0123734	0.000839782	0.00757424	0.00111586	5.54269	0.000298038
68.60197138869505	792	0.0124399	0.00083978	0.00768714	0.00111624	5.53991	0.000303634
68.68920097697139	793	0.0124457	0.000839499	0.00769669	0.00111588	5.53713	0.000304024
68.77643056524772	794	0.0123642	0.00083944	0.00756592	0.00111545	5.53454	0.000298194
68.86366015352408	795	0.0123779	0.000839137	0.00758262	0.00111493	5.53159	0.000297972
68.95088974180042	796	0.0123445	0.00083908	0.00753505	0.00111499	5.52891	0.000297242
69.03806951825072	797	0.0123392	0.000838615	0.00752761	0.00111442	5.52628	0.000297754
69.12518512065512	798	0.0123283	0.000838184	0.00751101	0.00111387	5.52354	0.000298014
69.2123007230595	799	0.0123226	0.000837836	0.00750368	0.00111344	5.52084	0.000298166
69.2994163254639	800	0.0123324	0.000837522	0.00751932	0.00111297	5.5183	0.000297979
69.38653192786828	801	0.0123173	0.000837182	0.00749631	0.00111253	5.5156	0.00029786
69.47364753027267	802	0.0123112	0.000836838	0.00748765	0.00111202	5.51264	0.000297448
69.56076313267707	803	0.0123065	0.000836019	0.00747881	0.00111087	5.50982	0.000296654
69.64787873508146	804	0.0122819	0.000835141	0.0074403	0.0011097	5.50717	0.000295247
69.73499433748584	805	0.0122918	0.000834965	0.00745686	0.00110947	5.50468	0.00029576
69.82210993989024	806	0.0123007	0.000834568	0.00747162	0.00110896	5.50201	0.000296231
69.90922554229462	807	0.012276	0.000834556	0.00743215	0.00110891	5.49924	0.000294941
69.99634114469902	808	0.0122958	0.000833978	0.00746463	0.00110816	5.49653	0.000296087
70.08361700270576	809	0.0122859	0.000833975	0.00744854	0.00110812	5.49371	0.000295108
70.17089988653225	810	0.0122693	0.000833583	0.00742566	0.00110756	5.49109	0.000294533
70.25818277035873	811	0.0122501	0.000832221	0.0073991	0.00110563	5.48855	0.000293125
70.34546565418522	812	0.0122639	0.00083169	0.00741888	0.00110502	5.48593	0.000294027
70.4327485380117	813	0.0122592	0.000831433	0.0074144	0.00110462	5.48324	0.000293583
70.52003142183818	814	0.0122556	0.000831372	0.00740639	0.00110446	5.48053	0.000292503
70.60731430566466	815	0.0122436	0.000831053	0.00739061	0.0011041	5.4777	0.000293141
70.69459718949115	816	0.0122316	0.000830679	0.00737412	0.00110363	5.47501	0.000293272
70.78188007331762	817	0.0122379	0.000830533	0.00738308	0.00110343	5.47203	0.000293135
70.86916295714411	818	0.0121223	0.000829078	0.0072149	0.00110137	5.46933	0.000288135
70.95644584097059	819	0.0121181	0.000828963	0.00720785	0.00110124	5.46649	0.000288096
71.0437401781037	820	0.0121513	0.000828918	0.00725002	0.0011013	5.46392	0.00029008
71.13104592282173	821	0.0121556	0.000828909	0.00725664	0.00110131	5.46135	0.000290428
71.21835166753972	822	0.0121135	0.00082879	0.00720025	0.00110098	5.45874	0.00028751
71.30565741225772	823	0.0121461	0.000828702	0.00724924	0.00110099	5.45634	0.000289818
71.39296315697572	824	0.0122249	0.000828641	0.00736653	0.00110093	5.45399	0.000292972
71.48026890169373	825	0.0121258	0.000828296	0.0072221	0.00110029	5.45147	0.000287634
71.56757464641174	826	0.0120756	0.000828286	0.00714313	0.00110018	5.44884	0.000285178
71.65488039112974	827	0.0121079	0.000828185	0.00719287	0.00110015	5.44622	0.000287043
71.74218613584773	828	0.0121399	0.000828015	0.00724168	0.00109994	5.44364	0.000288559
71.82949188056574	829	0.0120718	0.000827905	0.00713626	0.00109966	5.4408	0.000284664
71.91679762528375	830	0.0121029	0.000827837	0.00718558	0.00109974	5.4383	0.000287293
72.0040756156781	831	0.0122063	0.000827711	0.00733552	0.00109967	5.43584	0.00029191
72.090790842872	832	0.0121592	0.000827612	0.00726422	0.00109955	5.43345	0.000290086
72.1775060700659	833	0.0121873	0.000827389	0.00730862	0.00109938	5.43088	0.000291562
72.2642212972598	834	0.0121717	0.000827351	0.00728535	0.00109932	5.42845	0.000291487
72.35093652445369	835	0.0121626	0.000827329	0.00727188	0.00109918	5.42587	0.000290165
72.43765175164759	836	0.0121933	0.000827276	0.00731603	0.00109922	5.4232	0.000291479
72.52436697884147	837	0.0120837	0.000827208	0.00715692	0.00109874	5.42043	0.000285202
72.61108220603538	838	0.0120794	0.000827181	0.00715038	0.00109868	5.41794	0.00028507
72.69779743322928	839	0.0121329	0.00082717	0.00723403	0.00109874	5.41564	0.000287608
72.78451266042316	840	0.0121283	0.000826947	0.00722707	0.00109841	5.41315	0.000287261
72.87122788761705	841	0.0120886	0.000826888	0.00716445	0.00109838	5.41065	0.000285815
72.95794311481096	842	0.0121815	0.00082687	0.00730075	0.00109863	5.40799	0.000291664
73.04475147723323	843	0.012219	0.000826844	0.00735822	0.00109847	5.40545	0.000292016
73.13164754953075	844	0.0122113	0.000826784	0.00734336	0.0010984	5.40288	0.000291847
73.2185436218283	845	0.0120972	0.000826468	0.00717856	0.00109787	5.40047	0.000286979
73.30543969412582	846	0.0122148	0.000826387	0.00735056	0.00109784	5.39789	0.000291915
73.39233576642334	847	0.0121665	0.00082638	0.00727881	0.00109794	5.39549	0.000290637
73.47923183872089	848	0.012201	0.000826349	0.00732861	0.00109788	5.39277	0.000291183
73.56612791101841	849	0.0121763	0.000826089	0.00729361	0.00109759	5.39039	0.00029138
73.65302398331596	850	0.0120922	0.000825906	0.00717123	0.0010971	5.38779	0.000286572
73.73992005561348	851	0.012066	0.000825737	0.00712898	0.00109668	5.38541	0.000283826
73.82681612791102	852	0.0121967	0.000825414	0.00732319	0.00109663	5.38284	0.000290708
73.91371220020855	853	0.0120407	0.000824649	0.00708702	0.00109527	5.38015	0.00028226
74.00061140710979	854	0.0120593	0.000824496	0.00712177	0.00109502	5.37775	0.000283813
74.0879552799371	855	0.0120364	0.000824065	0.00708011	0.00109433	5.37541	0.000280225
74.17529915276442	856	0.0120433	0.000823997	0.00709379	0.0010945	5.37318	0.000283518
74.26264302559176	857	0.0120468	0.00082378	0.00710141	0.00109419	5.37058	0.000283796
74.34998689841908	858	0.0120327	0.000823489	0.00707418	0.00109348	5.36816	0.000279614
74.4373307712464	859	0.0120545	0.000823202	0.00711458	0.0010933	5.36566	0.000283139
74.52467464407371	860	0.0120489	0.000822151	0.00710776	0.00109193	5.36346	0.000283121
74.61201851690103	861	0.0120277	0.000822032	0.00706739	0.00109155	5.36103	0.000279321
74.69936238972836	862	0.0120223	0.000821265	0.00706007	0.00109051	5.3585	0.000278907
74.78670626255568	863	0.0120084	0.000821155	0.00703922	0.00109025	5.35607	0.000277789
74.874050135383	864	0.0120171	0.000820604	0.00705361	0.00108959	5.35352	0.000278687
74.96139400821032	865	0.0120024	0.000819708	0.00703249	0.00108832	5.35107	0.00027771
75.04851752021563	866	0.0120106	0.000819023	0.00704651	0.0010874	5.34855	0.000277803
75.13546648117554	867	0.0119964	0.00081889	0.00702787	0.00108724	5.34626	0.00027751
75.22241544213547	868	0.0119906	0.000818671	0.00702112	0.00108691	5.3436	0.00027683
75.30936440309537	869	0.0119697	0.000818584	0.00699022	0.00108669	5.34152	0.000274888
75.3963133640553	870	0.0119639	0.000818445	0.00698322	0.00108646	5.33932	0.000274775
75.48326232501523	871	0.0119737	0.000818289	0.00699642	0.00108636	5.33692	0.000275564
75.57021128597513	872	0.0119782	0.000818048	0.00700348	0.00108609	5.33437	0.000276394
75.65716024693505	873	0.0119823	0.000817471	0.00700953	0.00108537	5.33214	0.000276892
75.74410920789497	874	0.011986	0.000817432	0.00701474	0.00108526	5.3297	0.000276676
75.83105816885488	875	0.0119591	0.000817072	0.00697676	0.00108457	5.32742	0.000274154
75.9180071298148	876	0.0119527	0.000815328	0.00696983	0.00108218	5.32493	0.000273427
76.004969052393	877	0.0119483	0.000815028	0.0069638	0.00108172	5.32267	0.00027258
76.09214541016476	878	0.0119446	0.000814992	0.00695761	0.00108168	5.32041	0.000272338
76.17932176793654	879	0.0119402	0.000814122	0.0069507	0.00108037	5.318	0.000270795
76.26649812570831	880	0.0119361	0.000813295	0.00694471	0.0010792	5.3156	0.000270257
76.35367448348008	881	0.0119321	0.000812645	0.00693814	0.00107837	5.31326	0.000270376
76.44085084125186	882	0.0119269	0.000811568	0.00693121	0.00107693	5.31075	0.000270102
76.52802719902363	883	0.0119237	0.000810735	0.00692493	0.00107575	5.30856	0.000269422
76.6152035567954	884	0.0119176	0.000809885	0.00691826	0.00107457	5.30607	0.000268991
76.70237991456717	885	0.0119121	0.000808128	0.00691274	0.00107225	5.30398	0.00026924
76.78955627233894	886	0.0118921	0.000806425	0.00689082	0.00106997	5.30154	0.000268882
76.87673263011071	887	0.0119049	0.000806028	0.00690798	0.00106941	5.29924	0.0002689
76.96390898788248	888	0.0118961	0.000806025	0.00689671	0.00106941	5.29693	0.000268708
77.0510942540762	889	0.0119004	0.000805937	0.00690286	0.00106927	5.29459	0.000268784
77.13828581393321	890	0.0118851	0.000804188	0.00688757	0.00106699	5.2922	0.000268729
77.22547737379021	891	0.0118755	0.000803658	0.00687679	0.0010662	5.28981	0.000268029
77.31266893364722	892	0.0118797	0.000803482	0.00688144	0.00106604	5.28751	0.000268604
77.39986049350424	893	0.0118703	0.00080222	0.00687052	0.00106424	5.28548	0.00026723
77.48705205336123	894	0.0118664	0.000801962	0.00686358	0.00106384	5.28317	0.000266605
77.57424361321824	895	0.0118574	0.000800963	0.00685144	0.00106242	5.28085	0.000265428
77.66143517307525	896	0.0118388	0.000800766	0.00682736	0.00106216	5.27862	0.000264976
77.74862673293225	897	0.0118608	0.000800718	0.00685709	0.00106209	5.27633	0.00026582
77.83581829278924	898	0.0118339	0.000799959	0.00682135	0.00106104	5.27413	0.000264339
77.92300985264626	899	0.0118427	0.000799753	0.0068332	0.00106078	5.27176	0.000264805
78.01016949152542	900	0.0118471	0.000799735	0.00683925	0.00106074	5.26933	0.000264853
78.09708822251196	901	0.0118517	0.000799207	0.00684493	0.00106006	5.26718	0.000265147
78.18400695349848	902	0.0118286	0.000799152	0.00681489	0.00105996	5.26489	0.00026431
78.27092568448501	903	0.0118252	0.000799147	0.00680846	0.00105995	5.26277	0.000264038
78.35784441547153	904	0.0118221	0.000799104	0.00680277	0.00105981	5.26069	0.00026338
78.44476314645806	905	0.0117372	0.000797252	0.00668277	0.00105686	5.25843	0.000255747
78.5316818774446	906	0.0117412	0.000797132	0.00668917	0.00105669	5.25612	0.000255807
78.61860060843112	907	0.0117252	0.000796939	0.00666358	0.0010564	5.25387	0.000255097
78.70551933941765	908	0.011732	0.000796832	0.00667595	0.00105625	5.25169	0.00025528
78.79243807040417	909	0.0118153	0.000796606	0.00679639	0.0010564	5.24957	0.000262656
78.8793568013907	910	0.0117191	0.000796521	0.00665748	0.00105585	5.2475	0.000254978
78.96627553237722	911	0.0118017	0.000796361	0.00677842	0.0010561	5.24528	0.00026225
79.05338450802512	912	0.0118099	0.000796245	0.00679037	0.00105594	5.2431	0.000262706
79.14061409630146	913	0.0118057	0.000795916	0.00678438	0.00105548	5.24092	0.000261884
79.2278436845778	914	0.0117282	0.000795916	0.00666996	0.00105499	5.23882	0.000254975
79.31507327285415	915	0.0117141	0.000795751	0.00665126	0.00105477	5.23649	0.000254386
79.4023028611305	916	0.0117974	0.000795673	0.00677253	0.00105514	5.23424	0.000262138
79.48953244940682	917	0.0117426	0.000794975	0.00669384	0.00105383	5.2319	0.000256302
79.57676203768318	918	0.0117005	0.000794547	0.00663282	0.00105303	5.22949	0.000252814
79.66399162595951	919	0.0117079	0.000794465	0.0066447	0.00105301	5.22732	0.000253985
79.75122121423587	920	0.0117924	0.000794087	0.00676735	0.00105302	5.22502	0.000261918
79.83845080251221	921	0.0117035	0.00079396	0.00663869	0.00105224	5.22265	0.00025306
79.92568039078856	922	0.0117465	0.000793714	0.00669844	0.00105214	5.22049	0.00025645
80.01287628327823	923	0.0116965	0.000793364	0.00662678	0.00105146	5.21817	0.000252802
80.09987819732035	924	0.011751	0.000793285	0.00670515	0.00105159	5.21597	0.000256764
80.18688011136244	925	0.0117874	0.000793283	0.0067614	0.00105187	5.21352	0.000261243
80.27388202540456	926	0.0117723	0.000793112	0.00673608	0.00105158	5.21128	0.000259497
80.36088393944667	927	0.0117809	0.000793063	0.00674867	0.00105156	5.20901	0.000260169
80.44788585348878	928	0.0117554	0.000792978	0.00671123	0.00105121	5.20658	0.000256981
80.53488776753089	929	0.0117773	0.000792854	0.00674274	0.00105124	5.20425	0.000259621
80.62188968157301	930	0.0117585	0.000792614	0.00671763	0.00105076	5.20203	0.000257485
80.70889159561511	931	0.0117629	0.000792103	0.00672314	0.00105011	5.19988	0.000258219
80.79589350965722	932	0.011767	0.000791842	0.00672976	0.00104987	5.19774	0.000259197
80.88289542369932	933	0.011783	0.00079184	0.0067548	0.00104988	5.19562	0.000260188
80.96989733774143	934	0.0116889	0.000791743	0.00661971	0.00104926	5.19308	0.000252183
81.05693392530686	935	0.0116848	0.000791053	0.00661483	0.00104829	5.19089	0.000251653
81.14398885696875	936	0.0116807	0.000790472	0.00661034	0.00104754	5.18871	0.000251677
81.23104378863063	937	0.0116762	0.000789765	0.00660456	0.00104659	5.18648	0.000251515
81.31809872029251	938	0.0116702	0.000787681	0.00659868	0.00104376	5.18433	0.000251239
81.40515365195438	939	0.0116655	0.000786416	0.00659321	0.00104205	5.18218	0.000250647
81.49220858361626	940	0.0116619	0.000785504	0.00658778	0.0010408	5.1803	0.000250324
81.57926351527814	941	0.0116438	0.000784362	0.00656153	0.00103914	5.17825	0.000247658
81.66631844694001	942	0.0114941	0.000784235	0.00635724	0.00103848	5.17621	0.000236835
81.75337337860189	943	0.0116401	0.00078417	0.00655616	0.00103885	5.17418	0.000246956
81.84042831026379	944	0.0116574	0.000784006	0.0065822	0.00103875	5.17212	0.000249758
81.92748324192566	945	0.0114549	0.00078393	0.00630044	0.00103822	5.1701	0.000235628
82.01456861205618	946	0.0114695	0.000783896	0.0063221	0.00103808	5.16796	0.000235844
82.10180580999739	947	0.0114586	0.000783755	0.00630623	0.00103794	5.16567	0.000235731
82.18904300793858	948	0.0116463	0.000783603	0.00656658	0.00103813	5.16343	0.000248105
82.27628020587979	949	0.011487	0.000783522	0.00634721	0.00103755	5.16127	0.000236922
82.36351740382099	950	0.0114742	0.000783457	0.00632807	0.00103752	5.15937	0.000236245
82.45075460176218	951	0.0114893	0.000783425	0.00635184	0.00103741	5.15734	0.000236883
82.53799179970339	952	0.011478	0.000783368	0.00633209	0.00103738	5.15522	0.000236377
82.62522899764458	953	0.0114812	0.000783348	0.00633735	0.00103734	5.15293	0.000236521
82.71246619558579	954	0.0116345	0.000783152	0.00654974	0.00103747	5.15078	0.00024669
82.799703393527	955	0.0115239	0.000783129	0.00640469	0.00103722	5.14876	0.000240235
82.88694059146819	956	0.0114969	0.000783088	0.00636258	0.00103696	5.14658	0.000236938
82.9741777894094	957	0.0114616	0.000783028	0.0063109	0.00103697	5.14442	0.000235629
83.06132404181184	958	0.0114847	0.000783008	0.0063426	0.00103686	5.14245	0.000236612
83.14843205574913	959	0.0114501	0.000782962	0.00629495	0.00103694	5.14031	0.000235694
83.23554006968641	960	0.0115278	0.000782909	0.00640959	0.00103694	5.13839	0.00024058
83.32264808362369	961	0.0114996	0.000782775	0.00636768	0.00103658	5.13652	0.0002374
83.40975609756097	962	0.0116524	0.000782708	0.00657687	0.00103699	5.13456	0.000249075
83.49686411149827	963	0.0114644	0.00078268	0.0063161	0.00103645	5.13241	0.000235627
83.58397212543554	964	0.0116299	0.000782649	0.00654354	0.00103674	5.13019	0.000246032
83.67108013937283	965	0.0114457	0.000782385	0.00629041	0.0010362	5.12818	0.000235548
83.7581881533101	966	0.0115123	0.000782304	0.00638899	0.00103606	5.12619	0.000239296
83.8452961672474	967	0.0115168	0.000782266	0.00639385	0.00103604	5.1241	0.000239634
83.93240418118467	968	0.0115056	0.000782008	0.00637813	0.00103559	5.12228	0.000238092
84.01959069442017	969	0.0115028	0.000781955	0.00637295	0.0010355	5.12031	0.00023755
84.10704915165297	970	0.0114426	0.00078189	0.00628643	0.00103551	5.11837	0.00023499
84.19450760888577	971	0.0116481	0.000781818	0.00657223	0.00103577	5.11639	0.0002485
84.2819660661186	972	0.0115196	0.000781567	0.00639917	0.00103513	5.11437	0.000239934
84.36942452335141	973	0.0115083	0.000781538	0.00638318	0.00103498	5.11235	0.000238556
84.45688298058423	974	0.0116251	0.000781484	0.00653748	0.00103519	5.11034	0.000245439
84.54434143781705	975	0.0115299	0.000781361	0.006415	0.00103488	5.10839	0.000240824
84.63179989504985	976	0.0114386	0.000781066	0.00628135	0.00103438	5.10626	0.000234855
84.71925835228268	977	0.0116209	0.000780556	0.00653215	0.00103392	5.10417	0.000244971
84.80671680951548	978	0.0116163	0.000779717	0.00652667	0.00103278	5.1022	0.000244698
84.89417526674829	979	0.0115411	0.000779206	0.00643274	0.00103198	5.10017	0.000240529
84.9816337239811	980	0.0115384	0.000779103	0.0064314	0.00103183	5.0981	0.000240291
85.069170825672	981	0.0115351	0.000778901	0.00642602	0.00103153	5.09619	0.000240205
85.15672883285175	982	0.0115316	0.000778776	0.00642073	0.00103136	5.0942	0.00024008
85.24428684003152	983	0.0115934	0.000778146	0.00649781	0.00103071	5.09219	0.00024452
85.33184484721127	984	0.0116109	0.000778131	0.00652104	0.00103065	5.09029	0.000244203
85.41940285439102	985	0.0115444	0.000777893	0.00643142	0.00103021	5.0883	0.000240475
85.50696086157079	986	0.0116059	0.000777709	0.00651532	0.00103006	5.08635	0.000244026
85.59451886875055	987	0.0115624	0.000777614	0.00645576	0.00102984	5.08453	0.000241001
85.68207687593029	988	0.011588	0.000777458	0.00649354	0.00102978	5.08277	0.000244346
85.76963488311006	989	0.0115841	0.000777447	0.00648842	0.00102974	5.08075	0.000243735
85.85719289028981	990	0.0115668	0.000777443	0.0064618	0.00102957	5.07886	0.0002413
85.94475089746956	991	0.0115968	0.000777129	0.0065036	0.0010293	5.07688	0.000244424
86.03211767777874	992	0.0115691	0.000776931	0.00646811	0.00102887	5.07473	0.000241503
86.1191574549569	993	0.0115797	0.000776884	0.00648308	0.00102895	5.07257	0.000243062
86.20619723213508	994	0.011573	0.000776829	0.00647352	0.0010288	5.07051	0.000242187
86.29323700931326	995	0.0115578	0.000776648	0.0064504	0.00102854	5.06878	0.000240622
86.38027678649142	996	0.0116007	0.000776592	0.00650924	0.00102857	5.06673	0.000244015
86.4673165636696	997	0.0115508	0.000776442	0.0064406	0.00102826	5.06467	0.000240189
86.55435634084776	998	0.0115471	0.000776286	0.006436	0.00102804	5.06272	0.000240092
86.64139611802594	999	0.0115541	0.000776256	0.00644497	0.00102804	5.06074	0.000240539
86.72843589520411	1000	0.0115758	0.000776213	0.00647823	0.00102802	5.05876	0.000242658


==> results/dpt/veach/veach_hmc_restore.txt <==
0.07734308945659119	1	0.171164	0.187784	4.21495	0.262226	74.6584	0.18856
0.15636136638404463	2	0.130905	0.115718	1.85302	0.162789	58.431	0.116175
0.23537964331149785	3	0.111651	0.0746766	1.21391	0.104829	50.2997	0.0739162
0.3143979202389513	4	0.0992624	0.0553891	0.904773	0.0777588	45.0796	0.0545506
0.3934161971664045	5	0.0906458	0.0478316	0.719225	0.0672907	41.2849	0.0464653
0.47243447409385797	6	0.0838199	0.0373516	0.595597	0.0523835	38.4359	0.0363386
0.5514527510213111	7	0.0782608	0.0297394	0.508746	0.041578	36.1051	0.028968
0.6304710279487645	8	0.074025	0.0262026	0.452149	0.0366014	34.1922	0.0251705
0.7094893048762178	9	0.0702273	0.0218914	0.398409	0.0304906	32.5787	0.0206562
0.7885075818036711	10	0.0673292	0.0213078	0.358248	0.0296371	31.1594	0.0194141
0.8675258587311245	11	0.0647309	0.0202906	0.324504	0.028266	29.9657	0.0183638
0.9465441356585778	12	0.0605158	0.0198021	0.274808	0.0276751	28.9022	0.0173982
1.025562412586031	13	0.0624457	0.0188921	0.298458	0.0263155	27.9575	0.0171269
1.1045806895134844	14	0.058558	0.0183963	0.254576	0.025721	27.109	0.0163616
1.1835989664409379	15	0.0569039	0.0171618	0.237133	0.0239938	26.3449	0.0153344
1.262617243368391	16	0.0553308	0.0168472	0.22302	0.0235723	25.643	0.0150312
1.3416355202958443	17	0.0539716	0.0164923	0.209542	0.0230831	24.9954	0.0146004
1.4206537972232978	18	0.0526534	0.0153315	0.197695	0.0214454	24.3893	0.0135421
1.499672074150751	19	0.0514174	0.0147444	0.187932	0.0206244	23.8342	0.012844
1.5786903510782044	20	0.0502992	0.0138985	0.17894	0.0194355	23.331	0.0121257
1.6577086280056577	21	0.049283	0.0135806	0.170178	0.0189933	22.8559	0.0118288
1.736726904933111	22	0.0482844	0.0129147	0.162198	0.0180512	22.4052	0.0111853
1.8157451818605643	23	0.0473544	0.0123882	0.155895	0.0173016	21.983	0.0104212
1.8947634587880178	24	0.0465203	0.0122904	0.14921	0.0171733	21.5849	0.0102199
1.9737817357154708	25	0.0456719	0.0116311	0.146149	0.016239	21.2136	0.00965754
2.052861414806259	26	0.0448518	0.0112284	0.140489	0.015677	20.8603	0.00934366
2.1319715836273594	27	0.0441515	0.0106286	0.134823	0.0148325	20.5253	0.0088614
2.2110817524484596	28	0.0428498	0.0101905	0.126183	0.014217	20.207	0.00817308
2.29019192126956	29	0.0434735	0.0101806	0.130747	0.0141983	19.9126	0.00831581
2.3693020900906605	30	0.0422049	0.00969438	0.121569	0.0135156	19.6211	0.00777745
2.4484122589117603	31	0.0416201	0.00953535	0.117152	0.0132912	19.3398	0.00754066
2.527522427732861	32	0.0410758	0.00920476	0.113605	0.0128313	19.0816	0.00735501
2.6066325965539607	33	0.0405306	0.0087966	0.109934	0.0122601	18.8335	0.00710779
2.6857427653750605	34	0.0399671	0.00834669	0.106675	0.0116269	18.5916	0.00680029
2.764852934196161	35	0.0394887	0.00821605	0.103584	0.0114464	18.3616	0.00663287
2.8439631030172614	36	0.0390498	0.00816602	0.101161	0.0113792	18.142	0.00654691
2.923073271838362	37	0.0386173	0.00813551	0.0991156	0.0113377	17.9314	0.0064142
3.00218525585704	38	0.0381763	0.00808749	0.0969006	0.0112761	17.7263	0.00643196
3.081361192706313	39	0.0377443	0.00784123	0.0943464	0.0109315	17.5364	0.00627933
3.1605371295555855	40	0.0373559	0.00774572	0.0919272	0.0108066	17.3487	0.00629761
3.239713066404858	41	0.0369548	0.00772156	0.0896412	0.0107764	17.1656	0.00629924
3.3188890032541307	42	0.036189	0.00747333	0.0859293	0.0104313	16.9847	0.00607291
3.3980649401034038	43	0.0358406	0.00742666	0.083889	0.0103658	16.8136	0.00602287
3.477240876952677	44	0.0351999	0.00742137	0.0801394	0.0103647	16.6434	0.00594309
3.55641681380195	45	0.0365212	0.00738372	0.0874089	0.0102978	16.4823	0.00602443
3.635592750651222	46	0.0348551	0.0073421	0.078484	0.0102484	16.3242	0.00576388
3.714768687500495	47	0.03551	0.00727844	0.0819645	0.0101577	16.1753	0.00588842
3.7939446243497676	48	0.0345345	0.00724995	0.0767131	0.0101196	16.0271	0.00567166
3.8731205611990407	49	0.0342227	0.00702766	0.0750779	0.00980341	15.8853	0.00550388
3.9522964980483133	50	0.0339421	0.00691168	0.0738243	0.00964136	15.7503	0.00537887
4.031610337972167	51	0.0336561	0.00683495	0.0730994	0.00953354	15.6183	0.00527081
4.111133200795229	52	0.0334032	0.00671413	0.0718703	0.00936257	15.488	0.00513501
4.190656063618291	53	0.0331418	0.00656004	0.0704378	0.00914323	15.3598	0.00495821
4.270178926441352	54	0.0328393	0.00633208	0.0690323	0.00882009	15.2358	0.00478395
4.349701789264413	55	0.0325997	0.00627276	0.0677429	0.00873903	15.1156	0.00471991
4.429224652087475	56	0.0323246	0.00603121	0.0664922	0.00839675	14.9973	0.00449516
4.508747514910537	57	0.0320927	0.00595566	0.0652748	0.0082875	14.8821	0.00435059
4.588270377733599	58	0.0318498	0.00587441	0.0640619	0.00817617	14.7678	0.00432047
4.6677932405566605	59	0.0314018	0.00579763	0.0617518	0.0080626	14.6563	0.00409653
4.747316103379722	60	0.0315993	0.0057789	0.0628482	0.00803856	14.5517	0.00417396
4.826838966202784	61	0.0311727	0.00563178	0.0606976	0.00782455	14.4472	0.00392137
4.906361829025845	62	0.0309608	0.00555838	0.0596823	0.0077216	14.3466	0.00387731
4.985884691848907	63	0.0307445	0.005503	0.0586977	0.0076432	14.2464	0.00383908
5.065649269277738	64	0.0305356	0.00542329	0.0577498	0.0075285	14.1481	0.0036932
5.145466010040946	65	0.0303357	0.00534581	0.0568839	0.00741848	14.0591	0.00362029
5.225282750804154	66	0.0301214	0.00519369	0.0560365	0.00720546	13.9668	0.00355382
5.305099491567361	67	0.0299297	0.00507471	0.0552261	0.00703577	13.8772	0.0034392
5.3849162323305695	68	0.029721	0.00499474	0.0544932	0.00692584	13.7897	0.00342926
5.464732973093776	69	0.029534	0.00491503	0.0536385	0.00681537	13.7033	0.00340219
5.544549713856984	70	0.0293591	0.00481089	0.0528598	0.00666917	13.6197	0.00332296
5.624366454620192	71	0.0291917	0.00471476	0.052107	0.00653353	13.5383	0.00326081
5.704183195383401	72	0.0288862	0.00467002	0.050733	0.00647042	13.4562	0.00312071
5.783999936146607	73	0.0290315	0.00465883	0.0513699	0.00645336	13.3783	0.00315103
5.863816676909815	74	0.0287216	0.00464811	0.0500443	0.00644166	13.3015	0.00309088
5.9436334176730234	75	0.0285581	0.00457349	0.049339	0.00633738	13.224	0.00304888
6.02333579558542	76	0.0282619	0.00456528	0.0480067	0.00632853	13.1496	0.00303493
6.10276328226146	77	0.0284097	0.0045537	0.0486877	0.00631189	13.0759	0.00304623
6.182190768937498	78	0.028112	0.00449576	0.0473864	0.00622942	13.0041	0.00296597
6.261618255613537	79	0.0278148	0.00442684	0.0462288	0.00613167	12.9345	0.00288196
6.341045742289577	80	0.0279518	0.00442409	0.0467986	0.0061279	12.865	0.00290778
6.420473228965616	81	0.0276821	0.00440257	0.0458103	0.00609946	12.7995	0.00286952
6.499900715641655	82	0.0275322	0.00435782	0.045224	0.00603516	12.7309	0.00283235
6.5793282023176936	83	0.0273967	0.00433265	0.0447177	0.00600072	12.6655	0.00282028
6.6587556889937325	84	0.0272709	0.00429859	0.0441744	0.00595129	12.5991	0.00274536
6.738183175669771	85	0.0271152	0.00421584	0.0436606	0.00583612	12.536	0.0027391
6.81761066234581	86	0.0269799	0.0041431	0.043138	0.00573497	12.4731	0.00269857
6.89703814902185	87	0.0268555	0.00411429	0.0427163	0.00569497	12.4108	0.0026636
6.976465635697889	88	0.0266004	0.00403175	0.0418641	0.00557974	12.3511	0.00261561
7.055682600473187	89	0.0267145	0.00401739	0.0423038	0.00555842	12.2915	0.00260643
7.1348109228736245	90	0.0264755	0.00399969	0.0414654	0.00553495	12.2315	0.00256729
7.2139392452740605	91	0.0263356	0.0038948	0.0410103	0.00538745	12.1745	0.00250911
7.293067567674498	92	0.0262101	0.00385113	0.0405678	0.00532581	12.1182	0.00249011
7.372195890074934	93	0.0261001	0.00383465	0.0401755	0.00530443	12.0642	0.00248701
7.451324212475372	94	0.0259787	0.00376824	0.0397524	0.00520974	12.0093	0.00241973
7.530452534875808	95	0.0258552	0.00372862	0.0393688	0.0051542	11.9551	0.002389
7.609580857276246	96	0.0257537	0.00372605	0.0389342	0.00514997	11.8998	0.00235276
7.688709179676682	97	0.0256506	0.0037021	0.0385577	0.005116	11.8484	0.00231477
7.7678375020771195	98	0.025539	0.00365433	0.038142	0.00504843	11.7965	0.00226633
7.8469658244775555	99	0.0254339	0.00359055	0.0377497	0.00495762	11.7462	0.00220139
7.926094146877993	100	0.0253247	0.00352857	0.0375515	0.00487128	11.6981	0.00218189
8.005258964143426	101	0.0245537	0.00349176	0.036915	0.00482438	11.6506	0.00214587
8.084940239043824	102	0.0248267	0.0034834	0.0359805	0.00481018	11.6012	0.00214473
8.164621513944223	103	0.0243817	0.0034782	0.0363027	0.00480513	11.5529	0.00211665
8.244302788844621	104	0.0244659	0.00347346	0.0365728	0.00479805	11.5046	0.00211336
8.32398406374502	105	0.0246437	0.00346293	0.037261	0.00478268	11.4582	0.00213442
8.403665338645418	106	0.0247325	0.00345227	0.0376286	0.00476696	11.4149	0.00213735
8.483346613545816	107	0.0252049	0.00345101	0.0372503	0.00476265	11.3677	0.00215497
8.563027888446214	108	0.0249056	0.00344775	0.0363118	0.00476036	11.3238	0.00214313
8.642709163346613	109	0.0242966	0.00343501	0.0359745	0.00474439	11.2784	0.00208131
8.722390438247011	110	0.0250023	0.00341082	0.036543	0.0047061	11.2357	0.00211108
8.802071713147411	111	0.0250947	0.00339483	0.0368796	0.00468225	11.1923	0.00210719
8.88175298804781	112	0.024194	0.00338192	0.0359367	0.00467082	11.1511	0.00207807
8.961434262948208	113	0.0240209	0.00336333	0.0352972	0.00464671	11.1087	0.00208403
9.040890720342343	114	0.0241033	0.00336117	0.0356237	0.0046424	11.0675	0.00208051
9.120136302401141	115	0.0238485	0.00335133	0.0346779	0.00463313	11.0273	0.00209779
9.199381884459942	116	0.0239363	0.00334363	0.0349855	0.00462022	10.9873	0.00207353
9.278627466518742	117	0.0237744	0.00332764	0.0344019	0.00459814	10.9489	0.00206152
9.357873048577542	118	0.0234629	0.00328679	0.0334385	0.00454122	10.9123	0.00202435
9.437118630636341	119	0.0232506	0.0032736	0.0325995	0.00452274	10.8735	0.00199258
9.516364212695143	120	0.0233859	0.00326918	0.0331283	0.00451576	10.8355	0.00199826
9.595609794753944	121	0.0233224	0.00326499	0.0328532	0.00450983	10.7989	0.00197558
9.674855376812744	122	0.0236864	0.00325863	0.0343296	0.00450071	10.7595	0.00202001
9.754100958871543	123	0.0236032	0.00325618	0.0340285	0.00449762	10.7229	0.00202514
9.833346540930343	124	0.0235217	0.0032546	0.0337278	0.00449609	10.687	0.00202404
9.912592122989144	125	0.0231685	0.00323166	0.0323368	0.00446367	10.6506	0.00196007
9.991837705047944	126	0.0230996	0.00322808	0.0320908	0.00445843	10.6155	0.00194208
10.07189228179851	127	0.0230248	0.00320004	0.0318194	0.0044177	10.5802	0.00190481
10.15203975314579	128	0.022947	0.00317455	0.0315817	0.00438215	10.5442	0.00189447
10.232187224493067	129	0.0228125	0.00316154	0.0313712	0.00436202	10.5104	0.00182065
10.312334695840347	130	0.0227427	0.00314085	0.0311202	0.00433307	10.4772	0.00179763
10.392482167187627	131	0.0228664	0.00313336	0.0316253	0.00432254	10.4426	0.00182704
10.472629638534904	132	0.0226673	0.00310108	0.0308877	0.00427665	10.4078	0.00177081
10.552777109882182	133	0.0225402	0.00308096	0.0304591	0.00424764	10.3758	0.00172489
10.632924581229464	134	0.0224173	0.00306927	0.0300178	0.00422988	10.3435	0.00166066
10.713072052576742	135	0.0225976	0.00306859	0.0306791	0.00423057	10.3098	0.00173692
10.79321952392402	136	0.0223564	0.00305602	0.0297877	0.00421109	10.2783	0.00164794
10.8733669952713	137	0.0224726	0.00305142	0.0302286	0.00420457	10.2466	0.00167125
10.953514466618579	138	0.0222904	0.00303806	0.029671	0.00418654	10.2166	0.00165042
11.033412887828161	139	0.0221534	0.00302587	0.0292357	0.00417038	10.1854	0.00166508
11.112967382657118	140	0.022212	0.0030177	0.0294399	0.00415881	10.156	0.00165943
11.192521877486076	141	0.0220872	0.00301015	0.029015	0.00414765	10.1258	0.0016451
11.272076372315034	142	0.0220185	0.00299929	0.0288001	0.00413319	10.0947	0.00164775
11.351630867143992	143	0.0219586	0.0029893	0.0285978	0.00411824	10.0649	0.00162879
11.43118536197295	144	0.0218357	0.00296897	0.0282158	0.00409046	10.0358	0.00163129
11.510739856801909	145	0.0218901	0.00295204	0.0283916	0.00406582	10.0069	0.00161949
11.590294351630867	146	0.0217685	0.00292857	0.028016	0.00403378	9.97766	0.0016093
11.669848846459825	147	0.0215476	0.00292618	0.0272645	0.00403037	9.94869	0.00158275
11.749403341288781	148	0.0216001	0.00291376	0.0274548	0.00401358	9.91949	0.00158611
11.82895783611774	149	0.0210347	0.00290564	0.0256108	0.00400277	9.89177	0.00153699
11.908512330946696	150	0.02099	0.00290057	0.0254542	0.00399529	9.86328	0.00151108
11.988066825775656	151	0.02165	0.00289966	0.0276292	0.0039935	9.83541	0.00158267
12.067300079176563	152	0.0214834	0.00289876	0.0271438	0.00399201	9.80814	0.00158004
12.146476642913695	153	0.0217027	0.00289776	0.0278273	0.00399053	9.78121	0.00159121
12.225653206650831	154	0.0214312	0.00289263	0.0269801	0.00398331	9.75499	0.00156526
12.304829770387965	155	0.0210777	0.00289242	0.0257778	0.00398409	9.72893	0.00153729
12.384006334125099	156	0.0213826	0.00289048	0.0267876	0.00397998	9.70257	0.00154926
12.463182897862232	157	0.0213306	0.00288801	0.0266247	0.00397667	9.67579	0.00154493
12.542359461599364	158	0.0211302	0.00287268	0.0259539	0.00395497	9.65038	0.00150915
12.6215360253365	159	0.0209371	0.00286712	0.025296	0.0039482	9.6246	0.00149244
12.700712589073632	160	0.0212758	0.00285993	0.026454	0.00393761	9.59928	0.00153616
12.779889152810766	161	0.0211761	0.00285741	0.026102	0.00393389	9.57374	0.0015141
12.859065716547901	162	0.0212265	0.00285114	0.0262763	0.00392514	9.54953	0.00152018
12.938242280285033	163	0.0208355	0.00284133	0.0250297	0.00391038	9.52555	0.00143513
13.017559262510975	164	0.0208767	0.00284018	0.0251854	0.00391036	9.50033	0.00148244
13.097374092106314	165	0.0207848	0.00281929	0.0248817	0.00387944	9.47587	0.00141716
13.177188921701653	166	0.0207282	0.00278645	0.0247609	0.00383398	9.45221	0.00140869
13.257003751296992	167	0.0206747	0.00276199	0.0246106	0.00379914	9.42792	0.00139177
13.33681858089233	168	0.020625	0.00275393	0.0244647	0.00378783	9.40381	0.00138572
13.41663341048767	169	0.0205792	0.00273361	0.0243138	0.00375946	9.38108	0.00137573
13.496448240083007	170	0.0205296	0.00270249	0.0241759	0.00371536	9.35892	0.00135082
13.576263069678346	171	0.0203484	0.0026841	0.0236861	0.00369027	9.33692	0.0013299
13.656077899273686	172	0.0204831	0.00268277	0.0240566	0.00368754	9.31423	0.00133296
13.735892728869025	173	0.0203017	0.0026721	0.0235437	0.00367241	9.29227	0.00129895
13.815707558464364	174	0.0204311	0.00266948	0.0239607	0.00366946	9.26908	0.00133484
13.895522388059701	175	0.0203885	0.00266409	0.0238317	0.00366202	9.2461	0.00133552
13.975337217655042	176	0.0200853	0.00265128	0.022897	0.00364419	9.22462	0.00129375
14.055475272960823	177	0.0201646	0.00264581	0.0231483	0.00363628	9.20253	0.00130054
14.135757867694284	178	0.0202503	0.00264534	0.0234093	0.00363428	9.18139	0.00128504
14.216040462427749	179	0.0201237	0.00264506	0.023027	0.00363592	9.16083	0.00130261
14.29632305716121	180	0.0202034	0.0026369	0.0232789	0.00362335	9.13962	0.00129558
14.37660565189467	181	0.0200378	0.002623	0.0227778	0.00360466	9.11961	0.00128779
14.456888246628132	182	0.0193822	0.00261004	0.020837	0.00358698	9.09823	0.00119977
14.537170841361593	183	0.0192509	0.0026098	0.0204344	0.00358592	9.0769	0.00115714
14.617453436095056	184	0.0194546	0.00260543	0.0210317	0.00357916	9.05607	0.0011848
14.697736030828517	185	0.0199938	0.00259992	0.0226565	0.00357201	9.03631	0.00126863
14.77801862556198	186	0.0194153	0.00259706	0.0209264	0.00356801	9.01637	0.00118855
14.858301220295441	187	0.019955	0.00259614	0.0225276	0.00356578	8.99648	0.00124355
14.938583815028903	188	0.019346	0.00259192	0.0207426	0.00356144	8.97763	0.00118797
15.018813545752943	189	0.0192796	0.00258949	0.0205341	0.00355793	8.9583	0.00116198
15.098871187254826	190	0.0194811	0.00258917	0.0211311	0.00355675	8.93969	0.00119326
15.178928828756707	191	0.0195155	0.00258614	0.0212349	0.00355253	8.91971	0.00119953
15.25898647025859	192	0.0192077	0.00258574	0.0203437	0.0035521	8.89968	0.00114618
15.339044111760469	193	0.0191721	0.00258094	0.0202584	0.00354565	8.88233	0.00114697
15.419101753262352	194	0.0193044	0.00257519	0.0206385	0.00353795	8.86281	0.00117097
15.49915939476423	195	0.0197173	0.00257493	0.0218817	0.00353598	8.84274	0.00122124
15.579217036266112	196	0.0191343	0.00257062	0.0201723	0.00353132	8.82406	0.00114389
15.659274677767993	197	0.019582	0.00257038	0.0214364	0.00353021	8.80665	0.00121278
15.739332319269876	198	0.0190677	0.00256859	0.0199766	0.00352833	8.78792	0.00113226
15.819389960771757	199	0.019906	0.0025681	0.0224099	0.00352623	8.77006	0.00123442
15.89944760227364	200	0.0196778	0.00256652	0.0217779	0.00352456	8.75276	0.0012219
15.979505243775519	201	0.0195483	0.00256506	0.0213523	0.00352238	8.73426	0.00119225
16.05945341217836	202	0.0197505	0.00256388	0.0219558	0.00352051	8.7164	0.0012268
16.139363912418094	203	0.0190347	0.00256339	0.0198797	0.00352092	8.69915	0.00112746
16.219274412657825	204	0.0190987	0.00256147	0.020072	0.00351816	8.68185	0.00113424
16.299184912897555	205	0.0189698	0.00255933	0.0197001	0.00351549	8.66431	0.00111985
16.379095413137286	206	0.0196395	0.00255826	0.0216596	0.00351304	8.64751	0.00121729
16.459005913377016	207	0.0190032	0.00255681	0.0197858	0.00351145	8.63001	0.00111432
16.538916413616747	208	0.0189307	0.00255021	0.0196078	0.00350274	8.61285	0.00111984
16.61882691385648	209	0.0196017	0.00254866	0.021544	0.00349933	8.59584	0.00120568
16.69873741409621	210	0.0188977	0.00254809	0.0195203	0.0034998	8.57902	0.00111984
16.778647914335945	211	0.0198587	0.00254674	0.0222928	0.0034968	8.56328	0.00123527
16.858558414575675	212	0.0198161	0.00253983	0.0221761	0.00348713	8.54689	0.00123376
16.938468914815406	213	0.0197727	0.00252442	0.0220603	0.00346558	8.53097	0.00122226
17.01834277055587	214	0.0188508	0.00251164	0.0194437	0.00344857	8.51406	0.00110572
17.09809394688572	215	0.0187537	0.00251011	0.0191965	0.00344613	8.49764	0.0010945
17.177845123215565	216	0.0188181	0.0025065	0.0193572	0.00344138	8.48181	0.00110043
17.25759629954542	217	0.0187198	0.00249299	0.0191241	0.00342204	8.46575	0.00108421
17.33734747587527	218	0.0187816	0.00249128	0.0192763	0.00341927	8.45001	0.00108388
17.41709865220512	219	0.0186903	0.00249046	0.0190488	0.00341878	8.43459	0.00108008
17.49684982853497	220	0.0186601	0.00248708	0.0189738	0.00341346	8.41918	0.00106486
17.57660100486482	221	0.018624	0.00246977	0.0188942	0.00338889	8.40262	0.00105164
17.65635218119467	222	0.0183097	0.00246758	0.0181748	0.00338494	8.38714	0.000993985
17.736103357524524	223	0.018555	0.00246511	0.0187512	0.00338274	8.37119	0.00105643
17.815854533854374	224	0.0184099	0.00246488	0.018358	0.00338152	8.35688	0.00102023
17.895605710184224	225	0.0184417	0.00246407	0.0184362	0.00338017	8.34129	0.00101876
17.975356886514074	226	0.0185929	0.00246376	0.0188306	0.0033807	8.32589	0.00104895
18.05551092544987	227	0.0183311	0.00246039	0.0181688	0.00337518	8.31127	0.00100464
18.13584511568123	228	0.0182754	0.00245821	0.0180992	0.00337196	8.29656	0.000991468
18.216179305912597	229	0.0182428	0.00245614	0.0180191	0.00336961	8.28298	0.000995268
18.29651349614396	230	0.0182195	0.00245588	0.0179486	0.00336926	8.26874	0.000995573
18.37684768637532	231	0.0185232	0.00245118	0.018673	0.00336303	8.25425	0.00104601
18.457181876606683	232	0.0183777	0.00244319	0.0182899	0.00335092	8.24057	0.00101242
18.537516066838045	233	0.0184654	0.0024426	0.0185069	0.0033504	8.22655	0.00102275
18.617850257069406	234	0.0181897	0.00243963	0.0178769	0.00334644	8.2114	0.000988796
18.69818444730077	235	0.0184922	0.00243799	0.0185879	0.00334437	8.19783	0.00103538
18.77851863753213	236	0.0183488	0.00243076	0.0182454	0.00333334	8.18411	0.000995868
18.858852827763496	237	0.0181534	0.00241771	0.0178043	0.00331604	8.17017	0.000986854
18.939187017994858	238	0.0180758	0.00241194	0.0175952	0.00330802	8.15685	0.000973547
19.01952434517114	239	0.0181223	0.00240501	0.0177369	0.00329853	8.14295	0.000988164
19.099871444640847	240	0.0180966	0.00240364	0.0176692	0.0032963	8.12909	0.000976016
19.180218544110556	241	0.0180451	0.00239485	0.0175527	0.00328404	8.11563	0.000969394
19.260565643580264	242	0.0179885	0.00238768	0.0174089	0.00327421	8.10185	0.000964476
19.340912743049977	243	0.0178411	0.0023874	0.0171733	0.00327345	8.08846	0.000943894
19.42125984251968	244	0.0178929	0.00238623	0.0173036	0.00327116	8.07471	0.000930426
19.501606941989394	245	0.0178688	0.00238199	0.0172443	0.00326554	8.06239	0.00093311
19.581954041459102	246	0.0179401	0.00238157	0.0174401	0.00326517	8.04833	0.000947123
19.66230114092881	247	0.0180122	0.00237722	0.0174794	0.00325975	8.0345	0.000969124
19.742648240398523	248	0.0179128	0.00237368	0.0173691	0.00325352	8.02216	0.000933169
19.822995339868232	249	0.0179582	0.00237113	0.0173421	0.0032509	8.0087	0.000953466
19.903342439337937	250	0.0178086	0.00236607	0.0171065	0.00324315	7.99545	0.000927516
19.98368953880765	251	0.0176374	0.00236164	0.016702	0.00323731	7.98238	0.00091627
20.06382126841768	252	0.0176095	0.00234348	0.0166463	0.00321199	7.97057	0.000911127
20.143898142216525	253	0.0177528	0.00234326	0.0170034	0.00321169	7.95864	0.000925904
20.223975016015373	254	0.0175859	0.00234126	0.0165845	0.00320877	7.9469	0.000904682
20.30405188981422	255	0.0176773	0.00233883	0.0168169	0.0032052	7.93402	0.000913654
20.38412876361307	256	0.0176555	0.00233716	0.0167574	0.00320249	7.92202	0.000901784
20.464205637411915	257	0.017769	0.00233444	0.0170471	0.00319904	7.91	0.000925123
20.544282511210763	258	0.0177016	0.00233438	0.0168816	0.00319925	7.89833	0.000921198
20.624359385009612	259	0.017532	0.00233191	0.0164622	0.00319582	7.88597	0.000903319
20.704436258808457	260	0.0175516	0.00232091	0.0165254	0.00318012	7.87321	0.000898271
20.784513132607305	261	0.017719	0.00231948	0.0169423	0.0031781	7.86061	0.000917081
20.864590006406154	262	0.0174168	0.00231613	0.0161796	0.00317371	7.84897	0.000886425
20.944666880205	263	0.0173925	0.00230732	0.01612	0.00316107	7.83718	0.000875223
21.024835235492688	264	0.0173675	0.00230649	0.0160622	0.00315982	7.82537	0.00087511
21.10520816588973	265	0.0173407	0.00230571	0.0160027	0.00315898	7.81387	0.000875323
21.18558109628677	266	0.0174995	0.0023043	0.0164053	0.00315708	7.80189	0.000897443
21.265954026683815	267	0.0174349	0.00230367	0.0162384	0.00315615	7.79022	0.000888126
21.346326957080855	268	0.0174568	0.00230158	0.0162947	0.00315289	7.77872	0.0008848
21.4266998874779	269	0.017475	0.00229466	0.0163489	0.00314383	7.76653	0.000896144
21.507072817874942	270	0.0173117	0.00228572	0.0159469	0.00313095	7.75515	0.000867668
21.587445748271982	271	0.0171983	0.00227813	0.0157463	0.00311998	7.74327	0.000864308
21.66781867866903	272	0.0172855	0.00227195	0.015888	0.00311145	7.73278	0.000857067
21.74819160906607	273	0.0172638	0.00226551	0.0159063	0.00310225	7.72166	0.000854548
21.82856453946311	274	0.0170706	0.00226413	0.0155094	0.00310076	7.71121	0.000842534
21.908937469860152	275	0.0172406	0.00226011	0.0158507	0.00309507	7.7001	0.000855185
21.989310400257192	276	0.017127	0.00225905	0.0156178	0.00309377	7.69016	0.000855155
22.069498997995996	277	0.0172184	0.00225885	0.0157997	0.00309311	7.67856	0.00085613
22.149659318637273	278	0.017171	0.00225852	0.0157044	0.00309263	7.66695	0.000857547
22.229819639278556	279	0.0171476	0.0022542	0.0156481	0.00308669	7.65611	0.000854867
22.30997995991984	280	0.0171043	0.0022535	0.0156092	0.00308619	7.64517	0.000853167
22.390140280561123	281	0.0170848	0.00224956	0.0155565	0.00308017	7.6346	0.000840634
22.470300601202403	282	0.0170441	0.00224901	0.0154614	0.00307958	7.62419	0.000839036
22.550460921843687	283	0.0169984	0.00224184	0.0153597	0.00306958	7.61359	0.000834154
22.63062124248497	284	0.0169585	0.00224094	0.0152729	0.00306857	7.60265	0.000831841
22.710781563126254	285	0.0169785	0.00224072	0.0153237	0.0030682	7.59283	0.000834617
22.790941883767537	286	0.0170197	0.00223866	0.0154105	0.0030649	7.58252	0.000831719
22.87110220440882	287	0.0169435	0.00223777	0.0152221	0.00306408	7.57213	0.000823095
22.951262525050105	288	0.0169256	0.00223564	0.0151775	0.00306054	7.56192	0.000808137
23.031237548808672	289	0.0169042	0.00222572	0.0151346	0.00304655	7.55218	0.000804757
23.110925173320584	290	0.0167719	0.00222396	0.0148111	0.00304499	7.54158	0.000795737
23.190612797832497	291	0.0167321	0.00222225	0.0147173	0.00304241	7.53185	0.000789454
23.270300422344413	292	0.0168243	0.00221865	0.0149451	0.00303746	7.52187	0.000799527
23.349988046856325	293	0.0167489	0.00221853	0.0147633	0.00303743	7.51173	0.00079238
23.429675671368237	294	0.0168043	0.00221417	0.0149051	0.00303098	7.50218	0.000794715
23.50936329588015	295	0.0168408	0.00221303	0.0149927	0.00302932	7.49173	0.000802436
23.58905092039207	296	0.01686	0.00221207	0.0150394	0.00302783	7.48158	0.000801533
23.668738544903977	297	0.016878	0.00220938	0.0150876	0.00302365	7.47149	0.000798458
23.748426169415893	298	0.0167834	0.00220489	0.014857	0.00301811	7.4614	0.000789892
23.828113793927805	299	0.016707	0.00220228	0.0146779	0.00301451	7.45164	0.000782925
23.907801418439718	300	0.0166828	0.00218771	0.0146333	0.00299366	7.44163	0.000769855
23.987489042951633	301	0.0166536	0.00217368	0.0145829	0.00297377	7.43055	0.000761029
24.067874396135267	302	0.0164376	0.00216438	0.0141578	0.00296165	7.42099	0.000763934
24.148389694041867	303	0.0166066	0.00216373	0.014494	0.00296002	7.41154	0.000763939
24.228904991948472	304	0.0161556	0.00216072	0.0134981	0.00295584	7.40198	0.000722166
24.309420289855076	305	0.0166269	0.00215951	0.014539	0.00295401	7.39283	0.000758144
24.389935587761677	306	0.0164948	0.00215917	0.0142743	0.00295449	7.38282	0.000766414
24.470450885668278	307	0.0162036	0.00215813	0.0136065	0.00295261	7.37341	0.000728553
24.55096618357488	308	0.0161189	0.00215802	0.0134304	0.00295243	7.3638	0.000724046
24.631481481481483	309	0.0162828	0.0021577	0.0137977	0.00295215	7.35546	0.000736669
24.711996779388084	310	0.0163165	0.00215752	0.0138789	0.00295138	7.34581	0.000736773
24.79251207729469	311	0.0164523	0.0021571	0.0141855	0.00295173	7.33623	0.000769873
24.87302737520129	312	0.0164725	0.00215685	0.0142309	0.00295138	7.32659	0.000772251
24.95354267310789	313	0.0162509	0.00215546	0.013722	0.0029486	7.3173	0.000727713
25.033929574075557	314	0.0162671	0.00215468	0.0137583	0.0029479	7.30837	0.00073355
25.114141333119434	315	0.0161717	0.00215317	0.0135343	0.00294532	7.29919	0.000718244
25.19435309216331	316	0.0163011	0.00215299	0.0138401	0.00294522	7.28957	0.000730752
25.274564851207188	317	0.0162193	0.00215222	0.0136463	0.00294415	7.28042	0.000725792
25.354776610251065	318	0.0164153	0.00215163	0.0141171	0.00294383	7.27182	0.000759181
25.434988369294942	319	0.0161334	0.00214986	0.0134708	0.00294078	7.26283	0.000720943
25.51520012833882	320	0.0162331	0.00214848	0.0136854	0.00293903	7.2541	0.000728204
25.595411887382696	321	0.0161836	0.00214812	0.0135712	0.00293849	7.24523	0.000724994
25.675623646426565	322	0.01658	0.00214711	0.0144512	0.00293682	7.23621	0.000759699
25.755835405470446	323	0.0165621	0.00214677	0.0144426	0.00293643	7.22814	0.000757698
25.83604716451432	324	0.0165409	0.00214663	0.014396	0.00293651	7.21958	0.000763168
25.916258923558196	325	0.0165035	0.00214621	0.0143155	0.00293607	7.21079	0.000763305
25.996470682602077	326	0.0163607	0.00214573	0.0140025	0.00293551	7.20206	0.000747046
26.076700898587934	327	0.0163782	0.0021452	0.0140426	0.00293466	7.19368	0.00075167
26.156931964056483	328	0.0163447	0.00214343	0.0139612	0.00293194	7.185	0.000743558
26.237163029525036	329	0.0163253	0.00214103	0.0139214	0.00292862	7.17626	0.000744826
26.31739409499358	330	0.0160932	0.00213972	0.013391	0.00292691	7.16747	0.000724268
26.397625160462134	331	0.0163941	0.00213955	0.0140788	0.00292685	7.15833	0.000754141
26.47785622593068	332	0.0165184	0.0021365	0.0143521	0.00292219	7.14939	0.000758235
26.55808729139923	333	0.0160756	0.00213577	0.0133512	0.00292127	7.14085	0.000719722
26.638318356867778	334	0.0160585	0.00213217	0.0133155	0.00291625	7.13235	0.00071534
26.718549422336327	335	0.0160055	0.00212211	0.0132072	0.00290233	7.12378	0.000709851
26.798780487804876	336	0.0160382	0.00212028	0.0132782	0.00289952	7.11545	0.000708479
26.87901155327343	337	0.0160185	0.00211482	0.0132434	0.00289199	7.10709	0.000709965
26.95924261874198	338	0.0159851	0.00210944	0.0131706	0.00288437	7.09859	0.000706631
27.039502207948615	339	0.0157249	0.00210889	0.0126337	0.00288313	7.09035	0.0006749
27.11979124849458	340	0.0157078	0.00209808	0.0126017	0.00286795	7.082	0.000669767
27.200080289040542	341	0.0159643	0.00209786	0.0131449	0.00286827	7.07365	0.000704875
27.280369329586513	342	0.0159306	0.00209786	0.0131082	0.00286853	7.06513	0.000704967
27.360658370132477	343	0.0159142	0.00209701	0.0130709	0.00286747	7.0571	0.000706132
27.440947410678444	344	0.0159456	0.00209499	0.0131447	0.00286451	7.04951	0.000705421
27.521236451224407	345	0.015693	0.00209376	0.0125698	0.00286176	7.04137	0.000667241
27.601525491770374	346	0.0157436	0.00209097	0.012696	0.00285801	7.03366	0.000678506
27.681814532316338	347	0.0157304	0.00208798	0.0126643	0.00285382	7.0255	0.000673406
27.7621035728623	348	0.0158778	0.00208715	0.0130019	0.00285355	7.01775	0.000702862
27.842392613408265	349	0.0158925	0.00208706	0.0130358	0.00285381	7.01002	0.00070604
27.922681653954236	350	0.0158475	0.00208273	0.0129292	0.00284716	7.0024	0.000694878
28.002980745992105	351	0.0158328	0.00208221	0.0128969	0.00284668	6.99437	0.000695614
28.08354144848143	352	0.0158607	0.00207817	0.0129663	0.00284071	6.98632	0.000695519
28.16410215097076	353	0.0158149	0.00207641	0.0128641	0.00283817	6.97853	0.000685571
28.244662853460085	354	0.0156735	0.00207555	0.0125381	0.00283631	6.97131	0.000662612
28.325223555949407	355	0.0157521	0.00207457	0.0127307	0.00283503	6.96387	0.00067629
28.405784258438736	356	0.0157703	0.00207408	0.012765	0.00283466	6.95606	0.000680389
28.48634496092806	357	0.0157856	0.00207194	0.0127973	0.00283184	6.94853	0.00068105
28.566905663417387	358	0.0156567	0.00206821	0.0125049	0.00282599	6.94097	0.000659678
28.647466365906713	359	0.0157962	0.00206638	0.0128292	0.002824	6.9335	0.000681195
28.728027068396038	360	0.0156392	0.00205925	0.0124748	0.0028134	6.9261	0.000656474
28.808587770885364	361	0.0155545	0.00205664	0.0122957	0.00281076	6.91868	0.000667789
28.889148473374693	362	0.0155661	0.00205645	0.0123265	0.00281034	6.91098	0.000664684
28.96970917586402	363	0.015577	0.00205343	0.0123556	0.0028061	6.90347	0.000664883
29.050144648023146	364	0.0156186	0.00204853	0.0124424	0.00279863	6.89608	0.000658444
29.130504660880742	365	0.0155385	0.00204731	0.0122693	0.00279772	6.88935	0.000662581
29.210864673738346	366	0.0155238	0.00204191	0.0122532	0.00278987	6.88231	0.000656309
29.29122468659595	367	0.0155845	0.00204008	0.012383	0.00278726	6.87547	0.000663728
29.37158469945355	368	0.0155984	0.00203727	0.0124096	0.00278297	6.86828	0.000659037
29.451944712311153	369	0.0154958	0.00203698	0.0121908	0.00278267	6.86121	0.000642507
29.532304725168757	370	0.0155074	0.00203248	0.0122227	0.00277637	6.85363	0.000645878
29.61266473802636	371	0.0154735	0.00201488	0.0121634	0.00275159	6.84668	0.000636283
29.69302475088396	372	0.015457	0.00200182	0.0121361	0.00273333	6.8401	0.000631278
29.77338476374156	373	0.0154411	0.00199056	0.0121093	0.00271753	6.83317	0.000627393
29.853744776599164	374	0.0154256	0.00198803	0.0120791	0.00271424	6.82574	0.000625984
29.934104789456768	375	0.0154092	0.00198413	0.0120528	0.00270896	6.81911	0.000626824
30.014419610670508	376	0.0153944	0.0019808	0.0120248	0.00270444	6.81229	0.000625712
30.09452855884002	377	0.0153824	0.00197949	0.0119986	0.00270254	6.80526	0.000623108
30.174637507009532	378	0.0153237	0.00197387	0.0118717	0.00269498	6.79922	0.000611305
30.25474645517904	379	0.0153689	0.00197086	0.0119757	0.00269065	6.79269	0.000622544
30.33485540334855	380	0.0148014	0.00196756	0.0108137	0.0026862	6.78577	0.000551831
30.414964351518066	381	0.0153312	0.00196684	0.0118999	0.00268517	6.7794	0.000616609
30.495073299687576	382	0.0153555	0.00196515	0.0119467	0.00268275	6.77266	0.000619792
30.575182247857082	383	0.0153062	0.00196447	0.0118421	0.00268207	6.76586	0.00060978
30.655291196026596	384	0.0147883	0.0019623	0.0107932	0.00267827	6.75881	0.000545264
30.735400144196106	385	0.0147529	0.00195811	0.0107309	0.00267291	6.75204	0.000545916
30.815509092365616	386	0.0152779	0.00195673	0.0117849	0.0026711	6.74522	0.000600735
30.895618040535126	387	0.0152887	0.00195593	0.0118121	0.00267009	6.73876	0.000604336
30.975726988704636	388	0.0151772	0.00195525	0.011574	0.00266906	6.73231	0.000586221
31.056060484195285	389	0.0147737	0.00195484	0.0107746	0.00266797	6.72579	0.000543902
31.13649159494892	390	0.0151644	0.00195209	0.0115459	0.00266445	6.71889	0.000582651
31.216922705702565	391	0.0151885	0.00195172	0.0115993	0.00266432	6.71202	0.000590465
31.297353816456205	392	0.015337	0.00195172	0.0119188	0.00266382	6.7055	0.000611244
31.377784927209845	393	0.0152255	0.00195092	0.0116819	0.00266356	6.6989	0.000601636
31.458216037963485	394	0.014803	0.00195014	0.0108363	0.00266184	6.69211	0.000552014
31.538647148717125	395	0.0151981	0.0019498	0.0116272	0.00266184	6.68563	0.000596165
31.61907825947076	396	0.014738	0.0019491	0.0107082	0.00266033	6.67972	0.000543884
31.6995093702244	397	0.0147594	0.00194768	0.0107538	0.0026584	6.67345	0.000546886
31.77994048097804	398	0.01526	0.0019472	0.0117596	0.00265759	6.66693	0.00059821
31.860371591731685	399	0.0151476	0.00194705	0.0115204	0.00265754	6.66074	0.000584977
31.94080270248532	400	0.0152118	0.00194677	0.0116535	0.00265764	6.65454	0.000597572
32.021329886079016	401	0.0149623	0.0019463	0.0111544	0.00265698	6.64838	0.000575487
32.1021249091056	402	0.0149505	0.00194589	0.011135	0.00265639	6.64237	0.000575114
32.18291993213218	403	0.0151355	0.00194525	0.0115099	0.00265505	6.63648	0.000586544
32.26371495515876	404	0.0151233	0.00194312	0.011484	0.00265211	6.63042	0.000584455
32.34450997818534	405	0.0152471	0.00194165	0.0117333	0.00265002	6.62352	0.000597151
32.425305001211925	406	0.0147166	0.00194133	0.0106674	0.00264948	6.61734	0.000542339
32.506100024238506	407	0.0147259	0.00194048	0.0106876	0.00264817	6.61129	0.000539323
32.58689504726509	408	0.014981	0.00193929	0.011195	0.00264693	6.60516	0.000571835
32.66769007029167	409	0.0150045	0.00193849	0.0112442	0.00264575	6.59886	0.000573462
32.74848509331825	410	0.0149369	0.00193801	0.0111117	0.00264537	6.5931	0.000571505
32.82928011634483	411	0.0146812	0.00193707	0.0106039	0.00264366	6.58714	0.000541384
32.91007513937141	412	0.0149705	0.0019368	0.0111756	0.00264357	6.58108	0.000571649
32.990870162398	413	0.0146683	0.00193493	0.0105848	0.0026407	6.57517	0.000539501
33.071595770441526	414	0.0146903	0.00193445	0.0106251	0.00263987	6.56928	0.000540725
33.152312535313584	415	0.0152315	0.00193434	0.0117071	0.00263989	6.5634	0.000595373
33.23302930018565	416	0.0150611	0.00193366	0.0113612	0.00263915	6.55723	0.000581217
33.31374606505771	417	0.0150815	0.00193288	0.01141	0.0026381	6.55131	0.000587926
33.39446282992978	418	0.0147026	0.0019328	0.0106466	0.00263733	6.54565	0.000537264
33.47517959480184	419	0.0149912	0.00193278	0.0112198	0.00263784	6.53963	0.000572145
33.5558963596739	420	0.0150499	0.00193278	0.0113447	0.00263779	6.53379	0.00057934
33.63661312454597	421	0.0150923	0.00193188	0.0114348	0.00263664	6.52848	0.000588263
33.71732988941803	422	0.0146549	0.00193031	0.0105674	0.00263443	6.52282	0.000540333
33.7980466542901	423	0.0151052	0.00192998	0.011458	0.0026337	6.51662	0.000581186
33.878763419162155	424	0.0146322	0.00192984	0.0105367	0.00263368	6.51079	0.000535735
33.95948018403422	425	0.0146086	0.00192941	0.0104764	0.00263306	6.50514	0.000528709
34.040248929119855	426	0.0149214	0.00192902	0.0110887	0.00263294	6.49929	0.000571015
34.121070071930816	427	0.0146413	0.00192706	0.0105482	0.00263005	6.49377	0.000540556
34.20189121474178	428	0.015035	0.00192628	0.0113191	0.00262868	6.48824	0.000576329
34.28271235755273	429	0.0148173	0.00192562	0.0108813	0.00262776	6.48223	0.000547303
34.363533500363694	430	0.0146143	0.00192466	0.0104973	0.0026267	6.47677	0.000534313
34.444354643174655	431	0.0145863	0.00192445	0.0104369	0.00262601	6.47113	0.000527442
34.52517578598561	432	0.0145979	0.00192427	0.0104543	0.0026258	6.46541	0.000525473
34.60599692879657	433	0.0149088	0.00192359	0.0110659	0.00262527	6.46014	0.000568788
34.68681807160753	434	0.0148467	0.00192299	0.010944	0.00262364	6.45448	0.00054775
34.767639214418494	435	0.0148043	0.0019226	0.0108592	0.00262354	6.44899	0.000547225
34.848460357229456	436	0.0146207	0.00192214	0.0105169	0.00262306	6.44326	0.000535043
34.92928150004042	437	0.0150658	0.00192207	0.0113864	0.00262301	6.4378	0.000586062
35.010068465565844	438	0.0148967	0.00192203	0.0110414	0.00262304	6.43235	0.000567618
35.090616190092625	439	0.0148553	0.00192156	0.0109589	0.00262184	6.42699	0.000552434
35.171163914619406	440	0.0150074	0.00192057	0.0112685	0.00262074	6.42113	0.000574244
35.251711639146194	441	0.0148354	0.00191782	0.0109216	0.00261647	6.41533	0.000545894
35.332259363672975	442	0.0148652	0.00191736	0.0109823	0.00261604	6.41014	0.000556337
35.412807088199756	443	0.0145747	0.00191721	0.010419	0.00261584	6.40521	0.000525583
35.49335481272654	444	0.0150179	0.00191719	0.0112919	0.0026161	6.39969	0.000574452
35.57390253725332	445	0.0148243	0.0019158	0.0108988	0.00261358	6.39408	0.000543407
35.6544502617801	446	0.0145646	0.00191567	0.0103986	0.0026137	6.38885	0.000523453
35.73499798630689	447	0.0145292	0.00191204	0.0103392	0.00260887	6.38391	0.000526395
35.81554571083367	448	0.014551	0.00190991	0.0103802	0.00260569	6.37823	0.000522743
35.89609343536044	449	0.0148714	0.00190899	0.0110047	0.00260452	6.37276	0.000560022
35.97664115988723	450	0.0145397	0.00190834	0.0103612	0.00260358	6.36776	0.000524915
36.0570647805819	451	0.0145164	0.00190721	0.0103204	0.00260207	6.3619	0.000524328
36.13743771097894	452	0.014879	0.0019069	0.0110205	0.00260185	6.35677	0.000564492
36.21781064137598	453	0.0144937	0.00189348	0.0102874	0.00258261	6.35193	0.000518388
36.29818357177302	454	0.0145025	0.00189299	0.010305	0.00258202	6.34697	0.000520407
36.37855650217007	455	0.0144615	0.00188893	0.0102322	0.0025761	6.34178	0.00051531
36.45892943256711	456	0.0144814	0.00188862	0.0102704	0.00257583	6.33635	0.00051906
36.53930236296415	457	0.0144694	0.00188862	0.0102506	0.00257558	6.33122	0.00051794
36.6196752933612	458	0.0144401	0.00188735	0.0102418	0.00257369	6.32641	0.000508269
36.70004822375824	459	0.014429	0.00188677	0.0102279	0.00257323	6.321	0.000512422
36.78042115415528	460	0.0144154	0.00188056	0.0102107	0.00256463	6.31606	0.000511815
36.860794084552325	461	0.0144061	0.00187968	0.0101906	0.00256329	6.31075	0.000510254
36.94116701494936	462	0.0144471	0.00187856	0.0102627	0.00256129	6.30563	0.000507273
37.02162860140424	463	0.0143755	0.00187754	0.0101314	0.00256014	6.30017	0.000504134
37.10233233798725	464	0.0143583	0.00187577	0.010093	0.00255786	6.29462	0.000501719
37.18303607457025	465	0.0143492	0.00187558	0.0100787	0.00255748	6.28971	0.000497632
37.26373981115326	466	0.0143936	0.00187553	0.0101701	0.00255753	6.28488	0.000508095
37.344443547736255	467	0.0143661	0.00187332	0.0101122	0.00255429	6.2799	0.000501753
37.425147284319266	468	0.0143391	0.00187177	0.0100599	0.00255219	6.27484	0.000497808
37.50585102090227	469	0.0143805	0.00187163	0.0101502	0.00255211	6.2701	0.000506749
37.58655475748527	470	0.0143302	0.00186979	0.0100431	0.00254934	6.26491	0.000494248
37.66725849406828	471	0.0133693	0.00186692	0.00842218	0.00254264	6.25987	0.000393837
37.747962230651275	472	0.0133733	0.00186615	0.0084339	0.00254179	6.25522	0.000398081
37.828665967234286	473	0.0133789	0.00186568	0.00844379	0.00254115	6.25035	0.000398362
37.90936970381728	474	0.0133311	0.00186536	0.0083602	0.0025403	6.24502	0.00039043
37.990073440400295	475	0.013738	0.00186422	0.00906978	0.00254019	6.24073	0.000451691
38.071058175336255	476	0.0133617	0.00186399	0.00841159	0.00253854	6.23617	0.000392172
38.15208232053152	477	0.0137215	0.00186346	0.00904277	0.0025393	6.23103	0.000455109
38.23310646572679	478	0.0133838	0.00186312	0.00845584	0.00253748	6.22591	0.000397889
38.31413061092206	479	0.0133563	0.00186261	0.00840011	0.00253646	6.22116	0.000389566
38.39515475611732	480	0.0133146	0.00186259	0.00833694	0.00253637	6.21676	0.000388644
38.47617890131259	481	0.0133349	0.00186208	0.00836826	0.00253568	6.21197	0.000389345
38.557203046507865	482	0.0136865	0.00186129	0.00897291	0.00253635	6.2072	0.000447263
38.63822719170313	483	0.0135765	0.00186087	0.00876705	0.00253538	6.20254	0.000428955
38.719251336898395	484	0.0135698	0.00186058	0.00875318	0.00253503	6.19831	0.000427468
38.80027548209367	485	0.0137435	0.00186006	0.00908375	0.00253452	6.19325	0.000453234
38.88129962728893	486	0.0138284	0.00185945	0.00922573	0.00253424	6.18863	0.000460859
38.962323772484204	487	0.0137121	0.00185923	0.00902763	0.00253344	6.18384	0.000455051
39.043148641019435	488	0.013699	0.00185917	0.00899859	0.00253339	6.17957	0.00045076
39.123800306476326	489	0.0133473	0.00185901	0.00839106	0.00253142	6.17487	0.000389778
39.204451971933224	490	0.0133203	0.00185814	0.00834863	0.00253023	6.17035	0.0003901
39.28510363739011	491	0.0134012	0.00185793	0.00849192	0.00253029	6.16576	0.00040062
39.365755302847006	492	0.0135606	0.00185762	0.00874096	0.00253091	6.1612	0.000426867
39.44640696830389	493	0.0137057	0.00185757	0.00901199	0.00253104	6.15679	0.000450808
39.52705863376079	494	0.0137291	0.00185749	0.00905747	0.0025308	6.15227	0.00045033
39.60771029921768	495	0.0134587	0.00185734	0.0085925	0.00252968	6.14789	0.000406541
39.68836196467457	496	0.0135459	0.00185728	0.00871366	0.00253032	6.14353	0.000424392
39.76901363013146	497	0.0133051	0.00185704	0.00832386	0.0025285	6.13934	0.000385878
39.84966529558835	498	0.0136912	0.00185664	0.00898541	0.0025299	6.13448	0.000450043
39.93031696104524	499	0.0135827	0.00185641	0.00877992	0.00252909	6.13004	0.000425218
40.011000566205624	500	0.0133403	0.00185632	0.00837977	0.00252765	6.12508	0.000388216
40.09188708242336	501	0.0134767	0.00185589	0.00862831	0.00252745	6.12063	0.000410389
40.172773598641115	502	0.0137907	0.00185539	0.00917232	0.00252846	6.11586	0.000461027
40.25366011485886	503	0.0143138	0.001855	0.0100247	0.00252855	6.11205	0.000492504
40.334546631076606	504	0.0138429	0.00185497	0.00925293	0.00252811	6.1075	0.000462405
40.41543314729435	505	0.0136764	0.00185453	0.00895839	0.00252679	6.10312	0.000443951
40.4963196635121	506	0.0137986	0.00185445	0.00918668	0.00252724	6.09886	0.000463099
40.57720617972984	507	0.0133921	0.00185442	0.00847934	0.00252542	6.09432	0.000401256
40.65809269594759	508	0.0134134	0.00185433	0.00851441	0.00252505	6.09003	0.000398386
40.73897921216533	509	0.01327	0.00185423	0.00827364	0.00252471	6.08595	0.000384215
40.819865728383085	510	0.0134682	0.00185411	0.00861889	0.00252507	6.0812	0.000410687
40.90075224460083	511	0.0136211	0.00185409	0.00885318	0.00252608	6.07693	0.000434684
40.981638760818576	512	0.0135502	0.00185364	0.00872702	0.00252518	6.07277	0.000424383
41.062459599224304	513	0.0136168	0.00185364	0.00884108	0.00252539	6.06802	0.000431335
41.143261150614094	514	0.0142971	0.00185351	0.00998877	0.00252641	6.06346	0.00048875
41.224062702003884	515	0.013817	0.00185344	0.00921072	0.0025257	6.0595	0.000458369
41.30486425339367	516	0.0134615	0.00185323	0.00860569	0.00252396	6.05513	0.000410386
41.38566580478346	517	0.0132977	0.00185316	0.00831562	0.0025231	6.05085	0.000385211
41.46646735617324	518	0.0134378	0.00185298	0.00856206	0.00252338	6.04685	0.000404601
41.54726890756303	519	0.0133865	0.00185281	0.00846852	0.00252306	6.04251	0.000397984
41.62807045895282	520	0.0142869	0.00185272	0.00996866	0.00252552	6.03821	0.000490191
41.7088720103426	521	0.013406	0.00185271	0.00850422	0.00252294	6.0341	0.00039979
41.789673561732386	522	0.0136673	0.00185265	0.00894555	0.00252423	6.02975	0.000445138
41.87047511312218	523	0.0134516	0.00185261	0.00858328	0.00252284	6.02557	0.000404276
41.951276664511965	524	0.0132914	0.00185255	0.00830361	0.00252233	6.02149	0.000384344
42.031890111655564	525	0.013443	0.00185194	0.00857335	0.00252196	6.01764	0.000405347
42.11221784882321	526	0.013831	0.00185188	0.00923882	0.00252375	6.01326	0.000462215
42.19254558599085	527	0.0137808	0.00185144	0.0091581	0.00252278	6.00994	0.000457857
42.27287332315849	528	0.0136041	0.00185074	0.00881531	0.00252107	6.00568	0.00042416
42.353201060326136	529	0.0135358	0.00185057	0.0087007	0.00252074	6.00127	0.00042011
42.43352879749378	530	0.0134248	0.00185056	0.00853986	0.00251965	5.99726	0.000396929
42.51385653466142	531	0.0136282	0.00185048	0.00886678	0.00252105	5.99302	0.000433464
42.594184271829064	532	0.0134293	0.00185033	0.00855065	0.00251975	5.98877	0.000404465
42.67451200899671	533	0.0134975	0.00185016	0.00866258	0.00251949	5.98428	0.00041079
42.75483974616436	534	0.01361	0.00184995	0.00882852	0.00252008	5.98029	0.000426936
42.83516748333199	535	0.0142681	0.00184991	0.00995828	0.00252162	5.97597	0.00049141
42.91549522049964	536	0.0136343	0.00184982	0.00887967	0.00252013	5.9715	0.000435373
42.99582295766728	537	0.0132578	0.00184944	0.00825627	0.00251803	5.96758	0.000384194
43.07648862352751	538	0.013284	0.00184944	0.00829577	0.00251788	5.96381	0.000381655
43.15717282556075	539	0.0134182	0.00184941	0.00852714	0.0025181	5.95978	0.000397647
43.23785702759399	540	0.0134891	0.00184937	0.00865085	0.00251826	5.95561	0.000409747
43.318541229627236	541	0.0132632	0.00184932	0.00826365	0.0025178	5.95142	0.000382708
43.399225431660476	542	0.0132773	0.00184914	0.00828443	0.0025176	5.94719	0.000382083
43.47990963369372	543	0.0136536	0.00184883	0.00891846	0.00251885	5.94322	0.000441464
43.56059383572696	544	0.0138061	0.0018484	0.00919534	0.00251878	5.93941	0.000459805
43.6412780377602	545	0.0135278	0.00184809	0.00869433	0.00251732	5.93549	0.000421019
43.72196223979344	546	0.0135023	0.00184772	0.00866676	0.00251639	5.9315	0.000414462
43.80264644182668	547	0.0143036	0.00184768	0.0100075	0.00251831	5.92739	0.000488792
43.88333064385993	548	0.013657	0.0018474	0.00893221	0.0025169	5.92323	0.000444797
43.964014845893175	549	0.01364	0.00184702	0.00889326	0.00251636	5.91957	0.000437055
44.04476044275672	550	0.013763	0.00184604	0.00912779	0.00251509	5.91549	0.000453363
44.12555546578331	551	0.0138628	0.00184585	0.00929279	0.00251556	5.91183	0.000465913
44.20635048880988	552	0.0132516	0.00184577	0.00824558	0.00251278	5.90784	0.000381806
44.28714551183647	553	0.0137547	0.00184535	0.00911315	0.00251409	5.90398	0.000452624
44.36794053486305	554	0.0131579	0.00184526	0.00810128	0.0025122	5.90012	0.000372256
44.448735557889634	555	0.0132451	0.00184516	0.00824864	0.00251188	5.89663	0.000381709
44.529530580916216	556	0.0142769	0.00184507	0.00995313	0.00251498	5.89323	0.000489827
44.6103256039428	557	0.0137698	0.00184478	0.00914173	0.00251339	5.88944	0.000454827
44.69112062696938	558	0.0136462	0.0018446	0.00890454	0.00251297	5.88541	0.000438154
44.77191564999596	559	0.013239	0.00184349	0.00823773	0.00250958	5.8817	0.000380118
44.852710673022536	560	0.0138454	0.00184349	0.00926609	0.00251201	5.87789	0.000462237
44.933505696049124	561	0.0138547	0.00184345	0.00927762	0.00251192	5.87458	0.000461767
45.01425809569841	562	0.0137455	0.00184344	0.00909745	0.00251113	5.87064	0.000447575
45.09481230868374	563	0.0132059	0.00184333	0.00818099	0.0025094	5.86688	0.000376979
45.17536652166908	564	0.0134807	0.00184332	0.00864089	0.00250984	5.86296	0.000408824
45.255920734654424	565	0.013586	0.00184327	0.0087927	0.00251081	5.85917	0.000424082
45.33647494763976	566	0.0142354	0.00184324	0.00990428	0.00251263	5.85546	0.000490845
45.417029160625106	567	0.0138732	0.0018428	0.00930795	0.00251128	5.85202	0.000463133
45.49758337361044	568	0.0132103	0.00184274	0.00819191	0.00250863	5.84865	0.000378859
45.57813758659577	569	0.0135064	0.00184247	0.00867834	0.0025092	5.84485	0.000415057
45.65869179958112	570	0.0142536	0.00184202	0.00993981	0.00251091	5.84133	0.00049259
45.739246012566454	571	0.0135193	0.00184096	0.00869771	0.00250718	5.83785	0.00041581
45.8198002255518	572	0.0132137	0.00184084	0.0082016	0.00250588	5.83445	0.00037757
45.900354438537136	573	0.013198	0.00184069	0.00817151	0.00250561	5.83076	0.000374242
45.980908651522476	574	0.0131476	0.00184034	0.0080911	0.00250538	5.82737	0.000374877
46.06120648163003	575	0.0138987	0.00183988	0.00935392	0.00250726	5.82369	0.000459632
46.14142467511631	576	0.0142429	0.00183962	0.00992285	0.00250741	5.8203	0.00048824
46.2216428686026	577	0.0132311	0.00183953	0.00823082	0.00250393	5.81663	0.000377752
46.301861062088875	578	0.0132179	0.00183922	0.00821229	0.00250365	5.81292	0.000380467
46.382079255575164	579	0.0135909	0.00183921	0.00880229	0.00250496	5.80983	0.000423871
46.462297449061445	580	0.0139075	0.00183863	0.00936608	0.00250538	5.80612	0.000454797
46.54251564254773	581	0.014215	0.00183756	0.00989336	0.00250468	5.80291	0.000488469
46.622733836034016	582	0.0131796	0.00183713	0.00813957	0.00250072	5.79926	0.00037159
46.7029520295203	583	0.0131905	0.00183707	0.00816122	0.00250068	5.79602	0.000375077
46.78317022300658	584	0.0142229	0.00183641	0.00991191	0.00250306	5.79235	0.000489605
46.86338841649286	585	0.0139658	0.00183635	0.00947324	0.00250237	5.78875	0.000457811
46.94360660997914	586	0.0131832	0.00183585	0.00815058	0.00249904	5.78521	0.000375616
47.02388419782871	587	0.0132241	0.00183545	0.00822253	0.00249827	5.78172	0.000377706
47.10430237233615	588	0.0142054	0.00183539	0.00987702	0.00250177	5.77811	0.000489055
47.18472054684359	589	0.0135098	0.00183519	0.00868467	0.00249912	5.77466	0.000413835
47.26513872135102	590	0.0131588	0.00183502	0.00811152	0.0024979	5.771	0.00037308
47.34555689585846	591	0.0131731	0.00183318	0.00813208	0.00249509	5.7675	0.000370117
47.4259750703659	592	0.0131668	0.00183283	0.00812266	0.00249475	5.76397	0.000370529
47.50639324487334	593	0.0139138	0.00183172	0.00938229	0.0024957	5.76073	0.000451817
47.58681141938078	594	0.013138	0.00183148	0.00808237	0.00249312	5.75749	0.000375395
47.667229593888216	595	0.0141522	0.00183144	0.00982351	0.00249542	5.7542	0.000471962
47.74764776839565	596	0.0131317	0.00183114	0.00807217	0.00249261	5.751	0.000375428
47.828065942903095	597	0.0139535	0.00182989	0.00945769	0.00249333	5.74766	0.000458159
47.90848411741053	598	0.0138773	0.0018296	0.00932295	0.00249264	5.74421	0.000455123
47.98890229191797	599	0.0138849	0.00182935	0.00933834	0.00249261	5.74107	0.000458921
48.069415364793045	600	0.0141617	0.00182902	0.00983064	0.00249206	5.7374	0.000470694
48.1499436302142	601	0.0139303	0.00182899	0.00941162	0.00249174	5.73371	0.0004459
48.23047189563536	602	0.0139455	0.00182796	0.00944222	0.00249052	5.72984	0.000454882
48.311000161056526	603	0.0141949	0.00182796	0.00985874	0.00249108	5.72644	0.000481525
48.39152842647769	604	0.0140079	0.00182734	0.00956625	0.00248994	5.72284	0.000466699
48.47205669189885	605	0.0139372	0.00182708	0.0094281	0.00248913	5.71937	0.000447772
48.552584957320015	606	0.0140004	0.00182702	0.00955034	0.00248947	5.71604	0.00046553
48.63311322274118	607	0.014167	0.00182593	0.00984835	0.00248781	5.71266	0.000475186
48.71364148816234	608	0.0131162	0.00182563	0.00805117	0.00248481	5.70955	0.000374272
48.7941697535835	609	0.0139678	0.00182465	0.0094909	0.00248613	5.70657	0.000461329
48.87469801900467	610	0.0139208	0.00182457	0.00939825	0.00248573	5.7034	0.000447393
48.95522628442583	611	0.0141418	0.00182371	0.00980494	0.00248455	5.70037	0.000468177
49.03582956746288	612	0.0131219	0.0018236	0.00806173	0.0024821	5.69704	0.000376245
49.11652679147837	613	0.0141217	0.00182335	0.00977262	0.00248414	5.6938	0.000468235
49.197224015493866	614	0.0131075	0.00182333	0.00804045	0.00248148	5.69095	0.000373509
49.27792123950936	615	0.0141115	0.00182215	0.00975674	0.0024824	5.68782	0.000467684
49.358618463524856	616	0.0141842	0.00182172	0.00984483	0.00248243	5.6847	0.000479573
49.43931568754036	617	0.0141737	0.00182166	0.00982605	0.00248204	5.68175	0.00047789
49.520012911555845	618	0.0141302	0.00181968	0.0097888	0.00247903	5.67872	0.000467094
49.60071013557134	619	0.0139816	0.00181871	0.00952233	0.00247769	5.67531	0.000460481
49.681407359586835	620	0.0140913	0.00181752	0.00972647	0.00247612	5.67224	0.000471745
49.76210458360233	621	0.0130942	0.00181687	0.00802009	0.00247246	5.66902	0.000373491
49.842801807617825	622	0.0139718	0.00181678	0.00950728	0.00247504	5.6657	0.000460149
49.92349903163332	623	0.0139876	0.00181589	0.0095378	0.00247384	5.66289	0.000463602
50.00419456320078	624	0.0130986	0.00181566	0.00802963	0.0024707	5.66004	0.00037156
50.08485924013875	625	0.0140127	0.00181555	0.00957944	0.00247337	5.65666	0.000463892
50.16552391707672	626	0.0140276	0.00181505	0.00960819	0.00247287	5.65353	0.000467836
50.24618859401469	627	0.0140984	0.00181462	0.00974378	0.00247201	5.65036	0.00046978
50.326853270952654	628	0.0140352	0.00181385	0.00962551	0.00247116	5.64738	0.000467704
50.407517947890625	629	0.0140192	0.00181272	0.00959009	0.00246948	5.64439	0.00046345
50.48818262482859	630	0.0140803	0.00181182	0.00970996	0.00246819	5.64102	0.000469043
50.56884730176656	631	0.0140632	0.00181127	0.00967827	0.00246742	5.63772	0.000471691
50.649511978704524	632	0.0140448	0.00181094	0.00964458	0.00246695	5.63443	0.000467103
50.730176655642495	633	0.0140522	0.00180872	0.00966068	0.002464	5.6313	0.00047212
50.810841332580466	634	0.0130856	0.00180838	0.00800983	0.00246065	5.6286	0.000373445
50.89150600951844	635	0.0130806	0.00180813	0.00800121	0.00246013	5.62565	0.000370857
50.9721706864564	636	0.0140693	0.00180395	0.00969283	0.00245702	5.62259	0.00046652
51.05282684087426	637	0.0130732	0.00180316	0.00799058	0.00245308	5.61936	0.000367038
51.13347850633115	638	0.0130643	0.0018013	0.00797967	0.00245049	5.61594	0.000366276
51.21413017178804	639	0.0129593	0.00180073	0.00780665	0.00244934	5.61267	0.000355656
51.29478183724494	640	0.0129702	0.00179901	0.00782515	0.00244698	5.60969	0.000354805
51.375433502701824	641	0.0129532	0.001799	0.00779748	0.00244693	5.60683	0.000355372
51.45608516815872	642	0.0129633	0.00179846	0.00781567	0.00244619	5.6037	0.000355224
51.536736833615606	643	0.013011	0.0017975	0.00789682	0.00244474	5.6006	0.00035592
51.617388499072504	644	0.0128198	0.00179654	0.00757975	0.00244244	5.59738	0.000330434
51.69804016452939	645	0.0130045	0.00179526	0.00788792	0.00244153	5.59463	0.000354617
51.778691829986286	646	0.0128238	0.00179472	0.0075879	0.00243996	5.59141	0.000332104
51.85934349544318	647	0.0129463	0.00179427	0.00778935	0.00244031	5.58852	0.000355236
51.93999516090007	648	0.0128282	0.00179276	0.00759419	0.00243721	5.58548	0.000331478
52.02065682239974	649	0.0130539	0.00179273	0.00796986	0.00243852	5.58266	0.000366019
52.10134753489873	650	0.0130153	0.0017927	0.00790616	0.0024381	5.57967	0.000355563
52.18203824739771	651	0.0128135	0.00179218	0.00757186	0.00243637	5.57654	0.000328779
52.26272895989671	652	0.012941	0.00179201	0.00778193	0.00243714	5.57388	0.000352703
52.343419672395704	653	0.0129963	0.00179116	0.00787893	0.00243585	5.57119	0.000355703
52.4241103848947	654	0.0129334	0.00178923	0.00777285	0.00243331	5.56797	0.000352508
52.504801097393695	655	0.0128837	0.00178916	0.00769303	0.0024328	5.56521	0.000347797
52.58549180989268	656	0.0129706	0.00178898	0.00783446	0.00243281	5.56231	0.000351463
52.66618252239168	657	0.0129229	0.00178894	0.00775505	0.00243281	5.55969	0.000351346
52.74687323489067	658	0.0129752	0.00178878	0.00784516	0.00243255	5.55693	0.000353681
52.827563947389656	659	0.0130191	0.00178875	0.00791607	0.00243272	5.55437	0.000358293
52.90825465988865	660	0.0130406	0.00178835	0.00795367	0.00243228	5.55184	0.000363757
52.98894537238765	661	0.0129164	0.00178807	0.00774644	0.00243149	5.5489	0.000348596
53.06955750785848	662	0.0128781	0.00178806	0.00768427	0.00243118	5.54604	0.000345309
53.1501571693399	663	0.0129287	0.00178785	0.00776428	0.00243119	5.54303	0.000349967
53.23075683082132	664	0.0127978	0.00178782	0.00755581	0.00243039	5.54021	0.000331298
53.31135649230274	665	0.0129903	0.00178719	0.00787112	0.00243018	5.53726	0.000354029
53.391956153784164	666	0.0128881	0.00178652	0.00770187	0.00242914	5.53441	0.00034846
53.472555815265586	667	0.0128047	0.00178643	0.00756312	0.00242843	5.53158	0.000329241
53.553155476747	668	0.0128299	0.00178505	0.00760339	0.00242664	5.52875	0.000334497
53.63375513822842	669	0.0130444	0.00178452	0.00796076	0.00242702	5.5258	0.000364943
53.71435479970985	670	0.0130328	0.00178437	0.00794376	0.00242662	5.52308	0.000361484
53.79495446119127	671	0.0130286	0.00178424	0.00793396	0.00242651	5.52027	0.000360304
53.87555412267269	672	0.0129774	0.00178411	0.0078533	0.00242589	5.51763	0.000353298
53.95615378415411	673	0.0129831	0.00178375	0.00786123	0.00242538	5.51472	0.000352515
54.036661842739996	674	0.0127914	0.00178293	0.00754705	0.00242358	5.51206	0.000331148
54.11706062067857	675	0.0129082	0.00178293	0.00773761	0.00242423	5.50929	0.000348361
54.19745939861715	676	0.0128329	0.0017828	0.00761233	0.00242348	5.50631	0.000335668
54.27785817655572	677	0.0128599	0.00178279	0.00764973	0.00242376	5.50364	0.000339662
54.358256954494294	678	0.0128628	0.00178222	0.00765821	0.002423	5.50094	0.000342165
54.43865573243287	679	0.0128479	0.00178192	0.00763411	0.0024224	5.4982	0.000337611
54.51905451037145	680	0.013021	0.00178178	0.00792465	0.00242295	5.49525	0.000357689
54.59945328831002	681	0.012869	0.0017807	0.00767634	0.00242093	5.49256	0.00034575
54.6798520662486	682	0.0128651	0.00178039	0.00766661	0.00242043	5.48968	0.000344193
54.76025084418717	683	0.0127648	0.00177844	0.00751113	0.00241741	5.48701	0.000329939
54.84064962212575	684	0.0129007	0.00177822	0.00772874	0.00241764	5.48421	0.000348543
54.92104840006432	685	0.0127791	0.00177805	0.00753516	0.00241677	5.48153	0.000331545
55.001449859041486	686	0.0128415	0.00177729	0.00762571	0.00241584	5.47879	0.000335651
55.08199758356827	687	0.0128519	0.00177699	0.00764041	0.00241565	5.4759	0.000337887
55.16254530809505	688	0.0127833	0.00177603	0.0075444	0.00241398	5.47315	0.000331527
55.243093032621836	689	0.0128896	0.00177585	0.00771125	0.00241412	5.4706	0.000345364
55.32364075714861	690	0.0127692	0.00177581	0.00751866	0.00241365	5.46772	0.000328455
55.40418848167539	691	0.0127735	0.00177573	0.00752693	0.0024135	5.46498	0.000329603
55.48473620620217	692	0.0127596	0.00177499	0.00750252	0.00241263	5.46223	0.000328447
55.56528393072896	693	0.0128349	0.00177443	0.00761771	0.00241181	5.45964	0.00033497
55.64583165525575	694	0.0127523	0.00177433	0.00749467	0.00241168	5.45695	0.000328671
55.72637937978252	695	0.0128941	0.00177164	0.00771958	0.00240837	5.45441	0.000346549
55.8069271043093	696	0.0127456	0.00176846	0.00748715	0.00240347	5.45198	0.000327955
55.887474828836076	697	0.0127298	0.00176719	0.00746249	0.0024017	5.4494	0.000325524
55.968022553362864	698	0.0127387	0.00176402	0.00747888	0.00239716	5.44678	0.000325001
56.04857419043016	699	0.0127247	0.00176378	0.00745409	0.0023969	5.44407	0.000323264
56.129128403415486	700	0.0127203	0.00176099	0.00744617	0.00239296	5.44127	0.000320949
56.20968261640083	701	0.0127165	0.00176095	0.00743956	0.00239297	5.43878	0.000320763
56.290236829386174	702	0.012731	0.00175997	0.00747157	0.00239155	5.43641	0.000324688
56.37079104237151	703	0.0127093	0.00175599	0.00743039	0.00238603	5.43356	0.000319791
56.451345255356856	704	0.0127047	0.00175334	0.00742322	0.00238231	5.4311	0.000317979
56.53189946834219	705	0.0126986	0.00174992	0.00741463	0.0023775	5.4285	0.000316139
56.61245368132754	706	0.0126366	0.00174785	0.00732438	0.00237423	5.42571	0.000309566
56.69300789431286	707	0.0126413	0.00174751	0.00733202	0.00237372	5.42328	0.000308852
56.77356210729821	708	0.0125946	0.00174721	0.00725663	0.0023733	5.42061	0.000306893
56.854116320283545	709	0.0126923	0.0017471	0.00740645	0.00237347	5.41829	0.000314481
56.93467053326889	710	0.0126315	0.00174606	0.00731597	0.00237175	5.41578	0.000308447
57.01527272727273	711	0.0126866	0.00174602	0.00739938	0.00237201	5.41324	0.0003159
57.09608080808081	712	0.0125859	0.0017439	0.00724202	0.00236859	5.4107	0.000303356
57.1768888888889	713	0.0126035	0.00174365	0.00727264	0.00236842	5.40817	0.00030592
57.25769696969697	714	0.0126727	0.00174348	0.00737835	0.00236826	5.4054	0.000312756
57.338505050505056	715	0.012598	0.00174345	0.00726493	0.00236815	5.40296	0.000305957
57.41931313131313	716	0.0126434	0.00174269	0.00733058	0.00236691	5.40053	0.000309307
57.500121212121215	717	0.0125886	0.00174208	0.00724852	0.00236609	5.39798	0.000304715
57.5809292929293	718	0.0126783	0.00174126	0.00739172	0.00236528	5.39535	0.000315018
57.66173737373738	719	0.0126752	0.00174109	0.00738419	0.00236504	5.39281	0.000313793
57.74254545454545	720	0.0126464	0.0017403	0.00733789	0.00236358	5.39042	0.000310127
57.82335353535353	721	0.0124418	0.00173927	0.00702406	0.00236188	5.38801	0.000286838
57.904161616161616	722	0.0126595	0.00173925	0.00736248	0.00236234	5.38566	0.000312963
57.98496969696969	723	0.0126235	0.00173887	0.00730959	0.00236172	5.38293	0.000308185
58.065565847764795	724	0.0125777	0.00173858	0.00723357	0.00236118	5.38063	0.000302955
58.14611357229158	725	0.0126076	0.00173853	0.00728037	0.0023613	5.37803	0.000304855
58.226661296818364	726	0.0126648	0.00173821	0.00737016	0.0023609	5.37562	0.000313513
58.307209021345145	727	0.0125165	0.00173697	0.00713876	0.00235853	5.37304	0.000289706
58.387756745871926	728	0.0124328	0.00173639	0.00701473	0.00235795	5.37067	0.000286831
58.46830447039871	729	0.0124221	0.00173627	0.00700258	0.00235785	5.3684	0.000289124
58.548852194925495	730	0.0126146	0.00173582	0.00729559	0.00235744	5.36575	0.000306316
58.629399919452275	731	0.0125326	0.00173567	0.00716829	0.00235675	5.36344	0.000291779
58.70994764397906	732	0.0124366	0.00173514	0.00701724	0.00235619	5.36095	0.000286318
58.79049536850584	733	0.0126175	0.00173507	0.00730313	0.00235646	5.35866	0.000308227
58.871043093032625	734	0.0124951	0.00173454	0.00710903	0.00235528	5.35635	0.000291582
58.951590817559406	735	0.0124266	0.00173442	0.00700811	0.00235518	5.35381	0.000285986
59.031966031084764	736	0.0124993	0.00173423	0.00711608	0.00235484	5.35121	0.00029141
59.112081397211995	737	0.012648	0.00173397	0.00734549	0.00235473	5.3488	0.000309703
59.19219676333921	738	0.0125096	0.00173396	0.00713075	0.00235432	5.34646	0.000289298
59.272312129466435	739	0.0126532	0.00173376	0.0073538	0.00235464	5.34432	0.000311521
59.35242749559366	740	0.0126092	0.00173374	0.00728735	0.00235458	5.34203	0.000304776
59.43254286172088	741	0.012545	0.00173371	0.00718839	0.00235417	5.33957	0.000295091
59.51265822784811	742	0.0124178	0.00173332	0.00699911	0.00235377	5.33742	0.000288345
59.59277359397533	743	0.0125404	0.00173308	0.00718165	0.00235323	5.33516	0.000294997
59.672888960102554	744	0.0125037	0.00173292	0.00712241	0.00235291	5.3325	0.000288914
59.75300432622978	745	0.0124893	0.00173238	0.0071023	0.0023523	5.32978	0.00029135
59.833119692357	746	0.0125357	0.00173232	0.00717496	0.00235209	5.32722	0.000292675
59.913235058484226	747	0.0125265	0.00173177	0.0071606	0.0023513	5.32509	0.000291364
59.99335042461145	748	0.012557	0.0017302	0.00721071	0.0023495	5.32269	0.000299137
60.07372567936968	749	0.0124862	0.00173	0.00709608	0.00234898	5.32015	0.000290965
60.15412445730826	750	0.0125221	0.00172956	0.00715425	0.00234816	5.31808	0.00029017
60.23452323524683	751	0.0124036	0.00172956	0.0069793	0.00234862	5.31573	0.00028835
60.31492201318541	752	0.0125685	0.00172945	0.00722803	0.00234846	5.31347	0.000302045
60.39532079112398	753	0.0125193	0.00172924	0.00714699	0.00234765	5.31142	0.000288337
60.47571956906256	754	0.0124068	0.0017289	0.0069852	0.0023477	5.30921	0.000288545
60.55611834700113	755	0.0123989	0.00172883	0.00697321	0.0023475	5.30692	0.00028827
60.636517124939715	756	0.0124119	0.00172825	0.00699241	0.00234676	5.30471	0.000288126
60.716915902878284	757	0.0125599	0.00172823	0.0072148	0.00234679	5.30281	0.000300854
60.797314680816854	758	0.0124803	0.00172763	0.00708866	0.00234567	5.30036	0.000290576
60.87771345875544	759	0.0124446	0.0017275	0.00703785	0.00234547	5.29815	0.000286347
60.958112236694014	760	0.0125633	0.00172716	0.00722027	0.00234524	5.29568	0.00030061
61.03860412637009	761	0.0124405	0.00172682	0.00703076	0.0023445	5.29342	0.000285733
61.119197292069636	762	0.0125505	0.00172649	0.00720279	0.00234433	5.29124	0.000298672
61.19979045776919	763	0.0124768	0.00172641	0.00708484	0.00234406	5.28895	0.000290621
61.28038362346874	764	0.0124568	0.0017257	0.00705884	0.00234293	5.28652	0.000288224
61.36097678916828	765	0.0124515	0.00172551	0.00705164	0.00234266	5.28411	0.000286892
61.44156995486783	766	0.0123392	0.00172528	0.00687711	0.00234242	5.28202	0.000275837
61.522163120567384	767	0.0125444	0.00172427	0.00719546	0.00234113	5.27996	0.000297674
61.602756286266924	768	0.0124473	0.00172375	0.00704483	0.00234025	5.27774	0.000287096
61.68334945196648	769	0.0123492	0.00172247	0.00689447	0.00233845	5.2755	0.00027635
61.763942617666025	770	0.0123914	0.00172217	0.00696631	0.00233828	5.27337	0.000287854
61.84453578336557	771	0.012471	0.0017214	0.00707765	0.002337	5.27091	0.000289262
61.925128949065126	772	0.0123842	0.00172066	0.00695454	0.002336	5.26862	0.000282941
62.005718427835056	773	0.0123442	0.00171997	0.0068902	0.00233503	5.26658	0.000277267
62.08625966494846	774	0.0123873	0.00171975	0.00696097	0.00233477	5.26447	0.000285464
62.166800902061865	775	0.0123286	0.00171935	0.00686456	0.0023341	5.26212	0.000274336
62.24734213917527	776	0.0124612	0.0017191	0.00706922	0.00233372	5.25965	0.000287988
62.32788337628867	777	0.0123322	0.00171861	0.00687062	0.0023331	5.2574	0.000274727
62.40842461340207	778	0.0124565	0.00171839	0.00706283	0.00233273	5.25514	0.000288027
62.48896585051547	779	0.0123505	0.00171735	0.00690247	0.00233142	5.25291	0.000278276
62.56950708762888	780	0.0123777	0.00171701	0.00694773	0.00233094	5.25042	0.00028334
62.65004832474227	781	0.0123385	0.00171632	0.00688404	0.00232993	5.24829	0.000276757
62.73058956185568	782	0.0124647	0.00171619	0.00707191	0.00232971	5.24591	0.000288174
62.81113079896907	783	0.0123217	0.00171547	0.00685836	0.0023286	5.24344	0.000273562
62.891672036082475	784	0.0123175	0.00171356	0.00685115	0.00232593	5.24124	0.000272561
62.97221327319588	785	0.0123117	0.00171212	0.0068451	0.00232393	5.23896	0.000272904
63.05268237754363	786	0.01237	0.00171201	0.00694165	0.00232392	5.23665	0.000283861
63.13311348829727	787	0.0123657	0.0017112	0.006935	0.00232282	5.23447	0.000284231
63.21354459905091	788	0.0123514	0.00171059	0.00690909	0.00232197	5.2324	0.000278734
63.293975709804556	789	0.0123535	0.00170985	0.00691496	0.00232092	5.23015	0.000280698
63.37440682055819	790	0.0123618	0.00170975	0.00692788	0.00232076	5.22786	0.000283088
63.45483793131183	791	0.0123046	0.00170945	0.00683848	0.0023202	5.22569	0.000272919
63.535269042065465	792	0.0122987	0.00170889	0.00682697	0.00231945	5.22323	0.000271055
63.61570015281911	793	0.0123013	0.00170796	0.0068326	0.00231814	5.22126	0.00027232
63.696131263572745	794	0.0122954	0.00170776	0.00682125	0.00231798	5.21928	0.000272713
63.77656237432639	795	0.01229	0.00170678	0.00682257	0.00231664	5.21727	0.000273559
63.856993485080025	796	0.0123561	0.00170666	0.00692143	0.00231645	5.21499	0.000281988
63.93742459583366	797	0.0118335	0.00170638	0.00614233	0.00231671	5.21283	0.000240915
64.01795245026686	798	0.0118299	0.0017054	0.0061376	0.00231536	5.21069	0.000240244
64.09881934336083	799	0.0118355	0.00170471	0.00614683	0.00231435	5.20854	0.000241531
64.1796862364548	800	0.0122851	0.00170417	0.00681657	0.00231308	5.20649	0.00027425
64.26055312954875	801	0.011859	0.00170382	0.00617837	0.00231306	5.20453	0.000243049
64.34142002264272	802	0.0118264	0.00170292	0.00613365	0.00231192	5.20236	0.000240446
64.42228691573669	803	0.0122281	0.00170064	0.00673488	0.00230807	5.20019	0.000268868
64.50315380883066	804	0.0122686	0.00170039	0.00679574	0.0023076	5.19803	0.00027143
64.58402070192463	805	0.0122719	0.00170023	0.00680119	0.00230738	5.19582	0.00027078
64.6648875950186	806	0.0122242	0.00169993	0.00672853	0.00230707	5.19371	0.00026758
64.74575448811257	807	0.0118543	0.00169977	0.00617379	0.00230738	5.19192	0.000242528
64.82662138120654	808	0.0118361	0.00169958	0.0061513	0.0023072	5.18995	0.000240251
64.9074882743005	809	0.0118609	0.00169939	0.00618341	0.00230686	5.18802	0.00024351
64.98835516739447	810	0.0122785	0.00169935	0.00681091	0.00230625	5.18612	0.000272867
65.0691940829359	811	0.011864	0.00169903	0.00618746	0.00230643	5.18385	0.000244143
65.15002829197316	812	0.0122164	0.00169866	0.00671571	0.0023052	5.18188	0.000266837
65.23086250101044	813	0.0118221	0.00169837	0.0061295	0.00230558	5.17983	0.00023944
65.3116967100477	814	0.0121933	0.00169818	0.00668851	0.00230451	5.17748	0.000266182
65.39253091908495	815	0.0122191	0.001698	0.00672167	0.0023043	5.17551	0.000266977
65.47336512812221	816	0.0122742	0.00169798	0.00680757	0.00230438	5.1737	0.000272868
65.55419933715949	817	0.0118451	0.00169783	0.00616839	0.00230475	5.17172	0.000242301
65.63503354619675	818	0.0122624	0.00169779	0.00678877	0.00230394	5.16956	0.000271159
65.71586775523402	819	0.0121897	0.00169715	0.00668435	0.00230307	5.16775	0.000264877
65.79670196427128	820	0.0118502	0.0016971	0.00616923	0.00230373	5.16557	0.000242733
65.87753617330854	821	0.0121818	0.00169686	0.00667394	0.0023028	5.16371	0.000264916
65.9583703823458	822	0.0118423	0.00169677	0.00616483	0.00230333	5.16187	0.000242376
66.0389433113859	823	0.0122509	0.00169671	0.00677035	0.00230251	5.15998	0.000268659
66.1192387987795	824	0.0118367	0.00169663	0.00615506	0.00230312	5.15804	0.00024052
66.1995342861731	825	0.011847	0.00169651	0.00616788	0.00230289	5.15592	0.000242731
66.27982977356672	826	0.0118177	0.00169622	0.00612479	0.00230259	5.15394	0.000239029
66.36012526096033	827	0.0122575	0.00169569	0.00678216	0.00230102	5.15212	0.000269862
66.44042074835394	828	0.0118388	0.00169547	0.0061597	0.00230148	5.15005	0.000240776
66.52071623574754	829	0.0122431	0.00169477	0.00676126	0.00229983	5.1479	0.000268684
66.60101172314116	830	0.0121773	0.00169457	0.00666814	0.00229962	5.14566	0.000263759
66.68130721053477	831	0.0119319	0.00169425	0.00628909	0.00229987	5.14353	0.000248402
66.76160269792837	832	0.0118644	0.00169401	0.00619186	0.00229946	5.14179	0.000244016
66.84189818532198	833	0.0119469	0.00169347	0.00631346	0.00229875	5.13982	0.000249757
66.9221936727156	834	0.0119279	0.00169337	0.00628464	0.00229863	5.13797	0.000248801
67.00251195202982	835	0.0122102	0.0016933	0.00671406	0.00229773	5.13577	0.000266316
67.08354266266915	836	0.0122384	0.00169327	0.00675648	0.00229773	5.13377	0.000268556
67.16457337330849	837	0.012184	0.00169325	0.0066788	0.00229776	5.1318	0.000265198
67.24560408394781	838	0.0122454	0.00169285	0.00676481	0.00229719	5.12989	0.000268744
67.32663479458714	839	0.0119448	0.00169277	0.00630842	0.00229778	5.12776	0.000248739
67.40766550522648	840	0.0119493	0.00169239	0.00631822	0.00229721	5.12556	0.000250695
67.48869621586582	841	0.0119244	0.00169196	0.00627948	0.0022966	5.12339	0.000246924
67.56972692650514	842	0.0122322	0.00169123	0.00674493	0.00229489	5.12169	0.000266923
67.65075763714448	843	0.0121694	0.00169122	0.00665811	0.00229491	5.11985	0.000261285
67.7317883477838	844	0.0122522	0.00169116	0.00677653	0.00229481	5.11801	0.000269972
67.81281905842314	845	0.0119343	0.00169098	0.00629411	0.00229525	5.11625	0.000247799
67.89384976906248	846	0.0121642	0.00169093	0.00665199	0.00229461	5.11439	0.000262814
67.9748804797018	847	0.0121933	0.00169092	0.00669236	0.00229442	5.11239	0.000265391
68.05593838670451	848	0.0119081	0.00169082	0.00625606	0.00229499	5.11033	0.000243985
68.1370085123632	849	0.011812	0.00169065	0.00612053	0.00229485	5.10841	0.000238797
68.2180786380219	850	0.0119406	0.00169052	0.00630416	0.00229464	5.10634	0.000248909
68.29914876368059	851	0.0122278	0.00169047	0.00673828	0.00229385	5.10437	0.000266544
68.38021888933929	852	0.0121288	0.00169046	0.00659993	0.0022941	5.10257	0.000261435
68.46128901499797	853	0.012235	0.00169039	0.00675038	0.00229361	5.10066	0.000266966
68.54235914065669	854	0.0119674	0.00169035	0.00634344	0.00229435	5.09888	0.000251405
68.62342926631537	855	0.0119106	0.0016901	0.00626099	0.00229402	5.09695	0.000244995
68.70449939197407	856	0.011918	0.00169007	0.00626987	0.00229389	5.09513	0.000245445
68.78556951763275	857	0.0121579	0.00168913	0.00664623	0.00229217	5.09317	0.000263765
68.86663964329145	858	0.011866	0.00168909	0.00619613	0.00229261	5.09127	0.000243364
68.94770976895015	859	0.0119134	0.00168863	0.00626518	0.00229191	5.08937	0.00024522
69.02867759915988	860	0.0121962	0.00168854	0.00669835	0.00229117	5.0874	0.000266634
69.10945956862429	861	0.0121322	0.00168854	0.00660581	0.0022913	5.08537	0.000259588
69.1902415380887	862	0.0119523	0.00168848	0.00632372	0.00229165	5.08357	0.000249702
69.27102350755311	863	0.0118956	0.00168813	0.00623764	0.00229128	5.08163	0.000242699
69.35180547701754	864	0.0119362	0.00168802	0.00629922	0.00229111	5.07945	0.000248007
69.43258744648195	865	0.0121524	0.00168793	0.00663944	0.00229053	5.07756	0.00026449
69.51336941594636	866	0.0119203	0.00168779	0.00627497	0.00229073	5.07574	0.000245996
69.59415138541077	867	0.011904	0.00168778	0.00625195	0.00229077	5.07391	0.000243166
69.6749333548752	868	0.0119728	0.00168769	0.00635274	0.00229059	5.07191	0.000250059
69.7557153243396	869	0.0119552	0.00168759	0.00632815	0.00229039	5.07003	0.000249722
69.83649729380403	870	0.0119018	0.00168748	0.00624628	0.00229031	5.0683	0.000241386
69.91727926326844	871	0.0121986	0.00168723	0.0067017	0.0022893	5.06637	0.000266024
69.99806123273285	872	0.0122032	0.00168677	0.00670789	0.00228859	5.06444	0.000265708
70.07905394459743	873	0.0121243	0.00168671	0.00659514	0.00228889	5.06246	0.000261282
70.1600518386522	874	0.0121361	0.00168655	0.00661141	0.00228842	5.0606	0.000258465
70.24104973270695	875	0.011898	0.0016862	0.00624208	0.00228851	5.05899	0.00024093
70.3220476267617	876	0.0121692	0.00168593	0.00666265	0.00228757	5.05716	0.000263052
70.40304552081645	877	0.0119618	0.00168561	0.00633818	0.0022877	5.05539	0.000251498
70.48404341487121	878	0.0121423	0.00168557	0.00662302	0.00228703	5.05352	0.000260192
70.56504130892597	879	0.0121451	0.00168531	0.00662833	0.00228677	5.05189	0.000262269
70.64603920298072	880	0.0118678	0.00168493	0.0062008	0.00228682	5.05021	0.000243333
70.72703709703548	881	0.0121395	0.00168486	0.0066174	0.00228607	5.04831	0.000259075
70.80803499109024	882	0.0119579	0.00168441	0.00633339	0.00228604	5.04638	0.000251173
70.88903288514499	883	0.0119681	0.00168439	0.00634809	0.00228596	5.04427	0.000250005
70.97003077919973	884	0.011891	0.00168422	0.00623325	0.00228581	5.04261	0.000242017
71.05083514887436	885	0.0117194	0.00168409	0.00599311	0.00228566	5.04097	0.000232817
71.13152586137336	886	0.0118068	0.00168407	0.0061151	0.00228557	5.0392	0.000236688
71.21221657387235	887	0.0118705	0.00168345	0.00620556	0.00228479	5.03742	0.000243915
71.29290728637135	888	0.0119824	0.00168339	0.00636906	0.00228455	5.03544	0.000250226
71.37359799887034	889	0.0118743	0.00168334	0.00621057	0.00228456	5.03381	0.000242063
71.45428871136933	890	0.0117222	0.00168304	0.00599694	0.00228415	5.03178	0.00023278
71.53497942386831	891	0.0121195	0.0016829	0.00658865	0.0022836	5.02999	0.000260786
71.6156701363673	892	0.0119834	0.0016826	0.00637447	0.00228335	5.02821	0.000249838
71.69636084886629	893	0.0117152	0.00168258	0.00598887	0.00228352	5.02635	0.000232905
71.77705156136528	894	0.0121464	0.00168246	0.00663344	0.00228279	5.02457	0.000261681
71.85774227386428	895	0.011887	0.00168162	0.0062288	0.00228217	5.0225	0.000242008
71.93843298636327	896	0.0119781	0.0016816	0.00636383	0.00228207	5.02072	0.00024951
72.01914378029079	897	0.0120098	0.00168149	0.0064217	0.00228151	5.019	0.000249999
72.09991922455572	898	0.0120071	0.00168148	0.00641647	0.00228152	5.0172	0.000249774
72.18069466882068	899	0.0121141	0.00168142	0.00658238	0.00228156	5.01557	0.000260305
72.26147011308562	900	0.0117245	0.0016808	0.00600174	0.00228104	5.01374	0.000233034
72.34224555735057	901	0.0119856	0.0016807	0.00637971	0.00228061	5.01194	0.000248453
72.4230210016155	902	0.0119738	0.00168061	0.00635855	0.00228072	5.01029	0.000249603
72.50379644588045	903	0.0119999	0.00167992	0.00640544	0.00227937	5.00849	0.000249119
72.58457189014538	904	0.0119881	0.00167991	0.00638535	0.00227953	5.00676	0.000248647
72.66534733441034	905	0.0118757	0.00167936	0.00621437	0.00227907	5.00477	0.000242883
72.74612277867527	906	0.011802	0.00167908	0.00611069	0.0022786	5.00301	0.000236045
72.82689822294022	907	0.0120238	0.00167899	0.00644853	0.0022779	5.00143	0.000250826
72.90767366720516	908	0.0117084	0.0016789	0.00598016	0.00227849	4.99978	0.000233532
72.9884491114701	909	0.0117013	0.00167882	0.00596981	0.00227827	4.99804	0.000230607
73.06923014783101	910	0.011726	0.00167876	0.00600544	0.00227812	4.99626	0.00023136
73.15001211729542	911	0.0118819	0.00167854	0.00622376	0.00227788	4.99458	0.000242986
73.23079408675983	912	0.0117029	0.00167847	0.0059715	0.00227788	4.99275	0.000232389
73.31157605622425	913	0.0117118	0.00167837	0.00598515	0.00227768	4.99103	0.000232198
73.39235802568867	914	0.0117889	0.00167836	0.00609272	0.00227767	4.98921	0.000237642
73.47313999515308	915	0.0117049	0.00167833	0.00597563	0.00227769	4.9874	0.000233024
73.5539219646175	916	0.0120021	0.00167749	0.00641042	0.00227598	4.98576	0.000249556
73.63470393408191	917	0.0117494	0.00167726	0.00604194	0.00227634	4.98406	0.0002376
73.71548590354632	918	0.0117304	0.00167723	0.00601413	0.00227605	4.98235	0.000233489
73.79626787301075	919	0.0117467	0.00167711	0.00603936	0.00227604	4.98066	0.000235995
73.87704984247516	920	0.0120407	0.00167706	0.00647678	0.00227511	4.97885	0.000251041
73.95783181193957	921	0.0120109	0.00167702	0.00642659	0.00227531	4.97713	0.000250249
74.03852353320438	922	0.0117917	0.001677	0.00609743	0.00227576	4.9756	0.000237016
74.11911669890392	923	0.0120204	0.00167691	0.0064428	0.00227501	4.97412	0.000250031
74.19970986460348	924	0.011739	0.00167687	0.00602639	0.00227561	4.97245	0.000234066
74.28030303030303	925	0.0120139	0.00167677	0.0064319	0.00227497	4.97087	0.000250738
74.36089619600259	926	0.0121049	0.00167673	0.00657296	0.00227489	4.96904	0.000258546
74.44148936170214	927	0.0117434	0.00167659	0.00603523	0.00227533	4.96733	0.000235669
74.52208252740166	928	0.0120169	0.00167635	0.0064378	0.00227432	4.96574	0.000250476
74.60267569310122	929	0.011878	0.00167632	0.00621955	0.00227479	4.96431	0.000242678
74.68326885880077	930	0.0116914	0.00167622	0.00595812	0.00227463	4.96269	0.000230037
74.76386202450033	931	0.0117945	0.00167613	0.00610158	0.00227453	4.96104	0.000236445
74.84445519019987	932	0.0120307	0.00167579	0.00646073	0.00227343	4.95962	0.00025087
74.92504835589942	933	0.0117278	0.00167569	0.00600983	0.00227384	4.95812	0.000231586
75.00562474889514	934	0.0117969	0.00167544	0.00610597	0.00227353	4.95641	0.000235577
75.08597830453996	935	0.0117566	0.00167518	0.00605036	0.00227333	4.95494	0.00023501
75.16633186018481	936	0.0117595	0.00167517	0.0060556	0.00227331	4.95316	0.000235343
75.24668541582965	937	0.0120337	0.00167517	0.00646645	0.00227252	4.95159	0.000250636
75.32703897147448	938	0.0117805	0.00167513	0.00608454	0.00227324	4.94986	0.000236896
75.40739252711933	939	0.0117355	0.00167503	0.00602168	0.00227306	4.94834	0.000233587
75.48774608276415	940	0.0121066	0.00167496	0.00657722	0.00227243	4.94674	0.000258818
75.568099638409	941	0.0117523	0.00167486	0.00604593	0.00227294	4.94513	0.000236802
75.64845319405384	942	0.0117839	0.0016748	0.00608906	0.00227277	4.94371	0.000237831
75.72880674969866	943	0.0116973	0.00167471	0.00596598	0.00227254	4.94192	0.000229902
75.8091603053435	944	0.012036	0.00167468	0.00647161	0.00227178	4.94046	0.000251287
75.88951386098834	945	0.0117402	0.00167461	0.0060308	0.00227248	4.93879	0.000234498
75.96986741663318	946	0.0117612	0.00167451	0.0060601	0.00227239	4.93706	0.000235307
76.05025731746542	947	0.012025	0.00167437	0.00645434	0.00227142	4.93533	0.00025101
76.13066902541011	948	0.0119932	0.00167421	0.00640053	0.00227144	4.93397	0.000248704
76.21108073335478	949	0.0119908	0.00167397	0.0063959	0.0022712	4.93236	0.000248256
76.29149244129945	950	0.0117318	0.00167369	0.00601737	0.00227113	4.93091	0.000233124
76.37190414924413	951	0.0120997	0.00167357	0.00656793	0.00227047	4.92888	0.000258092
76.45231585718881	952	0.0120533	0.00167347	0.00649859	0.00227005	4.92725	0.000251346
76.53272756513348	953	0.0117638	0.00167338	0.00606425	0.00227084	4.92551	0.000236501
76.61313927307816	954	0.0117667	0.00167306	0.00606791	0.00227039	4.92409	0.000235757
76.69355098102284	955	0.0116939	0.00167302	0.00596242	0.00227016	4.92238	0.000229346
76.77396268896752	956	0.0116837	0.001673	0.0059493	0.00227014	4.92078	0.000228685
76.85437439691218	957	0.0117697	0.00167263	0.00607232	0.00226977	4.91919	0.000236178
76.93478610485687	958	0.0117764	0.00167219	0.00608116	0.00226914	4.91744	0.000236306
77.01522229381443	959	0.0120897	0.00167219	0.00655283	0.00226865	4.91575	0.00025907
77.09576353092784	960	0.0119879	0.0016721	0.00639056	0.00226854	4.91422	0.000246934
77.17630476804123	961	0.0120561	0.0016721	0.00650411	0.0022683	4.91271	0.000253209
77.25684600515464	962	0.0120416	0.00167204	0.00648278	0.0022682	4.91108	0.000252597
77.33738724226805	963	0.0116865	0.00167188	0.00595364	0.00226855	4.90974	0.000228907
77.41792847938146	964	0.0120862	0.00167155	0.00654678	0.00226776	4.90808	0.000258334
77.49846971649485	965	0.0120777	0.00167104	0.00653585	0.00226699	4.9064	0.000256651
77.57901095360825	966	0.0117723	0.00167071	0.00607685	0.00226705	4.90481	0.000235831
77.65955219072166	967	0.0120596	0.0016707	0.00650947	0.00226633	4.90342	0.000253303
77.74009342783505	968	0.0120728	0.0016702	0.00653059	0.00226581	4.90166	0.000255869
77.82063466494846	969	0.0120445	0.0016702	0.00648818	0.00226558	4.90013	0.000252221
77.90117590206187	970	0.0120948	0.00166993	0.00656279	0.00226544	4.89861	0.000258764
77.98171713917526	971	0.0120697	0.00166993	0.00652553	0.00226538	4.89729	0.000254827
78.06240413336563	972	0.0116723	0.00166986	0.00593457	0.00226564	4.89598	0.00022586
78.14313393073382	973	0.0120472	0.00166978	0.00649355	0.00226488	4.89469	0.000250737
78.22386372810205	974	0.0120808	0.00166877	0.00654105	0.00226391	4.89307	0.00025789
78.30459352547025	975	0.0116795	0.00166836	0.00594558	0.00226365	4.8914	0.000228295
78.38532332283847	976	0.0116736	0.00166755	0.00593839	0.00226251	4.88969	0.000227236
78.46605312020668	977	0.0116562	0.00166748	0.00591405	0.00226226	4.88836	0.000224322
78.54678291757489	978	0.0120895	0.00166702	0.00655815	0.00226142	4.88687	0.000259702
78.62751271494308	979	0.0116758	0.00166682	0.00594184	0.00226151	4.88545	0.000227714
78.7082425123113	980	0.0116697	0.00166669	0.00593057	0.00226122	4.88392	0.000225408
78.78897230967951	981	0.0116447	0.0016663	0.00590384	0.00226072	4.88253	0.000227951
78.86970210704771	982	0.011658	0.00166553	0.00591793	0.00225958	4.88102	0.000224284
78.95043190441592	983	0.0116617	0.00166469	0.00592249	0.00225846	4.87982	0.000225568
79.03115415657788	984	0.01165	0.00166415	0.00591083	0.00225759	4.87829	0.000225363
79.11186440677966	985	0.0116595	0.00166369	0.00592017	0.00225706	4.87706	0.000224973
79.19257465698144	986	0.0116471	0.00166367	0.00590713	0.00225695	4.8756	0.000225726
79.27328490718321	987	0.0120624	0.00166327	0.00652031	0.0022561	4.8742	0.000255046
79.35399515738499	988	0.012059	0.00166292	0.00651463	0.00225562	4.87257	0.000254117
79.43470540758676	989	0.0116636	0.00166192	0.00592957	0.00225457	4.87121	0.000224837
79.51541565778854	990	0.0116395	0.00166181	0.00589938	0.00225447	4.86988	0.000227343
79.59612590799031	991	0.0116298	0.00166146	0.00588324	0.00225417	4.8682	0.000227573
79.67683615819209	992	0.0116625	0.00165986	0.00592618	0.00225169	4.86655	0.000223755
79.75754640839386	993	0.0116316	0.00165977	0.00588762	0.00225172	4.86505	0.000227431
79.83825665859564	994	0.0116355	0.00165957	0.00589555	0.00225133	4.86366	0.000227149
79.91896690879742	995	0.0116242	0.00165684	0.00587966	0.00224773	4.86212	0.000227966
79.99967715899919	996	0.0116212	0.00165664	0.00587561	0.00224746	4.86061	0.000227594
80.0805434255216	997	0.0116317	0.00165612	0.0058917	0.0022466	4.85907	0.000227452
80.16141031861555	998	0.0116157	0.00165132	0.00587105	0.00224008	4.85736	0.000227165
80.24227721170952	999	0.0116082	0.00165114	0.00586242	0.0022399	4.85574	0.000228774
80.32314410480349	1000	0.0116117	0.00164988	0.00586681	0.00223811	4.85399	0.000227794


==> results/dpt/veach/veach_mala.txt <==
0.046809688262120064	1	0.135336	0.0974804	2.45045	0.135565	59.6893	0.0899395
0.10446418790754497	2	0.100605	0.0475319	1.12821	0.0661079	45.4096	0.0462377
0.16211868755296988	3	0.0843228	0.0319338	0.715761	0.0443925	38.4818	0.0310832
0.21977318719839456	4	0.0745318	0.0243489	0.522549	0.0338486	34.1326	0.0235494
0.27742768684381947	5	0.0677168	0.019694	0.417896	0.0273749	31.1161	0.0188424
0.33508218648924437	6	0.0625114	0.0163734	0.345702	0.022743	28.8162	0.0155287
0.39273668613466906	7	0.0584194	0.0145404	0.293027	0.0202206	26.9562	0.0136319
0.45039118578009396	8	0.0550987	0.0130963	0.256307	0.0182177	25.4503	0.0123853
0.508045685425519	9	0.0522916	0.0119475	0.226541	0.0166208	24.1912	0.0111559
0.5657001850709438	10	0.0498563	0.0104808	0.20441	0.0145551	23.1266	0.00979354
0.6233546847163685	11	0.0477662	0.00934839	0.185321	0.0129614	22.2043	0.00874918
0.6810091843617933	12	0.0459804	0.00878848	0.171963	0.0121808	21.3841	0.00797806
0.7386636840072183	13	0.0443989	0.00827281	0.157497	0.0114626	20.6508	0.0074313
0.7963181836526431	14	0.0430109	0.0077215	0.14601	0.0106922	19.995	0.00697814
0.8539726832980679	15	0.0416906	0.00719781	0.148033	0.00996382	19.3982	0.00655457
0.9116271829434929	16	0.0404944	0.00679551	0.138446	0.00940485	18.8634	0.00611241
0.9692816825889177	17	0.0394019	0.00646118	0.12932	0.00893933	18.3567	0.0057567
1.0269361822343424	18	0.0383977	0.00613733	0.121159	0.00849285	17.8973	0.00547273
1.0845906818797673	19	0.0375127	0.00591528	0.114277	0.00818421	17.4784	0.0052168
1.1422451815251922	20	0.0367019	0.00567506	0.108192	0.00784987	17.0924	0.00499265
1.199899681170617	21	0.0359066	0.00547309	0.103045	0.00757024	16.7304	0.00479743
1.2575541808160418	22	0.0352132	0.00535026	0.0985568	0.00740307	16.3994	0.00469702
1.3152086804614667	23	0.0345601	0.00517853	0.0944325	0.00716326	16.0887	0.00450737
1.3728631801068916	24	0.0339264	0.00501052	0.0901548	0.00692483	15.7853	0.00429972
1.4305176797523163	25	0.0333376	0.00483426	0.0864593	0.00667519	15.5069	0.00409076
1.4881721793977412	26	0.0327559	0.00468266	0.0831097	0.00646658	15.2476	0.00393448
1.545826679043166	27	0.0322189	0.00454615	0.0798593	0.00627706	15.0001	0.00373972
1.603481178688591	28	0.0317103	0.00442781	0.0769445	0.0061115	14.7562	0.00360741
1.6611356783340157	29	0.0312187	0.00426373	0.0742979	0.00588316	14.5319	0.00349745
1.7187901779794408	30	0.0307257	0.00410339	0.0717056	0.00566145	14.3121	0.00337177
1.7764446776248655	31	0.0302973	0.00404164	0.0694206	0.00557695	14.1054	0.00330334
1.8340991772702901	32	0.0298984	0.0039781	0.0672357	0.0054897	13.909	0.0032331
1.891753676915715	33	0.0294927	0.0038778	0.0652786	0.00535286	13.719	0.00314944
1.94940817656114	34	0.0290979	0.00377384	0.0633015	0.00520877	13.538	0.00306241
2.007111508452536	35	0.028738	0.00370211	0.0614197	0.00511063	13.3646	0.00302334
2.0651646386773175	36	0.0283978	0.00365042	0.0596585	0.00504077	13.1983	0.00296537
2.1232177689020992	37	0.0280406	0.00355235	0.0579685	0.00490156	13.0322	0.00284747
2.181270899126881	38	0.0274046	0.00346017	0.0552523	0.00477231	12.8747	0.00276007
2.2393240293516627	39	0.0276966	0.00345257	0.056544	0.00476152	12.731	0.00275767
2.2973771595764445	40	0.0271073	0.0034039	0.054106	0.0046954	12.5931	0.0027127
2.3554302898012263	41	0.0268245	0.00334718	0.0527337	0.00461691	12.457	0.00266314
2.413483420026008	42	0.0265359	0.00328968	0.0513879	0.00453813	12.3211	0.00259044
2.4715365502507893	43	0.0262564	0.00324506	0.0502127	0.00447815	12.193	0.00255555
2.5295896804755715	44	0.0259779	0.00319962	0.0489495	0.00441621	12.0659	0.00251774
2.587642810700353	45	0.0257233	0.0031131	0.0478748	0.00429357	11.9483	0.00244432
2.645695940925135	46	0.0254696	0.0030086	0.0467132	0.00414711	11.8324	0.0023803
2.703749071149917	47	0.0252276	0.00296309	0.0456389	0.00408151	11.7178	0.00230419
2.761802201374698	48	0.0249995	0.00294363	0.0450807	0.00405518	11.6097	0.00228065
2.8198553315994803	49	0.0247839	0.00289282	0.0440673	0.00398473	11.5055	0.00224968
2.877908461824262	50	0.0245706	0.00283075	0.0431854	0.00389734	11.4048	0.00220459
2.935961592049044	51	0.0243564	0.00280596	0.042323	0.00386367	11.3057	0.00218079
2.994014722273825	52	0.0241589	0.00277471	0.0414238	0.00382131	11.2075	0.00215766
3.0520150089021123	53	0.023966	0.0027293	0.040586	0.00375983	11.112	0.0021383
3.110009221079737	54	0.0237648	0.00270379	0.0398086	0.00372586	11.0197	0.00211876
3.1680034332573617	55	0.0235854	0.00268356	0.038995	0.0036988	10.9296	0.00208381
3.2259976454349863	56	0.0233939	0.00261789	0.0384098	0.00360621	10.8431	0.00203282
3.2839918576126106	57	0.0231944	0.00252918	0.0376996	0.00348124	10.7597	0.00195255
3.3419860697902353	58	0.0230054	0.00248423	0.0369947	0.0034198	10.6756	0.00191466
3.39998028196786	59	0.0228484	0.00247148	0.0364105	0.0034027	10.5975	0.0019051
3.4579744941454846	60	0.0226763	0.00244676	0.0357457	0.00336871	10.5179	0.00188869
3.5159687063231093	61	0.0225058	0.00239039	0.0351082	0.00328866	10.4417	0.00183977
3.573962918500734	62	0.0223577	0.00235958	0.0345567	0.00324364	10.3668	0.00179454
3.6319571306783587	63	0.022207	0.00232746	0.0339968	0.00319815	10.2936	0.00176561
3.6899513428559834	64	0.0220546	0.00229154	0.0334553	0.00314802	10.2207	0.00174062
3.747945555033608	65	0.0219073	0.00227883	0.0329629	0.00313063	10.1504	0.00171056
3.8059397672112327	66	0.0217816	0.00227326	0.0323943	0.00312138	10.0826	0.00167855
3.8639339793888574	67	0.021639	0.00223922	0.03188	0.00307316	10.0169	0.00165305
3.921928191566482	68	0.0215072	0.00223892	0.0313494	0.00307307	9.95086	0.00165419
3.9799224037441068	69	0.0213791	0.0022115	0.0308496	0.00303303	9.88587	0.00161984
4.03804347826087	70	0.0212468	0.00218286	0.0303633	0.00299181	9.82098	0.00158678
4.096231728889303	71	0.0211197	0.00217062	0.0299258	0.00297449	9.75908	0.00157039
4.154419979517736	72	0.020876	0.00214626	0.0292069	0.00294131	9.69985	0.0015426
4.212608230146169	73	0.0209958	0.0021434	0.0295878	0.00293671	9.64	0.00154739
4.270796480774602	74	0.0207524	0.00213761	0.0288107	0.00292975	9.5828	0.00153742
4.328984731403035	75	0.0206446	0.00213701	0.0287718	0.00292919	9.52928	0.00152673
4.387172982031468	76	0.0205374	0.00211477	0.0285001	0.00289799	9.47444	0.00150598
4.445361232659901	77	0.0204129	0.00207231	0.0281229	0.0028385	9.42065	0.00147748
4.503549483288334	78	0.0202926	0.00204717	0.0277759	0.00280347	9.36761	0.00146231
4.561737733916767	79	0.0201832	0.00203501	0.0274173	0.00278596	9.31509	0.00143991
4.6199259845452	80	0.0200728	0.00202058	0.0270611	0.00276684	9.26367	0.00143351
4.678114235173634	81	0.019872	0.00200814	0.0264432	0.00274982	9.21386	0.00141379
4.736302485802066	82	0.0199675	0.00200409	0.0267727	0.00274434	9.16521	0.00142614
4.7944907364305	83	0.0197736	0.00197917	0.0261357	0.00270868	9.11816	0.00138264
4.852678987058933	84	0.0196645	0.0019417	0.0258204	0.00265632	9.07025	0.00135415
4.910867237687366	85	0.019551	0.0018961	0.0255019	0.00259186	9.02252	0.00132077
4.9690554883157985	86	0.0194422	0.00185763	0.0251866	0.00253768	8.97537	0.00129053
5.027160608416192	87	0.019344	0.00183172	0.0248751	0.00250166	8.93031	0.00127068
5.085171305588751	88	0.0192513	0.00180581	0.0245888	0.00246503	8.88513	0.00124765
5.143182002761309	89	0.0191656	0.00180057	0.0243328	0.00245752	8.84169	0.00123636
5.201192699933868	90	0.0190723	0.00179368	0.0240732	0.00244882	8.79827	0.00124005
5.259203397106427	91	0.0189819	0.00177161	0.0238356	0.00241784	8.75749	0.00122164
5.3172140942789845	92	0.0188861	0.00175018	0.0235625	0.00238751	8.71471	0.00120454
5.375224791451544	93	0.0185517	0.00174243	0.0226115	0.00237971	8.67237	0.00120476
5.433235488624103	94	0.0184651	0.00174056	0.0223648	0.00237785	8.63143	0.00119722
5.49124618579666	95	0.018791	0.00173353	0.0233246	0.00236521	8.59114	0.00119939
5.549256882969219	96	0.0186264	0.00173159	0.0228549	0.00236346	8.55232	0.00119823
5.607267580141778	97	0.01871	0.00172602	0.0230881	0.00235524	8.51204	0.00119936
5.6652782773143375	98	0.0183865	0.00172509	0.022112	0.00235547	8.47286	0.00117457
5.723288974486895	99	0.0183112	0.00170825	0.0219005	0.00233084	8.43461	0.00114281
5.781299671659454	100	0.0182342	0.00169822	0.0216784	0.00231672	8.39663	0.00113031
5.839310368832013	101	0.0181601	0.00168603	0.0214592	0.00229901	8.35937	0.00111296
5.897321066004571	102	0.0180894	0.00166997	0.0212877	0.00227657	8.3239	0.0010983
5.9553317631771305	103	0.0180211	0.00166644	0.0210798	0.00227106	8.28823	0.00109047
6.013283280392723	104	0.0179473	0.00165484	0.0208875	0.00225495	8.25278	0.00108341
6.071036673404563	105	0.0177405	0.00163013	0.0202881	0.00221976	8.21868	0.00105882
6.128790066416402	106	0.0178726	0.00162735	0.0206864	0.0022169	8.18397	0.0010681
6.186543459428242	107	0.0177995	0.00162281	0.0204779	0.00221014	8.15038	0.00106053
6.244296852440081	108	0.0176729	0.00161539	0.0200894	0.00219928	8.11642	0.00104904
6.30205024545192	109	0.017601	0.00160129	0.0198899	0.00217993	8.08285	0.0010416
6.3598036384637595	110	0.0175427	0.00159197	0.0197078	0.00216619	8.05088	0.00102327
6.417557031475599	111	0.0174784	0.00157658	0.0195147	0.00214472	8.01757	0.00101011
6.475310424487439	112	0.0174083	0.00155722	0.0193349	0.00211822	7.98555	0.000998926
6.5330638174992774	113	0.0171787	0.00155478	0.018694	0.00211432	7.95434	0.000973392
6.590817210511117	114	0.0171237	0.00155158	0.0185272	0.00210996	7.92337	0.000968084
6.648570603522957	115	0.0172321	0.0015475	0.0188144	0.00210445	7.89412	0.000973597
6.706323996534796	116	0.0172874	0.00154745	0.018986	0.0021049	7.86545	0.000984418
6.764077389546636	117	0.0173409	0.0015436	0.0191609	0.00209963	7.83559	0.000988357
6.821830782558476	118	0.0170057	0.00154326	0.018216	0.00209813	7.80597	0.000952554
6.879584175570315	119	0.0170599	0.00154187	0.0183744	0.00209661	7.7772	0.00096203
6.937337568582154	120	0.0169432	0.00152742	0.0180738	0.002076	7.7496	0.000942984
6.995090961593994	121	0.0168839	0.00151804	0.0179469	0.00206286	7.72209	0.000934026
7.053197674418605	122	0.0168227	0.00151589	0.0177987	0.00205968	7.69363	0.000922458
7.1113372093023255	123	0.0167173	0.00151216	0.0175203	0.00205345	7.66586	0.000907802
7.1694767441860465	124	0.0167653	0.00151042	0.0176584	0.00205178	7.63862	0.000913701
7.227616279069768	125	0.0166634	0.00150616	0.0173761	0.0020452	7.61118	0.000904221
7.285755813953489	126	0.0165572	0.0014981	0.0170881	0.00203375	7.58474	0.000891708
7.34389534883721	127	0.0166108	0.0014972	0.017232	0.00203292	7.55847	0.000897664
7.402034883720931	128	0.0165082	0.00149058	0.0169523	0.00202275	7.53224	0.000881364
7.460174418604652	129	0.0164495	0.00147606	0.0168364	0.00200236	7.50648	0.000871123
7.518313953488373	130	0.0163923	0.00146867	0.0167288	0.00199233	7.48016	0.000864297
7.576453488372094	131	0.016343	0.0014523	0.0165948	0.00196966	7.45506	0.000854003
7.634593023255815	132	0.0162917	0.00144369	0.0164605	0.00195789	7.42967	0.000847812
7.692732558139536	133	0.0162384	0.00142991	0.0163346	0.00193937	7.40461	0.000845336
7.750872093023256	134	0.0161859	0.00141459	0.016218	0.00191803	7.3805	0.000837627
7.809011627906977	135	0.0161358	0.00141015	0.016096	0.00191227	7.35632	0.000838816
7.867151162790698	136	0.0160409	0.00140659	0.0158515	0.00190774	7.33227	0.000839222
7.925290697674419	137	0.0160861	0.00140511	0.0159646	0.00190559	7.30905	0.000840179
7.98343023255814	138	0.0159918	0.00139771	0.0157315	0.00189539	7.28566	0.000828553
8.041608472998139	139	0.0159381	0.00137577	0.015615	0.00186483	7.26223	0.000814733
8.099802141527002	140	0.0158921	0.00135908	0.0155049	0.00184102	7.23996	0.000798908
8.157995810055866	141	0.0157627	0.00135557	0.0151907	0.0018355	7.21843	0.000774218
8.21618947858473	142	0.0157976	0.00135119	0.0152897	0.00182944	7.19635	0.00077468
8.274383147113594	143	0.0157199	0.00134707	0.0150946	0.00182344	7.17491	0.00076478
8.332576815642458	144	0.0158439	0.00134703	0.015397	0.00182423	7.15361	0.00078729
8.390770484171323	145	0.0156705	0.00132913	0.0149848	0.0017983	7.13219	0.000752976
8.448964152700185	146	0.01562	0.00131548	0.014876	0.00177918	7.11071	0.000745032
8.50715782122905	147	0.0155798	0.00130628	0.0147891	0.00176607	7.09031	0.000736063
8.565351489757916	148	0.0155344	0.00129192	0.0146919	0.00174652	7.06981	0.000729763
8.623545158286777	149	0.0154905	0.00128952	0.0145892	0.00174356	7.04923	0.000727875
8.681738826815643	150	0.0154519	0.00127881	0.0144912	0.00172876	7.02923	0.000724486
8.739932495344506	151	0.0154068	0.0012708	0.014391	0.00171767	7.00862	0.000720168
8.79812616387337	152	0.0153644	0.00126227	0.0143049	0.00170598	6.98907	0.000714197
8.856319832402235	153	0.0153212	0.00125698	0.014218	0.00169828	6.96965	0.000704613
8.9145135009311	154	0.0152394	0.00125027	0.0140535	0.00168868	6.94962	0.000693512
8.972707169459962	155	0.0152776	0.0012493	0.0141382	0.00168758	6.93032	0.000697236
9.030962099125365	156	0.0152039	0.00123904	0.01396	0.00167283	6.91094	0.000682797
9.08927113702624	157	0.015165	0.00123801	0.0138657	0.0016711	6.89128	0.000676076
9.147580174927114	158	0.0150529	0.00123089	0.0136021	0.00166038	6.87209	0.000660944
9.205889212827989	159	0.0151246	0.00122802	0.0137778	0.00165702	6.85288	0.000668569
9.264198250728864	160	0.0150894	0.00122622	0.013684	0.00165383	6.83387	0.000659617
9.322507288629739	161	0.0150142	0.00122009	0.0135266	0.00164577	6.81588	0.000658512
9.380816326530613	162	0.0149688	0.00120818	0.0134459	0.00162932	6.79702	0.000649766
9.439125364431487	163	0.0149312	0.00120265	0.0133627	0.00162158	6.77862	0.000645101
9.497434402332363	164	0.0148924	0.00119438	0.0132807	0.00161012	6.76029	0.000640888
9.555743440233236	165	0.0148576	0.00118763	0.013198	0.00160059	6.74236	0.000636473
9.614052478134113	166	0.0148216	0.00118401	0.013119	0.00159519	6.72471	0.000630085
9.672361516034988	167	0.0147821	0.00117705	0.0130517	0.00158599	6.70724	0.000628478
9.73067055393586	168	0.0147427	0.00116467	0.0129718	0.00156917	6.69018	0.000624052
9.788979591836735	169	0.0146434	0.00116285	0.0127624	0.00156647	6.67255	0.000615305
9.84728862973761	170	0.014676	0.00116258	0.0128327	0.0015663	6.65538	0.000620416
9.905597667638485	171	0.0146073	0.00115685	0.0126976	0.00155818	6.63834	0.000610302
9.963906705539358	172	0.0145757	0.00115299	0.0126221	0.00155261	6.62172	0.000604276
10.022373597979918	173	0.0147003	0.00115161	0.0128908	0.00155165	6.60509	0.000622172
10.081096952257914	174	0.0145378	0.00114639	0.0125475	0.00154354	6.58808	0.000599481
10.139820306535908	175	0.0145057	0.0011446	0.0124728	0.00154108	6.57142	0.000598761
10.198543660813906	176	0.0144774	0.00114354	0.0123998	0.00153951	6.55538	0.000595471
10.257267015091902	177	0.014443	0.00113931	0.0123288	0.00153367	6.53927	0.00059
10.3159903693699	178	0.0144102	0.00112852	0.0122626	0.00151868	6.52315	0.00058426
10.374713723647897	179	0.0143763	0.0011226	0.0121924	0.00151069	6.50762	0.000581269
10.433437077925891	180	0.0143444	0.00111988	0.0121195	0.00150694	6.49158	0.000580468
10.492160432203889	181	0.0142881	0.00111409	0.0119831	0.00149861	6.4761	0.000573016
10.550883786481883	182	0.0143145	0.00111342	0.012056	0.00149795	6.46033	0.000576273
10.60960714075988	183	0.0142305	0.00111179	0.0118544	0.00149496	6.44507	0.000563844
10.668330495037878	184	0.0142011	0.00110966	0.0117906	0.00149186	6.42986	0.000560551
10.727053849315872	185	0.014256	0.00110874	0.0119193	0.0014913	6.41479	0.000569881
10.78577720359387	186	0.0141692	0.00110779	0.0117244	0.00148957	6.39958	0.000561504
10.844500557871866	187	0.0141372	0.00110592	0.0116574	0.00148684	6.38447	0.000558381
10.903223912149862	188	0.0141055	0.00110151	0.0115997	0.00148115	6.36997	0.000559967
10.96194726642786	189	0.0140755	0.00110052	0.0115496	0.00147989	6.35562	0.000559991
11.02054514679274	190	0.0140468	0.00109982	0.0114885	0.00147876	6.34078	0.00055922
11.078912041090293	191	0.0140156	0.00109038	0.0114288	0.00146566	6.32664	0.000554344
11.137278935387847	192	0.0139886	0.00108836	0.0113743	0.00146274	6.31279	0.000551119
11.195645829685404	193	0.01396	0.00107643	0.0113372	0.00144641	6.29932	0.00054495
11.254012723982957	194	0.0139319	0.00107021	0.0112765	0.0014377	6.28509	0.000540003
11.312379618280513	195	0.0138542	0.00106663	0.0111426	0.0014324	6.27095	0.00053007
11.370746512578066	196	0.0139045	0.00106646	0.0112206	0.00143256	6.25766	0.000538224
11.429113406875619	197	0.0138239	0.00106458	0.0110862	0.00142949	6.24422	0.000526471
11.487480301173175	198	0.0138781	0.00106388	0.0111756	0.00142894	6.2306	0.000534881
11.545847195470728	199	0.0137717	0.00106282	0.0109839	0.00142686	6.21758	0.000521593
11.604214089768282	200	0.0137955	0.00106243	0.0110396	0.00142661	6.20421	0.000525008
11.662580984065837	201	0.0136976	0.00106067	0.0108479	0.001424	6.19123	0.000513646
11.720947878363393	202	0.0137211	0.0010604	0.010895	0.00142364	6.17794	0.000516139
11.779314772660946	203	0.0137452	0.00106032	0.0109447	0.00142333	6.16529	0.000517639
11.8376816669585	204	0.0136697	0.00105825	0.0107994	0.00142049	6.15197	0.000510488
11.896048561256055	205	0.0136422	0.00105722	0.0107528	0.00141896	6.13915	0.000507742
11.95441545555361	206	0.0136134	0.00105311	0.0107081	0.00141325	6.12634	0.00050629
12.012778620609172	207	0.013586	0.00104993	0.0106632	0.00140938	6.11375	0.000509783
12.071128486404481	208	0.0135581	0.0010446	0.0106168	0.001402	6.10098	0.000505598
12.12947835219979	209	0.0135357	0.00104409	0.0105676	0.00140126	6.08849	0.000505145
12.187828217995097	210	0.013508	0.00104145	0.0105241	0.00139765	6.07592	0.00050361
12.246178083790408	211	0.0134803	0.00103478	0.0104758	0.0013883	6.06331	0.000499656
12.304527949585715	212	0.0134531	0.00102943	0.0104289	0.00138087	6.05102	0.000497362
12.362877815381024	213	0.0134287	0.0010252	0.0103758	0.00137499	6.03838	0.000492761
12.421227681176333	214	0.0134062	0.00102215	0.0103294	0.00137072	6.02658	0.000488808
12.47957754697164	215	0.0133854	0.00102155	0.0102812	0.00136969	6.01438	0.000484793
12.537927412766951	216	0.0133634	0.00101949	0.0102634	0.00136671	6.00282	0.000480685
12.596277278562258	217	0.0133395	0.00101329	0.0102158	0.00135787	5.99073	0.000474666
12.654627144357567	218	0.0133146	0.00100939	0.0101694	0.00135251	5.9787	0.00047314
12.712977010152876	219	0.0132894	0.00100664	0.0101203	0.00134854	5.96667	0.000469622
12.771326875948183	220	0.0132658	0.00100365	0.0100759	0.00134436	5.95535	0.000467225
12.829676741743494	221	0.0132007	0.000996764	0.00994158	0.00133447	5.94449	0.000456971
12.888026607538801	222	0.0132445	0.000996439	0.0100324	0.00133435	5.93305	0.000463265
12.94637647333411	223	0.0131811	0.000996164	0.00990254	0.00133334	5.92178	0.000453
13.004729098552076	224	0.013162	0.000995062	0.00985821	0.00133149	5.91074	0.000447546
13.063113031293785	225	0.0132213	0.0009948	0.00998514	0.00133198	5.89939	0.000460539
13.121496964035495	226	0.0131431	0.000994799	0.00981383	0.00133111	5.88852	0.000444532
13.179880896777206	227	0.0130634	0.000990023	0.00964512	0.00132389	5.87723	0.000435102
13.238264829518915	228	0.0130824	0.000989301	0.00968671	0.00132284	5.86647	0.000435982
13.296648762260624	229	0.01312	0.000989131	0.00976855	0.001323	5.85575	0.000439929
13.355032695002334	230	0.0129932	0.00098841	0.00950271	0.00132113	5.84519	0.00042567
13.413416627744045	231	0.0130413	0.000988333	0.00960835	0.00132164	5.83486	0.000434151
13.471800560485754	232	0.0129297	0.000988249	0.00937868	0.00132114	5.8246	0.000425608
13.530184493227463	233	0.0129747	0.000988017	0.00946246	0.00132064	5.81365	0.000426289
13.588568425969173	234	0.013099	0.000987876	0.00972697	0.00132112	5.80366	0.00043893
13.64695235871088	235	0.0129499	0.000987858	0.00941986	0.00132045	5.79315	0.000425686
13.705336291452593	236	0.0128861	0.000984866	0.00929904	0.00131654	5.78211	0.000423149
13.763720224194302	237	0.013025	0.000984677	0.00957033	0.00131642	5.77145	0.000430966
13.82210415693601	238	0.0130056	0.000983959	0.00952845	0.00131528	5.76101	0.000428171
13.88048808967772	239	0.0129051	0.000983694	0.00933949	0.00131483	5.75041	0.00042306
13.93887202241943	240	0.0128427	0.000981926	0.00922102	0.00131235	5.73999	0.000419601
13.997255955161139	241	0.0128645	0.000981593	0.00926006	0.00131196	5.72976	0.00042104
14.055474707491706	242	0.0128263	0.000979301	0.00918708	0.00130877	5.72049	0.000417836
14.113685313464115	243	0.0128063	0.000976198	0.00914998	0.00130443	5.71075	0.000416952
14.171895919436523	244	0.0127833	0.000971542	0.00911346	0.0012979	5.70071	0.000413875
14.23010652540893	245	0.0127454	0.000970581	0.00904145	0.00129663	5.69107	0.000410822
14.288317131381337	246	0.012762	0.000967418	0.00907805	0.00129215	5.68158	0.00041003
14.346527737353746	247	0.0127279	0.000967293	0.00900776	0.00129221	5.6719	0.000408863
14.404738343326155	248	0.0127089	0.00096253	0.00897963	0.00128565	5.66297	0.000405431
14.462948949298562	249	0.012692	0.000961216	0.00894046	0.00128374	5.6532	0.000403452
14.52115955527097	250	0.0126696	0.000956726	0.00890898	0.0012775	5.64349	0.000401255
14.579370161243379	251	0.012651	0.000954626	0.00887298	0.00127462	5.63367	0.000399648
14.637580767215786	252	0.0126341	0.000952466	0.00884119	0.00127164	5.62485	0.000397648
14.695791373188195	253	0.0126135	0.000948504	0.00880809	0.00126607	5.61536	0.000394793
14.754001979160604	254	0.0125925	0.000945294	0.00877261	0.00126168	5.60586	0.000393909
14.812212585133011	255	0.0125689	0.000941239	0.00874637	0.00125622	5.59601	0.000393332
14.870423191105418	256	0.012249	0.000941161	0.00819114	0.00125499	5.58689	0.000369288
14.92863379707783	257	0.0122662	0.000941036	0.00822061	0.00125469	5.57761	0.000368122
14.986844403050235	258	0.0122321	0.000937864	0.00816166	0.00125067	5.56842	0.000368781
15.04495295620862	259	0.0122794	0.000937775	0.00824808	0.00125034	5.55981	0.000370468
15.103031711000115	260	0.0122924	0.000936061	0.0082787	0.00124821	5.55032	0.000372372
15.161110465791616	261	0.0123061	0.000935264	0.00830907	0.00124723	5.54152	0.000375185
15.219189220583111	262	0.0125471	0.000933712	0.008714	0.00124605	5.5325	0.000392394
15.27726797537461	263	0.012321	0.000933679	0.00832678	0.00124518	5.52411	0.000376038
15.335346730166105	264	0.0124257	0.000933576	0.0085116	0.00124563	5.51593	0.000385098
15.393425484957604	265	0.0123357	0.000933397	0.00835186	0.00124483	5.50757	0.000376286
15.451504239749099	266	0.0122177	0.000933341	0.0081361	0.00124433	5.49916	0.000364716
15.509582994540597	267	0.0125277	0.00093283	0.00868492	0.00124485	5.49037	0.000391323
15.567661749332093	268	0.0124076	0.000932233	0.00849697	0.00124362	5.48168	0.000382044
15.625740504123591	269	0.0123503	0.000931418	0.00838008	0.00124223	5.47306	0.000376695
15.683819258915088	270	0.0123631	0.000930903	0.00840854	0.00124169	5.46489	0.000378093
15.741898013706587	271	0.0123786	0.000930864	0.00843815	0.00124174	5.45672	0.000379781
15.799976768498082	272	0.0124361	0.000929367	0.00853721	0.00123988	5.44812	0.000384917
15.85805552328958	273	0.0123929	0.000929211	0.00846797	0.00123961	5.4398	0.000381161
15.916134278081078	274	0.012454	0.000928808	0.00856868	0.00123911	5.43178	0.00038414
15.974213032872575	275	0.012471	0.000928402	0.00859604	0.00123865	5.42311	0.000385009
16.032465257503212	276	0.0125074	0.000928041	0.00865346	0.00123809	5.41487	0.000387763
16.090856008408267	277	0.0121998	0.000927211	0.00810767	0.00123589	5.4068	0.00036233
16.149246759313325	278	0.0121575	0.000926593	0.00802801	0.00123466	5.39855	0.000357163
16.20763751021838	279	0.0121822	0.000925736	0.00807997	0.0012337	5.38995	0.000359332
16.266028261123438	280	0.0124905	0.000925165	0.00862258	0.00123411	5.38224	0.000384976
16.324419012028496	281	0.0121695	0.000925159	0.00805533	0.0012327	5.37426	0.00035672
16.38280976293355	282	0.0121375	0.000920884	0.00800091	0.00122697	5.36625	0.000357154
16.44120051383861	283	0.0121204	0.000917527	0.00797687	0.00122233	5.35821	0.000355608
16.499591264743664	284	0.0121066	0.000916805	0.00794923	0.00122127	5.35032	0.000354418
16.557982015648722	285	0.0120894	0.000913186	0.0079318	0.00121633	5.34256	0.000353204
16.61637276655378	286	0.0120696	0.00090468	0.00790814	0.00120469	5.33494	0.000350817
16.674763517458835	287	0.012054	0.00090155	0.00788318	0.00120032	5.32724	0.000349725
16.73315426836389	288	0.0119432	0.00090088	0.00770935	0.00119929	5.31979	0.00034097
16.79154501926895	289	0.0119728	0.000900771	0.0077599	0.00119914	5.31204	0.000343106
16.849935770174007	290	0.0119837	0.000899853	0.00778157	0.00119778	5.30464	0.000343139
16.90832652107906	291	0.011959	0.000899604	0.00773334	0.00119751	5.29714	0.000341894
16.96671727198412	292	0.0120399	0.000899494	0.00785989	0.00119754	5.28987	0.000349693
17.025074348358505	293	0.0119961	0.000899152	0.00780575	0.00119683	5.28292	0.000344746
17.08338678640154	294	0.0120251	0.000898519	0.00783256	0.00119617	5.27518	0.000348725
17.141699224444576	295	0.0119281	0.000897675	0.00768546	0.00119478	5.26771	0.000338164
17.200011662487608	296	0.0119167	0.000897537	0.00765962	0.0011945	5.26051	0.000337177
17.258324100530643	297	0.012009	0.000896533	0.00780689	0.00119327	5.25334	0.000345689
17.316636538573675	298	0.0118849	0.000893576	0.0076118	0.00118908	5.24598	0.000335013
17.374948976616714	299	0.0118987	0.000893409	0.00763401	0.00118888	5.23859	0.000335754
17.433261414659746	300	0.0118686	0.000893332	0.00758683	0.00118881	5.23123	0.000334666
17.491573852702782	301	0.0118022	0.000887947	0.0074729	0.00118127	5.22362	0.000329169
17.549886290745818	302	0.0117921	0.000887658	0.00744885	0.00118081	5.21667	0.000328055
17.608198728788853	303	0.0118227	0.00088745	0.00751932	0.00118075	5.20997	0.000331645
17.666511166831885	304	0.0118462	0.000887364	0.00756119	0.00118064	5.20286	0.000333466
17.72482360487492	305	0.0118103	0.000886638	0.00749706	0.00117946	5.19621	0.000329134
17.783136042917956	306	0.0117775	0.000884576	0.00742765	0.00117657	5.1892	0.00032607
17.841448480960988	307	0.0118306	0.000883743	0.00753971	0.00117583	5.1822	0.000333105
17.899760919004024	308	0.0117657	0.000883481	0.00740442	0.00117511	5.17536	0.000325251
17.95807335704706	309	0.0117531	0.000880428	0.0073812	0.00117089	5.16833	0.000323532
18.016435631982223	310	0.0117376	0.000877499	0.00736035	0.00116684	5.16146	0.000322332
18.07492542551325	311	0.011721	0.000875797	0.00733878	0.00116468	5.15439	0.000322283
18.133415219044277	312	0.0117056	0.000872371	0.00731651	0.00115999	5.14751	0.00032093
18.191905012575308	313	0.0116894	0.000867862	0.00729492	0.00115387	5.14084	0.000319714
18.250394806106335	314	0.011675	0.000863542	0.0072722	0.001148	5.13385	0.000318822
18.308884599637366	315	0.011649	0.000862585	0.00722843	0.00114679	5.127	0.000317168
18.367374393168394	316	0.0116617	0.000862246	0.00725294	0.00114629	5.12004	0.000317598
18.42586418669942	317	0.0116347	0.000862184	0.0072057	0.00114622	5.11331	0.000316132
18.484353980230452	318	0.0116168	0.000857801	0.00718458	0.00114034	5.10659	0.000315037
18.542843773761483	319	0.011604	0.000856108	0.00716279	0.00113799	5.1	0.000313705
18.60133356729251	320	0.0112286	0.000855704	0.00657239	0.00113626	5.09326	0.000285217
18.659823360823538	321	0.0113612	0.000855557	0.00680671	0.0011362	5.08698	0.000294527
18.71831315435457	322	0.0113816	0.000854877	0.00679986	0.00113529	5.08035	0.000296214
18.776802947885596	323	0.011373	0.000854723	0.00680954	0.001135	5.07377	0.000294664
18.835292741416627	324	0.0115802	0.000854664	0.00712458	0.00113586	5.06734	0.000311901
18.893782534947654	325	0.0110815	0.000854363	0.00632228	0.00113379	5.0608	0.000270476
18.95227232847868	326	0.0112563	0.000854265	0.0066233	0.00113448	5.05428	0.000288194
19.010750175274598	327	0.0112463	0.000854183	0.00660501	0.00113441	5.04775	0.000287657
19.069175040897406	328	0.0112668	0.00085409	0.00664132	0.0011342	5.04084	0.000287638
19.127599906520217	329	0.0112362	0.00085406	0.00658846	0.0011341	5.03442	0.000285729
19.186024772143025	330	0.0113155	0.000853961	0.00673	0.00113406	5.0282	0.000290963
19.244449637765833	331	0.0113466	0.000853651	0.00678695	0.00113368	5.02183	0.000294291
19.302874503388644	332	0.0113255	0.000853369	0.00675028	0.00113336	5.01545	0.000292187
19.36129936901145	333	0.0110924	0.000853364	0.00633816	0.00113241	5.00908	0.000271578
19.41972423463426	334	0.0113922	0.000853115	0.00681922	0.00113299	5.00293	0.000297142
19.47814910025707	335	0.011566	0.000853084	0.00710452	0.00113365	4.99688	0.00031012
19.536573965879874	336	0.0112739	0.000852924	0.00665835	0.00113268	4.99069	0.000288788
19.594998831502686	337	0.0112156	0.000852687	0.00655414	0.00113209	4.98447	0.000283944
19.653423697125497	338	0.0113362	0.000852481	0.00676792	0.00113218	4.97895	0.000293054
19.711848562748305	339	0.011102	0.000852029	0.00635486	0.00113049	4.97316	0.000271101
19.770273428371112	340	0.0112054	0.000851725	0.00653533	0.00113074	4.96675	0.000283578
19.828698293993924	341	0.0110699	0.000851721	0.00630599	0.00113007	4.96079	0.00026856
19.88712315961673	342	0.011588	0.000851556	0.00714355	0.00113175	4.95507	0.000313045
19.94554802523954	343	0.0113027	0.000851553	0.0067124	0.00113076	4.94902	0.000289571
20.003963858933254	344	0.0115509	0.000851287	0.00708554	0.00113108	4.94307	0.000308797
20.062255902069364	345	0.0111103	0.000850598	0.00637042	0.00112864	4.93747	0.000272463
20.12054794520548	346	0.0111871	0.000850554	0.00649955	0.00112914	4.93174	0.000281931
20.17883998834159	347	0.0114014	0.000850143	0.00683936	0.0011289	4.92632	0.00029602
20.2371320314777	348	0.0115359	0.000849421	0.00706557	0.00112847	4.92066	0.000306588
20.295424074613813	349	0.0111967	0.000849266	0.00651746	0.00112741	4.91481	0.000281703
20.353716117749926	350	0.0112808	0.000848966	0.00667693	0.00112722	4.9092	0.000288791
20.41200816088604	351	0.0115231	0.000848883	0.00704694	0.00112765	4.90338	0.000305557
20.470300204022152	352	0.0110566	0.000848586	0.00629019	0.00112582	4.89786	0.000267613
20.52859224715826	353	0.0112907	0.000848377	0.00669579	0.00112647	4.89208	0.000289351
20.586884290294375	354	0.0110361	0.00084807	0.00626425	0.00112498	4.88639	0.000264782
20.645176333430484	355	0.011045	0.000847118	0.00627545	0.00112383	4.88086	0.00026718
20.703468376566597	356	0.011421	0.000846936	0.00687753	0.0011245	4.87512	0.000296328
20.76176041970271	357	0.011157	0.000846903	0.00644987	0.00112414	4.86976	0.000280196
20.820052462838824	358	0.0114105	0.000846814	0.00685843	0.00112432	4.86434	0.000295524
20.878344505974933	359	0.011146	0.00084652	0.00643749	0.0011236	4.85868	0.00027953
20.93663654911105	360	0.0114339	0.000846164	0.00689847	0.0011236	4.85335	0.0002977
20.99492859224716	361	0.0115058	0.000846137	0.00702616	0.00112379	4.84778	0.000303306
21.05327342747112	362	0.0111181	0.000845575	0.00638795	0.001122	4.84251	0.000273669
21.111623293266426	363	0.0111744	0.000845494	0.00648445	0.00112231	4.83676	0.000281466
21.169973159061733	364	0.0114942	0.000845466	0.00700474	0.00112277	4.83129	0.000301373
21.228323024857044	365	0.0111351	0.000845149	0.00642139	0.00112173	4.82592	0.000278292
21.28667289065235	366	0.0114453	0.000845022	0.00691859	0.00112223	4.82025	0.000299239
21.34502275644766	367	0.0114577	0.000844629	0.00693923	0.00112173	4.81476	0.000300241
21.40337262224297	368	0.0111671	0.000844443	0.00646757	0.00112077	4.80931	0.000280202
21.461722488038276	369	0.0110232	0.000844165	0.00624763	0.00111964	4.80395	0.000263508
21.520072353833584	370	0.0114693	0.000844071	0.0069602	0.00112096	4.7988	0.000300398
21.578422219628898	371	0.011479	0.000843344	0.00698061	0.00111999	4.7936	0.000300376
21.6367720854242	372	0.0111259	0.000842304	0.00640476	0.00111775	4.78839	0.00027619
21.695121951219512	373	0.0109858	0.000841839	0.00618547	0.00111651	4.78336	0.000262202
21.75347181701482	374	0.0109764	0.000841774	0.0061692	0.00111646	4.77803	0.000262261
21.811821682810127	375	0.0110002	0.000839974	0.00621629	0.00111408	4.7731	0.000263286
21.870171548605434	376	0.0110103	0.000839636	0.0062333	0.00111352	4.76799	0.000262976
21.92852141440075	377	0.0109919	0.000839267	0.00620204	0.0011131	4.76279	0.000262637
21.986871280196056	378	0.0109627	0.000838497	0.00615385	0.00111197	4.75739	0.000260805
22.045242265032105	379	0.0107084	0.000834902	0.00580335	0.00110709	4.7523	0.000254856
22.103619381202567	380	0.0109428	0.000834884	0.00612376	0.00110693	4.7473	0.000258532
22.16199649737303	381	0.0107145	0.000834858	0.00581612	0.00110722	4.7421	0.000256801
22.22037361354349	382	0.0109505	0.000834496	0.00613907	0.00110648	4.73698	0.000259737
22.278750729713952	383	0.0107377	0.000834279	0.00585064	0.00110675	4.73141	0.000260875
22.33712784588441	384	0.0107008	0.000833996	0.0057912	0.0011057	4.72648	0.000252598
22.395504962054872	385	0.0107294	0.000833965	0.00584098	0.00110629	4.7216	0.000260381
22.453882078225334	386	0.0107202	0.000832891	0.00582792	0.0011047	4.71686	0.000258671
22.512259194395796	387	0.0109227	0.000832811	0.00609364	0.00110403	4.71185	0.000257574
22.570636310566258	388	0.0107447	0.00083265	0.0058462	0.00110453	4.70679	0.000260618
22.62901342673672	389	0.0109323	0.00083244	0.00610868	0.00110351	4.70206	0.000257097
22.68739054290718	390	0.0106667	0.000832088	0.00574193	0.00110328	4.69724	0.000252499
22.74576765907764	391	0.0106892	0.000832045	0.0057789	0.00110305	4.6923	0.000252264
22.804144775248098	392	0.0106806	0.00083192	0.00576531	0.00110289	4.6873	0.000251785
22.862521891418563	393	0.0109105	0.000831835	0.00607721	0.00110271	4.68231	0.000257244
22.92089900758902	394	0.0106733	0.00083144	0.00575433	0.00110232	4.67733	0.000251764
22.979276123759483	395	0.0107537	0.00083142	0.00585921	0.00110283	4.67249	0.000260262
23.037378303198885	396	0.0106267	0.000831283	0.00567903	0.00110181	4.6678	0.000248681
23.095329160871582	397	0.0108784	0.000830597	0.00604336	0.0011011	4.66311	0.000255845
23.153280018544272	398	0.0109023	0.000830275	0.0060614	0.00110049	4.65827	0.00025592
23.21123087621697	399	0.0106587	0.000829822	0.00573049	0.00110015	4.65341	0.000251016
23.26918173388966	400	0.0106331	0.000829746	0.00569231	0.00109978	4.64887	0.000249419
23.327132591562354	401	0.0108667	0.000829154	0.0060286	0.00109895	4.64409	0.000254152
23.385083449235047	402	0.0106393	0.000828446	0.00570516	0.00109813	4.63963	0.000250049
23.44303430690774	403	0.0106474	0.000828104	0.00571872	0.0010978	4.63509	0.000250722
23.500985164580435	404	0.0108923	0.000828032	0.00604773	0.0010975	4.63037	0.000256113
23.55893602225313	405	0.0108568	0.000827922	0.00601706	0.00109735	4.62576	0.000253303
23.616886879925822	406	0.0108847	0.000827843	0.00605169	0.00109736	4.62129	0.000256298
23.674837737598516	407	0.0106133	0.000827201	0.00566877	0.00109626	4.61678	0.000248646
23.73278859527121	408	0.0105942	0.000826944	0.00564652	0.00109597	4.61217	0.000248671
23.790739452943903	409	0.0105859	0.000825921	0.00563377	0.00109457	4.60779	0.000247733
23.848690310616597	410	0.0106034	0.000825729	0.00565674	0.00109426	4.6036	0.000248289
23.90664116828929	411	0.0108474	0.000825323	0.00600256	0.0010937	4.59933	0.000251708
23.964592025961988	412	0.0108283	0.000825198	0.00597149	0.00109363	4.59503	0.000252779
24.022634702664963	413	0.0107596	0.000824609	0.00587241	0.00109329	4.59052	0.00025743
24.08082159897591	414	0.010778	0.000824523	0.00590135	0.00109307	4.58601	0.000256143
24.139008495286863	415	0.0108161	0.000824448	0.0059567	0.0010927	4.5815	0.000253574
24.197195391597813	416	0.0107678	0.000823426	0.0058876	0.00109165	4.57691	0.000256631
24.255382287908766	417	0.010539	0.000823021	0.00557532	0.00109098	4.57276	0.00024841
24.313569184219716	418	0.0105737	0.000822783	0.00562498	0.0010904	4.56836	0.000247618
24.371756080530666	419	0.0108047	0.000822763	0.00594154	0.0010903	4.56384	0.000253063
24.429942976841616	420	0.0108366	0.000822688	0.00598735	0.00109007	4.55936	0.000251275
24.488129873152566	421	0.0105482	0.000822131	0.00558888	0.00108966	4.55497	0.000247832
24.546316769463516	422	0.0107856	0.000822129	0.00591459	0.00108958	4.55081	0.000253945
24.604503665774466	423	0.0107945	0.00082176	0.00592863	0.00108904	4.54646	0.000253849
24.662690562085423	424	0.0105301	0.000821499	0.00556222	0.00108895	4.54191	0.0002489
24.720877458396366	425	0.0105569	0.000820963	0.00560177	0.00108798	4.53742	0.000247075
24.77906435470732	426	0.0105653	0.000820744	0.00561403	0.00108767	4.53302	0.000247152
24.837251251018273	427	0.0105227	0.000820192	0.00554921	0.00108723	4.52894	0.000248847
24.89543814732922	428	0.0104867	0.000819328	0.00549461	0.0010858	4.52453	0.000245149
24.95362504364017	429	0.0104934	0.000818798	0.00550141	0.00108516	4.5202	0.000245988
25.011861633750144	430	0.0105137	0.000818518	0.00553636	0.00108493	4.51617	0.000247974
25.070293327100618	431	0.0104783	0.000818396	0.00548243	0.00108453	4.51213	0.000244441
25.128725020451093	432	0.0104991	0.000816663	0.00551282	0.00108226	4.50819	0.000246295
25.187156713801564	433	0.0105044	0.000816053	0.00552464	0.00108151	4.50395	0.000246856
25.245588407152038	434	0.0104697	0.000815437	0.00547149	0.00108052	4.5	0.000243973
25.304020100502512	435	0.0104597	0.000811889	0.00546039	0.00107566	4.49579	0.000242877
25.362451793852983	436	0.0104374	0.000811066	0.005427	0.00107449	4.49175	0.000242203
25.420883487203458	437	0.0104301	0.000810845	0.00541599	0.00107419	4.48759	0.00024201
25.479315180553932	438	0.0104449	0.000809776	0.0054372	0.00107273	4.48369	0.000241711
25.537746873904403	439	0.0104518	0.000809481	0.00544875	0.00107237	4.47989	0.000242031
25.596178567254878	440	0.0104208	0.000807282	0.00540523	0.00106929	4.4759	0.000240369
25.654610260605352	441	0.0104115	0.000804911	0.00539889	0.00106613	4.47165	0.000240606
25.713041953955827	442	0.0104019	0.000801929	0.0053892	0.00106211	4.46772	0.000239828
25.7714736473063	443	0.010392	0.00080011	0.00537833	0.00105968	4.46358	0.000239423
25.829905340656772	444	0.0103831	0.000798493	0.00536709	0.00105754	4.45983	0.000239136
25.888337034007243	445	0.0103748	0.000797294	0.00535579	0.00105586	4.45569	0.000238196
25.946768727357718	446	0.010368	0.000796332	0.00534395	0.00105447	4.45176	0.000237074
26.005214130880546	447	0.0103453	0.000794165	0.00531069	0.00105139	4.44781	0.000234007
26.06379987111137	448	0.0103597	0.000793428	0.00533215	0.00105053	4.44369	0.00023592
26.122385611342196	449	0.0103507	0.00079329	0.00532133	0.00105025	4.43969	0.000235174
26.180971351573024	450	0.0103298	0.000792658	0.00529239	0.00104939	4.4357	0.00023422
26.239557091803853	451	0.0103235	0.000792361	0.00528117	0.00104899	4.43196	0.000233807
26.298142832034685	452	0.0103365	0.000792284	0.00530037	0.00104879	4.42828	0.00023342
26.35672857226551	453	0.0103162	0.00079136	0.00526928	0.00104756	4.42428	0.000233388
26.41531431249634	454	0.0103082	0.000789182	0.00525939	0.00104459	4.42075	0.000232434
26.473900052727167	455	0.0103009	0.000787916	0.00524851	0.00104287	4.41703	0.000232684
26.532485792957992	456	0.0102936	0.000786357	0.00523782	0.00104068	4.41321	0.00023107
26.591071533188817	457	0.0102659	0.000785895	0.00519657	0.00104001	4.40944	0.000228203
26.64965727341965	458	0.0102581	0.000785763	0.00518638	0.0010398	4.40536	0.000227787
26.708243013650474	459	0.0102526	0.000785179	0.0051755	0.00103905	4.40145	0.000227271
26.766828753881303	460	0.0102455	0.000785116	0.00516515	0.00103891	4.39801	0.000226978
26.82541449411213	461	0.0102833	0.000783606	0.00522692	0.00103699	4.39433	0.000230232
26.88400023434296	462	0.010152	0.000783605	0.00503553	0.00103649	4.39059	0.000220489
26.942585974573788	463	0.0102396	0.000783585	0.00515595	0.00103688	4.38675	0.000227681
27.00116624876086	464	0.0102234	0.000783499	0.00513326	0.00103678	4.38322	0.000226835
27.059478686803896	465	0.0102177	0.000783352	0.00512351	0.00103649	4.37963	0.000225701
27.117791124846928	466	0.0102111	0.000783289	0.00511412	0.00103637	4.37602	0.000224945
27.176103562889963	467	0.0102674	0.00078324	0.00520657	0.00103642	4.37236	0.000228458
27.234416000933	468	0.010142	0.00078267	0.00502531	0.00103512	4.36889	0.000219309
27.29272843897603	469	0.0101589	0.000782431	0.00504625	0.00103491	4.36526	0.00022089
27.35104087701907	470	0.0102735	0.000782299	0.00521653	0.00103522	4.36136	0.000229051
27.4093533150621	471	0.0102276	0.000782205	0.00514284	0.00103503	4.3578	0.000226823
27.467665753105138	472	0.0102341	0.000782026	0.00515103	0.00103477	4.35404	0.00022697
27.52597819114817	473	0.010202	0.000781381	0.00510399	0.00103369	4.35037	0.000223584
27.58429062919121	474	0.0101641	0.000781282	0.00505611	0.00103342	4.34682	0.000221273
27.64260306723424	475	0.0101348	0.000780584	0.00501551	0.00103222	4.34322	0.000217774
27.700915505277273	476	0.0101284	0.000780418	0.00500802	0.00103205	4.33966	0.000218546
27.75922794332031	477	0.0101695	0.000779992	0.00506511	0.0010317	4.33581	0.000221497
27.817540381363344	478	0.0101218	0.000779215	0.00499798	0.00103034	4.33197	0.000217745
27.87585281940638	479	0.0101837	0.000778606	0.00508466	0.00102989	4.32836	0.000222638
27.93416525744941	480	0.010114	0.000778468	0.00498972	0.00102929	4.32476	0.000216384
27.992477695492447	481	0.0101754	0.000778249	0.00507443	0.00102939	4.32135	0.000221963
28.0511811023622	482	0.0101084	0.000778054	0.00497987	0.00102869	4.31761	0.000215777
28.10994241391468	483	0.0101922	0.000777903	0.00509372	0.00102894	4.3141	0.000222734
28.16870372546715	484	0.00979302	0.00077657	0.00457543	0.00102599	4.31054	0.00019808
28.227465037019627	485	0.0101	0.000775516	0.00497054	0.00102528	4.30696	0.000215607
28.286226348572097	486	0.010093	0.000774849	0.00496252	0.00102439	4.30367	0.000215596
28.344987660124573	487	0.0100857	0.000774304	0.00495696	0.00102358	4.30039	0.000215333
28.403748971677047	488	0.00979849	0.000774303	0.00458414	0.0010228	4.29698	0.000197255
28.46251028322952	489	0.00978429	0.000773466	0.00457197	0.00102171	4.29342	0.000197107
28.521271594781993	490	0.0100779	0.000771987	0.00495053	0.00102042	4.28983	0.000213995
28.580032906334466	491	0.0100707	0.000771751	0.00494229	0.00102011	4.28625	0.000213686
28.63879421788694	492	0.0100578	0.000771686	0.00492246	0.00102008	4.28294	0.000212663
28.697555529439416	493	0.00975387	0.000771651	0.00452833	0.00101913	4.27965	0.000195189
28.75631684099189	494	0.00984335	0.000771602	0.0046504	0.00101914	4.27611	0.000198268
28.815078152544366	495	0.00980358	0.000771448	0.004593	0.0010189	4.27284	0.000196907
28.873839464096836	496	0.00982413	0.000771285	0.00462539	0.00101866	4.26958	0.000197282
28.932600775649313	497	0.0100633	0.000771264	0.00493314	0.00101951	4.26625	0.000213439
28.991362087201782	498	0.00980808	0.000771227	0.00460163	0.00101863	4.26269	0.000197195
29.049959001991333	499	0.00975947	0.00077108	0.00453484	0.00101831	4.25964	0.000195034
29.108527585802975	500	0.0100508	0.000771045	0.00491336	0.00101923	4.25633	0.000212641
29.167096169614616	501	0.0097677	0.000770885	0.00454944	0.00101806	4.25292	0.000195452
29.225664753426262	502	0.00977714	0.000770685	0.00456417	0.00101791	4.24976	0.000196446
29.284233337237907	503	0.0100438	0.000770673	0.00490648	0.00101869	4.24667	0.000212758
29.34280192104955	504	0.00983144	0.000770564	0.00463297	0.00101766	4.24309	0.000197273
29.40137050486119	505	0.00981781	0.00077046	0.00461715	0.00101753	4.2396	0.000196646
29.459939088672833	506	0.00984954	0.00077034	0.00465869	0.00101742	4.23616	0.000198647
29.518507672484482	507	0.00987768	0.000770273	0.00469877	0.00101731	4.23302	0.000199778
29.577076256296124	508	0.00985667	0.00077008	0.00466695	0.00101705	4.22969	0.000198782
29.635644840107766	509	0.00986064	0.000769829	0.00467526	0.00101672	4.2266	0.000198835
29.69421342391941	510	0.00987198	0.000769747	0.00469171	0.00101653	4.22359	0.000198965
29.75278200773105	511	0.00976177	0.000769724	0.00454224	0.00101645	4.22059	0.000194798
29.811350591542695	512	0.00983621	0.00076967	0.00464189	0.00101646	4.21752	0.00019768
29.86991917535434	513	0.0099987	0.000769345	0.00484196	0.0010165	4.21436	0.00020866
29.928487759165982	514	0.00977107	0.000769296	0.00455711	0.00101598	4.2114	0.000195927
29.987056342977628	515	0.0100024	0.000769137	0.00485115	0.00101625	4.20816	0.000208857
30.045338144569897	516	0.00981089	0.0007691	0.00460956	0.00101566	4.20492	0.000196554
30.103538586893258	517	0.00992166	0.00076903	0.00476534	0.00101584	4.20166	0.000201953
30.16173902921662	518	0.0100362	0.000768792	0.00489705	0.00101611	4.19835	0.00021276
30.219939471539984	519	0.00991657	0.000768734	0.00475602	0.00101545	4.19504	0.000201883
30.278139913863342	520	0.0099554	0.000768645	0.00479771	0.00101529	4.19177	0.000203396
30.336340356186703	521	0.00986446	0.000768556	0.00468297	0.00101491	4.18861	0.000198686
30.394540798510068	522	0.00996311	0.000768478	0.00480682	0.0010151	4.18534	0.00020409
30.452741240833426	523	0.00974615	0.000768413	0.00452108	0.00101471	4.18221	0.000194135
30.510941683156787	524	0.00988233	0.000768362	0.0047059	0.00101475	4.17903	0.000200396
30.569142125480152	525	0.0099259	0.000768299	0.00477372	0.00101485	4.17585	0.000202874
30.627342567803517	526	0.0100281	0.000768259	0.00488733	0.00101532	4.17259	0.000212088
30.685543010126874	527	0.00988688	0.000767981	0.00471395	0.00101431	4.16944	0.000201054
30.743743452450232	528	0.00998094	0.000767546	0.00481776	0.00101389	4.16632	0.000206141
30.801943894773597	529	0.0100214	0.000767497	0.00487878	0.00101422	4.1631	0.000210971
30.860144337096962	530	0.00999168	0.000767459	0.00483347	0.0010139	4.15999	0.000207758
30.91834477942032	531	0.010009	0.000767434	0.00486093	0.001014	4.15699	0.000209457
30.97654522174368	532	0.00997588	0.000767394	0.00481075	0.00101359	4.15404	0.000204798
31.034859278290316	533	0.00998567	0.000767373	0.00482436	0.0010137	4.1508	0.000206573
31.093250029195374	534	0.00996986	0.000767278	0.00480203	0.00101344	4.14764	0.00020439
31.151640780100433	535	0.00989348	0.000766881	0.0047229	0.00101283	4.1445	0.000201018
31.21003153100549	536	0.0097398	0.000766844	0.00451636	0.00101251	4.14147	0.000193163
31.268422281910546	537	0.00990362	0.000766619	0.00474009	0.0010125	4.1385	0.000201207
31.3268130328156	538	0.00990899	0.000766351	0.00474884	0.00101216	4.13567	0.000201324
31.385203783720662	539	0.00989861	0.000766143	0.00473118	0.00101182	4.1327	0.000200882
31.443594534625714	540	0.00992984	0.000766141	0.00478218	0.00101196	4.12957	0.000202777
31.501985285530772	541	0.0100143	0.000766003	0.00487001	0.00101214	4.1267	0.000210197
31.56037603643583	542	0.00994683	0.000765391	0.00478958	0.00101088	4.12365	0.00020308
31.61876678734089	543	0.00993541	0.000765105	0.00477285	0.00101049	4.12058	0.000202315
31.677157538245943	544	0.00970297	0.000764867	0.00447046	0.0010099	4.11777	0.000191559
31.735548289150998	545	0.00973202	0.000764676	0.00450819	0.00100952	4.1146	0.000192257
31.793939040056056	546	0.00993946	0.000764376	0.00478077	0.00100951	4.11168	0.000202882
31.852329790961114	547	0.00970796	0.000764226	0.00447639	0.00100893	4.10891	0.000191133
31.910720541866173	548	0.00971351	0.000763693	0.00448374	0.0010082	4.1063	0.000191343
31.969111292771224	549	0.00969624	0.000763615	0.00446253	0.00100827	4.10354	0.000191637
32.02737417180053	550	0.00972235	0.000762975	0.00449419	0.00100718	4.10062	0.000191336
32.085493432523535	551	0.00972546	0.000762605	0.004501	0.00100671	4.09785	0.000191954
32.14361269324654	552	0.00971712	0.000761873	0.00449082	0.0010057	4.09498	0.000191135
32.20173195396955	553	0.00969056	0.000761632	0.00445463	0.00100548	4.09203	0.000190468
32.25985121469255	554	0.00968338	0.000759896	0.00444878	0.00100313	4.08923	0.000190341
32.31797047541556	555	0.00967789	0.000757725	0.00444182	0.00100023	4.08648	0.000190014
32.37608973613856	556	0.00966723	0.000757296	0.00442793	0.000999667	4.08368	0.000189999
32.43420899686156	557	0.00967193	0.000756643	0.00443502	0.000998795	4.08083	0.000190103
32.49232825758456	558	0.00966006	0.000755553	0.00442099	0.000997226	4.07788	0.000188827
32.550447518307564	559	0.00958198	0.00075324	0.00432506	0.000993779	4.07508	0.000182925
32.60856677903057	560	0.00965304	0.000752895	0.00441825	0.000993567	4.07218	0.000187988
32.66668603975357	561	0.00964705	0.000752554	0.00441036	0.000993113	4.06929	0.000187776
32.724805300476575	562	0.00964259	0.000752541	0.00440272	0.000993061	4.06655	0.000187873
32.782924561199586	563	0.00957482	0.000751523	0.00431838	0.000991491	4.06376	0.000183063
32.84104382192259	564	0.00960451	0.000751499	0.00435868	0.000991313	4.06102	0.000182904
32.89916308264559	565	0.00960076	0.000751446	0.00435246	0.000991295	4.05832	0.000182901
32.9572823433686	566	0.00961024	0.000751149	0.00435617	0.000990874	4.0557	0.00018337
33.015452796081405	567	0.00958538	0.000750835	0.00433216	0.000990505	4.05313	0.000182912
33.07376523412444	568	0.00963639	0.000750827	0.00439679	0.000990691	4.05038	0.000187178
33.132077672167476	569	0.00959363	0.000750211	0.00434443	0.000989575	4.04758	0.000182373
33.19039011021051	570	0.00958898	0.000750125	0.00433766	0.000989483	4.04513	0.000182185
33.24870254825355	571	0.00961239	0.000749536	0.00436267	0.000988709	4.04214	0.000183735
33.30701498629658	572	0.00963112	0.000749531	0.00438913	0.000988921	4.03947	0.000186094
33.36532742433961	573	0.00956869	0.000749195	0.00431177	0.000988323	4.03691	0.000182431
33.42363986238264	574	0.00962701	0.000748949	0.00438231	0.000988078	4.03404	0.000185144
33.48195230042568	575	0.009565	0.000748935	0.00430422	0.000987985	4.03125	0.000181853
33.540264738468714	576	0.00962173	0.000748398	0.00437591	0.000987289	4.02858	0.000184763
33.59857717651175	577	0.00955948	0.000747735	0.00429726	0.00098631	4.02576	0.000181429
33.656889614554785	578	0.0096165	0.000747733	0.0043691	0.000986369	4.02303	0.000184274
33.71520205259782	579	0.00955469	0.000746891	0.00429257	0.000985116	4.02054	0.000180848
33.773514490640856	580	0.00954906	0.000745913	0.00428583	0.000983734	4.01771	0.000180041
33.83182692868388	581	0.00953382	0.000745843	0.00426613	0.000983646	4.01493	0.000179082
33.89013936672693	582	0.00953967	0.000745739	0.00427212	0.000983495	4.01234	0.000179388
33.94845180476996	583	0.00954379	0.000745388	0.00427838	0.000983032	4.00957	0.00017984
34.00679554774458	584	0.00952846	0.000744997	0.00425954	0.000982458	4.00708	0.000178443
34.06537785588752	585	0.00952248	0.000744552	0.00425309	0.000981829	4.00439	0.000178459
34.12396016403046	586	0.00951688	0.000744442	0.00424716	0.000981649	4.00175	0.000178063
34.1825424721734	587	0.00950014	0.000742726	0.00422874	0.000979305	3.99905	0.000177843
34.24112478031634	588	0.00950547	0.000742384	0.00423448	0.000978854	3.99644	0.000177581
34.299707088459286	589	0.00951121	0.000742175	0.00424127	0.000978596	3.99373	0.000177726
34.35828939660222	590	0.0094933	0.000740274	0.00422211	0.000976042	3.99101	0.000177614
34.41687170474517	591	0.00945497	0.000738748	0.00416372	0.000973722	3.98854	0.000173567
34.47545401288811	592	0.00948883	0.000738272	0.00421586	0.000973393	3.98602	0.000177545
34.534036321031046	593	0.00945972	0.000737938	0.00417069	0.000972724	3.98343	0.000174236
34.59261862917399	594	0.00946795	0.000737822	0.00418233	0.000972679	3.98105	0.000175258
34.65120093731693	595	0.00945101	0.000737777	0.00415747	0.000972386	3.97854	0.000172448
34.709783245459874	596	0.00948069	0.000737534	0.00420148	0.000972354	3.97584	0.000177053
34.76836555360281	597	0.00946438	0.000737492	0.00417731	0.00097218	3.97352	0.000174775
34.82694786174575	598	0.00947272	0.000737361	0.00418894	0.000972105	3.97089	0.000175639
34.885530169888696	599	0.00948381	0.000736554	0.0042088	0.000971041	3.96825	0.000177391
34.94411247803164	600	0.00947578	0.000736069	0.00419515	0.000970395	3.96585	0.000176329
35.00267395221764	601	0.00944363	0.000735554	0.00415579	0.000969419	3.96336	0.000172489
35.060803348253216	602	0.00942207	0.000733822	0.00412499	0.00096696	3.96072	0.000170636
35.11893274428879	603	0.00942596	0.00073373	0.00413143	0.000966846	3.95841	0.000170584
35.17706214032437	604	0.00943784	0.000733682	0.00415011	0.000966889	3.95588	0.000172258
35.235191536359935	605	0.00942978	0.000733625	0.00413838	0.000966721	3.95342	0.000170898
35.29332093239552	606	0.00941804	0.00073305	0.00411836	0.000965942	3.9509	0.000170416
35.351450328431085	607	0.00941311	0.000733	0.00411229	0.000965879	3.94837	0.000170715
35.40957972446666	608	0.00943342	0.000732982	0.00414483	0.000965899	3.94595	0.000171674
35.467709120502235	609	0.00938341	0.000729752	0.00407103	0.00096141	3.94342	0.000167847
35.52583851653782	610	0.00938705	0.000729723	0.00407693	0.000961382	3.94107	0.000167968
35.583967912573385	611	0.00940494	0.000729433	0.00410685	0.000961067	3.93869	0.000170297
35.64209730860896	612	0.00939509	0.00072872	0.00408877	0.000960145	3.9363	0.000169055
35.700226704644535	613	0.00937701	0.000728309	0.00406429	0.000959432	3.93387	0.000167698
35.75835610068011	614	0.00939814	0.000728248	0.0040949	0.000959485	3.93149	0.000169308
35.816485496715686	615	0.00936904	0.000728101	0.00405191	0.000959185	3.92924	0.000167784
35.87461489275126	616	0.00939038	0.000727425	0.00408232	0.000958287	3.92669	0.000168103
35.932744288786836	617	0.00937221	0.000727328	0.00405869	0.000958089	3.92441	0.000167424
35.99087368482241	618	0.00940057	0.000727183	0.00410108	0.000958016	3.92199	0.000169423
36.04921478194874	619	0.00936292	0.000727085	0.00404591	0.000957853	3.91941	0.00016776
36.10759530620585	620	0.0091547	0.000726626	0.00383389	0.000957104	3.91723	0.00015787
36.165975830462955	621	0.00914949	0.000726402	0.00382837	0.000956747	3.91491	0.000157704
36.224356354720065	622	0.00935834	0.000725759	0.00404053	0.000956014	3.91256	0.00016737
36.282736878977175	623	0.00916416	0.000725715	0.00381547	0.000955868	3.91009	0.000158325
36.34111740323428	624	0.00934394	0.000724811	0.00402661	0.000954684	3.90779	0.000166936
36.39949792749139	625	0.00931095	0.000724591	0.00399585	0.000954301	3.90538	0.000165559
36.4578784517485	626	0.0093482	0.000724545	0.00403276	0.000954341	3.90308	0.000167195
36.5162589760056	627	0.00907209	0.000724448	0.00372841	0.000953814	3.90054	0.000151711
36.57463950026271	628	0.00931436	0.000724423	0.003995	0.000954072	3.89808	0.000165832
36.63302002451982	629	0.00907584	0.000724371	0.00373375	0.000953817	3.89569	0.000152579
36.691400548776926	630	0.00914303	0.000724302	0.00382291	0.00095383	3.89347	0.000156862
36.74978107303404	631	0.00915566	0.000724192	0.00383663	0.000953839	3.89123	0.000157959
36.80816159729115	632	0.00933954	0.000724171	0.00402141	0.00095378	3.88872	0.000166677
36.86654212154826	633	0.00907941	0.000724093	0.00373748	0.000953484	3.88649	0.000152849
36.92492264580537	634	0.00935249	0.000723976	0.00403856	0.000953579	3.88408	0.000167233
36.98330317006247	635	0.00915891	0.000723887	0.00381094	0.000953427	3.88163	0.00015802
37.0418866596269	636	0.0093215	0.000723865	0.00399944	0.000953225	3.87943	0.000165557
37.1005514490203	637	0.00913875	0.000723594	0.00381786	0.000952847	3.87736	0.000156564
37.159216238413705	638	0.00932464	0.000723429	0.00400569	0.000952688	3.87524	0.000166187
37.21788102780711	639	0.00908269	0.000723426	0.00374217	0.000952617	3.87317	0.000153233
37.276545817200514	640	0.00931731	0.000723329	0.00399361	0.000952497	3.87093	0.000165297
37.335210606593925	641	0.00932992	0.000723114	0.00401134	0.000952303	3.86865	0.000165949
37.39387539598733	642	0.00933449	0.000723091	0.00401625	0.000952301	3.86648	0.000166205
37.452540185380734	643	0.00906541	0.000723056	0.00372325	0.000951897	3.86415	0.000151278
37.51120497477414	644	0.00911592	0.000722991	0.00378402	0.000952042	3.86187	0.000154904
37.56986976416755	645	0.00884058	0.000722962	0.00343067	0.000951024	3.85971	0.000136272
37.628534553560954	646	0.00920847	0.000722867	0.00387147	0.000951946	3.85741	0.000160877
37.68719934295436	647	0.00884346	0.000722849	0.00343366	0.000950869	3.85507	0.000136416
37.74586413234776	648	0.00913255	0.000722729	0.00380721	0.00095171	3.85279	0.000155927
37.804528921741166	649	0.00906126	0.000722711	0.00371866	0.000951431	3.85058	0.000151043
37.86319371113458	650	0.00904994	0.000722687	0.00370393	0.000951339	3.84834	0.000150624
37.92185850052798	651	0.00921183	0.000722663	0.00387648	0.000951703	3.84609	0.000161633
37.98052328992139	652	0.0090897	0.000722597	0.00374777	0.000951406	3.84407	0.000152877
38.0389754361398	653	0.0091664	0.000722409	0.00382096	0.000951296	3.84185	0.000157485
38.09732189742692	654	0.00920486	0.00072239	0.00386794	0.000951324	3.83984	0.000160713
38.155668358714045	655	0.00913521	0.000722272	0.00381284	0.000951051	3.83759	0.000156235
38.21401482000117	656	0.00908587	0.000722203	0.00374305	0.000950869	3.83543	0.00015267
38.27236128128829	657	0.00884985	0.000722103	0.00344089	0.000949916	3.83337	0.000136987
38.33070774257541	658	0.00887857	0.000722081	0.00347647	0.000949866	3.83126	0.000138705
38.389054203862536	659	0.00883698	0.000722053	0.00342749	0.000949812	3.82897	0.00013625
38.44740066514966	660	0.00911221	0.000722033	0.00377886	0.000950749	3.82665	0.000154533
38.50574712643678	661	0.00911872	0.000722011	0.00378928	0.000950726	3.82478	0.000154888
38.5640935877239	662	0.00884593	0.000721964	0.00343692	0.000949696	3.82289	0.0001366
38.62244004901103	663	0.00885337	0.000721963	0.00344357	0.000949675	3.82082	0.000136733
38.68078651029815	664	0.00904733	0.000721959	0.00369923	0.00095039	3.81842	0.000149867
38.73913297158528	665	0.00886685	0.000721733	0.00346032	0.000949285	3.81642	0.000136741
38.79747943287239	666	0.00885653	0.000721679	0.00344769	0.000949258	3.81431	0.000136518
38.855825894159516	667	0.00909593	0.000721666	0.00375841	0.000950081	3.81209	0.000152832
38.91417235544664	668	0.00886331	0.000721479	0.00345612	0.000948946	3.80995	0.000136604
38.97251881673377	669	0.00905694	0.000721454	0.0037136	0.000949686	3.80779	0.000150575
39.030874285047275	670	0.00912839	0.000721448	0.0038023	0.000949927	3.80592	0.000155287
39.08923777284931	671	0.00888129	0.000721339	0.0034802	0.000948855	3.8039	0.000138503
39.147601260651335	672	0.00920067	0.000721309	0.00386236	0.000949879	3.80167	0.000160389
39.20596474845337	673	0.0093043	0.000721304	0.00398973	0.00094986	3.79946	0.000165076
39.2643282362554	674	0.00887487	0.000721263	0.00347264	0.000948765	3.79741	0.000138513
39.32269172405743	675	0.00909207	0.000721186	0.00375324	0.000949487	3.79545	0.000152926
39.38105521185946	676	0.0090431	0.000721186	0.00369397	0.000949348	3.79347	0.000149702
39.43941869966149	677	0.00905176	0.00072104	0.00370894	0.000949119	3.79143	0.000150811
39.49778218746352	678	0.0090402	0.000720989	0.00368911	0.000949109	3.78936	0.000149877
39.556145675265554	679	0.00885873	0.000720963	0.00345159	0.000948241	3.78731	0.000136362
39.61450916306758	680	0.0091028	0.00072093	0.00376845	0.000949174	3.78538	0.000153446
39.672872650869614	681	0.00910618	0.00072087	0.0037739	0.000949136	3.78327	0.000153745
39.73123613867165	682	0.00886912	0.000720792	0.00346458	0.000948055	3.78122	0.000137245
39.78959962647368	683	0.00921456	0.000720726	0.0038817	0.000949107	3.77918	0.000161781
39.84796311427571	684	0.00883217	0.00072051	0.00342354	0.000947714	3.77699	0.000136116
39.90632660207773	685	0.00889365	0.000720468	0.00349524	0.0009477	3.77481	0.000139301
39.96469008987977	686	0.00909827	0.000720185	0.00376403	0.000948116	3.77278	0.000153086
40.02305761485027	687	0.0091951	0.000720168	0.00385722	0.000948367	3.77072	0.000160288
40.08143132333197	688	0.00887095	0.000720165	0.00346828	0.000947245	3.76863	0.000137694
40.13980503181367	689	0.0088845	0.000720061	0.00348412	0.00094709	3.76678	0.000138443
40.198178740295376	690	0.00889664	0.000719986	0.00349887	0.000947017	3.76484	0.000139005
40.25655244877707	691	0.00918683	0.000719977	0.00384982	0.000948087	3.76276	0.000159391
40.31492615725877	692	0.00889009	0.00071996	0.0034913	0.000946997	3.76078	0.000139175
40.37329986574048	693	0.00917476	0.000719608	0.00383519	0.000947461	3.75867	0.000158172
40.43167357422217	694	0.0088294	0.000719584	0.00342001	0.00094649	3.75641	0.00013618
40.49004728270387	695	0.00921683	0.000719561	0.00388677	0.000947516	3.75452	0.000161792
40.548420991185566	696	0.00922088	0.000719548	0.00389206	0.0009475	3.75258	0.00016219
40.606794699667276	697	0.00917253	0.000719527	0.00383042	0.000947358	3.75053	0.000157681
40.66516840814897	698	0.0088871	0.000719455	0.0034867	0.000946299	3.74853	0.000138691
40.72354211663067	699	0.00912266	0.000719424	0.00379853	0.000947141	3.74655	0.00015463
40.78191582511237	700	0.0091683	0.000719413	0.00382664	0.000947193	3.74454	0.000157332
40.840289533594074	701	0.00929913	0.000719168	0.00398424	0.000946893	3.74265	0.000164361
40.89866324207577	702	0.00889918	0.000719142	0.00350347	0.000945897	3.74047	0.000139253
40.95703695055747	703	0.00911818	0.000719107	0.00379354	0.000946754	3.73853	0.000154806
41.01539538138559	704	0.00903455	0.000718815	0.00368352	0.000946179	3.73637	0.000149697
41.07371121996734	705	0.00917931	0.000718782	0.0038406	0.000946406	3.73427	0.000158732
41.132027058549106	706	0.00900284	0.000718657	0.00364862	0.000945821	3.73222	0.000148638
41.19034289713086	707	0.00918341	0.000718539	0.00384565	0.000946146	3.73044	0.000159286
41.248658735712624	708	0.00903038	0.000718443	0.00367893	0.000945666	3.7285	0.000149387
41.30697457429437	709	0.00902602	0.000718131	0.00367386	0.000945224	3.72652	0.000149164
41.365290412876135	710	0.00890131	0.0007181	0.00350731	0.000944511	3.72445	0.000139369
41.4236062514579	711	0.00922179	0.000718062	0.00389647	0.00094543	3.72278	0.000161776
41.48192209003965	712	0.00918865	0.000718056	0.0038519	0.000945516	3.72092	0.000159695
41.540237928621416	713	0.00890402	0.000717837	0.00351125	0.000944146	3.71893	0.000139428
41.59855376720317	714	0.00882045	0.000717792	0.00341208	0.000944017	3.71697	0.000135544
41.65686960578493	715	0.00899736	0.000717611	0.00363991	0.000944396	3.71497	0.00014835
41.71518544436669	716	0.00929269	0.000717602	0.0039836	0.000944722	3.71303	0.000163759
41.773501282948445	717	0.00899901	0.000717464	0.00364456	0.000944177	3.7111	0.000148295
41.83181712153021	718	0.00901964	0.000717341	0.00367069	0.000944115	3.7092	0.000149233
41.89013296011196	719	0.00882403	0.000717223	0.00341574	0.000943304	3.70724	0.000135983
41.948448798693725	720	0.00894609	0.000717167	0.00356869	0.00094347	3.70541	0.000143877
42.00676227119039	721	0.00899379	0.000717146	0.0036347	0.000943738	3.70355	0.000148014
42.06505771248688	722	0.00928755	0.000717131	0.00397748	0.000944069	3.70169	0.000163482
42.12335315378338	723	0.00894326	0.000717081	0.00356436	0.000943377	3.69989	0.000143815
42.181648595079864	724	0.00891341	0.000717073	0.00352433	0.00094306	3.69814	0.000139821
42.23994403637636	725	0.00881477	0.000717054	0.00340592	0.00094298	3.6963	0.000134736
42.298239477672844	726	0.00928395	0.000716968	0.00397243	0.000943851	3.69447	0.000163011
42.35653491896933	727	0.00928183	0.000716896	0.00396743	0.000943712	3.69271	0.00016257
42.41483036026583	728	0.00925459	0.000716844	0.00393386	0.00094365	3.69098	0.000162245
42.47312580156232	729	0.00881682	0.000716789	0.00340978	0.000942685	3.68916	0.000135317
42.53142124285881	730	0.00900536	0.000716783	0.00365343	0.000943286	3.68728	0.000148422
42.5897166841553	731	0.00890991	0.000716648	0.00351974	0.00094249	3.68567	0.000139332
42.64801212545179	732	0.00924947	0.000716644	0.00392994	0.000943425	3.68369	0.000162375
42.70630756674828	733	0.00891738	0.000716581	0.0035277	0.000942428	3.68191	0.000140162
42.76460300804477	734	0.00901433	0.000716567	0.00366609	0.000943039	3.68027	0.000148907
42.82289844934126	735	0.00890718	0.000716564	0.00351535	0.000942355	3.67835	0.000139123
42.88119389063775	736	0.00880917	0.000716398	0.00339839	0.000942115	3.6767	0.00013462
42.93948933193424	737	0.00927571	0.000716352	0.00395796	0.000943017	3.6749	0.00016257
42.997784773230734	738	0.00881191	0.000716334	0.00340216	0.000941973	3.67298	0.000134512
43.05641897835904	739	0.00927148	0.000716284	0.00395327	0.000942892	3.67122	0.000162236
43.11506656501085	740	0.00893793	0.000716125	0.00356029	0.000942071	3.66934	0.00014338
43.17371415166265	741	0.0089874	0.000716118	0.00362574	0.000942298	3.66747	0.000147459
43.23236173831447	742	0.00892047	0.000716032	0.00353231	0.00094172	3.66572	0.000140302
43.291009324966275	743	0.00899033	0.000715976	0.00362974	0.000942148	3.66395	0.000147598
43.34965691161808	744	0.00927807	0.000715653	0.00396329	0.000941996	3.66228	0.000162058
43.40830449826989	745	0.0092253	0.000715641	0.00390184	0.000942161	3.66033	0.000161812
43.4669520849217	746	0.00880494	0.00071561	0.00339458	0.000941046	3.65866	0.00013444
43.52559967157351	747	0.00926314	0.000715456	0.00394413	0.00094173	3.65699	0.000161894
43.58424725822532	748	0.00926721	0.000715431	0.00394875	0.000941738	3.65516	0.000161976
43.642894844877134	749	0.00900792	0.000715346	0.00365675	0.000941401	3.65348	0.000148654
43.701542431528935	750	0.00901113	0.000715245	0.00366158	0.000941254	3.65154	0.000148638
43.76019001818075	751	0.00893561	0.000715153	0.00355705	0.000940695	3.64988	0.000142516
43.81883760483255	752	0.0089218	0.000715099	0.00353642	0.000940447	3.64813	0.000140534
43.87748519148437	753	0.0092433	0.000715079	0.00392459	0.000941351	3.64631	0.000162087
43.93613277813618	754	0.00898379	0.000715073	0.00362089	0.000940845	3.6446	0.000147037
43.99478036478798	755	0.00892819	0.000714959	0.00354861	0.000940373	3.6427	0.00014155
44.05323127264227	756	0.00925781	0.000714919	0.00393922	0.000941019	3.64088	0.000161897
44.11166296599276	757	0.00923003	0.00071489	0.00390735	0.0009411	3.63896	0.000161761
44.17009465934322	758	0.00896168	0.000714577	0.0035945	0.000940001	3.63727	0.000145292
44.2285263526937	759	0.0089232	0.000714374	0.00353957	0.000939518	3.6355	0.000141026
44.28695804604417	760	0.00896442	0.000714334	0.00359896	0.000939744	3.63373	0.000146022
44.34538973939465	761	0.0089309	0.000714331	0.00355252	0.000939577	3.63184	0.000142144
44.40382143274512	762	0.00897976	0.000714181	0.00361606	0.00093959	3.63005	0.000146623
44.46225312609559	763	0.0088004	0.000714101	0.00339068	0.000939	3.62838	0.000133852
44.52068481944607	764	0.00897107	0.000713943	0.00360746	0.000939163	3.62676	0.000145966
44.57911651279653	765	0.00894603	0.000713862	0.00357306	0.000939034	3.62499	0.000144033
44.63754820614702	766	0.00896783	0.000713809	0.00360314	0.000939027	3.62336	0.00014618
44.69597989949749	767	0.00897465	0.000713659	0.00361131	0.000938837	3.62161	0.000146374
44.754411592847966	768	0.00892597	0.000713601	0.00354419	0.000938516	3.61992	0.000141262
44.81284328619843	769	0.00895777	0.000713564	0.00359056	0.000938653	3.61818	0.000144767
44.87127497954891	770	0.00923771	0.000713502	0.0039186	0.000939218	3.61658	0.000161759
44.929706672899385	771	0.00923327	0.000713467	0.00391312	0.00093923	3.61508	0.00016204
44.98813836624986	772	0.00879686	0.000713138	0.00338831	0.000937653	3.6133	0.00013349
45.04677779082053	773	0.00879305	0.000713104	0.00338464	0.000937637	3.61157	0.000133697
45.1054701256016	774	0.00895368	0.000712858	0.00358607	0.000937711	3.60975	0.000144511
45.164162460382684	775	0.00878618	0.000712478	0.00337726	0.000936853	3.60818	0.000133578
45.222854795163755	776	0.00894781	0.000712243	0.00357727	0.000936849	3.60651	0.00014393
45.28154712994483	777	0.00895003	0.000712154	0.00358149	0.000936754	3.60486	0.000144087
45.34023946472591	778	0.00878902	0.000712039	0.00338096	0.000936236	3.60307	0.000133857
45.39893179950698	779	0.00878137	0.00071088	0.00337365	0.000934676	3.60138	0.00013351
45.45762413428807	780	0.00877419	0.000710441	0.00336726	0.000934057	3.5996	0.000132789
45.51631646906914	781	0.00877005	0.000709965	0.00336329	0.000933403	3.59784	0.000132377
45.575008803850224	782	0.00877719	0.00070977	0.00337066	0.00093318	3.59607	0.000133242
45.633701138631295	783	0.00875069	0.000709406	0.00334194	0.000932693	3.59427	0.000131924
45.69239347341237	784	0.00876601	0.000709042	0.00335968	0.000932205	3.59272	0.000132232
45.75108580819345	785	0.0087472	0.000708926	0.00333769	0.000932061	3.59111	0.000131791
45.80977814297454	786	0.0087436	0.000708485	0.0033336	0.000931461	3.58947	0.000131484
45.8684704777556	787	0.00875186	0.000708426	0.00334512	0.000931351	3.58777	0.000131814
45.927162812536686	788	0.00875574	0.000708313	0.00334888	0.000931212	3.58634	0.000131849
45.985855147317764	789	0.00876227	0.000708095	0.00335586	0.000930971	3.58461	0.000132122
46.04411251888876	790	0.00872211	0.000708092	0.00330152	0.000931081	3.58292	0.000131013
46.10223177961176	791	0.00875856	0.000707932	0.00335285	0.000930712	3.58131	0.000131982
46.16035104033477	792	0.00871851	0.000707632	0.00329785	0.000930491	3.57971	0.000131084
46.21847030105776	793	0.00874014	0.000707324	0.0033299	0.000929912	3.57809	0.000131614
46.27658956178077	794	0.00872581	0.00070687	0.00330862	0.00092933	3.57654	0.000130839
46.33470882250378	795	0.00871142	0.000706787	0.00329097	0.000929305	3.57512	0.000130344
46.39282808322679	796	0.0087384	0.000706751	0.0033262	0.000929155	3.57353	0.00013158
46.45094734394979	797	0.00871492	0.000706666	0.00329421	0.000929165	3.572	0.000130594
46.50906660467279	798	0.00872865	0.000706326	0.00331146	0.000928595	3.57042	0.000130688
46.567185865395786	799	0.00870349	0.000706278	0.00328366	0.000928612	3.56882	0.000129827
46.625305126118796	800	0.00872357	0.00070621	0.00330514	0.00092844	3.56717	0.000130573
46.6834243868418	801	0.00870745	0.000706148	0.0032874	0.00092839	3.56554	0.000129854
46.7415436475648	802	0.00873346	0.000705829	0.00331873	0.000927902	3.56382	0.000130787
46.79966290828781	803	0.00873529	0.00070582	0.00332226	0.000927902	3.56208	0.000131024
46.85778216901081	804	0.00873162	0.00070579	0.00331529	0.00092788	3.56045	0.000130735
46.915901429733815	805	0.0086995	0.000705183	0.00328052	0.000927128	3.5589	0.000129677
46.97402069045682	806	0.00869499	0.000703124	0.003277	0.000924331	3.55732	0.000129523
47.03231083844581	807	0.00868779	0.00070267	0.00326615	0.000923737	3.55571	0.000129113
47.09073911773299	808	0.00862721	0.000702422	0.00318823	0.000923185	3.55425	0.000125882
47.14916739702016	809	0.00862512	0.000702419	0.00318488	0.000923238	3.55263	0.000126092
47.207595676307335	810	0.00868936	0.000702402	0.00327021	0.000923381	3.55113	0.000129374
47.26602395559451	811	0.00869107	0.000702108	0.00327348	0.000922949	3.54952	0.000129408
47.32445223488168	812	0.00862909	0.000702105	0.00319133	0.00092276	3.54786	0.000125626
47.38288051416886	813	0.00868461	0.000701629	0.00326273	0.000922341	3.54625	0.000128888
47.44130879345603	814	0.00859129	0.000701433	0.003146	0.000921731	3.54474	0.000124684
47.499737072743216	815	0.00863004	0.000701066	0.00319436	0.000921388	3.54306	0.000125906
47.558165352030386	816	0.00859374	0.000701011	0.00314965	0.000921165	3.54151	0.000125009
47.61659363131756	817	0.00858524	0.000700867	0.00313927	0.000920946	3.53989	0.000124028
47.675021910604734	818	0.00858854	0.000700855	0.00314269	0.000920918	3.53847	0.000124269
47.73345018989191	819	0.00862071	0.000700365	0.00318173	0.000920435	3.53707	0.000125922
47.79187846917909	820	0.00858125	0.000700266	0.00313582	0.000920187	3.5355	0.000124317
47.85030674846626	821	0.00859618	0.000700139	0.00315299	0.000919973	3.53384	0.000125023
47.90873502775344	822	0.00867981	0.000700016	0.00325923	0.000920127	3.53221	0.000128493
47.967163307040614	823	0.0086169	0.000699832	0.0031783	0.0009197	3.53074	0.000125918
48.025555750043765	824	0.00857826	0.000699692	0.00313261	0.00091937	3.52909	0.000124203
48.08390221133088	825	0.00867621	0.000699496	0.00325614	0.000919439	3.52769	0.000128411
48.14224867261801	826	0.00867273	0.000699395	0.0032525	0.00091925	3.52618	0.000128164
48.200595133905125	827	0.00863059	0.000699188	0.00319755	0.000918903	3.52494	0.000126358
48.258941595192255	828	0.00855396	0.00069911	0.00310381	0.000918569	3.52344	0.000123007
48.31728805647937	829	0.00855886	0.000699095	0.00311007	0.00091859	3.52186	0.000123356
48.3756345177665	830	0.00859727	0.000699004	0.00315664	0.00091844	3.52032	0.000124976
48.43398097905362	831	0.00855675	0.000698901	0.00310695	0.000918305	3.51894	0.000123191
48.492327440340745	832	0.00861369	0.000698853	0.00317467	0.000918368	3.51746	0.000125754
48.55067390162786	833	0.00855125	0.000698852	0.00310098	0.000918238	3.51603	0.000122927
48.60902036291499	834	0.00867058	0.000698846	0.00324878	0.000918474	3.51456	0.00012765
48.66736682420211	835	0.00859924	0.000698704	0.00315991	0.000918086	3.51296	0.000125351
48.725713285489235	836	0.00866484	0.000698639	0.00324127	0.000918172	3.51145	0.000127333
48.784059746776364	837	0.0085746	0.000698491	0.00312954	0.000917727	3.50994	0.00012404
48.84240620806348	838	0.00856139	0.000698459	0.00311315	0.000917742	3.50851	0.00012355
48.9007526693506	839	0.00866758	0.000698431	0.00324495	0.000917909	3.50702	0.000127483
48.959099130637725	840	0.00856296	0.000698407	0.00311635	0.000917683	3.50563	0.000123826
49.01742424242424	841	0.00861052	0.000698383	0.0031719	0.000917718	3.50418	0.000125628
49.0756993006993	842	0.00857117	0.000697958	0.00312604	0.000917017	3.5027	0.000124111
49.13397435897436	843	0.00860101	0.000697771	0.00316302	0.000916872	3.5012	0.000125497
49.192249417249414	844	0.00854742	0.00069759	0.00309821	0.000916499	3.49955	0.000122712
49.25052447552447	845	0.00856758	0.000697549	0.00312298	0.000916481	3.49801	0.000124164
49.308799533799544	846	0.00860392	0.000697274	0.00316627	0.000916181	3.49653	0.000125262
49.36707459207459	847	0.0086604	0.000697211	0.00323779	0.00091619	3.49497	0.000126814
49.42534965034965	848	0.00860673	0.000697012	0.00316883	0.000915825	3.49336	0.000125256
49.4836247086247	849	0.00865839	0.000696979	0.00323445	0.000915877	3.49186	0.000126974
49.54189976689976	850	0.00854436	0.000696946	0.0030949	0.000915641	3.49045	0.000122693
49.600174825174825	851	0.00856443	0.00069667	0.00311963	0.000915336	3.48888	0.000124039
49.658449883449876	852	0.00863194	0.000696347	0.00320019	0.000915142	3.48735	0.000126872
49.71672494172495	853	0.00865642	0.000696276	0.00323123	0.000914929	3.48589	0.000126721
49.775	854	0.00853794	0.000696179	0.00308828	0.000914498	3.48447	0.000122204
49.83327505827506	855	0.00865293	0.000695194	0.00322756	0.000913475	3.48308	0.000126477
49.891550116550114	856	0.00854001	0.000694948	0.00309167	0.000912918	3.48158	0.000122508
49.94982517482518	857	0.00863949	0.000694851	0.00321285	0.000913048	3.48018	0.000126359
50.00810921183128	858	0.00853321	0.000694821	0.00308551	0.000912633	3.4787	0.000122071
50.06644886529375	859	0.00863724	0.000694762	0.0032097	0.000912958	3.47734	0.000126616
50.124788518756205	860	0.00864835	0.000694455	0.0032237	0.000912484	3.47586	0.000126387
50.18312817221866	861	0.008633	0.00069443	0.00320363	0.000912521	3.47435	0.000126612
50.24146782568111	862	0.00863302	0.000694207	0.00320678	0.00091221	3.4729	0.000126685
50.29980747914358	863	0.00852928	0.000693981	0.00308245	0.000911479	3.47141	0.000121831
50.358147132606035	864	0.00851626	0.000693877	0.00306731	0.000911241	3.46992	0.000120597
50.41648678606849	865	0.0085134	0.000693598	0.00306396	0.000910863	3.46848	0.000120433
50.47482643953095	866	0.00851858	0.000693588	0.0030703	0.000910878	3.46708	0.000120765
50.53316609299341	867	0.00852052	0.000693356	0.00307308	0.000910572	3.46567	0.000120902
50.59150574645587	868	0.00864469	0.000693193	0.00321988	0.000910788	3.46422	0.000126307
50.64984539991833	869	0.00852498	0.000692855	0.00307947	0.000909914	3.46277	0.000121337
50.70818505338079	870	0.00864156	0.000692845	0.00321665	0.000910329	3.4614	0.000126226
50.76652470684324	871	0.00849579	0.000692699	0.00304224	0.000909561	3.45989	0.000119059
50.8248643603057	872	0.00852265	0.000692613	0.00307619	0.000909565	3.45837	0.000120967
50.883204013768164	873	0.00849699	0.000692094	0.00304537	0.000908739	3.45698	0.000119222
50.941543667230626	874	0.00850847	0.000691807	0.00306054	0.000908427	3.45557	0.000120193
50.99988332069307	875	0.00849977	0.000691394	0.00304846	0.00090778	3.45413	0.000119251
51.057915506035286	876	0.00850388	0.000691288	0.00305431	0.000907696	3.45276	0.000119882
51.11594707520892	877	0.00848962	0.000691234	0.00303658	0.000907592	3.45127	0.000118963
51.17397864438255	878	0.00849173	0.000691139	0.00303969	0.000907451	3.44987	0.000119006
51.23201021355618	879	0.00850576	0.00069078	0.00305746	0.000907022	3.44855	0.000119965
51.29004178272981	880	0.00850118	0.00069076	0.00305151	0.00090695	3.4472	0.000119552
51.34807335190344	881	0.008487	0.000690195	0.00303415	0.000906142	3.44585	0.000118675
51.40610492107707	882	0.00848391	0.00068994	0.00303219	0.000905786	3.44456	0.000118579
51.464136490250695	883	0.00848054	0.000688739	0.00302996	0.000904186	3.44324	0.000118407
51.52216805942433	884	0.0084772	0.000688186	0.00302689	0.000903441	3.44185	0.0001186
51.58019962859795	885	0.00846784	0.00068668	0.0030187	0.000901407	3.44056	0.000118854
51.63823119777158	886	0.00846459	0.000686604	0.00301626	0.000901316	3.4392	0.000118706
51.69626276694521	887	0.00847324	0.000686503	0.00302433	0.000901159	3.43778	0.000118622
51.754294336118846	888	0.00847071	0.000686316	0.00302171	0.000900878	3.43635	0.000118516
51.81232590529248	889	0.00846161	0.000686058	0.0030141	0.000900573	3.43498	0.00011836
51.870357474466104	890	0.00845765	0.000685473	0.00301076	0.000899787	3.43344	0.000118204
51.92838904363974	891	0.00845261	0.000683976	0.00300751	0.000897755	3.43195	0.000118039
51.98642061281337	892	0.00844032	0.000682877	0.00299441	0.000896154	3.43065	0.000116448
52.04472731519327	893	0.00844441	0.000682854	0.00299928	0.000896164	3.42924	0.000117028
52.103118066098325	894	0.0084381	0.000682472	0.00299177	0.000895619	3.42788	0.000116221
52.16150881700339	895	0.0084423	0.000682108	0.00299712	0.000895165	3.42667	0.000116825
52.21989956790845	896	0.008448	0.000681846	0.00300483	0.000894857	3.42534	0.000117807
52.2782903188135	897	0.00843477	0.000681748	0.00298864	0.000894655	3.42402	0.000116421
52.33668106971856	898	0.00842348	0.000681735	0.00297454	0.000894695	3.42269	0.000116461
52.39507182062361	899	0.00844599	0.000681475	0.00300158	0.000894339	3.42136	0.000117458
52.45346257152867	900	0.00841731	0.000681373	0.00296939	0.000894209	3.41993	0.000116176
52.51185332243373	901	0.00843235	0.000681169	0.00298577	0.000893895	3.41853	0.000116541
52.570244073338785	902	0.00842985	0.000681041	0.00298272	0.000893724	3.41718	0.000116524
52.628634824243846	903	0.00842485	0.000680992	0.00297705	0.000893725	3.41597	0.000116621
52.687025575148894	904	0.00841994	0.000680939	0.00297175	0.000893608	3.41452	0.000116226
52.74541632605395	905	0.00841562	0.00068089	0.00296648	0.000893546	3.41307	0.000115934
52.80380707695901	906	0.00842671	0.000680766	0.0029796	0.000893402	3.41183	0.00011663
52.862197827864065	907	0.00841269	0.000679783	0.00296351	0.000892048	3.41054	0.00011588
52.92058857876913	908	0.00840996	0.000679327	0.00296071	0.000891416	3.40924	0.000115988
52.978979329674175	909	0.00840837	0.000679225	0.0029579	0.000891246	3.40801	0.000115817
53.03736789863957	910	0.00839652	0.000677402	0.00294751	0.000888737	3.40653	0.000115342
53.095755240263905	911	0.00840334	0.000677315	0.00295479	0.000888653	3.40526	0.000115599
53.15414258188825	912	0.0083943	0.000677176	0.00294533	0.000888405	3.40404	0.000115035
53.212529923512584	913	0.00839188	0.000677079	0.00294208	0.00088827	3.40271	0.000114522
53.270917265136916	914	0.00839876	0.000676814	0.00295042	0.000887956	3.40142	0.000115476
53.329304606761255	915	0.00840041	0.000676729	0.00295243	0.000887841	3.40003	0.000115504
53.38769194838559	916	0.00838938	0.000676663	0.00293944	0.000887758	3.39886	0.000114641
53.44607929000992	917	0.0083856	0.000676198	0.00293671	0.000887137	3.39749	0.000114588
53.50446663163426	918	0.00838313	0.000675265	0.00293416	0.000885899	3.39632	0.000114767
53.5628539732586	919	0.00837759	0.000674259	0.00292919	0.000884465	3.39501	0.000114235
53.62124131488293	920	0.00837947	0.000674233	0.00293163	0.000884482	3.39382	0.000114435
53.67962865650726	921	0.00837511	0.000673405	0.00292638	0.000883322	3.39253	0.000114135
53.7380159981316	922	0.00837165	0.00067287	0.00292388	0.00088259	3.39128	0.000114094
53.79640333975594	923	0.00836865	0.000671509	0.0029222	0.000880708	3.39002	0.000113648
53.85479068138027	924	0.00836618	0.000671331	0.00291958	0.000880438	3.38871	0.000113331
53.91317802300461	925	0.00835699	0.000670692	0.00290676	0.00087967	3.38743	0.000112195
53.971565364628944	926	0.00835907	0.000670528	0.00290931	0.000879452	3.38617	0.000112143
54.02996845425868	927	0.00836342	0.00067039	0.00291693	0.000879175	3.38507	0.000112924
54.088386493749276	928	0.00835311	0.000670298	0.00290379	0.000879117	3.38366	0.000112046
54.146804533239866	929	0.00836081	0.000670164	0.00291229	0.000878929	3.38245	0.000112332
54.205222572730456	930	0.00836147	0.000670135	0.00291487	0.000878869	3.38127	0.000112823
54.26364061222107	931	0.0083551	0.000670022	0.00290422	0.000878743	3.38007	0.000112061
54.32205865171166	932	0.00834976	0.000669132	0.00290105	0.000877535	3.37885	0.000111742
54.38047669120225	933	0.00833477	0.000668804	0.00288271	0.000877018	3.37758	0.000110743
54.43889473069284	934	0.00834705	0.000668602	0.00289825	0.000876796	3.37619	0.000111508
54.497312770183434	935	0.0083328	0.000668431	0.00288026	0.000876498	3.37497	0.000110536
54.55573080967403	936	0.00834414	0.00066825	0.0028953	0.000876315	3.37381	0.000111286
54.61414884916462	937	0.00833604	0.000668214	0.00288534	0.000876247	3.37255	0.000111082
54.672566888655226	938	0.00833763	0.000667996	0.00288842	0.000875968	3.37112	0.000111363
54.730984928145816	939	0.00833025	0.000667957	0.00287764	0.000875851	3.36986	0.000110399
54.789402967636406	940	0.00834151	0.000667669	0.0028934	0.000875509	3.36876	0.000111105
54.847821007127	941	0.00834002	0.000667375	0.00289113	0.0008751	3.36755	0.000110897
54.9062390466176	942	0.00831264	0.000667289	0.0028567	0.000874851	3.36632	0.000109054
54.9646570861082	943	0.00832522	0.000667047	0.00287271	0.00087462	3.36509	0.000110172
55.02307782192101	944	0.00832712	0.000666804	0.00287511	0.000874275	3.36373	0.000110181
55.08150268754382	945	0.00832235	0.000666591	0.00286987	0.00087401	3.36261	0.000110328
55.13992755316663	946	0.00831045	0.00066653	0.00285424	0.00087384	3.36149	0.000108735
55.19835241878943	947	0.00831342	0.000666368	0.00285914	0.000873596	3.36024	0.000109015
55.25677728441225	948	0.0083205	0.000666109	0.00286807	0.000873366	3.35895	0.000110112
55.315202150035056	949	0.00830859	0.000665942	0.00285165	0.000873042	3.35782	0.000108619
55.37362701565786	950	0.00831874	0.000665852	0.00286598	0.000872993	3.35665	0.000109746
55.43205188128067	951	0.00831589	0.000665726	0.00286446	0.000872805	3.35547	0.000109535
55.49047674690348	952	0.00829522	0.000665543	0.00283408	0.000872389	3.35428	0.000107006
55.54890161252629	953	0.00830385	0.00066545	0.00284651	0.000872305	3.35313	0.000108076
55.6073264781491	954	0.00830642	0.000665314	0.00284914	0.000872159	3.35189	0.000108299
55.66575134377191	955	0.00831358	0.000665196	0.0028617	0.00087205	3.3506	0.000109176
55.72417620939471	956	0.00827292	0.000665165	0.00280898	0.00087175	3.3493	0.000105915
55.782601075017524	957	0.0082745	0.000665049	0.00281088	0.000871622	3.3482	0.000106065
55.841025940640336	958	0.00827646	0.000664786	0.00281327	0.000871228	3.34691	0.000105878
55.89945080626315	959	0.00827979	0.0006646	0.00281734	0.000871007	3.34571	0.000106187
55.95787567188595	960	0.00827822	0.000664543	0.00281493	0.000870885	3.34468	0.000105913
56.01628911723494	961	0.00828209	0.000664422	0.00282012	0.000870787	3.34345	0.000106283
56.07467304997665	962	0.00827083	0.000664304	0.00280637	0.000870537	3.3422	0.000105495
56.13305698271836	963	0.00829291	0.000664257	0.00283187	0.00087061	3.34109	0.000106474
56.19144091546007	964	0.0082857	0.000664171	0.00282434	0.000870469	3.33999	0.000106504
56.24982484820178	965	0.00828338	0.000664111	0.00282197	0.000870368	3.33887	0.000106218
56.30820878094349	966	0.00829498	0.000664001	0.00283667	0.000870343	3.33751	0.000107115
56.36659271368519	967	0.00826249	0.0006639	0.00279876	0.000869963	3.33636	0.000105097
56.424976646426906	968	0.00829973	0.000663871	0.00284397	0.000870186	3.33524	0.000107933
56.48336057916862	969	0.00826701	0.000663854	0.00280388	0.000869911	3.33399	0.000105308
56.54174451191032	970	0.00826519	0.000663707	0.00280121	0.000869729	3.33286	0.000105253
56.600128444652036	971	0.00829724	0.000663616	0.00284161	0.00086987	3.33169	0.000107704
56.65851237739375	972	0.00828945	0.000663404	0.00282935	0.000869406	3.33039	0.000106053
56.71689631013545	973	0.00829651	0.000663366	0.00283927	0.000869519	3.32921	0.000107369
56.775280242877166	974	0.00825915	0.000662948	0.00279646	0.000868666	3.32802	0.000104821
56.83366417561887	975	0.00828607	0.000662769	0.00282661	0.000868535	3.32682	0.000105983
56.892048108360584	976	0.00825612	0.000662619	0.00279416	0.00086822	3.32566	0.000104769
56.95043204110229	977	0.00825419	0.000661973	0.00279212	0.000867322	3.32457	0.000104612
57.008783665871675	978	0.00825155	0.000660622	0.00279004	0.000865511	3.32357	0.000104618
57.06695363853179	979	0.00824919	0.000659962	0.00278841	0.00086462	3.32241	0.000104404
57.1251236111919	980	0.00824834	0.000659955	0.00278595	0.000864613	3.32133	0.000104013
57.18329358385201	981	0.00824521	0.000659726	0.00278327	0.000864293	3.32	0.000103767
57.24146355651213	982	0.00824216	0.000658717	0.00278083	0.000862907	3.31894	0.000103527
57.29963352917224	983	0.00823952	0.000657854	0.00277893	0.000861694	3.31784	0.000103357
57.35780350183236	984	0.00823724	0.000657454	0.00277679	0.000861151	3.31676	0.000103205
57.415973474492475	985	0.0082341	0.000656815	0.0027746	0.000860313	3.31561	0.00010339
57.474143447152585	986	0.00823067	0.000655989	0.00277201	0.000859177	3.31437	0.000103317
57.532313419812695	987	0.00822569	0.000655538	0.00276741	0.000858594	3.31312	0.000103352
57.590483392472805	988	0.00821124	0.000655267	0.00275063	0.000858152	3.31206	0.000102223
57.648653365132915	989	0.00822324	0.000655239	0.00276514	0.000858159	3.31089	0.000103221
57.70682333779304	990	0.00822089	0.000655229	0.00276298	0.000858106	3.30976	0.00010282
57.76499331045315	991	0.00821508	0.000655189	0.00275548	0.000858045	3.30841	0.000102419
57.82316328311327	992	0.00821372	0.000655124	0.00275321	0.000857971	3.30722	0.000102398
57.88133325577338	993	0.0082274	0.000654967	0.00276951	0.000857796	3.30616	0.000103088
57.93950322843349	994	0.0082064	0.000654929	0.00274596	0.000857696	3.30505	0.000102221
57.9976732010936	995	0.00820881	0.000654915	0.00274825	0.000857684	3.30384	0.000102371
58.05610753945061	996	0.00820164	0.000654732	0.00274136	0.00085744	3.30272	0.00010208
58.114552893045	997	0.00821711	0.000654725	0.00276025	0.000857405	3.30158	0.000102435
58.17299824663939	998	0.00820419	0.000654697	0.00274353	0.000857418	3.30046	0.00010216
58.23144360023378	999	0.00821493	0.000654256	0.00275776	0.000856764	3.2993	0.000102387
58.28988895382817	1000	0.00820032	0.000654141	0.00273927	0.000856652	3.29821	0.000101906


==> results/dpt/veach/veach_mala_restore.txt <==
0.058134745513386044	1	0.118014	0.10965	1.41673	0.154396	51.8971	0.112098
0.1116264141859904	2	0.0871751	0.0496692	0.671201	0.0697578	39.1207	0.047192
0.16511808285859475	3	0.0726596	0.0310255	0.450558	0.0434648	33.0362	0.0288407
0.21860975153119888	4	0.0641766	0.0243835	0.346946	0.0342321	29.2895	0.0233781
0.27210142020380323	5	0.0584144	0.0213664	0.280151	0.0299869	26.6384	0.0198969
0.32559308887640737	6	0.0537496	0.0174616	0.23289	0.0244479	24.6341	0.0154919
0.3790847575490117	7	0.0501906	0.0144394	0.198688	0.0201806	23.064	0.0124371
0.43257642622161585	8	0.0474722	0.0137621	0.174645	0.0192498	21.7768	0.0115486
0.4860680948942202	9	0.0450041	0.0116708	0.154048	0.0162996	20.6807	0.00955742
0.5395597635668243	10	0.0427908	0.00973626	0.138397	0.0135748	19.7462	0.00827224
0.5930514322394287	11	0.0410016	0.00924698	0.128476	0.0129175	18.9488	0.00790477
0.6465431009120328	12	0.0394719	0.00840076	0.11908	0.0117414	18.2476	0.00744458
0.7000347695846372	13	0.038065	0.00751514	0.109813	0.0104889	17.6147	0.00667126
0.7535264382572413	14	0.0366914	0.00653943	0.101973	0.00910023	17.0413	0.00561539
0.8070181069298454	15	0.0355796	0.00627194	0.0949806	0.00872877	16.5285	0.0053712
0.8605097756024499	16	0.0346357	0.00602216	0.0883428	0.00837636	16.0631	0.00492557
0.914001444275054	17	0.0337214	0.00561328	0.0829925	0.00780055	15.6431	0.00460031
0.9674931129476584	18	0.0328999	0.00532346	0.078417	0.00738937	15.2502	0.00421701
1.0209847816202626	19	0.0321222	0.00511244	0.0741943	0.00708822	14.8845	0.0038819
1.074476450292867	20	0.0314406	0.00509655	0.0702743	0.00707291	14.5484	0.00397677
1.1279681189654711	21	0.0308128	0.00502438	0.0668197	0.00697966	14.2431	0.00396003
1.1814597876380752	22	0.0302194	0.00502426	0.0637974	0.00698856	13.9625	0.00387609
1.2349514563106796	23	0.0296187	0.00472226	0.0609998	0.00656191	13.6942	0.00368278
1.2884431249832837	24	0.0291025	0.00454956	0.0583483	0.0063142	13.441	0.00342042
1.341934793655888	25	0.0281016	0.00441092	0.0542866	0.00612952	13.2033	0.00338986
1.3954264623284924	26	0.0285642	0.00437721	0.0561215	0.00607831	12.9792	0.00337962
1.4489181310010966	27	0.0276321	0.00421224	0.0523643	0.00585038	12.7673	0.00328305
1.5024097996737007	28	0.0271862	0.00395981	0.0504258	0.00549193	12.5658	0.00304834
1.555901468346305	29	0.0267694	0.00381939	0.0493682	0.00529513	12.3786	0.00294497
1.6093931370189094	30	0.0264033	0.00374925	0.0477421	0.00519487	12.198	0.00285619
1.6628848056915135	31	0.0260451	0.00369796	0.0460432	0.00512347	12.0217	0.00280972
1.7163764743641177	32	0.0256588	0.00352003	0.0446574	0.00487438	11.8568	0.00270156
1.769868143036722	33	0.0247244	0.00344175	0.040893	0.00476644	11.7017	0.00249638
1.8233598117093264	34	0.0249962	0.00339569	0.0422117	0.00469968	11.5505	0.00250355
1.8768514803819307	35	0.0253082	0.00338563	0.0435015	0.00468242	11.4033	0.00253858
1.9303431490545349	36	0.0244033	0.00329662	0.0396609	0.0045596	11.2677	0.0023518
1.9838348177271392	37	0.0241146	0.00326318	0.0384949	0.00451372	11.1278	0.00231053
2.036900720246216	38	0.0238664	0.0032482	0.037607	0.00449323	11.0	0.00227539
2.089782233926664	39	0.0235847	0.00318181	0.0365996	0.0044026	10.8732	0.0022517
2.1426637476071115	40	0.0233561	0.00317012	0.035599	0.00438706	10.7519	0.00224876
2.1955452612875592	41	0.0230962	0.00306825	0.0347242	0.00424398	10.6391	0.00218413
2.2484267749680065	42	0.0228287	0.00290279	0.034027	0.00400902	10.5316	0.00204509
2.301308288648454	43	0.0226218	0.00288009	0.0338864	0.0039765	10.4309	0.00200536
2.354189802328902	44	0.0223968	0.00283095	0.0330322	0.00390925	10.3226	0.00196986
2.4070713160093495	45	0.0218101	0.00277314	0.033053	0.00383236	10.2232	0.0019848
2.4599528296897972	46	0.0216242	0.00272233	0.0323009	0.00376103	10.1279	0.00194321
2.512834343370245	47	0.0221608	0.0027076	0.0322608	0.00373521	10.035	0.00188562
2.565715857050692	48	0.0212603	0.00269968	0.0316884	0.00373328	9.94218	0.00195214
2.6185973707311394	49	0.0214273	0.00269766	0.0323431	0.00372955	9.85616	0.00197053
2.6714788844115875	50	0.0219732	0.00267031	0.031715	0.00368389	9.77192	0.00188122
2.724360398092035	51	0.0210847	0.00265514	0.0311421	0.0036704	9.6869	0.00190258
2.7772419117724825	52	0.0202956	0.00257033	0.0282528	0.00355271	9.6056	0.00179647
2.8301234254529297	53	0.0201622	0.00256866	0.0277695	0.00355051	9.52911	0.00179675
2.8830049391333774	54	0.0208788	0.00254408	0.0305541	0.00351582	9.45276	0.00183676
2.935886452813825	55	0.0200145	0.0025395	0.0273304	0.00350953	9.37817	0.00176741
2.988767966494273	56	0.019867	0.00252926	0.0269507	0.00349593	9.30338	0.00176003
3.041865113114475	57	0.0194919	0.0025022	0.0256223	0.00345827	9.2344	0.00175179
3.095020411634631	58	0.0193813	0.00249558	0.0251691	0.00344841	9.16608	0.0017269
3.148175710154788	59	0.0204101	0.00249498	0.0288426	0.00344699	9.09899	0.00176833
3.201331008674945	60	0.0207207	0.00248976	0.0299987	0.00343913	9.03389	0.00177534
3.254486307195101	61	0.0197274	0.00248753	0.0264372	0.00343744	8.97306	0.00172461
3.307641605715258	62	0.0205657	0.00248098	0.0293978	0.00342614	8.91251	0.00173921
3.3607969042354138	63	0.0195918	0.00244905	0.0260376	0.00338444	8.85263	0.00174067
3.4139522027555707	64	0.0192364	0.00241466	0.02478	0.00333515	8.7928	0.00167928
3.4671075012757266	65	0.0188965	0.00239181	0.0237067	0.00330267	8.73467	0.00161382
3.5202627997958835	66	0.0191089	0.00238326	0.0244066	0.00329173	8.67912	0.00166521
3.57341809831604	67	0.0189877	0.00234256	0.0240466	0.0032329	8.62507	0.00159718
3.6265733968361964	68	0.0187815	0.00232082	0.0233807	0.00320222	8.57059	0.0015429
3.679728695356353	69	0.0186502	0.00222649	0.0230034	0.00306849	8.51827	0.00147516
3.7328839938765093	70	0.0185402	0.00222435	0.0238707	0.00306434	8.46535	0.00145447
3.786039292396666	71	0.0184147	0.00216366	0.0234895	0.00297922	8.41421	0.00141861
3.839194590916822	72	0.0183165	0.00214968	0.02311	0.002959	8.36355	0.00139643
3.892349889436979	73	0.0181292	0.00214115	0.0225257	0.00294698	8.31437	0.00136833
3.9455051879571355	74	0.0180534	0.00214054	0.0221955	0.0029434	8.26601	0.00132174
3.998660486477292	75	0.0182103	0.00211518	0.0228869	0.00290975	8.22023	0.0013642
4.051478121270371	76	0.0175056	0.00211117	0.0205505	0.0029093	8.1739	0.00137127
4.104287026964227	77	0.0172716	0.00208543	0.0198066	0.00287141	8.1293	0.00132435
4.157095932658083	78	0.0174252	0.00208304	0.0202736	0.00286969	8.08356	0.00134526
4.20990483835194	79	0.0171914	0.00207957	0.0195409	0.0028634	8.04123	0.00131316
4.262713744045795	80	0.0179381	0.00207336	0.0218882	0.00284935	7.99901	0.0012868
4.315522649739652	81	0.0175838	0.00205569	0.0207138	0.00282866	7.95809	0.00130421
4.3683315554335085	82	0.0171057	0.00205108	0.019295	0.00282319	7.91753	0.00129306
4.421140461127365	83	0.0166953	0.00205042	0.0179774	0.00282218	7.87739	0.00123545
4.473949366821221	84	0.0167644	0.00204955	0.018173	0.00282015	7.83762	0.00123283
4.526758272515077	85	0.0173331	0.00204219	0.0200319	0.00281128	7.79735	0.00130475
4.579567178208933	86	0.0178455	0.00204084	0.0215705	0.00280416	7.75981	0.00127102
4.632376083902789	87	0.0177505	0.00203286	0.021262	0.00279247	7.72317	0.00125646
4.685184989596645	88	0.0166199	0.00202609	0.0177798	0.0027884	7.68496	0.00123063
4.737993895290502	89	0.0176526	0.00202145	0.0210189	0.00277911	7.64929	0.00127906
4.790802800984358	90	0.0168933	0.00201257	0.01863	0.00276739	7.61346	0.00122428
4.843611706678214	91	0.0170279	0.00201103	0.019065	0.00276536	7.57677	0.00124949
4.89642061237207	92	0.0165526	0.0020103	0.0175775	0.00276544	7.54279	0.00120698
4.949229518065927	93	0.0169463	0.00200206	0.0188213	0.002753	7.509	0.00123302
5.002049637331011	94	0.0168316	0.00200091	0.0183939	0.00275033	7.47541	0.0011965
5.055149050051507	95	0.0164716	0.0019661	0.0173759	0.00270152	7.44217	0.00115745
5.108248462772002	96	0.0163509	0.00195088	0.0169852	0.00267981	7.40756	0.0011376
5.161347875492497	97	0.0162374	0.00193975	0.0166368	0.00266285	7.3766	0.0011044
5.214447288212993	98	0.0163975	0.0019355	0.0171687	0.00265862	7.34285	0.00114635
5.267546700933488	99	0.016278	0.00192438	0.01678	0.00264165	7.31321	0.00111137
5.320646113653984	100	0.0161783	0.00192331	0.0165068	0.00264049	7.28335	0.0010968
5.373745526374478	101	0.0161153	0.00189447	0.016349	0.00259945	7.25376	0.0010613
5.426844939094973	102	0.0160457	0.00188819	0.0162277	0.00258977	7.22421	0.00104735
5.479944351815469	103	0.0159217	0.00186029	0.0159017	0.00255084	7.19474	0.00103326
5.5330437645359645	104	0.0159778	0.00185911	0.0160742	0.00254881	7.16576	0.00102968
5.58614317725646	105	0.0158658	0.00184611	0.0157524	0.00253029	7.13684	0.0010103
5.639242589976956	106	0.0158115	0.00183357	0.0156062	0.00251291	7.10909	0.00100235
5.692342002697451	107	0.0157394	0.00177305	0.0154612	0.00242827	7.08132	0.000968724
5.745441415417945	108	0.0155306	0.00174428	0.0151822	0.00238754	7.05344	0.000937066
5.798540828138441	109	0.0156782	0.00173348	0.0153026	0.00237253	7.02894	0.000939343
5.851640240858937	110	0.0155695	0.00173075	0.0153294	0.00237012	7.00187	0.00095433
5.904739653579432	111	0.015419	0.00172817	0.0149577	0.00236604	6.97526	0.000931738
5.957839066299927	112	0.0149028	0.00172466	0.0136265	0.00235867	6.94931	0.000860157
6.011020757543334	113	0.0156177	0.00171806	0.0153831	0.00235174	6.9232	0.000947545
6.064519580569227	114	0.0154685	0.00171788	0.0150379	0.00235076	6.89919	0.000923658
6.118018403595121	115	0.0153635	0.0017141	0.0148964	0.00234581	6.87496	0.00092241
6.171517226621014	116	0.0148457	0.00169806	0.0135162	0.00232172	6.8519	0.000853275
6.225016049646908	117	0.0149207	0.00168857	0.0137224	0.00230866	6.82787	0.000864116
6.278514872672801	118	0.0147955	0.00168271	0.013412	0.00230034	6.80392	0.000847866
6.332013695698694	119	0.014962	0.0016762	0.0138492	0.00229115	6.78087	0.000850609
6.385512518724589	120	0.0150556	0.00167325	0.0140922	0.00228616	6.75874	0.000847401
6.439011341750481	121	0.0153035	0.00166946	0.0147841	0.00228312	6.73653	0.000896992
6.492510164776375	122	0.0151256	0.0016599	0.0143209	0.00226895	6.71364	0.000865125
6.546008987802268	123	0.0150053	0.00165796	0.0139667	0.00226476	6.69089	0.000835107
6.599507810828163	124	0.0152604	0.00165037	0.0146691	0.00225616	6.66817	0.000881585
6.653006633854055	125	0.0147015	0.00164889	0.0131962	0.00225341	6.64666	0.000838414
6.706505456879949	126	0.0146624	0.00164686	0.01309	0.00225032	6.6254	0.000833512
6.760004279905842	127	0.014742	0.00164575	0.0132982	0.00224885	6.60473	0.000835975
6.813503102931735	128	0.0146231	0.00163835	0.013003	0.00223842	6.58394	0.000825157
6.86700192595763	129	0.0152097	0.00163833	0.0145473	0.00223869	6.56328	0.000864327
6.920500748983523	130	0.0151585	0.001638	0.0144313	0.00223854	6.54253	0.00086602
6.973999572009416	131	0.0150796	0.00163678	0.0142196	0.00223641	6.52352	0.000852937
7.027333156075512	132	0.01454	0.00160757	0.0128073	0.00219518	6.50289	0.000803213
7.080510502525923	133	0.0145711	0.00160667	0.0128973	0.00219407	6.48413	0.000805829
7.1336878489763365	134	0.014501	0.00158753	0.0127075	0.0021659	6.4651	0.000772475
7.186865195426748	135	0.01419	0.00158437	0.0119513	0.00216062	6.44547	0.000731496
7.240042541877161	136	0.0141532	0.00157793	0.0118691	0.00215166	6.42702	0.000728706
7.293219888327572	137	0.0142802	0.00157314	0.0121774	0.00214524	6.40889	0.00073966
7.346397234777985	138	0.0144539	0.00157231	0.0126302	0.00214515	6.38949	0.000773042
7.399574581228397	139	0.0143519	0.00157033	0.0123645	0.00214217	6.36981	0.000754777
7.4527519276788095	140	0.0141161	0.00156813	0.0117831	0.00213794	6.35132	0.000719376
7.505929274129221	141	0.0143855	0.00156361	0.0124632	0.002133	6.33374	0.000762232
7.559106620579633	142	0.0144178	0.00156301	0.0125519	0.00213191	6.31539	0.000758973
7.612283967030045	143	0.0142412	0.00156178	0.0120975	0.00212924	6.29814	0.000730804
7.665461313480457	144	0.0143095	0.0015596	0.0122667	0.00212639	6.2805	0.000738891
7.718638659930869	145	0.0142058	0.00155917	0.0120254	0.00212556	6.26304	0.000731459
7.771816006381282	146	0.014075	0.00155515	0.0116981	0.0021201	6.24598	0.000717348
7.824993352831694	147	0.0140272	0.00152273	0.011611	0.00207464	6.22851	0.000705541
7.878170699282106	148	0.0139867	0.00151281	0.0115306	0.00206082	6.21121	0.000707748
7.931348045732518	149	0.0139536	0.00150679	0.0114772	0.00205238	6.1945	0.00070361
7.98452539218293	150	0.012902	0.00149755	0.00903741	0.00203417	6.17675	0.000551499
8.037847648534672	151	0.0138054	0.00149625	0.0111207	0.00203649	6.1596	0.000671026
8.091229381305718	152	0.0139115	0.00149584	0.0113942	0.00203693	6.1439	0.000698665
8.144611114076763	153	0.013749	0.00149468	0.0109813	0.00203361	6.12852	0.000658746
8.197992846847809	154	0.01286	0.00149433	0.00893894	0.0020291	6.11354	0.000539781
8.251374579618854	155	0.0128788	0.00149429	0.00898892	0.00202897	6.09855	0.000538956
8.3047563123899	156	0.0137762	0.00149303	0.011054	0.00203171	6.08255	0.00066586
8.358138045160945	157	0.0136372	0.00149074	0.0107054	0.00202629	6.06727	0.000624977
8.411519777931991	158	0.0138471	0.00148968	0.0112436	0.00202827	6.05068	0.000690622
8.464901510703037	159	0.013825	0.00148808	0.0111775	0.00202596	6.03524	0.000681487
8.518283243474082	160	0.013873	0.00148585	0.0113139	0.00202305	6.0203	0.000692945
8.57166497624513	161	0.0136568	0.00148393	0.0107773	0.00201738	6.00483	0.000636312
8.625046709016175	162	0.013684	0.00148253	0.0108362	0.00201617	5.98927	0.000649436
8.67842844178722	163	0.0136023	0.00148153	0.0106458	0.00201396	5.97398	0.000622259
8.731810174558266	164	0.0134345	0.00148115	0.0102735	0.00201391	5.95971	0.000613468
8.785191907329311	165	0.0128351	0.00148014	0.00889073	0.00200933	5.94564	0.000532455
8.838573640100357	166	0.0127535	0.00147918	0.00874057	0.0020084	5.93145	0.000538513
8.891955372871404	167	0.01341	0.00147796	0.0102121	0.0020094	5.91808	0.000609409
8.94533710564245	168	0.0137115	0.00147711	0.0109079	0.00200895	5.90467	0.00065408
8.998718838413495	169	0.0129345	0.00147576	0.00913884	0.00200418	5.89126	0.000550884
9.051865235412903	170	0.0135712	0.00147437	0.0105788	0.00200432	5.87811	0.000615656
9.105005845467106	171	0.0133868	0.00147392	0.0101483	0.00200329	5.86364	0.000597715
9.15814645552131	172	0.0128138	0.00147376	0.00884631	0.00200046	5.85083	0.000533307
9.211287065575513	173	0.0129116	0.00147249	0.00908724	0.00199928	5.83831	0.000544919
9.264427675629715	174	0.0127301	0.00147216	0.00871438	0.00199885	5.82498	0.000537104
9.317568285683919	175	0.0127938	0.0014718	0.00881263	0.0019977	5.81144	0.000533869
9.370708895738122	176	0.0127666	0.00146753	0.00877043	0.00199217	5.79868	0.000537663
9.423849505792326	177	0.0133015	0.00146271	0.00997724	0.00198858	5.78651	0.000607117
9.47699011584653	178	0.0133276	0.00146189	0.0100342	0.00198704	5.77274	0.000599874
9.530130725900733	179	0.0134568	0.00146176	0.010333	0.00198633	5.76103	0.000600511
9.583271335954937	180	0.0135371	0.0014602	0.0105177	0.00198452	5.74942	0.000609736
9.63641194600914	181	0.0134837	0.00146001	0.0103898	0.00198401	5.73785	0.000599079
9.689552556063344	182	0.0133558	0.00145938	0.0100927	0.00198313	5.72569	0.00059838
9.742693166117547	183	0.0131634	0.00145827	0.00966007	0.0019803	5.71436	0.000565973
9.79583377617175	184	0.0132768	0.00145627	0.00993058	0.00197973	5.70245	0.000602023
9.848974386225954	185	0.0127069	0.00145209	0.00867707	0.00197098	5.69071	0.000528543
9.902114996280156	186	0.012685	0.00145137	0.00864216	0.00196995	5.67839	0.000527086
9.955255606334362	187	0.0129429	0.00144947	0.00918957	0.00196732	5.6676	0.000541457
10.008435664709022	188	0.0126076	0.00144914	0.0085701	0.00196677	5.65736	0.000522334
10.061825947677523	189	0.013506	0.00144877	0.0104516	0.00196825	5.64565	0.000597947
10.115216230646022	190	0.0131429	0.00144815	0.00961835	0.00196616	5.63385	0.000562675
10.168606513614522	191	0.0126625	0.00144572	0.00860742	0.00196228	5.62179	0.000525788
10.22199679658302	192	0.0129611	0.00144563	0.00923687	0.00196229	5.61038	0.000544897
10.275387079551521	193	0.0125691	0.00144509	0.00848796	0.00196113	5.59831	0.00051914
10.328777362520022	194	0.0125883	0.00144448	0.00852576	0.00196034	5.58728	0.000518847
10.382167645488522	195	0.0131218	0.00144257	0.00957815	0.0019578	5.57598	0.000550044
10.43555792845702	196	0.0131994	0.00144101	0.00977587	0.00195735	5.56494	0.000578555
10.48894821142552	197	0.0132459	0.00143993	0.00987202	0.0019569	5.5547	0.000595634
10.54233849439402	198	0.0102139	0.00143963	0.00471544	0.00194881	5.54414	0.000228538
10.59572877736252	199	0.0132202	0.00143877	0.00981785	0.00195521	5.53387	0.000589748
10.649119060331019	200	0.0125316	0.00143776	0.00841839	0.00195037	5.52386	0.000504279
10.70250934329952	201	0.0131794	0.00143698	0.00971835	0.00195067	5.51349	0.000558492
10.75589962626802	202	0.0126427	0.00143674	0.00864518	0.00194978	5.50353	0.000525562
10.80928990923652	203	0.0125448	0.00143507	0.00845009	0.00194685	5.49306	0.000508663
10.86268019220502	204	0.0125104	0.00143488	0.00837841	0.00194591	5.48368	0.00049514
10.91607047517352	205	0.0126216	0.00143409	0.00860608	0.00194584	5.47346	0.000521349
10.96946075814202	206	0.0129702	0.00143387	0.00927497	0.0019458	5.46339	0.000543528
11.022853481418197	207	0.0130966	0.00143376	0.00954616	0.00194584	5.45345	0.000548028
11.076249466040155	208	0.0123678	0.00143251	0.00818938	0.00194202	5.44339	0.000477194
11.12964545066211	209	0.0124628	0.00143232	0.00829705	0.00194273	5.433	0.000497907
11.183041435284068	210	0.0102165	0.00143227	0.00472546	0.00193839	5.42396	0.000225139
11.236437419906023	211	0.0102214	0.00143188	0.00473453	0.00193779	5.41393	0.000224029
11.289833404527979	212	0.0129903	0.00143168	0.00930501	0.00194272	5.40375	0.000541507
11.343229389149936	213	0.0124137	0.0014312	0.00827407	0.00194055	5.39383	0.000487226
11.396625373771894	214	0.0123826	0.00143051	0.00822422	0.00193921	5.38432	0.000475444
11.450021358393847	215	0.0124318	0.0014302	0.00822154	0.00193946	5.37481	0.000487014
11.503417343015805	216	0.0130331	0.0014291	0.00939435	0.00193934	5.36644	0.00054641
11.55681332763776	217	0.0123929	0.00142894	0.00825475	0.00193735	5.35749	0.000486391
11.610209312259718	218	0.0102026	0.00142821	0.00470586	0.00193296	5.34833	0.000227428
11.663605296881673	219	0.0101942	0.00142778	0.00469704	0.00193244	5.33956	0.000229283
11.71700128150363	220	0.0101637	0.00142748	0.00464338	0.00193142	5.3301	0.0002184
11.770397266125588	221	0.0102426	0.0014268	0.00477287	0.00193105	5.32006	0.000229019
11.823793250747544	222	0.012347	0.00142626	0.00815087	0.00193343	5.31097	0.000474578
11.877189235369501	223	0.0102242	0.00142614	0.00474545	0.0019298	5.302	0.000225157
11.930585219991457	224	0.0104888	0.00142604	0.00517119	0.00193022	5.29326	0.000254549
11.983981204613412	225	0.0130131	0.00142603	0.00935666	0.00193492	5.28465	0.000540787
12.037493304767006	226	0.013052	0.00142573	0.00944747	0.00193467	5.27655	0.00054703
12.091055168719869	227	0.012485	0.0014256	0.00833532	0.00193286	5.26741	0.000489958
12.144617032672738	228	0.0101565	0.00142515	0.00463493	0.00192816	5.25807	0.00021763
12.1981788966256	229	0.0104935	0.00142509	0.00518342	0.00192907	5.25011	0.000255177
12.251740760578468	230	0.0124441	0.00142488	0.00826119	0.00193258	5.24143	0.000496909
12.305302624531334	231	0.0102284	0.00142473	0.00475403	0.00192791	5.23329	0.000226317
12.358864488484198	232	0.0101855	0.00142468	0.00467662	0.00192789	5.22474	0.000223534
12.412426352437063	233	0.010233	0.00142373	0.00476251	0.00192691	5.21597	0.000229178
12.465988216389931	234	0.0101768	0.00142308	0.0046664	0.00192556	5.20776	0.000222342
12.519550080342794	235	0.0104809	0.00142195	0.00515797	0.00192459	5.19913	0.000255257
12.573111944295661	236	0.0104732	0.00142124	0.00514539	0.00192357	5.19038	0.000255028
12.626673808248526	237	0.0105587	0.00142123	0.00530401	0.00192383	5.18234	0.000269396
12.680235672201393	238	0.010553	0.0014212	0.00529074	0.00192359	5.17388	0.000264865
12.733797536154258	239	0.0105749	0.00142039	0.00529339	0.00192311	5.16625	0.000278053
12.787359400107123	240	0.0105203	0.00142019	0.0052333	0.00192236	5.15763	0.000258157
12.84092126405999	241	0.0101493	0.00141958	0.00462746	0.00192023	5.15008	0.000213472
12.894483128012855	242	0.0101432	0.00141935	0.00461845	0.00192021	5.14226	0.000215123
12.94804499196572	243	0.0105346	0.00141911	0.00525816	0.00192073	5.13342	0.000258006
13.00159650896706	244	0.0101697	0.00141906	0.00465875	0.00191991	5.12503	0.000220822
13.054813474535683	245	0.0105622	0.00141893	0.00526789	0.00192074	5.11784	0.000272213
13.108030440104306	246	0.0105046	0.0014189	0.00520694	0.00192066	5.11045	0.000256795
13.16124740567293	247	0.0101853	0.00141848	0.00468684	0.0019194	5.10292	0.000225496
13.214464371241553	248	0.0101357	0.00141845	0.00461023	0.00191914	5.09551	0.000217987
13.267681336810176	249	0.010246	0.00141825	0.00478352	0.00191891	5.08798	0.00022668
13.320898302378799	250	0.0101177	0.00141797	0.0045817	0.00191865	5.08123	0.000218732
13.374115267947422	251	0.0104965	0.0014175	0.00519446	0.00191849	5.07369	0.000256012
13.427332233516045	252	0.0105881	0.00141721	0.00529275	0.00191889	5.06656	0.000284082
13.480549199084669	253	0.0101071	0.00141713	0.00456469	0.00191711	5.05973	0.000213788
13.53376616465329	254	0.0101123	0.00141709	0.00457226	0.00191721	5.05332	0.000216373
13.586983130221913	255	0.0105358	0.00141697	0.00526552	0.0019177	5.0461	0.000258878
13.640200095790536	256	0.01058	0.00141688	0.00528045	0.00191815	5.03866	0.000277908
13.693417061359161	257	0.010598	0.00141679	0.00530437	0.00191839	5.03131	0.000284336
13.746634026927785	258	0.0101006	0.00141676	0.00455536	0.00191664	5.02404	0.000215047
13.799850992496408	259	0.0123208	0.00141659	0.00811384	0.00192017	5.01598	0.000474097
13.853067958065031	260	0.010013	0.00141631	0.00443438	0.00191642	5.00859	0.000210778
13.906284923633654	261	0.0105109	0.00141599	0.00522013	0.00191652	5.00192	0.000257426
13.959501889202278	262	0.0101292	0.00141581	0.00460027	0.00191549	4.9947	0.000217625
14.012644164638662	263	0.0105419	0.0014158	0.00527781	0.00191613	4.9874	0.000263262
14.065548619193734	264	0.0104646	0.00141577	0.00513474	0.00191577	4.9801	0.000250834
14.118453073748809	265	0.0102574	0.00141574	0.00480383	0.00191523	4.97295	0.000225459
14.171357528303881	266	0.0101242	0.00141551	0.00459244	0.00191511	4.96625	0.000217586
14.224261982858955	267	0.0102857	0.00141521	0.00485334	0.00191433	4.95918	0.000223094
14.27716643741403	268	0.0100868	0.00141487	0.00454255	0.00191417	4.95242	0.0002156
14.330070891969104	269	0.0102754	0.00141463	0.00483349	0.00191353	4.94511	0.000224862
14.382975346524177	270	0.0101623	0.00141382	0.00465304	0.00191249	4.93788	0.000219118
14.435879801079249	271	0.0105245	0.0014136	0.00524489	0.00191306	4.93158	0.000256282
14.488784255634323	272	0.0100817	0.00141336	0.00453414	0.00191203	4.92518	0.000215018
14.541688710189396	273	0.0122656	0.00141306	0.00801256	0.00191554	4.91913	0.000468306
14.594593164744472	274	0.0102914	0.00141284	0.00486354	0.00191108	4.91207	0.00022136
14.647497619299543	275	0.0100075	0.00141269	0.0044261	0.00191127	4.90566	0.000208903
14.700402073854619	276	0.0130645	0.00141246	0.00949585	0.00191618	4.89892	0.000542934
14.753306528409691	277	0.0105656	0.00141227	0.00528066	0.00191168	4.89206	0.000274869
14.806210982964764	278	0.00994509	0.00141143	0.00433822	0.0019096	4.88539	0.000193972
14.85911543751984	279	0.0102598	0.00141142	0.00481304	0.00190907	4.87893	0.000224334
14.912019892074913	280	0.0100773	0.00141123	0.00452868	0.0019091	4.87306	0.000215695
14.964924346629985	281	0.0102782	0.00141118	0.00484271	0.00190869	4.86663	0.000224481
15.017832574875648	282	0.0102656	0.00141117	0.00482264	0.00190875	4.86055	0.000224191
15.070748227325643	283	0.0100726	0.00141081	0.00452049	0.00190862	4.85483	0.000214449
15.123663879775638	284	0.0100915	0.00141046	0.00454735	0.00190795	4.84839	0.000215471
15.176579532225633	285	0.0102501	0.00141015	0.00479456	0.00190758	4.84183	0.000224942
15.229495184675628	286	0.0104554	0.00140972	0.00512245	0.00190727	4.83588	0.000247546
15.28241083712562	287	0.0104496	0.0014093	0.00511244	0.00190668	4.83057	0.000245855
15.335326489575614	288	0.0106041	0.00140892	0.005314	0.00190714	4.8244	0.000280609
15.38824214202561	289	0.00994988	0.00140883	0.00434601	0.00190585	4.8185	0.000192402
15.441157794475604	290	0.0122933	0.00140877	0.0080768	0.00190949	4.81232	0.000471394
15.4940734469256	291	0.0100012	0.00140779	0.00441909	0.00190415	4.80641	0.000205355
15.546989099375597	292	0.0104038	0.00140751	0.00503851	0.00190423	4.80022	0.000241276
15.59990475182559	293	0.00997309	0.00140721	0.00438138	0.00190363	4.79452	0.00020093
15.652820404275587	294	0.0100231	0.00140697	0.00445032	0.00190344	4.78859	0.000213337
15.70573605672558	295	0.0122758	0.00140667	0.00804206	0.00190666	4.78303	0.00047008
15.758651709175576	296	0.0103989	0.00140655	0.00502871	0.00190281	4.77736	0.000239075
15.81156736162557	297	0.0103718	0.00140607	0.00498384	0.00190177	4.7723	0.000230086
15.864483014075565	298	0.0100434	0.00140576	0.00447884	0.00190167	4.76665	0.000211508
15.917398666525559	299	0.00998436	0.00140573	0.00439794	0.00190137	4.76165	0.000202315
15.970314318975555	300	0.0100273	0.00140554	0.00445852	0.00190137	4.75614	0.000213268
16.02332377005632	301	0.00999523	0.00140548	0.00441053	0.00190093	4.7507	0.000203634
16.076453086813302	302	0.0100192	0.00140529	0.00444244	0.00190116	4.74547	0.000211643
16.129582403570293	303	0.010013	0.00140519	0.00443347	0.00190096	4.73987	0.000209846
16.182711720327276	304	0.00998934	0.00140502	0.00440442	0.00190037	4.73563	0.000203237
16.235841037084263	305	0.0121118	0.001405	0.00773405	0.00190499	4.73026	0.000461559
16.28897035384125	306	0.0106228	0.00140483	0.00532984	0.00190184	4.7246	0.000284489
16.342099670598238	307	0.0104416	0.00140473	0.00510122	0.00190033	4.71971	0.000243741
16.395228987355225	308	0.0100589	0.00140434	0.0045046	0.00189967	4.7144	0.000212739
16.448358304112208	309	0.00996715	0.00140414	0.00437301	0.00189931	4.70945	0.000197712
16.5014876208692	310	0.0103553	0.00140402	0.00496137	0.00189879	4.7042	0.000229846
16.554616937626182	311	0.00995103	0.00140395	0.00435273	0.00189897	4.69913	0.00019214
16.60774625438317	312	0.0103292	0.00140365	0.0049176	0.00189802	4.69361	0.000224375
16.660875571140156	313	0.010608	0.00140323	0.00532134	0.00189944	4.68815	0.000282006
16.714004887897143	314	0.0100633	0.00140322	0.00451243	0.00189808	4.68277	0.00021352
16.767134204654127	315	0.0104342	0.00140293	0.00509053	0.00189806	4.6781	0.000245894
16.820263521411118	316	0.0102951	0.00140277	0.00487329	0.00189697	4.67288	0.000221785
16.873392838168105	317	0.00993564	0.00140249	0.00433095	0.00189707	4.66786	0.000193671
16.926522154925088	318	0.0100321	0.00140243	0.004467	0.00189706	4.66255	0.000211346
16.97965147168207	319	0.00995417	0.00140239	0.0043605	0.00189678	4.65824	0.00019323
17.0327964705257	320	0.0100519	0.00140234	0.00449543	0.00189678	4.65396	0.000211025
17.085951203954714	321	0.0103853	0.00140231	0.00500503	0.00189675	4.64908	0.000233782
17.139105937383725	322	0.0099762	0.00140181	0.00438922	0.00189604	4.64448	0.000202568
17.192260670812736	323	0.012123	0.00140176	0.00776783	0.00190064	4.63917	0.000465006
17.245415404241747	324	0.0103636	0.00140168	0.00497325	0.00189557	4.63433	0.000229908
17.298570137670758	325	0.00995917	0.00140154	0.00436718	0.00189561	4.62916	0.000194734
17.351724871099773	326	0.0104111	0.00140134	0.0050571	0.00189578	4.62435	0.000244876
17.40487960452878	327	0.010038	0.00140122	0.00447454	0.0018954	4.6196	0.000211071
17.458034337957795	328	0.0122413	0.00140118	0.00798043	0.00189916	4.6149	0.000467074
17.511189071386802	329	0.0103481	0.00140116	0.00495055	0.00189473	4.60939	0.00022771
17.564343804815817	330	0.00996316	0.00140091	0.00436809	0.00189482	4.60463	0.000196183
17.617498538244828	331	0.0103098	0.00140084	0.00489233	0.00189426	4.5996	0.000222245
17.670653271673842	332	0.010333	0.00140084	0.00492762	0.00189432	4.59501	0.000226034
17.723808005102853	333	0.0103911	0.00140072	0.00501685	0.00189454	4.59006	0.000235169
17.776962738531864	334	0.0104056	0.00140065	0.00505013	0.00189469	4.58554	0.00024177
17.830117471960875	335	0.0104261	0.0014006	0.00508132	0.00189472	4.5811	0.000246528
17.88327220538989	336	0.0103137	0.00140028	0.00489684	0.00189354	4.57636	0.000224909
17.936426938818897	337	0.0106131	0.00140012	0.00533455	0.00189516	4.57137	0.000281914
17.989581672247912	338	0.010321	0.0013999	0.00490773	0.00189287	4.56692	0.00022487
18.042539682539683	339	0.010301	0.00139954	0.00488134	0.00189238	4.56132	0.000220745
18.095449735449737	340	0.0103766	0.00139921	0.00499344	0.00189236	4.55699	0.000231277
18.148359788359787	341	0.0104186	0.00139865	0.00506964	0.00189202	4.55207	0.000246397
18.20126984126984	342	0.0120709	0.00139827	0.00766857	0.00189583	4.54751	0.000464621
18.25417989417989	343	0.00992602	0.00139819	0.00431802	0.00189101	4.54264	0.000189984
18.307089947089946	344	0.00992997	0.00139816	0.00432339	0.00189091	4.53838	0.000191867
18.36	345	0.00990717	0.00139785	0.00428377	0.00189043	4.53449	0.000183547
18.412910052910053	346	0.0100446	0.00139767	0.00448684	0.00189031	4.53009	0.000210452
18.465820105820107	347	0.0122218	0.00139757	0.0079483	0.0018941	4.52568	0.00046572
18.518730158730158	348	0.00991865	0.00139731	0.00430366	0.0018897	4.52132	0.000187221
18.57164021164021	349	0.0120321	0.00139719	0.00758984	0.00189403	4.5172	0.000454082
18.624550264550265	350	0.00990257	0.00139712	0.00427621	0.00188941	4.51272	0.000182022
18.677460317460316	351	0.0120908	0.00139667	0.00770238	0.00189348	4.50862	0.000460315
18.73037037037037	352	0.00991415	0.00139644	0.00429658	0.00188848	4.50463	0.000187017
18.783280423280424	353	0.0120178	0.00139519	0.00755881	0.00189127	4.50069	0.000451837
18.836190476190477	354	0.0103364	0.00139495	0.00493963	0.00188612	4.49634	0.000225602
18.889100529100528	355	0.0120565	0.00139485	0.00764974	0.00189106	4.49196	0.000462769
18.94201058201058	356	0.00992299	0.00139482	0.00431039	0.00188633	4.48815	0.000188356
18.994920634920636	357	0.00989742	0.00139418	0.00428109	0.00188546	4.48368	0.000184071
19.047757409266204	358	0.00991023	0.001394	0.00429069	0.00188515	4.47907	0.000185847
19.100586401817317	359	0.0120455	0.00139362	0.00762219	0.00188926	4.475	0.000456481
19.153415394368434	360	0.00983797	0.00139326	0.00421314	0.00188405	4.47063	0.000174481
19.206244386919543	361	0.00984691	0.00139283	0.00422703	0.00188355	4.46598	0.000174966
19.259073379470653	362	0.00983319	0.00139219	0.00420563	0.00188253	4.46178	0.000174537
19.311902372021766	363	0.00986247	0.001392	0.00424531	0.00188237	4.45767	0.000176979
19.364731364572876	364	0.00985322	0.00139134	0.00423464	0.00188155	4.45338	0.000177079
19.41756035712399	365	0.00984107	0.00139075	0.00421999	0.00188052	4.44901	0.000173936
19.470389349675102	366	0.0106214	0.0013907	0.00534142	0.00188217	4.44489	0.000284431
19.523218342226215	367	0.009857	0.0013903	0.00424169	0.00188005	4.44108	0.000176662
19.57604733477733	368	0.00988582	0.00139001	0.00426124	0.0018796	4.43757	0.000179847
19.62887632732844	369	0.00986401	0.00138895	0.00423007	0.00187802	4.43318	0.000178308
19.681705319879555	370	0.00988956	0.00138886	0.00427409	0.00187801	4.42876	0.00018395
19.734534312430664	371	0.0119872	0.00138807	0.00749887	0.00188042	4.42483	0.000430078
19.787363304981778	372	0.0122012	0.00138792	0.00791607	0.00188052	4.42077	0.000457888
19.840192297532887	373	0.0121343	0.00138715	0.00780152	0.00187973	4.41666	0.000455526
19.893021290084	374	0.0119989	0.0013861	0.00752824	0.00187809	4.41298	0.000437963
19.945850282635114	375	0.0107241	0.00138539	0.00545947	0.00187516	4.40938	0.000287043
19.998679275186223	376	0.00988601	0.00138509	0.00426847	0.00187271	4.40553	0.00018128
20.05227882037534	377	0.00982229	0.00138481	0.00420094	0.00187224	4.40176	0.00017357
20.105898123324398	378	0.010684	0.00138455	0.00539869	0.00187392	4.39742	0.000285812
20.15951742627346	379	0.0119538	0.00138452	0.00743709	0.00187515	4.39339	0.000423702
20.21313672922252	380	0.00987073	0.0013843	0.00424356	0.00187158	4.38894	0.000177703
20.266756032171582	381	0.0121684	0.00138428	0.00786875	0.00187557	4.38516	0.000455637
20.320375335120644	382	0.00986612	0.00138319	0.00423641	0.00186996	4.38148	0.000176908
20.373994638069707	383	0.00987513	0.00138304	0.00424715	0.00186987	4.37803	0.000177981
20.42761394101877	384	0.0106743	0.00138299	0.00538664	0.0018719	4.37425	0.00028761
20.48123324396783	385	0.00981755	0.00138262	0.00419447	0.00186918	4.37104	0.000173483
20.53485254691689	386	0.0119714	0.00138206	0.00747038	0.00187166	4.36709	0.000422057
20.588471849865954	387	0.010624	0.00138201	0.00529918	0.00187008	4.36318	0.000284982
20.642091152815013	388	0.0121532	0.00138195	0.00783318	0.00187201	4.35932	0.000448327
20.69571045576408	389	0.00987802	0.00138171	0.00425395	0.00186798	4.35636	0.000177452
20.749329758713138	390	0.010663	0.00138168	0.00536566	0.0018698	4.35215	0.000287668
20.8029490616622	391	0.0119262	0.0013813	0.00738025	0.00187046	4.34831	0.000418208
20.856568364611263	392	0.00980936	0.00138074	0.00418855	0.00186674	4.3444	0.000172819
20.910187667560322	393	0.0106914	0.00138016	0.00541254	0.00186774	4.34049	0.000286459
20.963806970509385	394	0.00970441	0.00138007	0.00404726	0.00186537	4.33682	0.000158182
21.01720578114246	395	0.00981167	0.00137933	0.00419399	0.00186462	4.33314	0.000172654
21.070146646196196	396	0.0107293	0.0013792	0.0054743	0.00186649	4.32943	0.000287247
21.123087511249935	397	0.0106658	0.0013792	0.00537522	0.00186647	4.32565	0.000285928
21.17602837630367	398	0.00980319	0.00137907	0.00418393	0.00186439	4.32172	0.000172194
21.228969241357404	399	0.00971184	0.00137904	0.0040602	0.0018639	4.31841	0.000158377
21.28191010641114	400	0.00971591	0.00137796	0.0040665	0.0018624	4.31447	0.000158645
21.334850971464874	401	0.00979765	0.0013772	0.00417696	0.00186179	4.31109	0.000171104
21.38779183651861	402	0.00970525	0.00137707	0.00405386	0.00186113	4.30761	0.000158824
21.440732701572344	403	0.0106972	0.00137688	0.00542266	0.00186321	4.30414	0.000286718
21.49367356662608	404	0.00977778	0.00137669	0.00415049	0.00186114	4.30054	0.00016941
21.546614431679814	405	0.0107125	0.00137667	0.00544487	0.00186307	4.29705	0.000286035
21.59955529673355	406	0.00979261	0.00137591	0.00416967	0.00186003	4.29303	0.000170026
21.652496161787283	407	0.0107556	0.00137584	0.0055287	0.00186191	4.28964	0.000293968
21.705437026841018	408	0.0121758	0.00137557	0.00788311	0.00186353	4.28616	0.000456332
21.758377891894753	409	0.011891	0.00137555	0.00732536	0.00186301	4.28263	0.000420474
21.811318756948488	410	0.0107405	0.00137551	0.00550219	0.00186161	4.27903	0.000293444
21.864259622002226	411	0.00965297	0.0013755	0.00397647	0.0018592	4.27557	0.000153519
21.917200487055958	412	0.0107326	0.0013754	0.00548754	0.00186146	4.27205	0.000292668
21.97014135210969	413	0.0119351	0.00137498	0.00740428	0.00186151	4.26831	0.000417118
22.02315946032083	414	0.0119074	0.00137496	0.00735477	0.00186196	4.26518	0.000419532
22.076277488579624	415	0.00969792	0.00137469	0.00404003	0.00185794	4.26121	0.000158192
22.129395516838414	416	0.0107606	0.00137439	0.00554361	0.00185985	4.25785	0.000295003
22.182513545097205	417	0.00974476	0.00137417	0.00410676	0.00185737	4.25406	0.000162177
22.235631573355995	418	0.00974085	0.00137404	0.00409994	0.00185724	4.25052	0.000161955
22.28874960161479	419	0.00975775	0.00137385	0.00412988	0.00185724	4.24742	0.000167514
22.34186762987358	420	0.00975132	0.00137372	0.00412476	0.00185709	4.24409	0.000166316
22.39498565813237	421	0.0106509	0.00137359	0.00535171	0.00185857	4.24046	0.000286367
22.44810368639116	422	0.0107497	0.00137348	0.00551647	0.00185855	4.23738	0.000290022
22.50122171464995	423	0.00976816	0.00137341	0.00414376	0.00185667	4.23371	0.000168093
22.554339742908745	424	0.00961792	0.0013731	0.00392939	0.00185572	4.23043	0.000154686
22.607457771167535	425	0.0106275	0.00137306	0.00531293	0.00185735	4.22642	0.000281614
22.660575799426326	426	0.00977121	0.00137277	0.00414375	0.00185571	4.22312	0.000168489
22.713693827685113	427	0.0107675	0.00137235	0.00555795	0.00185702	4.21981	0.000293636
22.766811855943907	428	0.00973096	0.00137179	0.00408594	0.00185404	4.21643	0.000160983
22.819929884202697	429	0.00973536	0.00137172	0.00409195	0.00185393	4.21276	0.000161315
22.87304791246149	430	0.0096474	0.00137156	0.00397069	0.00185376	4.20975	0.000153087
22.92616594072028	431	0.00971804	0.00137131	0.00407248	0.00185316	4.20705	0.000158411
22.97928396897907	432	0.00976244	0.00137077	0.00413648	0.00185292	4.20407	0.000166706
23.03254374733248	433	0.00974857	0.0013707	0.00411952	0.0018527	4.20057	0.000164062
23.08589415279556	434	0.00978361	0.00137036	0.00416418	0.00185245	4.19705	0.00017089
23.139244558258643	435	0.00961232	0.00137033	0.00392312	0.00185183	4.19366	0.000154286
23.192594963721724	436	0.0107772	0.00137029	0.00558586	0.00185471	4.1909	0.000302106
23.245945369184806	437	0.00968573	0.00136978	0.00403026	0.00185102	4.18782	0.000155778
23.299295774647888	438	0.00969017	0.00136912	0.00403446	0.00185011	4.1844	0.000155793
23.35264618011097	439	0.00974622	0.00136868	0.00411316	0.00184983	4.18142	0.000162443
23.40599658557405	440	0.00977647	0.00136833	0.00415793	0.00184955	4.17843	0.000169583
23.45934699103713	441	0.0106415	0.00136823	0.00533686	0.00185107	4.17536	0.000284759
23.512697396500215	442	0.0107008	0.00136807	0.00543379	0.00185104	4.17198	0.000284875
23.566047801963293	443	0.00962029	0.001368	0.00393558	0.00184853	4.16868	0.000153105
23.619398207426375	444	0.00963828	0.00136795	0.00396034	0.00184868	4.16573	0.000154141
23.672748612889457	445	0.00965179	0.0013678	0.00398226	0.00184833	4.16219	0.000153343
23.72609901835254	446	0.00972086	0.00136761	0.00407618	0.00184806	4.15947	0.000159043
23.77944942381562	447	0.0107728	0.00136726	0.00557158	0.00185054	4.15686	0.000299014
23.8327998292787	448	0.00964109	0.00136688	0.00396432	0.00184719	4.15359	0.000153511
23.886150234741784	449	0.00965368	0.00136658	0.00398877	0.00184656	4.15049	0.000152207
23.939500640204866	450	0.00960606	0.00136573	0.0039177	0.00184544	4.14751	0.000153554
23.992851045667944	451	0.00972331	0.00136547	0.00408115	0.00184519	4.14443	0.00015969
24.04656414668244	452	0.0106327	0.00136506	0.00532392	0.00184615	4.14132	0.000279391
24.10033336917948	453	0.0095992	0.00136493	0.00390704	0.00184435	4.13821	0.00015179
24.154102591676523	454	0.00960106	0.00136372	0.00391126	0.00184265	4.13549	0.000153156
24.207871814173565	455	0.00963438	0.00136313	0.00395509	0.00184207	4.13182	0.000154293
24.26164103667061	456	0.0096262	0.0013627	0.00394698	0.00184122	4.12871	0.000153507
24.31541025916765	457	0.00967797	0.00136237	0.00402574	0.00184073	4.12594	0.000155439
24.369179481664695	458	0.00962038	0.00136172	0.00394058	0.00183981	4.12286	0.000153024
24.42294870416174	459	0.0108589	0.00136162	0.00567355	0.00184285	4.12011	0.000300503
24.47671792665878	460	0.00959472	0.00136127	0.00390196	0.00183922	4.11711	0.000152467
24.530487149155825	461	0.00962789	0.00136092	0.003952	0.0018388	4.11428	0.000155045
24.584256371652863	462	0.00965291	0.0013604	0.00399482	0.00183796	4.11176	0.000152453
24.63802559414991	463	0.00966889	0.00136031	0.00401374	0.00183789	4.10893	0.000154672
24.69179481664695	464	0.0107814	0.00136009	0.00559541	0.00184071	4.10622	0.00029946
24.745564039143993	465	0.0118709	0.00135992	0.00729768	0.00184117	4.10353	0.000414088
24.799333261641035	466	0.00965906	0.00135937	0.00400135	0.00183645	4.10047	0.000152307
24.853102484138077	467	0.0108842	0.00135913	0.0057127	0.00183968	4.09761	0.000308726
24.906871706635123	468	0.00958155	0.00135894	0.00389179	0.00183607	4.0952	0.000154272
24.960640929132165	469	0.00957671	0.00135883	0.00388532	0.00183593	4.09313	0.000155026
25.014231096006796	470	0.00966318	0.00135831	0.00400843	0.00183513	4.09015	0.000154118
25.06733220050977	471	0.0108456	0.00135807	0.00565942	0.00183801	4.08734	0.000302026
25.120433305012742	472	0.00958585	0.00135775	0.00389557	0.00183432	4.08458	0.000153937
25.173534409515717	473	0.00967119	0.00135678	0.00402016	0.00183296	4.08206	0.000154562
25.226635514018692	474	0.0108715	0.00135615	0.00569941	0.00183548	4.07892	0.000305934
25.279736618521664	475	0.0108373	0.00135465	0.00564335	0.00183312	4.07641	0.000299078
25.332837723024635	476	0.0108069	0.00135425	0.00563159	0.00183245	4.07388	0.000294661
25.38593882752761	477	0.0108622	0.0013539	0.00568414	0.00183219	4.07159	0.000301702
25.439039932030585	478	0.00957122	0.00135333	0.00387984	0.00182812	4.06847	0.000153938
25.49214103653356	479	0.0108964	0.00135239	0.00574433	0.00183051	4.06585	0.000313587
25.545242141036532	480	0.010887	0.00135223	0.00572831	0.00183014	4.06343	0.000312862
25.598343245539503	481	0.010815	0.00135196	0.00561444	0.00182934	4.0605	0.000297374
25.65144435004248	482	0.0118565	0.00135185	0.00727925	0.00182991	4.05799	0.000408749
25.704545454545453	483	0.0107952	0.00135086	0.00561938	0.00182792	4.05519	0.000297123
25.75764655904843	484	0.0107866	0.00135043	0.0056095	0.00182733	4.05309	0.000298962
25.8107476635514	485	0.00956681	0.00134978	0.00387884	0.00182317	4.05098	0.000153
25.863848768054375	486	0.0114255	0.00134911	0.006585	0.00182686	4.04831	0.000366176
25.91694987255735	487	0.00956071	0.00134843	0.00387279	0.00182135	4.04574	0.000153066
25.97005097706032	488	0.01161	0.00134707	0.00688443	0.00182428	4.04346	0.000391428
26.023226081397823	489	0.0108229	0.00134619	0.00562863	0.00182133	4.04067	0.000296778
26.076496910291922	490	0.0108274	0.00134607	0.00563247	0.00182109	4.03812	0.000297413
26.129767739186022	491	0.0114492	0.00134589	0.00662769	0.0018221	4.03564	0.000366716
26.183038568080118	492	0.011436	0.00134564	0.00660586	0.00182168	4.03322	0.000364197
26.236309396974214	493	0.00955765	0.00134544	0.00386826	0.00181726	4.03089	0.000153622
26.28958022586831	494	0.00955378	0.00134528	0.00386267	0.00181703	4.02821	0.00015267
26.34285105476241	495	0.00954243	0.00134499	0.00384575	0.00181649	4.02598	0.000150989
26.396121883656505	496	0.0118392	0.00134413	0.0072533	0.00181949	4.0239	0.000411575
26.449392712550605	497	0.0114723	0.00134347	0.00667059	0.00181851	4.02114	0.000363704
26.502663541444704	498	0.0115122	0.00134312	0.00673838	0.00181829	4.01864	0.000369012
26.5559343703388	499	0.0115012	0.0013431	0.00671639	0.00181817	4.01668	0.000367433
26.609205199232896	500	0.0113999	0.00134288	0.00654253	0.00181823	4.01402	0.000363481
26.662476028126996	501	0.0114595	0.00134284	0.00664796	0.00181761	4.01162	0.00036299
26.71574685702109	502	0.0110376	0.00134189	0.00597821	0.00181675	4.0094	0.000337861
26.76901768591519	503	0.00953689	0.0013417	0.00384153	0.00181187	4.00709	0.00015106
26.822288514809287	504	0.0110275	0.00134155	0.00597342	0.00181623	4.00477	0.000335821
26.875559343703387	505	0.00954927	0.00134097	0.00385723	0.00181101	4.00235	0.000152257
26.928830172597486	506	0.0095341	0.00134052	0.00383628	0.00181022	4.00002	0.000151483
26.982101001491582	507	0.00954452	0.00134052	0.00385171	0.00181044	3.99763	0.00015296
27.035326665247926	508	0.010918	0.00133965	0.00578948	0.001813	3.99581	0.000314421
27.088529474356243	509	0.0115791	0.00133937	0.00687668	0.001813	3.99369	0.000382683
27.141732283464563	510	0.0108996	0.00133909	0.00575882	0.00181203	3.99132	0.000312693
27.194935092572887	511	0.0116588	0.00133887	0.00697928	0.00181239	3.98842	0.00039268
27.248137901681208	512	0.011484	0.00133874	0.00669241	0.00181195	3.98592	0.000364228
27.301340710789532	513	0.0110506	0.00133862	0.00595992	0.00181173	3.98351	0.000331952
27.35454351989785	514	0.0114095	0.00133835	0.0065654	0.001812	3.98093	0.000365101
27.407746329006173	515	0.011521	0.00133833	0.00676179	0.00181144	3.97831	0.000369243
27.460949138114493	516	0.0118235	0.00133828	0.00722501	0.00181139	3.97588	0.000408399
27.514151947222814	517	0.0116445	0.00133773	0.0069553	0.00181078	3.97374	0.000390063
27.567354756331135	518	0.00952813	0.00133721	0.00383753	0.00180564	3.97139	0.000150726
27.620557565439455	519	0.0115899	0.0013371	0.00690159	0.00181022	3.96884	0.000387754
27.673760374547776	520	0.0113848	0.00133701	0.00652538	0.00180998	3.96646	0.000360847
27.726963183656096	521	0.0116325	0.00133685	0.00692851	0.00180967	3.96392	0.000387649
27.780165992764417	522	0.0111999	0.00133683	0.00621797	0.00180905	3.96135	0.000342935
27.83336880187274	523	0.0110155	0.00133586	0.00595737	0.00180822	3.95878	0.000332999
27.886571610981058	524	0.0110454	0.00133569	0.00594732	0.00180772	3.95628	0.000331501
27.93977442008938	525	0.0112093	0.00133568	0.00623635	0.00180717	3.95382	0.000337185
27.992977229197702	526	0.0115342	0.00133565	0.00678635	0.00180743	3.95162	0.000369298
28.04631062263245	527	0.011619	0.00133557	0.00690825	0.00180798	3.94909	0.000384921
28.099663874513155	528	0.0111576	0.00133527	0.0061437	0.00180662	3.94641	0.00033464
28.153017126393856	529	0.0111472	0.00133491	0.00612441	0.00180599	3.94405	0.000331663
28.206370378274556	530	0.00920153	0.00133388	0.0033853	0.00180145	3.94229	0.000129478
28.259723630155257	531	0.0110061	0.00133386	0.00593806	0.00180499	3.94028	0.000326637
28.313076882035965	532	0.0111887	0.00133377	0.00619842	0.00180454	3.93808	0.00034033
28.366430133916662	533	0.010906	0.00133286	0.00577389	0.00180341	3.93554	0.000312274
28.419783385797366	534	0.0115442	0.00133268	0.00680759	0.00180338	3.93302	0.000370718
28.473136637678067	535	0.00948183	0.00133264	0.00377213	0.00179949	3.93078	0.000146341
28.52648988955877	536	0.00919756	0.00133232	0.00338156	0.00179938	3.9284	0.000130946
28.579843141439472	537	0.00952021	0.00133227	0.00383243	0.00179872	3.92605	0.000150682
28.633196393320173	538	0.00918639	0.00133221	0.00337435	0.00179927	3.92379	0.000131333
28.686549645200873	539	0.00946815	0.00133203	0.0037532	0.00179904	3.92155	0.000147292
28.739902897081578	540	0.0109572	0.0013314	0.00586334	0.00180119	3.9192	0.000317227
28.79325614896228	541	0.00920304	0.00133117	0.00338753	0.0017977	3.91705	0.00013022
28.84660940084298	542	0.0118064	0.00133111	0.00719713	0.00180157	3.91503	0.000406396
28.899962652723687	543	0.0116683	0.00133107	0.00700649	0.00180117	3.91251	0.000390823
28.953315904604388	544	0.0094836	0.00133087	0.00377796	0.00179697	3.91018	0.000146548
29.006702053509194	545	0.0091931	0.00133082	0.00338144	0.0017973	3.90824	0.000131007
29.060318481582758	546	0.0109932	0.00133082	0.00592262	0.00180058	3.90592	0.000326309
29.113934909656315	547	0.0111376	0.00133027	0.00610729	0.00179965	3.90369	0.000332484
29.16755133772988	548	0.0109209	0.00133012	0.00580528	0.00179986	3.90146	0.000316902
29.221167765803443	549	0.0115608	0.00133006	0.00685134	0.00179977	3.89945	0.000372368
29.274784193877004	550	0.0115498	0.0013299	0.0068325	0.00179973	3.89691	0.000373133
29.328400621950564	551	0.00876103	0.00132947	0.0028428	0.00179345	3.8944	0.000100256
29.38201705002413	552	0.00947769	0.0013293	0.00376764	0.00179497	3.89238	0.000146316
29.435633478097685	553	0.0091785	0.00132926	0.00336645	0.00179519	3.89023	0.000130524
29.489249906171253	554	0.00920725	0.00132924	0.0033942	0.00179501	3.88823	0.00013154
29.542866334244817	555	0.00918215	0.00132917	0.00337051	0.00179498	3.88615	0.00013052
29.596482762318377	556	0.0110571	0.001329	0.00597627	0.00179817	3.88379	0.000327324
29.65009919039194	557	0.00950465	0.00132893	0.00381015	0.00179413	3.88182	0.000148656
29.7037156184655	558	0.00917075	0.00132869	0.00335726	0.0017944	3.88027	0.000128625
29.757332046539062	559	0.00945332	0.00132851	0.00372945	0.00179418	3.87826	0.000145233
29.810948474612623	560	0.00951401	0.00132843	0.00382659	0.00179342	3.87636	0.000149372
29.864564902686187	561	0.00944677	0.00132826	0.00372153	0.00179384	3.87391	0.000144102
29.918181330759747	562	0.00949988	0.00132811	0.00380471	0.00179299	3.87208	0.000147977
29.971797758833308	563	0.00918845	0.00132804	0.00337805	0.00179351	3.86982	0.000131492
30.025270565655497	564	0.00944979	0.00132797	0.00372672	0.00179336	3.86746	0.000144216
30.078583995308424	565	0.00949492	0.00132765	0.00379869	0.00179241	3.86569	0.000147851
30.131897424961352	566	0.0110774	0.00132756	0.00600313	0.00179588	3.86353	0.000327406
30.185210854614283	567	0.00945551	0.00132744	0.00373444	0.00179263	3.86157	0.000146168
30.238524284267214	568	0.00917555	0.00132743	0.00336312	0.00179267	3.85949	0.00013012
30.291837713920142	569	0.00948538	0.00132733	0.0037833	0.0017921	3.85703	0.000146596
30.34515114357307	570	0.00946258	0.00132732	0.00374955	0.00179245	3.85507	0.000146963
30.398464573226	571	0.0095071	0.00132727	0.00381546	0.0017919	3.85287	0.000148867
30.45177800287893	572	0.00930599	0.0013272	0.0035195	0.00179213	3.85097	0.000136491
30.505091432531856	573	0.00916041	0.00132714	0.00335067	0.00179217	3.84911	0.00012778
30.558404862184787	574	0.0117632	0.00132714	0.00719616	0.00179628	3.84686	0.000407168
30.611718291837718	575	0.0113673	0.00132706	0.00650499	0.00179553	3.84528	0.000350807
30.66503172149065	576	0.00917174	0.00132701	0.00335913	0.00179214	3.84324	0.000129816
30.718345151143573	577	0.0110652	0.00132696	0.00599114	0.00179522	3.84141	0.000326293
30.771658580796505	578	0.00931023	0.00132691	0.00352766	0.00179182	3.8395	0.000137104
30.824972010449436	579	0.00950888	0.00132675	0.00382107	0.00179108	3.83746	0.00014886
30.878285440102367	580	0.00920425	0.00132671	0.00339109	0.00179147	3.83569	0.000130155
30.93159886975529	581	0.00930813	0.00132652	0.00352351	0.00179124	3.83397	0.000136663
30.984912299408222	582	0.00875593	0.00132651	0.0028383	0.00178927	3.83186	9.96032e-05
31.038577423867427	583	0.0111792	0.00132635	0.00619727	0.00179425	3.82979	0.000338644
31.092381362315717	584	0.00916361	0.00132633	0.00334925	0.00179115	3.82782	0.000128482
31.14618530076401	585	0.00875889	0.00132619	0.00284053	0.00178888	3.82576	9.97072e-05
31.19998923921231	586	0.0112178	0.00132613	0.00625575	0.00179374	3.82403	0.000335454
31.2537931776606	587	0.00944101	0.0013261	0.00371152	0.0017909	3.82217	0.000144292
31.307597116108894	588	0.0109722	0.00132606	0.0058907	0.00179361	3.82023	0.000318901
31.36140105455719	589	0.00915798	0.001326	0.00334781	0.00179055	3.81809	0.000127855
31.41520499300549	590	0.0111052	0.00132596	0.00605263	0.00179359	3.81612	0.000326316
31.46900893145378	591	0.00902484	0.00132593	0.00316742	0.00178988	3.81443	0.000115645
31.522812869902076	592	0.0087542	0.00132584	0.00283645	0.00178836	3.8126	9.93161e-05
31.576616808350366	593	0.00946926	0.00132568	0.00375854	0.00179001	3.81064	0.000146801
31.630420746798663	594	0.00944405	0.00132561	0.00371685	0.00179023	3.80856	0.000145246
31.68422468524696	595	0.0109621	0.00132533	0.00587504	0.00179268	3.807	0.000319093
31.73802862369525	596	0.00875958	0.00132532	0.00284477	0.00178768	3.80513	0.000100114
31.791832562143544	597	0.00916574	0.00132523	0.00335339	0.00178954	3.80337	0.000127852
31.84563650059184	598	0.0094725	0.00132505	0.00376239	0.0017891	3.80119	0.00014654
31.899440439040134	599	0.00945564	0.00132503	0.00373965	0.00178935	3.79924	0.000146503
31.953244377488428	600	0.00948883	0.00132466	0.00379331	0.00178828	3.79731	0.000147896
32.00698853027474	601	0.00915263	0.00132458	0.00334398	0.00178852	3.79546	0.000127601
32.0603360896239	602	0.010981	0.00132438	0.0059059	0.00179144	3.7939	0.000322781
32.11368364897306	603	0.00876139	0.00132428	0.00284711	0.00178625	3.79207	0.000100746
32.16703120832222	604	0.00921228	0.00132426	0.00340125	0.00178808	3.79049	0.00013084
32.22037876767138	605	0.00936067	0.00132414	0.00359915	0.00178804	3.78858	0.000138971
32.27372632702054	606	0.00920838	0.00132412	0.00339906	0.00178791	3.7872	0.000131138
32.3270738863697	607	0.00938167	0.00132409	0.00363108	0.00178799	3.78546	0.000140283
32.38042144571886	608	0.00914817	0.00132403	0.00333688	0.00178765	3.78366	0.000126563
32.433769005068015	609	0.00874586	0.00132397	0.00282743	0.00178565	3.78168	9.89203e-05
32.48711656441718	610	0.00874895	0.00132395	0.00283156	0.00178562	3.77931	9.94727e-05
32.54046412376634	611	0.00902674	0.00132395	0.00316997	0.0017871	3.77779	0.000115667
32.5938116831155	612	0.00877238	0.00132378	0.00285535	0.00178567	3.77572	0.000101744
32.64715924246466	613	0.00937696	0.00132375	0.00362605	0.00178747	3.77388	0.000140295
32.700506801813816	614	0.00935661	0.0013237	0.0035938	0.00178735	3.77223	0.000138418
32.75385436116298	615	0.00903081	0.00132369	0.0031764	0.0017868	3.77059	0.000116651
32.807201920512135	616	0.0094326	0.00132366	0.00370131	0.00178743	3.76888	0.000143232
32.8605494798613	617	0.00931035	0.00132345	0.00353147	0.00178706	3.76698	0.000137493
32.913897039210454	618	0.0111701	0.0013233	0.00617714	0.00178995	3.76512	0.000335709
32.96724459855962	619	0.00914971	0.00132324	0.00334047	0.00178666	3.76329	0.000127513
33.02066713069551	620	0.0116759	0.00132316	0.00703403	0.00179089	3.76155	0.00039854
33.074208920062105	621	0.0113564	0.00132314	0.00648476	0.00179001	3.75981	0.000349652
33.1277507094287	622	0.00903478	0.00132299	0.00318283	0.00178581	3.75822	0.000116926
33.1812924987953	623	0.0094367	0.00132298	0.00370651	0.00178657	3.75667	0.000143916
33.234834288161906	624	0.00874561	0.00132291	0.00282936	0.00178423	3.75474	9.93667e-05
33.28837607752851	625	0.00931957	0.00132288	0.0035436	0.00178627	3.75286	0.000136454
33.34191786689511	626	0.00883024	0.00132285	0.00292453	0.00178458	3.7512	0.000105909
33.39545965626171	627	0.0110933	0.00132284	0.0060379	0.00178889	3.74954	0.000323894
33.449001445628305	628	0.0117878	0.00132266	0.0072073	0.00178988	3.74787	0.000406618
33.50254323499491	629	0.00931715	0.00132265	0.00353939	0.00178599	3.74652	0.000136861
33.55608502436151	630	0.00942581	0.00132263	0.00369635	0.00178596	3.74488	0.000141983
33.60962681372811	631	0.0112988	0.00132259	0.0063856	0.00178904	3.74325	0.000341328
33.66316860309471	632	0.00876989	0.00132249	0.0028533	0.00178388	3.7412	0.000101857
33.71671039246131	633	0.0117764	0.00132242	0.00718361	0.00178946	3.73942	0.000405741
33.770252181827914	634	0.00883229	0.00132241	0.00292687	0.00178395	3.73774	0.000105511
33.82379397119451	635	0.0112255	0.00132232	0.00627363	0.00178841	3.73613	0.000336852
33.87733576056111	636	0.0092764	0.00132228	0.00347478	0.00178497	3.73414	0.000132979
33.930877549927715	637	0.00902106	0.00132227	0.00316465	0.00178469	3.73217	0.000115074
33.98441933929431	638	0.00876394	0.00132215	0.00285176	0.00178328	3.73054	0.000101596
34.03755893415267	639	0.00935271	0.00132202	0.00358878	0.0017851	3.72863	0.000137869
34.09053345340891	640	0.00882806	0.00132197	0.00292179	0.00178333	3.72728	0.000105397
34.14350797266515	641	0.00903249	0.00132196	0.00317986	0.00178437	3.72521	0.000116541
34.19648249192139	642	0.00941755	0.00132185	0.00368105	0.00178502	3.72353	0.00014052
34.24945701117762	643	0.00948515	0.00132179	0.00378863	0.0017843	3.7217	0.000146445
34.302431530433864	644	0.00876748	0.00132175	0.00285316	0.00178283	3.72022	0.000101315
34.355406049690096	645	0.00876171	0.00132165	0.00284941	0.00178254	3.71852	0.000100606
34.408380568946335	646	0.00874901	0.0013216	0.00283378	0.00178244	3.71707	9.91443e-05
34.46135508820257	647	0.00929466	0.00132154	0.00350263	0.00178423	3.71563	0.00013565
34.51432960745881	648	0.00945644	0.00132141	0.0037445	0.00178423	3.71402	0.000146412
34.567304126715044	649	0.0111225	0.00132141	0.00609028	0.00178725	3.71241	0.000327875
34.62027864597129	650	0.00929725	0.00132134	0.00350635	0.0017839	3.71116	0.000136224
34.67325316522753	651	0.00877148	0.00132133	0.00285724	0.00178228	3.70938	0.000102152
34.72622768448376	652	0.0092745	0.00132121	0.00347113	0.00178346	3.7078	0.000132183
34.77920220374	653	0.00883404	0.00132119	0.0029293	0.00178224	3.70656	0.000105729
34.83217672299624	654	0.00930138	0.00132112	0.00351565	0.00178365	3.70492	0.00013664
34.885151242252476	655	0.0109424	0.00132103	0.00584599	0.00178688	3.70332	0.000313836
34.938125761508715	656	0.0090268	0.00132086	0.00317316	0.00178276	3.70191	0.000116003
34.991100280764954	657	0.00874248	0.0013208	0.00282507	0.00178124	3.70044	9.81826e-05
35.04429065743945	658	0.00935993	0.00132076	0.00360341	0.00178333	3.69878	0.000139201
35.097524620708015	659	0.00911933	0.0013207	0.00329346	0.00178283	3.69715	0.000123335
35.15075858397658	660	0.0112347	0.00132058	0.00628835	0.00178607	3.69567	0.00033814
35.20399254724514	661	0.0111127	0.00132055	0.00607211	0.00178598	3.69427	0.000325359
35.25722651051371	662	0.00941165	0.00132047	0.00367369	0.00178318	3.69267	0.000140636
35.31046047378227	663	0.00937187	0.00132044	0.00362201	0.0017829	3.69115	0.000140543
35.36369443705084	664	0.00931196	0.00132043	0.00353511	0.00178292	3.6894	0.000136686
35.41692840031941	665	0.00882292	0.00132035	0.00291666	0.00178099	3.68775	0.000104694
35.470162363587974	666	0.00865805	0.00132017	0.00273107	0.00178003	3.6863	9.84044e-05
35.523396326856535	667	0.00867251	0.00132016	0.00274707	0.00178003	3.68441	9.69173e-05
35.5766302901251	668	0.00929848	0.00132015	0.00351078	0.00178229	3.68252	0.000136615
35.62986425339366	669	0.00932473	0.0013201	0.00355218	0.0017823	3.68105	0.000135784
35.68309821666223	670	0.0116861	0.00132006	0.00705912	0.0017865	3.67976	0.00039565
35.7363321799308	671	0.00932905	0.00132006	0.00355732	0.00178227	3.67796	0.000135639
35.789566143199366	672	0.00941926	0.00132006	0.00368605	0.00178249	3.67656	0.000140631
35.84280010646793	673	0.0093209	0.00131998	0.00354814	0.00178219	3.67484	0.000136761
35.896034069736494	674	0.00938376	0.00131998	0.00363614	0.00178233	3.67319	0.000140538
35.949268033005055	675	0.00928173	0.00131995	0.00348275	0.00178192	3.67158	0.000132698
36.002498803764155	676	0.00927088	0.00131982	0.00346678	0.00178158	3.67038	0.000132515
36.05566484129938	677	0.00882436	0.00131965	0.00291938	0.00178007	3.66867	0.000105582
36.1088308788346	678	0.0113335	0.00131963	0.0064475	0.00178476	3.66695	0.000344415
36.16199691636982	679	0.00928885	0.00131943	0.00349467	0.00178128	3.66528	0.00013502
36.21516295390505	680	0.00926459	0.00131924	0.00345926	0.00178076	3.66395	0.000132785
36.26832899144027	681	0.0117019	0.00131922	0.00708216	0.00178545	3.66253	0.00039895
36.32149502897549	682	0.00903472	0.00131922	0.00318601	0.00178048	3.66115	0.000116113
36.37466106651071	683	0.00932969	0.00131921	0.00356138	0.00178104	3.65946	0.000136103
36.42782710404594	684	0.0117454	0.00131911	0.00716864	0.00178479	3.65801	0.000399248
36.480993141581166	685	0.00928358	0.00131909	0.00348703	0.00178079	3.65623	0.000134066
36.534159179116386	686	0.00913065	0.00131906	0.00331328	0.00178058	3.65504	0.0001257
36.58732521665161	687	0.00869137	0.00131901	0.00277065	0.00177852	3.6536	9.76238e-05
36.64049125418683	688	0.00926817	0.00131895	0.00346233	0.00178036	3.6523	0.000132596
36.69365729172205	689	0.00938652	0.00131895	0.00363995	0.00178093	3.65092	0.00014098
36.746823329257275	690	0.00929105	0.00131895	0.0034983	0.00178065	3.64928	0.000135007
36.799989366792495	691	0.00940801	0.0013189	0.00366892	0.00178103	3.64788	0.000140424
36.853155404327715	692	0.00901633	0.00131878	0.00316209	0.00177985	3.64606	0.000115164
36.90632144186294	693	0.00867753	0.00131873	0.0027527	0.00177812	3.64468	9.6461e-05
36.95948747939816	694	0.00865801	0.00131869	0.00273301	0.00177794	3.64312	9.7296e-05
37.012480990088626	695	0.0112541	0.00131865	0.00630214	0.00178376	3.64186	0.000342085
37.06492212491478	696	0.00913328	0.00131863	0.00331684	0.00178	3.64033	0.000125539
37.11736325974094	697	0.00867586	0.00131861	0.00275057	0.00177788	3.63907	9.64429e-05
37.1698043945671	698	0.00874051	0.00131859	0.0028227	0.00177811	3.63755	9.75998e-05
37.22224552939326	699	0.00912105	0.00131856	0.00329619	0.00177981	3.63598	0.000122899
37.274686664219416	700	0.00942266	0.00131847	0.0036918	0.00178021	3.6344	0.000141128
37.32712779904557	701	0.00938989	0.00131835	0.00364436	0.00177999	3.63311	0.00014013
37.37956893387173	702	0.00901432	0.00131834	0.00315896	0.00177926	3.63141	0.000114259
37.432010068697885	703	0.00914023	0.0013183	0.00333285	0.00177968	3.62996	0.000126686
37.484451203524046	704	0.0112687	0.00131828	0.00632329	0.00178322	3.62836	0.000338161
37.5368923383502	705	0.00927733	0.00131814	0.00347857	0.00177943	3.62644	0.000133926
37.58933347317636	706	0.00865445	0.00131811	0.0027288	0.0017772	3.62507	9.90882e-05
37.641774608002514	707	0.00868861	0.0013181	0.00276681	0.00177731	3.62395	9.80828e-05
37.694215742828675	708	0.00881713	0.0013179	0.00291181	0.00177755	3.62247	0.000104367
37.74665687765483	709	0.0109213	0.00131789	0.00581667	0.0017829	3.62076	0.000317071
37.79909801248099	710	0.00911486	0.00131787	0.00329009	0.0017789	3.61933	0.000123048
37.85153914730715	711	0.00860625	0.0013178	0.00266947	0.0017768	3.61784	9.6883e-05
37.903980282133304	712	0.00936766	0.00131779	0.00361735	0.00177923	3.61669	0.000140092
37.956421416959465	713	0.0117186	0.00131769	0.00711221	0.001783	3.61534	0.000396947
38.00904662491301	714	0.00934785	0.00131769	0.00358381	0.00177905	3.61414	0.00013754
38.06257694984208	715	0.00873817	0.00131768	0.00282043	0.00177683	3.61261	9.76917e-05
38.11610727477116	716	0.00926161	0.00131758	0.00345495	0.0017784	3.61121	0.000131576
38.16963759970023	717	0.00921152	0.00131733	0.00340541	0.0017784	3.60967	0.000130444
38.2231679246293	718	0.00868919	0.00131731	0.00276847	0.00177616	3.60827	9.79272e-05
38.27669824955838	719	0.00860103	0.00131726	0.00266542	0.00177609	3.60678	9.71618e-05
38.33022857448745	720	0.00881962	0.00131726	0.00291438	0.00177666	3.60556	0.000104593
38.38375889941652	721	0.0111551	0.00131725	0.00615823	0.00178168	3.60423	0.000335436
38.43728922434559	722	0.0112868	0.00131717	0.00636444	0.00178159	3.60278	0.000339508
38.49081954927466	723	0.00865303	0.00131716	0.00272717	0.00177589	3.60113	9.94588e-05
38.54434987420373	724	0.00865921	0.00131714	0.00273531	0.00177579	3.59997	9.69798e-05
38.59788019913282	725	0.00941283	0.00131698	0.00367758	0.00177836	3.59868	0.000140985
38.65141052406189	726	0.0086726	0.00131691	0.00274906	0.00177555	3.59749	9.65693e-05
38.70494084899096	727	0.0093328	0.0013168	0.00356556	0.00177778	3.59575	0.000136636
38.75847117392003	728	0.0110792	0.00131673	0.00602	0.00178048	3.59462	0.000322774
38.8120014988491	729	0.0093404	0.00131673	0.00357472	0.00177772	3.59369	0.000137132
38.86553182377818	730	0.00866823	0.0013167	0.00274492	0.00177516	3.59255	9.68927e-05
38.91906214870724	731	0.00934472	0.00131666	0.00357936	0.0017776	3.59117	0.000136939
38.97259247363632	732	0.00881382	0.00131659	0.00290958	0.00177577	3.5902	0.000104755
39.02603638691778	733	0.0113077	0.00131645	0.00640807	0.00178042	3.58887	0.000342454
39.07938963879849	734	0.0086104	0.00131643	0.0026748	0.00177488	3.58738	9.80513e-05
39.13274289067919	735	0.00933584	0.00131639	0.0035697	0.0017773	3.58621	0.000136935
39.18609614255989	736	0.00860941	0.00131637	0.002673	0.00177481	3.58487	9.77221e-05
39.23944939444059	737	0.0109309	0.00131636	0.00583318	0.00178054	3.58352	0.000314729
39.29280264632129	738	0.0091369	0.00131634	0.00332544	0.00177686	3.58224	0.000125799
39.346155898202	739	0.00903486	0.00131615	0.00318871	0.00177611	3.58115	0.000115969
39.39950915008269	740	0.00921278	0.00131614	0.00340894	0.00177662	3.57971	0.000130359
39.4528624019634	741	0.00868605	0.00131608	0.00276419	0.00177453	3.57819	9.79392e-05
39.5062156538441	742	0.0113165	0.00131604	0.00642517	0.00177979	3.57657	0.000344226
39.5595689057248	743	0.00866449	0.00131599	0.00274116	0.00177414	3.57519	9.66939e-05
39.61292215760551	744	0.0091272	0.00131595	0.00331	0.00177621	3.5738	0.0001249
39.666275409486204	745	0.00936116	0.00131592	0.00360819	0.00177656	3.57252	0.000139407
39.71962866136691	746	0.00913388	0.00131592	0.00332131	0.00177627	3.57109	0.000126011
39.77298191324761	747	0.00913689	0.00131591	0.0033288	0.00177633	3.56976	0.000125922
39.82633516512831	748	0.00909843	0.00131579	0.00327273	0.00177596	3.56839	0.000122114
39.879688417009014	749	0.00861079	0.00131574	0.00267652	0.00177384	3.56697	9.7812e-05
39.93304166888972	750	0.00866137	0.0013157	0.00273716	0.0017738	3.56544	9.68724e-05
39.98639492077042	751	0.00936382	0.00131562	0.00361257	0.00177624	3.56424	0.000140044
40.03989076890126	752	0.00901071	0.00131561	0.00315521	0.00177547	3.56308	0.000113737
40.09343542514457	753	0.00866611	0.00131561	0.00274297	0.00177363	3.56177	9.70182e-05
40.14698008138788	754	0.00860789	0.0013156	0.00267122	0.00177376	3.56012	9.74464e-05
40.200524737631184	755	0.00867815	0.00131557	0.00275481	0.00177374	3.55872	9.67907e-05
40.25406939387449	756	0.00861347	0.00131557	0.00267861	0.00177361	3.55749	9.83063e-05
40.30761405011779	757	0.00939112	0.00131556	0.00364939	0.0017762	3.55613	0.000140284
40.3611587063611	758	0.00900918	0.00131544	0.0031521	0.00177528	3.55507	0.000113581
40.41470336260441	759	0.00911026	0.00131523	0.00328877	0.00177523	3.55389	0.000123262
40.46824801884772	760	0.00866264	0.00131522	0.00273904	0.0017731	3.55264	9.68727e-05
40.52179267509102	761	0.00900646	0.00131521	0.00314932	0.00177499	3.55118	0.000113806
40.575337331334325	762	0.00860208	0.00131518	0.00266724	0.00177317	3.55007	9.66752e-05
40.628881987577635	763	0.00868032	0.00131503	0.00275836	0.00177311	3.54894	9.70184e-05
40.68242664382094	764	0.00912334	0.00131501	0.00329981	0.00177489	3.54787	0.000123305
40.73597130006425	765	0.00876977	0.0013149	0.00285928	0.00177335	3.54658	0.000102102
40.789515956307554	766	0.00859291	0.00131483	0.00265956	0.00177269	3.5452	9.83594e-05
40.843060612550865	767	0.00873382	0.00131478	0.00281666	0.00177282	3.5443	9.76232e-05
40.89660526879417	768	0.00873563	0.0013146	0.00281866	0.0017726	3.5433	9.74762e-05
40.95014992503748	769	0.00905652	0.00131448	0.0032184	0.00177409	3.54212	0.000117593
41.00368688218007	770	0.00912559	0.00131445	0.00330686	0.0017741	3.54087	0.00012449
41.05711995725354	771	0.00903723	0.00131442	0.00319225	0.00177378	3.53967	0.000116293
41.11055303232701	772	0.00910065	0.00131442	0.00327616	0.00177404	3.53865	0.000122003
41.16398610740048	773	0.00940202	0.00131439	0.00366396	0.0017747	3.53737	0.000141075
41.217419182473954	774	0.00861536	0.00131438	0.00268237	0.00177199	3.53613	9.93797e-05
41.27085225754742	775	0.00877084	0.00131429	0.00286038	0.00177248	3.53495	0.000102266
41.32428533262089	776	0.00939681	0.0013142	0.00365897	0.00177432	3.53378	0.000139989
41.37771840769437	777	0.00928383	0.00131411	0.0034908	0.00177384	3.53243	0.00013401
41.43115148276784	778	0.00899457	0.0013141	0.00313296	0.0017734	3.53112	0.000113082
41.48458455784131	779	0.00881014	0.00131392	0.00290734	0.00177208	3.52986	0.000105811
41.53801763291477	780	0.00869215	0.00131391	0.00277392	0.00177138	3.52879	9.74443e-05
41.591450707988244	781	0.0087241	0.0013139	0.00280745	0.00177147	3.5278	9.71359e-05
41.644883783061715	782	0.0085936	0.00131386	0.00266094	0.00177134	3.52642	9.81196e-05
41.698316858135186	783	0.0112431	0.00131381	0.00630707	0.00177654	3.52519	0.000335705
41.75174993320866	784	0.00905306	0.00131375	0.00321497	0.00177302	3.52402	0.000117686
41.805183008282135	785	0.00867938	0.00131371	0.00275682	0.00177125	3.52257	9.71278e-05
41.8586160833556	786	0.00869032	0.0013137	0.00277226	0.00177111	3.52154	9.75899e-05
41.91204915842907	787	0.00873141	0.00131361	0.00281511	0.00177115	3.52034	9.76215e-05
41.96548223350254	788	0.00903871	0.00131354	0.00319497	0.00177263	3.51929	0.00011622
42.01884482299707	789	0.00909525	0.00131353	0.00326969	0.00177285	3.51824	0.000121333
42.072078786265635	790	0.00883205	0.0013135	0.00293147	0.00177152	3.51691	0.00010471
42.1253127495342	791	0.00858841	0.00131348	0.0026564	0.00177077	3.51595	9.77347e-05
42.17854671280277	792	0.00859528	0.00131338	0.00266228	0.00177067	3.51497	9.74474e-05
42.23178067607133	793	0.00912305	0.00131331	0.00330317	0.00177254	3.51367	0.000124321
42.2850146393399	794	0.00859774	0.00131316	0.00266352	0.0017704	3.51227	9.73547e-05
42.33824860260846	795	0.0090839	0.00131316	0.00325375	0.00177226	3.51093	0.000119421
42.39148256587703	796	0.00858966	0.00131312	0.00265782	0.00177025	3.50958	9.79427e-05
42.444716529145595	797	0.00906658	0.00131307	0.00322785	0.00177218	3.50848	0.000118184
42.497950492414155	798	0.0113413	0.00131302	0.0064623	0.00177565	3.5072	0.000343875
42.551184455682716	799	0.00908426	0.00131289	0.00325679	0.00177192	3.50616	0.000120137
42.60441841895128	800	0.00921355	0.00131287	0.00339853	0.00177204	3.50488	0.000130919
42.65765238221985	801	0.00861395	0.00131274	0.00268064	0.00176966	3.50367	9.83594e-05
42.71088634548842	802	0.00925016	0.0013127	0.00344863	0.00177163	3.5024	0.000131078
42.764120308756986	803	0.00899029	0.00131261	0.00313023	0.00177136	3.50167	0.000113164
42.81735427202555	804	0.00872798	0.00131255	0.0028128	0.00176967	3.5007	9.78832e-05
42.870588235294115	805	0.00864425	0.00131248	0.00272119	0.00176932	3.49936	9.84705e-05
42.923822198562675	806	0.00905037	0.00131248	0.00321164	0.00177122	3.49834	0.000117929
42.97705616183124	807	0.00904721	0.00131247	0.00320865	0.00177118	3.49719	0.000117654
43.030341811976754	808	0.00910631	0.00131246	0.00328561	0.00177135	3.49586	0.000123199
43.08366661334187	809	0.00880745	0.00131244	0.00290518	0.00177003	3.4945	0.00010542
43.13699141470698	810	0.0090811	0.00131243	0.003251	0.00177123	3.49343	0.00011875
43.1903162160721	811	0.00939171	0.00131221	0.00365426	0.00177156	3.4921	0.000140653
43.24364101743721	812	0.00922972	0.00131218	0.00342138	0.00177093	3.49123	0.000129996
43.29696581880233	813	0.00878602	0.00131212	0.00288149	0.00176945	3.48997	0.000103431
43.35029062016744	814	0.00921548	0.00131202	0.00340179	0.00177078	3.48897	0.000130426
43.40361542153256	815	0.00868241	0.00131193	0.0027639	0.00176876	3.48798	9.7872e-05
43.45694022289767	816	0.00906361	0.0013117	0.00322509	0.00177024	3.48668	0.000117797
43.510265024262786	817	0.0112751	0.00131168	0.00634219	0.00177398	3.48574	0.000338158
43.5635898256279	818	0.00904447	0.00131167	0.00320539	0.00177001	3.48468	0.000116954
43.616914626993015	819	0.00864608	0.00131164	0.00272311	0.00176815	3.48345	9.88375e-05
43.67023942835813	820	0.0086484	0.00131154	0.0027252	0.00176802	3.48238	9.90221e-05
43.723564229723245	821	0.00925509	0.00131147	0.00345309	0.00176991	3.48099	0.000130839
43.776889031088366	822	0.00861613	0.00131147	0.00268442	0.00176793	3.47989	9.94898e-05
43.830213832453474	823	0.00872062	0.00131115	0.00280499	0.00176765	3.47882	9.75048e-05
43.88353863381859	824	0.00907109	0.00131111	0.00323443	0.00176928	3.47769	0.000117812
43.9368634351837	825	0.00858284	0.00131106	0.00265041	0.00176734	3.47693	9.6415e-05
43.99018823654882	826	0.00877302	0.00131105	0.00286413	0.00176795	3.47561	0.000101006
44.043694779116464	827	0.00908445	0.00131102	0.00325875	0.00176933	3.47446	0.000120154
44.09724230254351	828	0.00878111	0.001311	0.00287451	0.00176785	3.47357	0.000102775
44.15078982597055	829	0.00877004	0.00131087	0.00286247	0.00176768	3.4723	0.00010076
44.20433734939759	830	0.00858467	0.00131073	0.00265215	0.00176691	3.47121	9.68655e-05
44.25788487282463	831	0.00907257	0.00131069	0.00323752	0.00176873	3.47009	0.000118053
44.311432396251675	832	0.00924517	0.00131065	0.00344407	0.00176872	3.46903	0.000131005
44.36497991967872	833	0.0088322	0.00131038	0.00293414	0.00176724	3.4681	0.000104973
44.41852744310576	834	0.00906679	0.00131034	0.00323113	0.00176824	3.46682	0.000117816
44.4720749665328	835	0.00861995	0.00131022	0.00269159	0.00176616	3.46586	9.876e-05
44.52562248995984	836	0.00903848	0.00131022	0.00319829	0.00176801	3.46473	0.000116396
44.579170013386886	837	0.0091012	0.00131013	0.00327961	0.00176803	3.46373	0.00012205
44.63271753681393	838	0.00869327	0.00131011	0.00277757	0.00176608	3.46262	9.73757e-05
44.68626506024096	839	0.00909058	0.0013101	0.00326618	0.00176805	3.4617	0.000120335
44.739812583668	840	0.00907666	0.00131002	0.00324466	0.00176783	3.46072	0.000118906
44.79336010709505	841	0.00868026	0.00130996	0.00276227	0.001766	3.45956	9.7406e-05
44.84690763052209	842	0.00907521	0.00130994	0.00324127	0.00176764	3.45844	0.00011806
44.900455153949125	843	0.0086159	0.00130994	0.00268622	0.00176579	3.45746	9.9447e-05
44.954002677376174	844	0.00924147	0.00130989	0.00344045	0.00176765	3.45656	0.000130074
45.007471782099515	845	0.00864018	0.00130989	0.00271783	0.00176558	3.45552	9.7833e-05
45.060463144507445	846	0.00857647	0.00130988	0.0026405	0.00176578	3.45456	9.62256e-05
45.11345450691537	847	0.00878747	0.00130985	0.00288399	0.0017662	3.45339	0.000102964
45.1664458693233	848	0.0085779	0.00130984	0.00264341	0.00176571	3.45251	9.66047e-05
45.21943723173123	849	0.00857675	0.0013098	0.00264163	0.00176569	3.45147	9.67756e-05
45.27242859413915	850	0.00869183	0.00130976	0.00277544	0.00176559	3.45039	9.72828e-05
45.32541995654708	851	0.00878265	0.00130964	0.00287896	0.00176593	3.44942	0.000102701
45.378411318955	852	0.00871538	0.00130963	0.00279886	0.00176555	3.44831	9.78237e-05
45.43140268136293	853	0.0090605	0.00130957	0.00322511	0.0017673	3.44711	0.000117622
45.48439404377086	854	0.00923523	0.00130953	0.00342922	0.00176719	3.44587	0.000128965
45.537385406178785	855	0.00863663	0.00130952	0.00271333	0.00176504	3.44483	9.75045e-05
45.590376768586715	856	0.00910286	0.0013095	0.00328282	0.00176718	3.44372	0.000122606
45.643368130994645	857	0.00872501	0.00130946	0.00281099	0.00176539	3.44279	9.7568e-05
45.69635949340257	858	0.00864234	0.00130941	0.00271962	0.00176499	3.44157	9.81647e-05
45.7493508558105	859	0.00858083	0.00130936	0.00264914	0.00176499	3.44048	9.66049e-05
45.80234221821843	860	0.00858578	0.00130936	0.00265433	0.00176502	3.43934	9.69458e-05
45.85533358062636	861	0.00878202	0.00130925	0.00287676	0.00176537	3.43836	0.000102707
45.90832494303429	862	0.00904029	0.00130919	0.00320176	0.00176654	3.4374	0.000117072
45.96131630544221	863	0.00907755	0.00130914	0.00324738	0.00176666	3.43646	0.000118919
46.01434034416826	864	0.00923864	0.00130914	0.00343656	0.00176659	3.4354	0.000130065
46.06745272997663	865	0.00923235	0.00130911	0.00342506	0.00176661	3.43417	0.000128833
46.120565115785	866	0.00871636	0.00130911	0.00280052	0.00176479	3.43326	9.77913e-05
46.173677501593374	867	0.0117288	0.00130908	0.00714036	0.00177084	3.43232	0.000395109
46.226789887401736	868	0.00857978	0.00130906	0.00264728	0.00176462	3.43105	9.70555e-05
46.27990227321011	869	0.00857361	0.00130904	0.00263745	0.00176467	3.43001	9.48494e-05
46.33301465901848	870	0.00900139	0.001309	0.00314683	0.00176623	3.42882	0.000112524
46.38612704482685	871	0.0086355	0.00130897	0.0027114	0.00176426	3.42764	9.73502e-05
46.439239430635226	872	0.00872308	0.00130894	0.00280964	0.0017646	3.42663	9.70728e-05
46.49235181644359	873	0.00908773	0.00130892	0.0032627	0.00176645	3.42569	0.000120266
46.545464202251964	874	0.00899459	0.00130891	0.00313836	0.00176613	3.42485	0.000112661
46.59857658806034	875	0.00861745	0.00130891	0.00268814	0.0017644	3.4239	9.88293e-05
46.6516889738687	876	0.00862566	0.00130885	0.00269859	0.00176417	3.42282	9.75019e-05
46.70480135967708	877	0.00867755	0.00130882	0.00276032	0.00176447	3.42181	9.7331e-05
46.75791374548544	878	0.00862811	0.00130881	0.00270076	0.00176408	3.42093	9.73882e-05
46.811026131293815	879	0.00921584	0.00130866	0.00340581	0.00176618	3.41973	0.000131804
46.86413851710219	880	0.00905685	0.00130864	0.00322173	0.00176589	3.41868	0.000117076
46.91725090291056	881	0.00863014	0.00130851	0.00270378	0.00176363	3.41784	9.7292e-05
46.970363288718936	882	0.00883535	0.00130839	0.00293907	0.00176451	3.41701	0.000104062
47.02355323457316	883	0.00862908	0.0013082	0.00270238	0.00176324	3.41592	9.71719e-05
47.07684109559842	884	0.00862245	0.00130804	0.00269499	0.00176305	3.41513	9.75211e-05
47.130128956623686	885	0.00863811	0.001308	0.00271561	0.0017629	3.41419	9.70648e-05
47.18341681764894	886	0.00857315	0.001308	0.00263893	0.00176317	3.4133	9.53738e-05
47.2367046786742	887	0.00863446	0.00130791	0.00270959	0.00176274	3.41223	9.7476e-05
47.289992539699455	888	0.00871773	0.0013077	0.00280252	0.00176289	3.41115	9.76627e-05
47.343280400724716	889	0.00879466	0.00130764	0.00289169	0.00176313	3.41007	0.000103402
47.39656826174998	890	0.0086958	0.00130764	0.00278158	0.00176263	3.40916	9.70154e-05
47.44985612277523	891	0.00857802	0.00130761	0.00264547	0.00176258	3.40822	9.6557e-05
47.50314398380049	892	0.00862376	0.00130754	0.0026967	0.00176231	3.40732	9.76193e-05
47.55643184482575	893	0.00870811	0.00130754	0.00279301	0.00176245	3.40607	9.65667e-05
47.609719705851006	894	0.00899299	0.0013075	0.00313608	0.0017642	3.40522	0.000112687
47.66300756687627	895	0.00862154	0.00130749	0.00269342	0.00176232	3.40406	9.78594e-05
47.71629542790152	896	0.00861733	0.00130749	0.00268952	0.00176237	3.4031	9.85962e-05
47.76958328892678	897	0.00899355	0.00130745	0.00314094	0.00176408	3.40206	0.000113234
47.82287114995204	898	0.00880292	0.00130745	0.00290317	0.00176307	3.40133	0.000105133
47.876159010977304	899	0.00923459	0.00130739	0.00343298	0.00176416	3.40035	0.000129816
47.92944687200256	900	0.00877729	0.00130732	0.00287289	0.00176276	3.39941	0.000102656
47.98273473302781	901	0.00863305	0.00130725	0.00270791	0.00176188	3.39843	9.74414e-05
48.03597084020647	902	0.00922448	0.00130714	0.00341737	0.00176396	3.39756	0.000130353
48.08918214228702	903	0.00877371	0.00130702	0.00286811	0.00176236	3.39683	0.000102347
48.142393444367585	904	0.00871168	0.00130656	0.0027962	0.00176123	3.39581	9.68764e-05
48.19560474644815	905	0.0086932	0.0013065	0.00277935	0.00176103	3.39467	9.6716e-05
48.24881604852871	906	0.00869763	0.00130632	0.00278347	0.00176076	3.39376	9.70535e-05
48.30202735060927	907	0.0088544	0.00130622	0.00296422	0.00176156	3.39297	0.000105523
48.355238652689835	908	0.00899708	0.00130619	0.00314371	0.00176234	3.39209	0.000113154
48.4084499547704	909	0.00877238	0.00130615	0.00286672	0.00176111	3.39089	0.000101127
48.46166125685095	910	0.00897458	0.00130611	0.00311353	0.00176215	3.38985	0.000112108
48.514872558931515	911	0.00879455	0.00130595	0.00289388	0.00176086	3.3889	0.000104459
48.56808386101208	912	0.00870487	0.00130582	0.00278899	0.00176009	3.38819	9.69519e-05
48.62129516309264	913	0.00870277	0.00130576	0.00278746	0.00175995	3.38699	9.66598e-05
48.674506465173195	914	0.00878853	0.00130571	0.00288651	0.0017605	3.38612	0.00010285
48.727717767253765	915	0.00897116	0.00130564	0.00311032	0.00176148	3.38514	0.000111496
48.78092906933433	916	0.00870627	0.0013056	0.00279121	0.00175974	3.38434	9.63799e-05
48.83414037141489	917	0.00898389	0.0013056	0.00312817	0.00176164	3.38333	0.00011289
48.88735167349545	918	0.0087902	0.00130517	0.00288892	0.0017597	3.38261	0.000103042
48.940562975576015	919	0.00921795	0.00130516	0.00340994	0.00176135	3.38159	0.000131981
48.99377427765658	920	0.00862968	0.00130501	0.00270555	0.00175875	3.38065	9.74773e-05
49.04742212674544	921	0.00896761	0.00130497	0.00310794	0.00176056	3.37975	0.000110927
49.10112781954887	922	0.00870925	0.00130481	0.00279513	0.00175874	3.37868	9.6784e-05
49.15483351235231	923	0.00877427	0.00130464	0.00287028	0.00175902	3.37764	0.000102398
49.208539205155745	924	0.00879459	0.00130461	0.002896	0.00175899	3.37672	0.000104752
49.26224489795918	925	0.00883566	0.00130448	0.00294147	0.00175906	3.37569	0.000104835
49.315950590762625	926	0.00885575	0.00130427	0.00296577	0.0017588	3.3749	0.000104991
49.36965628356606	927	0.00897544	0.00130418	0.00311658	0.00175949	3.37411	0.000111924
49.42336197636949	928	0.00879908	0.00130387	0.00290119	0.00175808	3.37324	0.000105786
49.477067669172925	929	0.00922047	0.00130377	0.0034144	0.0017593	3.37247	0.000130359
49.53077336197637	930	0.00869781	0.00130355	0.00278551	0.00175692	3.37134	9.65661e-05
49.584479054779806	931	0.00883054	0.00130295	0.0029368	0.00175688	3.37057	0.000104186
49.638184747583246	932	0.0088369	0.00130293	0.00294332	0.00175689	3.36985	0.000104377
49.69189044038668	933	0.0088425	0.00130289	0.00294967	0.00175684	3.36899	0.000103852
49.74559613319012	934	0.00898109	0.00130283	0.00312544	0.00175774	3.36804	0.000112754
49.79930182599356	935	0.00885485	0.00130244	0.00296835	0.0017563	3.36719	0.000106185
49.85300751879699	936	0.00883859	0.00130214	0.00294522	0.00175579	3.36621	0.000104178
49.90671321160043	937	0.00896454	0.00130201	0.00310458	0.00175636	3.3652	0.000110439
49.960418904403866	938	0.00897537	0.00130178	0.00311953	0.00175622	3.36417	0.000112504
50.01397375272302	939	0.00896239	0.00130164	0.0031021	0.00175589	3.36309	0.000111203
50.06710589235429	940	0.00884958	0.00130147	0.00296218	0.00175494	3.3622	0.000105154
50.12023803198555	941	0.00896067	0.00130141	0.00309952	0.00175551	3.36123	0.000111136
50.17337017161681	942	0.00883946	0.00130134	0.00294724	0.00175472	3.36037	0.000104592
50.22650231124807	943	0.00894814	0.00130126	0.00308544	0.00175528	3.3595	0.000112363
50.27963445087934	944	0.00897808	0.00130122	0.00312247	0.00175551	3.35855	0.000112534
50.3327665905106	945	0.00885857	0.00130096	0.00297341	0.00175424	3.35752	0.000105372
50.38589873014186	946	0.00895245	0.00130095	0.00309106	0.00175479	3.3565	0.000112482
50.439030869773134	947	0.00879596	0.00130094	0.00289874	0.00175398	3.35543	0.000104148
50.49216300940439	948	0.00894946	0.00130086	0.00308793	0.00175467	3.35461	0.000111489
50.54529514903565	949	0.00895711	0.00130062	0.00309652	0.00175441	3.35363	0.000112015
50.59842728866691	950	0.00884768	0.00130026	0.00295933	0.00175315	3.35283	0.000104285
50.651559428298185	951	0.00884346	0.00129994	0.00295227	0.00175273	3.35186	0.000103604
50.70469156792944	952	0.00884537	0.00129939	0.00295477	0.00175193	3.35092	0.000103569
50.7578237075607	953	0.00885608	0.00129924	0.00297092	0.0017519	3.34996	0.000106353
50.81095584719197	954	0.00885971	0.00129914	0.00297807	0.00175178	3.34949	0.000106796
50.86408798682323	955	0.00885847	0.00129897	0.00297545	0.00175146	3.34862	0.000106145
50.91722012645449	956	0.00894406	0.00129858	0.00308267	0.00175152	3.34768	0.000111809
50.97035226608576	957	0.00884607	0.00129813	0.00295704	0.00175023	3.34675	0.000103813
51.023638891860095	958	0.00886119	0.00129787	0.0029803	0.00174997	3.34592	0.000106455
51.07712054765215	959	0.00893855	0.00129662	0.00307411	0.00174873	3.34525	0.000111161
51.13060220344423	960	0.00895151	0.00129607	0.00309382	0.00174796	3.34451	0.000111984
51.18408385923628	961	0.00894034	0.00129542	0.00307737	0.00174709	3.34331	0.00011096
51.23756551502835	962	0.00891485	0.00129489	0.00304432	0.00174617	3.34259	0.000109654
51.29104717082041	963	0.00892029	0.00129435	0.00305217	0.00174541	3.3418	0.000110585
51.344528826612475	964	0.00886798	0.00129424	0.00298485	0.00174493	3.34109	0.000107307
51.39801048240454	965	0.00886785	0.00129421	0.00298693	0.00174493	3.34005	0.000107704
51.4514921381966	966	0.00887188	0.00129366	0.00299132	0.00174414	3.33921	0.000107618
51.50497379398866	967	0.00886941	0.00129314	0.00298972	0.00174345	3.33844	0.000107488
51.55845544978073	968	0.00891173	0.00129293	0.00304139	0.00174345	3.33779	0.000109437
51.61193710557279	969	0.00893191	0.00129291	0.00306656	0.00174349	3.33675	0.000109344
51.665418761364855	970	0.00886382	0.00129282	0.00298504	0.00174295	3.33586	0.000106951
51.71890041715692	971	0.0089397	0.00129277	0.00308003	0.00174347	3.33513	0.000111528
51.77238207294898	972	0.00892874	0.00129254	0.00306362	0.00174292	3.3342	0.000108805
51.82586372874105	973	0.00890848	0.00129225	0.00303564	0.0017424	3.33336	0.00010839
51.87934538453311	974	0.00893342	0.00129225	0.00306974	0.00174256	3.33245	0.000109359
51.93282704032517	975	0.00891759	0.00129177	0.00304944	0.00174185	3.33172	0.000110264
51.986308696117234	976	0.00886109	0.00129167	0.00298045	0.00174134	3.33065	0.000106515
52.03992273019962	977	0.00892235	0.00129157	0.00305488	0.0017415	3.32959	0.000110019
52.09358231380125	978	0.00892357	0.00129094	0.0030574	0.00174062	3.32902	0.000109995
52.147241897402886	979	0.00892613	0.0012908	0.00306035	0.00174039	3.32813	0.00010834
52.20090148100451	980	0.00890985	0.00129073	0.00303717	0.00174026	3.3273	0.000108351
52.25456106460614	981	0.00889596	0.00129056	0.00302463	0.00174011	3.32637	0.000109404
52.308220648207765	982	0.00887749	0.00129038	0.00299956	0.00173975	3.32536	0.000108085
52.3618802318094	983	0.00891451	0.00129002	0.00304631	0.00173935	3.32456	0.000109301
52.41553981541104	984	0.00893294	0.00128999	0.00307249	0.00173949	3.32378	0.00011044
52.469199399012666	985	0.00887935	0.00128989	0.00300242	0.00173912	3.3228	0.000107452
52.522858982614295	986	0.00888935	0.00128961	0.00301747	0.00173873	3.32216	0.000109291
52.576518566215924	987	0.00886098	0.0012894	0.00298235	0.00173822	3.32137	0.000106513
52.63017814981755	988	0.0089098	0.00128933	0.00303955	0.00173841	3.32044	0.000109055
52.68383773341919	989	0.00889058	0.00128867	0.00301971	0.00173747	3.31975	0.000109308
52.73749731702081	990	0.00887148	0.0012885	0.00299396	0.00173711	3.31893	0.000108109
52.79115690062245	991	0.00888637	0.00128804	0.00301466	0.00173652	3.31791	0.000109497
52.84481648422408	992	0.00887466	0.00128784	0.00299704	0.00173617	3.31703	0.00010743
52.89847606782571	993	0.00887967	0.00128784	0.00300509	0.00173626	3.31643	0.000107388
52.95213565142734	994	0.00888444	0.00128773	0.00301277	0.00173612	3.31566	0.000109398
53.00576676633917	995	0.00889271	0.0012873	0.00302242	0.00173555	3.31472	0.00010936
53.05916275096112	996	0.00889697	0.00128719	0.00302778	0.00173539	3.3138	0.000109556
53.11255873558307	997	0.00890291	0.0012869	0.00303328	0.001735	3.31297	0.000108712
53.165954720205036	998	0.00888165	0.00128537	0.00301039	0.00173279	3.31238	0.000108269
53.219350704826994	999	0.00889992	0.00128533	0.00303051	0.0017328	3.31127	0.000109181
53.27274668944895	1000	0.00887838	0.00128346	0.00300742	0.00173015	3.31062	0.000108217


==> results/dpt/veach/veach_metropolis.txt <==
0.03110789980732176	1	0.158274	0.137657	3.90669	0.190883	70.1708	0.131782
0.07927745664739883	2	0.120964	0.0728619	1.85568	0.101193	54.9342	0.0717572
0.1274470134874759	3	0.102828	0.0499392	1.22622	0.0694523	47.2576	0.0495362
0.17561657032755296	4	0.091378	0.0388162	0.930249	0.0540473	42.2997	0.0384491
0.22378612716763002	5	0.0833734	0.0317164	0.756991	0.0441948	38.7788	0.031508
0.2719556840077071	6	0.0771187	0.0263006	0.631709	0.0366227	36.0402	0.0261661
0.32012524084778415	7	0.0723979	0.0228279	0.535834	0.0317767	33.8869	0.0226596
0.3682947976878612	8	0.0684041	0.0197841	0.465464	0.0275002	32.0921	0.0195241
0.4164643545279383	9	0.0651205	0.0179777	0.414522	0.0249899	30.5859	0.0176376
0.46463391136801535	10	0.0622352	0.0161963	0.371583	0.022509	29.2843	0.0158725
0.5128034682080924	11	0.0597501	0.0147205	0.336212	0.0204414	28.1506	0.0142608
0.5609730250481695	12	0.0575455	0.0135156	0.306971	0.0187607	27.1521	0.0129934
0.6091425818882465	13	0.0555514	0.0123217	0.282652	0.017098	26.2694	0.0118705
0.6573121387283236	14	0.0538528	0.0114975	0.262219	0.0159446	25.4795	0.0110138
0.7054816955684007	15	0.0522433	0.0107786	0.243714	0.0149454	24.7562	0.0103081
0.7536512524084777	16	0.0508069	0.0101219	0.229157	0.014028	24.1017	0.00963627
0.8018208092485548	17	0.0495067	0.00965709	0.214629	0.0133844	23.4865	0.0091344
0.8499903660886319	18	0.0482782	0.00914634	0.202711	0.0126695	22.9223	0.00859037
0.8981599229287089	19	0.0471592	0.0087566	0.19148	0.0121333	22.4021	0.0081896
0.946329479768786	20	0.0460909	0.00830527	0.182785	0.0115051	21.9152	0.00775156
0.9944990366088631	21	0.0451343	0.00795786	0.175079	0.0110198	21.4735	0.00737877
1.0426685934489401	22	0.0442472	0.00762666	0.166975	0.0105588	21.0568	0.00703836
1.0908381502890174	23	0.0433949	0.00733967	0.159225	0.0101614	20.6584	0.0067377
1.1390077071290943	24	0.0426079	0.00711037	0.152474	0.00984238	20.2908	0.00647031
1.1871772639691716	25	0.0418325	0.00682955	0.146788	0.00945295	19.9412	0.0062578
1.2353468208092484	26	0.0411089	0.00658069	0.141156	0.00910718	19.6081	0.0059919
1.2835163776493257	27	0.0404185	0.00634065	0.135936	0.00877403	19.2936	0.00577858
1.3316859344894025	28	0.0398096	0.00612593	0.130967	0.00847224	18.992	0.00553955
1.3798554913294798	29	0.039243	0.00599602	0.127122	0.0082903	18.71	0.0053692
1.4280250481695567	30	0.0386861	0.00582418	0.123093	0.00805105	18.4427	0.00517927
1.476194605009634	31	0.0381343	0.00562339	0.118915	0.00777105	18.1857	0.00500695
1.5243641618497108	32	0.0376212	0.00549381	0.116646	0.00759483	17.942	0.00490911
1.5725337186897879	33	0.0371143	0.00533537	0.113721	0.00737558	17.7052	0.00476852
1.620703275529865	34	0.0366325	0.00516582	0.110781	0.00713881	17.4823	0.00462015
1.668872832369942	35	0.0361527	0.00495883	0.107525	0.00684811	17.2639	0.00442667
1.717042389210019	36	0.0357134	0.0048143	0.104555	0.00664442	17.0557	0.00427042
1.7652119460500961	37	0.0352907	0.0046842	0.101657	0.00646382	16.8553	0.00416416
1.8133815028901732	38	0.034874	0.00455586	0.0989553	0.0062843	16.6589	0.00403935
1.8615510597302503	39	0.0344826	0.00443876	0.096591	0.00611957	16.4741	0.00392283
1.9097206165703273	40	0.0341027	0.00433324	0.0940601	0.00597334	16.2949	0.00382771
1.9578901734104044	41	0.0337338	0.00425225	0.0918709	0.00586158	16.1225	0.00375232
2.0060617742013203	42	0.033389	0.00415703	0.0896394	0.00572912	15.9554	0.00365366
2.054247578663326	43	0.0330367	0.00405651	0.0875447	0.00559078	15.7937	0.00357212
2.1024333831253315	44	0.0327018	0.00396855	0.0855308	0.00546899	15.6377	0.00350049
2.1506191875873366	45	0.0323835	0.0038779	0.0835927	0.00534354	15.4882	0.00341558
2.198804992049342	46	0.0320734	0.00381475	0.0816935	0.00525863	15.3408	0.0033662
2.246990796511348	47	0.0317838	0.00376361	0.0799455	0.00518662	15.1982	0.00329868
2.2951766009733534	48	0.0315007	0.00370489	0.0781499	0.00510495	15.0592	0.00323512
2.343362405435359	49	0.0312001	0.00362098	0.0764242	0.0049888	14.921	0.0031637
2.391548209897364	50	0.0309171	0.00353949	0.0749192	0.00487645	14.7906	0.003098
2.4397340143593693	51	0.0306657	0.00350849	0.0741172	0.00483306	14.6626	0.00304138
2.487919818821375	52	0.0304183	0.00346618	0.0725854	0.00477499	14.5391	0.00299419
2.5361056232833805	53	0.030178	0.0034254	0.0711765	0.00471995	14.4201	0.00296196
2.584291427745386	54	0.0299232	0.00335632	0.0697932	0.00462351	14.3022	0.00289951
2.6324772322073917	55	0.0296928	0.00331029	0.0684428	0.00455861	14.188	0.00283923
2.680663036669397	56	0.0294566	0.00326207	0.0672177	0.00449038	14.0785	0.00278745
2.728848841131403	57	0.0292473	0.00325585	0.0659815	0.00448254	13.9698	0.00276652
2.777034645593408	58	0.0290314	0.00321341	0.0648047	0.00442247	13.864	0.00271354
2.8252204500554137	59	0.0288108	0.00315684	0.0636992	0.0043446	13.7595	0.00267378
2.8734062545174193	60	0.0286091	0.00312434	0.0627744	0.00429974	13.6619	0.00263654
2.921592058979425	61	0.0284098	0.00308233	0.061701	0.00424086	13.5647	0.00258671
2.9697778634414305	62	0.0282106	0.00305548	0.0606559	0.00420424	13.4672	0.00256295
3.018051345619353	63	0.0280181	0.00302981	0.0596432	0.00416816	13.3719	0.00252939
3.066472337087574	64	0.0278322	0.00299385	0.0586575	0.0041188	13.2816	0.00249464
3.1148933285557954	65	0.0276581	0.00298534	0.0576927	0.00410646	13.1904	0.00246263
3.163314320024017	66	0.0274861	0.0029608	0.0568177	0.00407164	13.1028	0.00242205
3.2117353114922382	67	0.0273014	0.00290633	0.0559712	0.00399474	13.0159	0.00236917
3.2601563029604597	68	0.0271337	0.0028738	0.0551638	0.00395005	12.9318	0.00233875
3.30857729442868	69	0.0269722	0.00285791	0.0543614	0.00392857	12.8491	0.00231575
3.3569982858969016	70	0.0268269	0.00284947	0.0535436	0.00391573	12.7692	0.00227711
3.405419277365123	71	0.0266583	0.00280887	0.0527927	0.00385926	12.69	0.00224402
3.4538402688333445	72	0.0264905	0.00277396	0.0519979	0.00380994	12.6113	0.00220569
3.502261260301566	73	0.0261842	0.00275268	0.050696	0.00378181	12.5354	0.0021828
3.5506822517697874	74	0.0263267	0.00274646	0.051284	0.0037723	12.4602	0.00218996
3.599103243238009	75	0.0260407	0.00273981	0.0499929	0.00376443	12.3866	0.00216163
3.64752423470623	76	0.0258893	0.00270371	0.049348	0.00371419	12.3151	0.00213174
3.6959452261744516	77	0.025746	0.00268278	0.0487445	0.00368485	12.2451	0.00210969
3.744366217642673	78	0.0255985	0.0026351	0.0481528	0.00361774	12.1769	0.00206152
3.792787209110894	79	0.025453	0.00260038	0.0475401	0.00357006	12.1077	0.00203899
3.8412082005791155	80	0.0253254	0.00258108	0.0469313	0.00354265	12.0407	0.00200878
3.8896291920473365	81	0.0251995	0.00255719	0.0463624	0.00350954	11.9767	0.00198214
3.938050183515558	82	0.0250667	0.00252976	0.0457826	0.00347073	11.9129	0.0019491
3.9864711749837793	83	0.0249336	0.00249818	0.0453059	0.00342558	11.8511	0.00191832
4.035022064970159	84	0.024798	0.00246074	0.0447468	0.00337248	11.7879	0.00187929
4.08362332082661	85	0.0246698	0.00242283	0.0441756	0.00331927	11.727	0.00184222
4.132224576683061	86	0.0245356	0.00238017	0.0436642	0.00326012	11.6688	0.00181194
4.1808258325395125	87	0.0244138	0.00236037	0.0432296	0.00323283	11.6101	0.00179289
4.229427088395964	88	0.024302	0.0023434	0.042758	0.00320866	11.5525	0.00177055
4.278028344252416	89	0.0241903	0.0023207	0.0422718	0.00317711	11.4959	0.0017465
4.326629600108867	90	0.0240752	0.00229925	0.0418061	0.00314677	11.4408	0.00171786
4.375230855965318	91	0.0239657	0.00228325	0.0413403	0.00312421	11.3854	0.00170067
4.42383211182177	92	0.0238559	0.00227172	0.0409264	0.003108	11.3301	0.00168646
4.472433367678221	93	0.0237503	0.00226226	0.0404896	0.00309481	11.2772	0.00167047
4.521034623534672	94	0.0236362	0.00222374	0.0400406	0.00304156	11.2256	0.00164837
4.569635879391123	95	0.0235255	0.00219764	0.0396055	0.0030048	11.173	0.00162627
4.618237135247575	96	0.0234158	0.00216775	0.0391882	0.00296291	11.1214	0.00160099
4.666838391104026	97	0.0233148	0.00214683	0.038776	0.00293368	11.071	0.00158069
4.715439646960477	98	0.0232151	0.00213221	0.0383848	0.00291355	11.0203	0.00156633
4.764040902816928	99	0.0231128	0.00211534	0.0379866	0.00289057	10.9704	0.00155135
4.81264215867338	100	0.0230136	0.00209994	0.0375969	0.00286919	10.9217	0.00153579
4.861243414529831	101	0.0229224	0.00209194	0.0372146	0.00285798	10.8745	0.00152206
4.909844670386283	102	0.0228326	0.00208791	0.0368299	0.00285234	10.8274	0.00151188
4.958445926242734	103	0.0227282	0.00206189	0.0364613	0.00281552	10.7807	0.00148992
5.006951102588687	104	0.0226442	0.00205025	0.0361369	0.00279895	10.7357	0.00147516
5.054889741131352	105	0.0225443	0.00203332	0.0358312	0.00277559	10.6899	0.00146535
5.102828379674017	106	0.0224521	0.00201282	0.0355002	0.00274687	10.6457	0.00144629
5.1507670182166825	107	0.0223566	0.00199636	0.0351569	0.00272423	10.601	0.00143671
5.198705656759348	108	0.0222698	0.0019791	0.0348392	0.0027007	10.5584	0.00142742
5.246644295302013	109	0.0221816	0.00197362	0.0345174	0.00269363	10.5155	0.00142275
5.294582933844679	110	0.0220936	0.00195905	0.0342443	0.00267328	10.4738	0.00140893
5.342521572387344	111	0.0219953	0.00192564	0.0339313	0.00262678	10.4323	0.00138989
5.3904602109300095	112	0.0219114	0.00191125	0.0336688	0.00260702	10.3926	0.00138165
5.438398849472675	113	0.0218233	0.00189169	0.0333465	0.00258026	10.3514	0.00137136
5.486337488015341	114	0.0217414	0.00188051	0.0330539	0.00256454	10.3104	0.00135706
5.534276126558006	115	0.0216597	0.00186691	0.0327706	0.00254574	10.2709	0.00134373
5.582214765100671	116	0.0215718	0.00184349	0.0324617	0.00251338	10.2318	0.00132923
5.6301534036433365	117	0.0214894	0.00182327	0.0321722	0.00248562	10.1928	0.00131545
5.678092042186002	118	0.0214053	0.00180742	0.0319004	0.00246404	10.1545	0.0013076
5.726030680728668	119	0.0213194	0.0017852	0.0316529	0.00243366	10.1164	0.00129629
5.773969319271332	120	0.021245	0.00177582	0.0313978	0.0024202	10.079	0.00128149
5.821907957813998	121	0.0211656	0.00175875	0.0311369	0.00239598	10.0415	0.00126378
5.869846596356663	122	0.0210942	0.00174285	0.0308835	0.00237392	10.0056	0.00125002
5.917785234899329	123	0.0209624	0.00173508	0.0303786	0.00236179	9.96934	0.00122448
5.965723873441994	124	0.021023	0.00173391	0.0306174	0.00236116	9.93481	0.00123691
6.0137462017074235	125	0.0208896	0.00172231	0.030154	0.00234358	9.89993	0.00121037
6.061978488400136	126	0.0208212	0.00171054	0.0299393	0.00232771	9.86645	0.00120357
6.110210775092848	127	0.0207502	0.00169694	0.0296986	0.0023088	9.8323	0.00119403
6.15844306178556	128	0.0206746	0.00167621	0.0294493	0.00228005	9.79809	0.00118098
6.206675348478271	129	0.0206016	0.00165913	0.0292082	0.00225598	9.76412	0.00116676
6.254907635170984	130	0.0205393	0.00165102	0.0290175	0.00224465	9.73084	0.00115666
6.303139921863696	131	0.0204748	0.00164265	0.0288085	0.00223273	9.69825	0.00114544
6.351372208556407	132	0.0204117	0.00163673	0.0286092	0.00222388	9.66596	0.0011334
6.39960449524912	133	0.0203477	0.00162699	0.0284019	0.00221044	9.63448	0.00112738
6.447836781941832	134	0.0202887	0.00161804	0.0282069	0.00219803	9.60396	0.00111803
6.496069068634544	135	0.0202219	0.00160511	0.0280112	0.00218016	9.57293	0.00110696
6.544301355327256	136	0.0201607	0.0015929	0.0278181	0.00216351	9.54249	0.00109832
6.592533642019968	137	0.0200995	0.00158148	0.0276086	0.00214796	9.51247	0.0010903
6.64076592871268	138	0.0200407	0.00157583	0.0274072	0.00213965	9.48283	0.00107797
6.688998215405393	139	0.0199781	0.0015676	0.0272068	0.00212831	9.4523	0.00106906
6.737230502098106	140	0.0199082	0.00154937	0.0269996	0.00210339	9.42176	0.00105885
6.7854627887908165	141	0.0198481	0.00153844	0.0268262	0.00208803	9.3928	0.00104835
6.833695075483528	142	0.0197987	0.00153813	0.0266477	0.00208777	9.3638	0.00104444
6.881927362176241	143	0.0197393	0.0015316	0.0264596	0.00207863	9.3345	0.0010373
6.930159648868953	144	0.0196829	0.00152553	0.0263057	0.00207042	9.30632	0.0010319
6.978391935561665	145	0.019625	0.00151295	0.0261335	0.00205343	9.27888	0.00102452
7.0266383553711025	146	0.0195675	0.00150372	0.0259666	0.00204068	9.25123	0.00101753
7.074896245536145	147	0.0194566	0.0014942	0.0255906	0.00202687	9.22357	0.00100087
7.123154135701188	148	0.0195078	0.00149144	0.0257815	0.00202365	9.19494	0.00100874
7.171412025866229	149	0.0193974	0.00148136	0.025408	0.00200943	9.16765	0.000995407
7.219669916031271	150	0.0193436	0.0014736	0.0252438	0.00199887	9.14105	0.000991323
7.2679278061963135	151	0.0192957	0.00147088	0.0250761	0.00199494	9.11507	0.000986135
7.316185696361355	152	0.0192359	0.00146081	0.0249042	0.00198107	9.08871	0.000981031
7.364443586526397	153	0.0191856	0.00145852	0.0247702	0.00197786	9.06326	0.000975737
7.412701476691439	154	0.0191327	0.00145628	0.0246022	0.00197475	9.0366	0.000973616
7.460959366856482	155	0.0190842	0.00145307	0.0244776	0.00197033	9.01179	0.00096961
7.509217257021524	156	0.0190285	0.00144325	0.0243225	0.00195706	8.98661	0.000963414
7.557475147186565	157	0.0189783	0.00143354	0.0241779	0.00194371	8.96158	0.000955629
7.605733037351607	158	0.0188836	0.00142919	0.0239101	0.00193768	8.93659	0.000947591
7.653990927516649	159	0.0189274	0.00142712	0.0240569	0.00193474	8.91229	0.000950233
7.702248817681692	160	0.0188333	0.00142609	0.0237583	0.00193309	8.88746	0.000941667
7.750506707846734	161	0.018786	0.00142368	0.023615	0.00192958	8.86285	0.000935841
7.7987645980117755	162	0.0187381	0.00141944	0.0234624	0.00192327	8.83846	0.000927621
7.847022488176817	163	0.0186923	0.00141821	0.0233019	0.00192134	8.81413	0.000921206
7.89528037834186	164	0.0186508	0.00141615	0.0231598	0.00191841	8.79083	0.000914298
7.943538268506902	165	0.0186005	0.00140232	0.0230173	0.00189953	8.76766	0.00090729
7.991796158671944	166	0.0185495	0.00139261	0.0228707	0.00188602	8.74375	0.000899714
8.03976238382677	167	0.0184581	0.00138847	0.0225884	0.00187975	8.72021	0.000887219
8.087668870365047	168	0.0185013	0.00138757	0.0227317	0.00187883	8.69714	0.000893209
8.135575356903324	169	0.0184098	0.00138134	0.0224662	0.00187037	8.67515	0.000884876
8.183481843441601	170	0.0183659	0.00137514	0.0223434	0.00186165	8.65294	0.000879517
8.231388329979879	171	0.0183137	0.00136473	0.0222074	0.00184744	8.62999	0.000873664
8.279294816518156	172	0.0182311	0.00136225	0.0219543	0.00184362	8.60818	0.000865468
8.327201303056434	173	0.0182713	0.00136209	0.0220789	0.0018437	8.58616	0.000870365
8.375107789594711	174	0.0181884	0.00135481	0.0218324	0.00183339	8.56471	0.000858661
8.423014276132989	175	0.0181485	0.00135152	0.0216996	0.00182867	8.54298	0.000852502
8.470920762671266	176	0.0181095	0.00134677	0.0215814	0.00182157	8.52164	0.000843116
8.518827249209542	177	0.018065	0.00133855	0.021459	0.00181063	8.50105	0.000841016
8.56673373574782	178	0.0180158	0.00132658	0.0213389	0.00179454	8.47938	0.000836101
8.614640222286097	179	0.017975	0.00132015	0.0212269	0.00178556	8.45877	0.00083151
8.662546708824374	180	0.0179276	0.00130844	0.0211172	0.00176945	8.43826	0.00082619
8.710453195362652	181	0.0178808	0.00129975	0.0209953	0.00175772	8.41769	0.000824242
8.758359681900929	182	0.017844	0.0012985	0.0208876	0.00175612	8.39754	0.000821182
8.806266168439207	183	0.0178047	0.0012966	0.0207684	0.00175366	8.37672	0.000818897
8.854172654977484	184	0.0177675	0.00129617	0.0206689	0.00175304	8.35663	0.000816387
8.902079141515761	185	0.0177271	0.00129397	0.0205561	0.00175011	8.33635	0.000814014
8.949985628054037	186	0.0176495	0.00129048	0.0203332	0.00174531	8.31673	0.000809659
8.997892114592315	187	0.0176866	0.0012881	0.0204393	0.00174218	8.29741	0.000809968
9.045882127087731	188	0.017611	0.00128272	0.020227	0.00173493	8.27795	0.00080616
9.093875983874064	189	0.0175754	0.00127999	0.0201239	0.00173115	8.25865	0.000802797
9.141869840660394	190	0.0175346	0.00127584	0.0200231	0.00172562	8.23968	0.000803086
9.189863697446725	191	0.0174984	0.00127067	0.0199204	0.00171829	8.22095	0.000797168
9.237857554233058	192	0.0174246	0.00126427	0.0197187	0.00170971	8.20215	0.000789362
9.285851411019388	193	0.017456	0.00126165	0.0198246	0.00170587	8.18337	0.000790361
9.333845267805719	194	0.017387	0.00125848	0.0196192	0.00170175	8.16523	0.000785523
9.381839124592052	195	0.0173425	0.00124831	0.019509	0.00168782	8.14606	0.000780277
9.429832981378382	196	0.017268	0.00124252	0.0193122	0.0016795	8.12765	0.000772036
9.477826838164715	197	0.0172351	0.00124172	0.0192182	0.00167849	8.10925	0.000770921
9.525820694951046	198	0.0173027	0.00124084	0.0194123	0.00167736	8.09147	0.000773801
9.573814551737378	199	0.0171962	0.00123406	0.0191225	0.00166807	8.07375	0.000767619
9.621808408523709	200	0.0171599	0.00123194	0.0190316	0.00166534	8.05653	0.000766728
9.66980226531004	201	0.0171266	0.00122537	0.0189446	0.00165609	8.03926	0.000760219
9.717796122096372	202	0.0170911	0.00122144	0.0188563	0.00165073	8.0219	0.000757349
9.765789978882703	203	0.0170586	0.00121919	0.0187599	0.0016473	8.0049	0.000752763
9.813783835669035	204	0.0170241	0.00121193	0.0186813	0.00163725	7.9888	0.000748161
9.861777692455366	205	0.0169911	0.00120784	0.0185909	0.0016316	7.97146	0.000743745
9.909771549241695	206	0.0169584	0.00120286	0.0185043	0.00162439	7.9545	0.000737016
9.957765406028027	207	0.016922	0.00119587	0.0184097	0.00161456	7.93748	0.00073108
10.005754015823545	208	0.0168891	0.0011945	0.0183242	0.00161264	7.92066	0.000728228
10.053704147686407	209	0.0168295	0.00119449	0.0181506	0.00161275	7.90462	0.000723687
10.101654279549269	210	0.0168597	0.00119406	0.0182393	0.00161216	7.88831	0.000726212
10.149604411412131	211	0.016796	0.0011932	0.0180641	0.00161095	7.87188	0.000721817
10.197554543274993	212	0.0167658	0.00119317	0.0179804	0.00161096	7.85558	0.000720833
10.245504675137855	213	0.016706	0.00119041	0.0178207	0.0016069	7.83974	0.000714053
10.29345480700072	214	0.0167349	0.00119038	0.0179006	0.0016069	7.82381	0.000716803
10.341404938863581	215	0.0166761	0.00118989	0.0177362	0.0016059	7.80773	0.00071034
10.389355070726445	216	0.0166436	0.00118323	0.0176618	0.00159674	7.79231	0.000706085
10.437305202589307	217	0.0166161	0.00118079	0.0175774	0.00159316	7.77645	0.000701206
10.48525533445217	218	0.0165879	0.00118058	0.0174983	0.00159257	7.76126	0.000697444
10.533205466315032	219	0.0165294	0.00117776	0.0173341	0.00158841	7.74602	0.000689813
10.581155598177894	220	0.016558	0.00117753	0.0174162	0.00158829	7.73038	0.000693389
10.629105730040758	221	0.016497	0.0011718	0.0172569	0.00158034	7.71506	0.000685708
10.67705586190362	222	0.0164669	0.00116617	0.0171841	0.00157258	7.70005	0.000681035
10.725005993766484	223	0.0164356	0.00116009	0.0171062	0.00156416	7.68521	0.000675843
10.772956125629344	224	0.0164037	0.00115379	0.0170319	0.00155539	7.6702	0.000670277
10.820906257492208	225	0.0163742	0.00115331	0.0169656	0.00155439	7.65584	0.000666333
10.86885638935507	226	0.0163479	0.00115167	0.0168946	0.00155165	7.64119	0.0006612
10.916806521217932	227	0.0163212	0.00115133	0.0168242	0.00155114	7.62664	0.000658635
10.964756653080794	228	0.0162899	0.00114784	0.0167573	0.00154646	7.61239	0.000657775
11.012832929782082	229	0.0162593	0.00114381	0.0166857	0.00154105	7.5978	0.000656539
11.061259079903147	230	0.0160026	0.00114245	0.0160182	0.00153839	7.58361	0.000635612
11.109685230024214	231	0.0160267	0.00114141	0.0160795	0.00153708	7.56925	0.000637282
11.158111380145279	232	0.0160519	0.00114035	0.0161441	0.00153588	7.55532	0.000640143
11.206537530266344	233	0.0159245	0.00113949	0.0158228	0.00153416	7.54114	0.000629587
11.254963680387409	234	0.0159474	0.00113882	0.0158859	0.00153329	7.52691	0.000631291
11.303389830508474	235	0.0160744	0.00113811	0.0162052	0.00153302	7.51279	0.000642599
11.35181598062954	236	0.0159005	0.00113799	0.0157607	0.00153207	7.49914	0.000627054
11.400242130750605	237	0.016231	0.00113788	0.0166118	0.00153293	7.48549	0.000652672
11.448668280871672	238	0.0159723	0.00113769	0.015956	0.001532	7.47131	0.000633322
11.497094430992735	239	0.0161777	0.00113532	0.0164702	0.00152935	7.45735	0.000649962
11.545520581113802	240	0.0162047	0.00113515	0.0165371	0.00152916	7.44399	0.000651149
11.593946731234869	241	0.0161516	0.00113416	0.0164059	0.0015276	7.43049	0.000647003
11.642372881355934	242	0.0160962	0.0011337	0.0162702	0.00152706	7.41764	0.000643817
11.690799031476999	243	0.0161211	0.00113138	0.0163377	0.00152401	7.40449	0.000645509
11.739225181598064	244	0.01587	0.00112978	0.0156999	0.00152097	7.39121	0.00062454
11.787651331719129	245	0.0158416	0.00112506	0.0156523	0.00151441	7.37839	0.000620675
11.836077481840196	246	0.0158169	0.00112196	0.015592	0.00151008	7.36536	0.000617657
11.884503631961259	247	0.0157944	0.0011215	0.0155303	0.00150931	7.35273	0.000615099
11.932929782082324	248	0.0157684	0.00111905	0.0154681	0.00150593	7.3397	0.000612915
11.98135593220339	249	0.0157425	0.00111429	0.0154078	0.00149913	7.32733	0.000606773
12.029852919761176	250	0.0157164	0.00111039	0.015346	0.00149353	7.31454	0.00060194
12.07839425270618	251	0.0156898	0.00110701	0.0152882	0.0014889	7.302	0.000599718
12.12693558565118	252	0.0156658	0.00110434	0.0152331	0.00148526	7.2893	0.000597881
12.175476918596186	253	0.0156412	0.00110345	0.0151748	0.0014839	7.27674	0.000595974
12.224018251541189	254	0.0155516	0.00110064	0.0149555	0.00147995	7.26451	0.000588322
12.27255958448619	255	0.0155731	0.00110049	0.0150096	0.00147969	7.25253	0.000590167
12.321100917431195	256	0.0156159	0.00109949	0.0151201	0.00147836	7.24024	0.000592669
12.369642250376195	257	0.0155946	0.00109869	0.0150651	0.00147712	7.22846	0.000590256
12.418183583321198	258	0.0155246	0.00109456	0.0148995	0.00147166	7.21643	0.000585667
12.466724916266202	259	0.0155028	0.00109411	0.0148539	0.00147092	7.2047	0.000582846
12.515266249211203	260	0.0154816	0.00109384	0.0148009	0.00147051	7.19287	0.000580946
12.563807582156208	261	0.0154571	0.00108981	0.0147505	0.00146486	7.18092	0.000577367
12.612348915101208	262	0.0154351	0.00108891	0.0147004	0.00146357	7.16923	0.000575206
12.660890248046211	263	0.0154092	0.00108539	0.0146433	0.00145863	7.15728	0.000572456
12.709431580991215	264	0.0153868	0.00108399	0.0145937	0.00145638	7.14582	0.000568067
12.757972913936216	265	0.0153655	0.00108218	0.0145434	0.00145387	7.1345	0.000565781
12.80651424688122	266	0.0153424	0.0010797	0.0144927	0.00145044	7.12308	0.000564238
12.855055579826221	267	0.01532	0.00107447	0.0144449	0.00144316	7.11203	0.000560213
12.903596912771224	268	0.0152944	0.00107139	0.01439	0.00143897	7.10045	0.000559293
12.952138245716228	269	0.01527	0.00106996	0.0143386	0.00143703	7.08895	0.000557826
13.000677310111273	270	0.0152469	0.00106665	0.0142941	0.0014324	7.07752	0.000555239
13.049056603773586	271	0.015224	0.00106294	0.014242	0.00142719	7.06626	0.000552364
13.097435897435897	272	0.0151378	0.00106067	0.01404	0.00142394	7.05477	0.000546046
13.145815191098212	273	0.015115	0.00106026	0.0139906	0.00142342	7.04351	0.000544507
13.194194484760523	274	0.0150951	0.00105975	0.0139432	0.00142269	7.0325	0.000542679
13.242573778422834	275	0.0151587	0.0010594	0.0140876	0.00142217	7.02141	0.000546571
13.290953072085149	276	0.0151983	0.00105781	0.0141862	0.00142015	7.01004	0.000549287
13.33933236574746	277	0.0151771	0.00105607	0.0141316	0.00141781	6.99929	0.000547683
13.387711659409772	278	0.0150716	0.00105598	0.0139022	0.00141763	6.98858	0.00054139
13.436090953072085	279	0.015047	0.0010513	0.0138513	0.00141106	6.97771	0.000538521
13.484470246734398	280	0.0150232	0.00104836	0.0138364	0.00140693	6.96673	0.000536218
13.532849540396711	281	0.0150021	0.001047	0.0137883	0.00140501	6.95582	0.000534678
13.581228834059022	282	0.0149806	0.00104551	0.0137394	0.00140286	6.94488	0.000531955
13.629608127721335	283	0.0149598	0.00104334	0.0136903	0.00139987	6.93409	0.000528993
13.677987421383648	284	0.0149383	0.00104125	0.0136459	0.00139692	6.92334	0.000526714
13.72636671504596	285	0.014918	0.00103986	0.0135974	0.0013951	6.9128	0.000525553
13.774746008708272	286	0.0148984	0.00103805	0.0135509	0.00139267	6.90234	0.00052422
13.823125302370585	287	0.014879	0.00103702	0.0135061	0.00139132	6.89236	0.000523662
13.8715045960329	288	0.014857	0.00103188	0.0134588	0.00138421	6.88191	0.00052073
13.919883889695209	289	0.0148362	0.00103009	0.0134089	0.00138173	6.87132	0.000519087
13.968263183357523	290	0.0148151	0.00102818	0.0133654	0.00137904	6.86072	0.000517167
14.016657788969054	291	0.01447	0.00102514	0.0125731	0.00137325	6.85051	0.000484274
14.065081594111664	292	0.0147944	0.00102452	0.0133227	0.00137405	6.84057	0.000515263
14.113505399254272	293	0.0144535	0.00102408	0.0125362	0.0013717	6.83017	0.00048247
14.16192920439688	294	0.0145835	0.00102395	0.0128339	0.0013724	6.81964	0.00049617
14.210353009539489	295	0.0147736	0.00102363	0.0132777	0.00137285	6.81006	0.000514333
14.258776814682095	296	0.014519	0.00102345	0.0126797	0.00137114	6.80043	0.000487586
14.307200619824703	297	0.0145977	0.00102291	0.0128742	0.00137111	6.79061	0.000498473
14.355624424967314	298	0.0146134	0.00102241	0.0129156	0.00137041	6.78089	0.000500013
14.40404823010992	299	0.0145341	0.00102207	0.0127167	0.00136939	6.77161	0.00048983
14.452472035252528	300	0.0147172	0.00102196	0.0131503	0.00137022	6.76176	0.000507218
14.500895840395138	301	0.0144818	0.00102189	0.0126047	0.0013689	6.75221	0.000485579
14.549319645537743	302	0.0147337	0.00102139	0.0131929	0.00136957	6.74265	0.000509302
14.597743450680351	303	0.0145651	0.00102136	0.0127951	0.00136887	6.73318	0.00049526
14.646167255822961	304	0.0144184	0.00102122	0.0124563	0.00136765	6.7239	0.000479307
14.69459106096557	305	0.0147532	0.00102119	0.0132339	0.0013695	6.7147	0.000511942
14.743014866108176	306	0.0144983	0.00102093	0.0126381	0.00136761	6.70538	0.000486503
14.791438671250786	307	0.0146803	0.0010208	0.0130766	0.00136852	6.69623	0.000504616
14.839862476393392	308	0.0144348	0.00102077	0.0124938	0.00136714	6.68688	0.000480166
14.888286281536	309	0.0146276	0.00102057	0.0129581	0.00136799	6.67767	0.000501368
14.936710086678609	310	0.0146968	0.0010197	0.0131112	0.00136713	6.66858	0.000506222
14.985133891821217	311	0.014662	0.00101915	0.0130374	0.00136625	6.65917	0.000503127
15.033675105690266	312	0.0145475	0.00101832	0.0127565	0.00136456	6.64961	0.000492921
15.082268331794548	313	0.0143961	0.00101832	0.012413	0.0013636	6.64063	0.000477665
15.130861557898829	314	0.0146436	0.00101812	0.0130015	0.00136486	6.63098	0.000502714
15.17945478400311	315	0.0143787	0.00101667	0.0123725	0.00136126	6.62174	0.000476296
15.22804801010739	316	0.0142758	0.00101524	0.0121505	0.00135903	6.61273	0.000468045
15.27664123621167	317	0.0142627	0.0010152	0.012117	0.00135893	6.6037	0.000466048
15.325234462315954	318	0.0142449	0.00101451	0.0120813	0.00135798	6.59498	0.000464602
15.373827688420233	319	0.0142912	0.00101435	0.0121877	0.00135791	6.58631	0.000469827
15.422420914524514	320	0.0143257	0.00101407	0.0122634	0.0013576	6.57738	0.000471044
15.471014140628796	321	0.0143069	0.0010127	0.0122247	0.00135573	6.56863	0.000470322
15.519607366733077	322	0.0143588	0.00101264	0.012336	0.0013557	6.56013	0.000473902
15.568200592837357	323	0.0143394	0.00101058	0.0122975	0.00135292	6.55126	0.000472307
15.61679381894164	324	0.0142265	0.00100996	0.012046	0.00135179	6.54281	0.00046285
15.665387045045922	325	0.014209	0.00100655	0.0120103	0.00134719	6.53398	0.000461226
15.7139802711502	326	0.0141956	0.00100587	0.0119731	0.00134622	6.52538	0.000458533
15.762573497254483	327	0.0141763	0.00100199	0.0119355	0.00134096	6.51667	0.000456632
15.811166723358763	328	0.0141121	0.000997786	0.0117888	0.00133501	6.50809	0.000451508
15.859759949463044	329	0.0141254	0.000997508	0.0118237	0.00133454	6.49953	0.000451828
15.908353175567324	330	0.0141569	0.000996859	0.0118992	0.00133387	6.49082	0.000454607
15.956946401671606	331	0.0141401	0.000995402	0.0118612	0.00133176	6.48248	0.000452668
16.005512839112143	332	0.0140941	0.00099434	0.0117538	0.00133034	6.47438	0.000450724
16.053871076937956	333	0.0140761	0.000992452	0.0117178	0.00132771	6.46575	0.000449624
16.10222931476377	334	0.0140599	0.000990438	0.0116849	0.00132492	6.45731	0.000448981
16.15058755258958	335	0.0140439	0.000989766	0.011652	0.00132407	6.44901	0.000448743
16.198945790415394	336	0.0140218	0.000984959	0.0116179	0.00131753	6.44049	0.000447728
16.24730402824121	337	0.0140057	0.000984866	0.0115867	0.0013173	6.43209	0.000446391
16.295662266067023	338	0.0139585	0.000982443	0.0114885	0.00131371	6.42395	0.000442004
16.344020503892835	339	0.0138906	0.000982389	0.0113336	0.00131336	6.41606	0.000433742
16.39237874171865	340	0.0139718	0.000982136	0.011523	0.00131337	6.40799	0.00044351
16.440736979544464	341	0.0139873	0.000982035	0.0115554	0.00131333	6.39995	0.000444887
16.489095217370277	342	0.0138736	0.000981105	0.0112995	0.00131161	6.39224	0.000432911
16.53745345519609	343	0.0139292	0.00097996	0.0114255	0.0013102	6.3843	0.000437723
16.585811693021906	344	0.0139156	0.000979931	0.0113926	0.00131011	6.37651	0.00043651
16.63416993084772	345	0.0139432	0.000979602	0.0114563	0.00130982	6.36879	0.000439814
16.68252816867353	346	0.0137417	0.000979385	0.0110304	0.00130895	6.36065	0.000425267
16.730886406499344	347	0.0137558	0.000979295	0.0110603	0.00130898	6.35273	0.000426865
16.77924464432516	348	0.0138574	0.000979274	0.0112679	0.00130907	6.34509	0.000431836
16.82760288215097	349	0.0137699	0.000978987	0.011093	0.0013086	6.33765	0.000427399
16.875961119976786	350	0.0137831	0.000978956	0.0111249	0.00130849	6.32995	0.000427997
16.924319357802602	351	0.0139019	0.000978857	0.0113646	0.00130858	6.3224	0.000434499
16.97267759562842	352	0.0137968	0.000978332	0.011155	0.00130756	6.31467	0.000427797
17.02112163146395	353	0.0138121	0.000978035	0.0111778	0.00130724	6.30699	0.000428729
17.069677106093714	354	0.0134937	0.000977886	0.0105075	0.00130658	6.29908	0.000407097
17.118232580723475	355	0.0138418	0.000977323	0.0112395	0.00130641	6.29149	0.000430423
17.166788055353244	356	0.0138272	0.000976959	0.0112109	0.00130582	6.28391	0.000429239
17.215343529983006	357	0.0135048	0.000976403	0.0105326	0.00130454	6.27657	0.000407816
17.26389900461277	358	0.0134792	0.000975825	0.0104784	0.00130386	6.26897	0.000406532
17.312454479242536	359	0.013725	0.000975474	0.0110003	0.00130359	6.26134	0.00042375
17.361009953872298	360	0.0135162	0.000975436	0.0105561	0.00130318	6.25393	0.00040885
17.409565428502063	361	0.0136856	0.000974872	0.0109131	0.00130258	6.24658	0.000418988
17.458120903131828	362	0.0136984	0.000974788	0.0109429	0.00130262	6.23943	0.000421004
17.506676377761593	363	0.013712	0.000974535	0.0109737	0.00130224	6.23233	0.000421611
17.55523185239136	364	0.0136719	0.000973533	0.0108837	0.00130068	6.22482	0.000417039
17.60378732702112	365	0.0135272	0.000973516	0.0105816	0.00130056	6.21743	0.000409614
17.652342801650885	366	0.0136569	0.000972178	0.010855	0.00129883	6.21003	0.000416103
17.70089827628065	367	0.0135894	0.00097178	0.010723	0.00129845	6.20281	0.00041485
17.749453750910416	368	0.0135402	0.000971636	0.0106111	0.00129811	6.19567	0.000410397
17.79800922554018	369	0.0136417	0.000971416	0.0108284	0.00129787	6.18858	0.000416848
17.846564700169946	370	0.0134626	0.000971405	0.0104512	0.00129792	6.18137	0.000405992
17.89512017479971	371	0.0134503	0.000971282	0.0104236	0.00129771	6.17399	0.000404491
17.943675649429473	372	0.0135514	0.000970756	0.01064	0.00129693	6.16705	0.000411524
17.992231124059238	373	0.013436	0.000970254	0.0103976	0.00129617	6.16018	0.000402204
18.040609137055835	374	0.0135637	0.000970179	0.0106681	0.00129603	6.15329	0.000410813
18.088953347836597	375	0.0135749	0.00097006	0.0106943	0.00129602	6.1464	0.000412658
18.137297558617355	376	0.013601	0.000969936	0.0107519	0.00129595	6.13942	0.000415017
18.18564176939811	377	0.0136285	0.000969883	0.0108005	0.0012958	6.13255	0.000416345
18.233985980178872	378	0.013614	0.000969756	0.010772	0.00129572	6.1255	0.000415785
18.28233019095963	379	0.0134213	0.000968106	0.0103724	0.00129315	6.11841	0.00040024
18.33067440174039	380	0.0134094	0.000967323	0.0103474	0.00129193	6.11151	0.000398608
18.37901861252115	381	0.0133957	0.000965003	0.0103218	0.00128862	6.10462	0.000396474
18.42736282330191	382	0.0133811	0.000964219	0.0102957	0.0012874	6.09773	0.000395012
18.475707034082667	383	0.0132931	0.000963599	0.0101118	0.00128643	6.09102	0.000389224
18.524051244863426	384	0.0132815	0.000963067	0.0100875	0.00128567	6.08408	0.000388217
18.572395455644184	385	0.0133665	0.000962579	0.0102691	0.0012851	6.07723	0.000393404
18.620739666424942	386	0.0133414	0.000962344	0.0102164	0.00128464	6.07058	0.000389861
18.6690838772057	387	0.0133533	0.000962105	0.0102421	0.00128439	6.06391	0.00039171
18.717428087986463	388	0.0132698	0.000961825	0.0100647	0.001284	6.05718	0.000387457
18.76577229876722	389	0.0133281	0.000961472	0.0101902	0.00128343	6.05068	0.000389331
18.81411650954798	390	0.0133143	0.000961456	0.0101624	0.00128353	6.0443	0.000389893
18.862460720328738	391	0.0133016	0.000960727	0.0101354	0.00128252	6.03788	0.000389269
18.9108049311095	392	0.0132457	0.000959109	0.0100146	0.00128032	6.03107	0.000385523
18.959149141890258	393	0.01322	0.000958191	0.00996629	0.00127914	6.02439	0.000383566
19.00752427184466	394	0.0132316	0.000957747	0.00998924	0.00127856	6.01787	0.000384792
19.05606796116505	395	0.0132554	0.000957543	0.010039	0.00127822	6.01153	0.000386648
19.104611650485435	396	0.0131964	0.000956703	0.00991731	0.00127693	6.00477	0.000381234
19.153155339805824	397	0.013207	0.000956441	0.00994102	0.0012767	5.99837	0.000382459
19.201699029126214	398	0.0131859	0.00095598	0.00989305	0.00127597	5.99208	0.000380337
19.2502427184466	399	0.0131745	0.000955924	0.00986814	0.00127586	5.98557	0.000379295
19.29878640776699	400	0.0131624	0.000954694	0.00984409	0.00127416	5.97929	0.00037798
19.34733009708738	401	0.0131483	0.000950507	0.00982067	0.00126843	5.97304	0.00037676
19.39587378640777	402	0.0131353	0.000948715	0.00979615	0.00126596	5.9666	0.000375853
19.44441747572816	403	0.0131194	0.000944028	0.00977781	0.00125961	5.9606	0.000374686
19.492961165048545	404	0.013107	0.000942596	0.00975352	0.00125765	5.95425	0.000373414
19.54150485436893	405	0.0130931	0.000940024	0.00972891	0.00125414	5.94789	0.000372416
19.59004854368932	406	0.0130818	0.000939598	0.00970605	0.00125347	5.94165	0.00037121
19.63859223300971	407	0.0130715	0.000939227	0.00968159	0.00125292	5.93548	0.000370448
19.687135922330096	408	0.0130602	0.000937547	0.0096593	0.00125066	5.92933	0.000369852
19.735679611650482	409	0.0130476	0.000936	0.00963634	0.00124859	5.92303	0.000368909
19.784223300970876	410	0.0130334	0.000932999	0.00961526	0.00124456	5.9169	0.000368053
19.832766990291262	411	0.0130196	0.000929802	0.00959186	0.00124029	5.91072	0.00036723
19.88131067961165	412	0.0129409	0.000928405	0.00943906	0.00123803	5.90457	0.000360794
19.92985436893204	413	0.0129848	0.000928278	0.00952542	0.00123796	5.89826	0.000363345
19.97839805825243	414	0.0129952	0.000928204	0.00954643	0.00123805	5.89252	0.000365315
20.02704678362573	415	0.0129747	0.000927819	0.0095044	0.00123733	5.88644	0.000362717
20.07577972709552	416	0.0130067	0.000927757	0.009569	0.00123743	5.88035	0.000365973
20.124512670565306	417	0.0129618	0.000926802	0.00948062	0.00123585	5.87434	0.000361844
20.17324561403509	418	0.0129504	0.000926462	0.00946044	0.00123539	5.8685	0.000361021
20.221978557504876	419	0.0129269	0.000924561	0.00941833	0.0012328	5.8628	0.000360117
20.270711500974663	420	0.0129132	0.000921277	0.0093962	0.00122838	5.8568	0.000358801
20.319444444444446	421	0.0129004	0.000916529	0.00937397	0.00122195	5.85101	0.000357506
20.368177387914233	422	0.0128582	0.000916128	0.00929283	0.00122141	5.84498	0.000355379
20.416910331384017	423	0.0128462	0.000915932	0.00927153	0.00122122	5.83906	0.000355305
20.465643274853804	424	0.0128334	0.000915585	0.00925151	0.00122083	5.83316	0.000355271
20.51437621832359	425	0.012868	0.00091543	0.00931226	0.00122039	5.82741	0.000355661
20.563109161793378	426	0.0128214	0.000914942	0.00923239	0.00121998	5.82141	0.00035533
20.61184210526316	427	0.0128878	0.000914725	0.00935468	0.00121954	5.81563	0.000357214
20.660575048732944	428	0.0128768	0.000912771	0.00933362	0.00121689	5.80986	0.00035631
20.70930799220273	429	0.0128093	0.000912334	0.00921275	0.00121641	5.80427	0.000354135
20.758040935672515	430	0.0127969	0.000908512	0.00919271	0.00121111	5.79862	0.0003522
20.806773879142302	431	0.0126986	0.000908472	0.00899899	0.00121062	5.79289	0.000344112
20.85550682261209	432	0.0127863	0.000907943	0.0091717	0.00121025	5.78748	0.000351097
20.904239766081872	433	0.0126867	0.000907231	0.00897791	0.00120886	5.78158	0.000342927
20.95297270955166	434	0.0127773	0.000907028	0.00915285	0.00120894	5.77582	0.000349657
21.001694751113696	435	0.0127069	0.000906871	0.00901888	0.00120849	5.77006	0.000344884
21.05011621150494	436	0.0127482	0.000906477	0.00909417	0.00120817	5.76435	0.00034817
21.098537671896185	437	0.0126566	0.000905461	0.00892276	0.00120633	5.75857	0.000339671
21.14695913228743	438	0.0127371	0.000905406	0.00907438	0.00120666	5.75307	0.000346546
21.195380592678678	439	0.0126653	0.000905209	0.00894031	0.00120604	5.74775	0.000340858
21.24380205306992	440	0.0127162	0.000905036	0.00903685	0.00120598	5.74221	0.000344959
21.292223513461167	441	0.0127269	0.000904695	0.00905357	0.0012056	5.73644	0.000345016
21.340644973852413	442	0.0126745	0.000904591	0.00895996	0.00120519	5.73107	0.000341684
21.389066434243656	443	0.0126445	0.000904421	0.00890312	0.0012049	5.72552	0.000339007
21.437487894634906	444	0.0126329	0.000904168	0.00888961	0.00120455	5.72003	0.000338948
21.48590935502615	445	0.0127556	0.00090393	0.00911054	0.00120473	5.71442	0.000348472
21.534330815417395	446	0.0127645	0.000903442	0.00913127	0.00120401	5.70923	0.000348362
21.582752275808637	447	0.0126226	0.00090292	0.00886905	0.00120277	5.70387	0.000337538
21.631173736199884	448	0.0126116	0.000901318	0.00884897	0.00120044	5.69848	0.000335378
21.67959519659113	449	0.0125647	0.000901077	0.00875864	0.0012	5.6931	0.000331142
21.728016656982376	450	0.012576	0.000900942	0.00877804	0.0011998	5.68813	0.000332151
21.77643811737362	451	0.0125847	0.000900102	0.00879587	0.00119865	5.68283	0.000332818
21.824859577764865	452	0.0125932	0.000899947	0.00881469	0.00119854	5.67765	0.000333723
21.873281038156108	453	0.0126007	0.000899589	0.00883002	0.00119804	5.67219	0.000334198
21.921702498547358	454	0.0125249	0.000899482	0.00868334	0.00119772	5.66702	0.000328917
21.9701239589386	455	0.0125531	0.000898094	0.00874116	0.00119594	5.66187	0.000330298
22.0186265927439	456	0.0125325	0.000898052	0.00870273	0.00119588	5.65668	0.000329968
22.067259994163994	457	0.0125412	0.000896595	0.00872266	0.00119392	5.65128	0.000330651
22.11589339558409	458	0.012513	0.000896321	0.00866394	0.00119346	5.64602	0.00032844
22.16452679700418	459	0.0124944	0.000895554	0.00863258	0.00119232	5.64076	0.000326605
22.213160198424276	460	0.0125031	0.000895081	0.00864467	0.0011917	5.63566	0.000326712
22.261793599844374	461	0.0124486	0.000894746	0.00854894	0.00119113	5.63068	0.000323534
22.31042700126447	462	0.0124664	0.000894395	0.00858339	0.00119062	5.62559	0.0003244
22.359060402684563	463	0.0124578	0.000894279	0.00856677	0.00119053	5.62056	0.000324298
22.40769380410466	464	0.0124843	0.000893349	0.00861785	0.00118939	5.6155	0.000326028
22.456327205524758	465	0.0124738	0.000892339	0.00860017	0.00118803	5.61013	0.000326016
22.50496060694485	466	0.0124359	0.000892253	0.00853088	0.00118765	5.60496	0.000322474
22.553594008364946	467	0.0124249	0.00088999	0.00851521	0.00118457	5.60022	0.00032202
22.602227409785044	468	0.0124147	0.000889	0.00849695	0.00118318	5.5951	0.000321197
22.65086081120514	469	0.0124046	0.000887853	0.00847984	0.00118161	5.59016	0.000320011
22.699494212625233	470	0.0123931	0.000885047	0.00846325	0.00117776	5.58521	0.000319444
22.748127614045327	471	0.0123733	0.000884088	0.00842803	0.00117644	5.58005	0.000317527
22.796761015465425	472	0.0123559	0.000883317	0.0083914	0.0011753	5.57502	0.000315663
22.84539441688552	473	0.012348	0.000882701	0.00837478	0.00117435	5.56991	0.000314069
22.894027818305617	474	0.0123402	0.000882596	0.00835889	0.00117416	5.56512	0.000313555
22.94266121972571	475	0.0123623	0.000881981	0.00840946	0.0011736	5.56025	0.000316907
22.991294621145805	476	0.0123805	0.000881699	0.00844547	0.00117318	5.55542	0.000318238
23.040066370601732	477	0.0123307	0.000880992	0.00834264	0.00117201	5.55053	0.000313254
23.08886828363672	478	0.0123204	0.000879025	0.00832773	0.00116922	5.54534	0.000311529
23.137670196671714	479	0.0123108	0.000878226	0.00831255	0.00116816	5.54064	0.000311275
23.186472109706703	480	0.0123015	0.000876427	0.00830054	0.00116566	5.53619	0.000310162
23.23527402274169	481	0.0122916	0.000874492	0.00828373	0.00116296	5.53125	0.000308854
23.284075935776684	482	0.0122809	0.000870896	0.00826746	0.0011581	5.52647	0.000307893
23.332877848811677	483	0.0122622	0.000870067	0.00823513	0.0011569	5.52154	0.000307436
23.381679761846666	484	0.0122509	0.000869294	0.0082182	0.00115569	5.51692	0.000306537
23.43048167488166	485	0.0122702	0.000869157	0.00825043	0.0011557	5.51209	0.000307774
23.479283587916647	486	0.0122405	0.000868763	0.00820361	0.00115504	5.50733	0.000306529
23.52808550095164	487	0.0122311	0.000866977	0.00818717	0.00115253	5.50267	0.000305382
23.57688741398663	488	0.0121505	0.000864737	0.008033	0.00114912	5.49822	0.000297896
23.625689327021618	489	0.0121417	0.000864096	0.00801779	0.00114821	5.49347	0.00029663
23.67449124005661	490	0.0121583	0.000864087	0.00804964	0.00114829	5.48897	0.000298595
23.723293153091603	491	0.0122209	0.000863898	0.0081719	0.00114836	5.48415	0.000304831
23.77209506612659	492	0.0122052	0.000863788	0.00814111	0.00114823	5.47947	0.000304099
23.820896979161585	493	0.0122116	0.00086333	0.00815684	0.0011476	5.47495	0.000304646
23.869698892196574	494	0.0121737	0.00086308	0.00808102	0.00114709	5.47039	0.000301237
23.918500805231567	495	0.0121333	0.000862921	0.00800006	0.00114665	5.46583	0.00029587
23.967302718266556	496	0.012197	0.000862915	0.00812429	0.00114709	5.46135	0.000303536
24.01607325507769	497	0.0121876	0.000862369	0.00810931	0.00114628	5.45662	0.000303092
24.064780088646437	498	0.0121653	0.000862216	0.00806512	0.00114587	5.4522	0.000300412
24.113486922215188	499	0.0121799	0.00086188	0.00809564	0.00114552	5.44745	0.000302094
24.16219375578394	500	0.0121239	0.000860996	0.00798449	0.00114404	5.44302	0.000295326
24.210900589352686	501	0.0121145	0.000860029	0.00796935	0.00114281	5.43862	0.00029461
24.259607422921434	502	0.012108	0.000859974	0.0079562	0.00114268	5.43431	0.000293796
24.30831425649019	503	0.0120837	0.000859789	0.00791455	0.00114232	5.42982	0.000292365
24.357021090058936	504	0.0120982	0.000858809	0.00794579	0.00114106	5.42527	0.000293258
24.405727923627687	505	0.0120896	0.000858712	0.00792943	0.00114086	5.42096	0.000292768
24.454434757196438	506	0.0120753	0.00085784	0.00789867	0.00113965	5.41639	0.000291458
24.503141590765185	507	0.0120171	0.000856178	0.0078023	0.00113716	5.41219	0.00028748
24.551848424333933	508	0.0120662	0.000855868	0.00788705	0.001137	5.40781	0.000290812
24.600555257902684	509	0.0120252	0.000855541	0.00781689	0.00113638	5.40328	0.000288114
24.649262091471435	510	0.0120325	0.000855078	0.00783082	0.00113585	5.39898	0.000288984
24.697968925040183	511	0.0120569	0.00085482	0.00787367	0.00113556	5.3945	0.000290307
24.74667575860893	512	0.0120489	0.000854799	0.00785876	0.00113555	5.39017	0.000289777
24.79538259217768	513	0.0120082	0.000854785	0.00778945	0.00113519	5.38582	0.000286693
24.844089425746432	514	0.0119833	0.000853688	0.00774807	0.00113357	5.38157	0.000284167
24.892796259315183	515	0.0119987	0.000853603	0.00777726	0.00113357	5.37729	0.000285982
24.94150309288393	516	0.0120398	0.000853344	0.00784581	0.00113352	5.37267	0.00028931
24.990209926452682	517	0.0119895	0.000852987	0.00776276	0.00113269	5.36851	0.000285234
25.038899707887047	518	0.0119744	0.000850921	0.00774017	0.00112981	5.36453	0.00028337
25.087585199610515	519	0.0119655	0.000848784	0.00772545	0.00112694	5.35996	0.000283033
25.13627069133398	520	0.0119576	0.00084605	0.00771475	0.00112325	5.35579	0.000282285
25.184956183057444	521	0.0119479	0.00084571	0.00769929	0.00112279	5.35115	0.000281692
25.233641674780912	522	0.0119402	0.000843953	0.0076851	0.00112042	5.34684	0.000280986
25.28232716650438	523	0.0119318	0.000841563	0.00767206	0.00111721	5.34273	0.00028057
25.33101265822785	524	0.011902	0.000841262	0.00762241	0.00111671	5.3384	0.000278981
25.379698149951313	525	0.0119231	0.000840071	0.00765767	0.00111515	5.33441	0.000280098
25.42838364167478	526	0.0119089	0.00084001	0.00763554	0.00111508	5.33016	0.000279843
25.477069133398246	527	0.0119166	0.000839966	0.00764874	0.00111497	5.32597	0.000279569
25.525754625121714	528	0.0118918	0.000838462	0.00761063	0.00111291	5.32185	0.0002785
25.574440116845178	529	0.0118757	0.000836708	0.00758506	0.00111051	5.31768	0.000277348
25.62312560856865	530	0.0118832	0.000836572	0.00759738	0.00111036	5.31377	0.000277794
25.671811100292114	531	0.0118665	0.000835877	0.00757176	0.0011093	5.30951	0.000276487
25.72049659201558	532	0.0118588	0.000835039	0.0075589	0.00110816	5.30544	0.000275828
25.769182083739047	533	0.0118431	0.000833385	0.00753435	0.00110585	5.30135	0.000274366
25.817867575462515	534	0.0118494	0.000832844	0.00754646	0.00110513	5.29738	0.000274902
25.86655306718598	535	0.0118342	0.000832135	0.0075219	0.00110414	5.29331	0.000273826
25.915238558909444	536	0.0118242	0.000830064	0.00750876	0.00110132	5.28921	0.000273621
25.963924050632908	537	0.0117275	0.000830009	0.00733985	0.00110089	5.28513	0.000266258
26.012623677925628	538	0.0117141	0.000829987	0.00731599	0.00110079	5.28092	0.000265317
26.06136374713652	539	0.0117346	0.0008299	0.0073536	0.00110077	5.27666	0.000266773
26.110103816347422	540	0.0117198	0.000829898	0.00732755	0.00110068	5.27246	0.000265696
26.15884388555832	541	0.0117058	0.000829112	0.00730294	0.00109964	5.26839	0.000265053
26.207583954769216	542	0.0117401	0.000828785	0.00736551	0.00109928	5.26425	0.000267329
26.256324023980117	543	0.011698	0.00082861	0.00728994	0.00109896	5.26036	0.000264788
26.305064093191014	544	0.0117596	0.0008284	0.00740265	0.00109887	5.25643	0.000269249
26.35380416240191	545	0.0117988	0.000828366	0.0074684	0.00109893	5.25259	0.000271648
26.40254423161281	546	0.0117527	0.000828282	0.00738964	0.00109865	5.24878	0.000268755
26.45128430082371	547	0.011746	0.000828148	0.00737892	0.00109846	5.24488	0.000268044
26.500024370034605	548	0.0116904	0.000828003	0.00727809	0.00109819	5.24094	0.000264567
26.548764439245506	549	0.0118057	0.000827949	0.0074827	0.00109843	5.23685	0.000272568
26.597504508456403	550	0.0118139	0.000827877	0.007496	0.00109832	5.23292	0.000272957
26.646244577667304	551	0.0117663	0.000826768	0.00741602	0.00109669	5.22892	0.000269463
26.694984646878197	552	0.0117832	0.000826762	0.00744114	0.00109671	5.22498	0.00027031
26.743724716089098	553	0.0117745	0.000826706	0.00742774	0.00109663	5.22094	0.000269998
26.792464785299995	554	0.0116815	0.000826614	0.00726493	0.00109628	5.21709	0.000263996
26.841204854510895	555	0.0117905	0.000826595	0.0074539	0.00109652	5.21315	0.000270827
26.889944923721792	556	0.0116731	0.000824898	0.00725372	0.00109394	5.20932	0.000263382
26.93868499293269	557	0.0116671	0.00082346	0.00724251	0.00109199	5.20577	0.000262839
26.98742506214359	558	0.0116485	0.000823109	0.00721057	0.00109149	5.20201	0.00026096
27.036107055961068	559	0.0116602	0.000823064	0.00723498	0.00109143	5.19822	0.000262289
27.084768856447685	560	0.0116535	0.000822541	0.00722314	0.00109075	5.19438	0.00026167
27.133430656934305	561	0.0116409	0.00082246	0.0071994	0.00109059	5.19051	0.000260406
27.18209245742092	562	0.0116215	0.000822346	0.00716361	0.00109037	5.18676	0.000258658
27.23075425790754	563	0.0116279	0.000822062	0.00717511	0.00109001	5.18295	0.000259053
27.27941605839416	564	0.0116342	0.000821656	0.00718802	0.00108946	5.17906	0.000259506
27.32807785888078	565	0.0116126	0.000820774	0.00715216	0.00108827	5.17524	0.000258112
27.376739659367395	566	0.0115966	0.000820746	0.00712647	0.00108831	5.1714	0.000257497
27.425401459854015	567	0.0116039	0.000819885	0.00714047	0.00108709	5.16742	0.000257714
27.47406326034063	568	0.0115868	0.000819314	0.00711494	0.00108638	5.16349	0.000257222
27.52272506082725	569	0.0115795	0.000818876	0.00710346	0.00108582	5.15967	0.000257328
27.57138686131387	570	0.0115624	0.000818195	0.00708337	0.00108492	5.15605	0.000257291
27.620048661800485	571	0.0115705	0.000817904	0.00709396	0.00108449	5.15226	0.000257182
27.668710462287105	572	0.0115552	0.0008177	0.00707196	0.00108429	5.14862	0.000256896
27.717372262773722	573	0.0115476	0.000817016	0.0070604	0.00108337	5.14484	0.000256456
27.766034063260342	574	0.0115392	0.000815774	0.00705097	0.00108175	5.14103	0.000256345
27.81469586374696	575	0.0115323	0.000815762	0.00703888	0.00108175	5.13721	0.000256131
27.863357664233575	576	0.0115234	0.000814418	0.0070273	0.00107995	5.13345	0.000256154
27.912019464720196	577	0.0115084	0.000813433	0.00700653	0.0010787	5.12992	0.000256359
27.960681265206812	578	0.0115155	0.000813163	0.00701716	0.00107827	5.12639	0.000256078
28.009346249330672	579	0.011495	0.000812843	0.00698856	0.00107792	5.1228	0.000255319
28.058024631261254	580	0.0115019	0.000812684	0.00700067	0.0010777	5.11895	0.000255684
28.10670301319184	581	0.0114649	0.000811969	0.00693714	0.00107662	5.11522	0.000252282
28.155381395122422	582	0.0114522	0.000811882	0.00691524	0.0010764	5.11156	0.000250616
28.204059777053008	583	0.0114584	0.000811791	0.00692542	0.00107631	5.10798	0.000251371
28.252738158983593	584	0.0114867	0.000811195	0.0069764	0.00107568	5.10447	0.000254701
28.30141654091418	585	0.0114797	0.000810376	0.00696527	0.00107455	5.10098	0.000254239
28.35009492284476	586	0.0114438	0.00081035	0.00690391	0.00107429	5.09734	0.000249827
28.398773304775347	587	0.0114746	0.000810085	0.00695452	0.00107411	5.09391	0.000253457
28.447451686705932	588	0.0114686	0.0008097	0.00694687	0.00107355	5.09033	0.000252618
28.496130068636518	589	0.0114378	0.000809497	0.00689304	0.00107311	5.08674	0.000249261
28.5448084505671	590	0.0114294	0.000808949	0.00688113	0.00107236	5.08309	0.000248937
28.593486832497685	591	0.0114114	0.000808925	0.00684975	0.00107239	5.0794	0.000247956
28.642165214428275	592	0.0114044	0.000807882	0.00683917	0.00107095	5.0759	0.000247752
28.69084359635886	593	0.0114224	0.000807781	0.00687032	0.00107082	5.0724	0.000248389
28.73952197828944	594	0.0114152	0.000807156	0.00686077	0.00107	5.06878	0.000248166
28.788200360220024	595	0.0113938	0.000804719	0.0068277	0.00106674	5.065	0.000247417
28.83687874215061	596	0.0113851	0.000802398	0.00682164	0.00106366	5.06151	0.000246946
28.885557124081195	597	0.0113779	0.000801447	0.0068114	0.00106232	5.05801	0.000246582
28.93423550601178	598	0.0113283	0.000800723	0.00672892	0.00106112	5.05445	0.000243869
28.982913887942363	599	0.0113341	0.000800495	0.00673993	0.00106082	5.05098	0.000244227
29.031471244302203	600	0.0113381	0.000800188	0.00675038	0.00106041	5.04757	0.000244833
29.079963146154594	601	0.0113203	0.000799231	0.00671836	0.00105908	5.04415	0.000243279
29.128455048006984	602	0.0113636	0.000799015	0.00679105	0.00105899	5.04061	0.000245754
29.176946949859378	603	0.011369	0.000799002	0.00680097	0.00105898	5.03715	0.00024591
29.225438851711765	604	0.0113142	0.000798515	0.00670798	0.00105816	5.03374	0.000243114
29.273930753564155	605	0.0113436	0.000798321	0.00676176	0.00105797	5.0302	0.000245247
29.322422655416545	606	0.011356	0.000798222	0.00678411	0.00105787	5.02666	0.000245487
29.37091455726894	607	0.0113067	0.000798219	0.00669766	0.00105779	5.02327	0.000242594
29.419406459121326	608	0.0113496	0.00079736	0.0067731	0.00105671	5.01984	0.000245354
29.46789836097372	609	0.0112547	0.000797088	0.00661947	0.00105597	5.01645	0.000238982
29.516390262826107	610	0.0112993	0.000796967	0.00668807	0.00105607	5.01298	0.000242453
29.5648821646785	611	0.0112605	0.000796938	0.00662868	0.00105582	5.00957	0.000239642
29.613374066530888	612	0.0112481	0.000796491	0.00661006	0.00105514	5.00621	0.000238628
29.66186596838328	613	0.0112654	0.000796287	0.00663807	0.00105494	5.00291	0.000240199
29.710357870235676	614	0.0112704	0.000795868	0.00664763	0.00105438	4.99962	0.000240471
29.758849772088062	615	0.0112836	0.000795762	0.00666756	0.00105439	4.99634	0.000241266
29.807341673940456	616	0.0112897	0.000795443	0.00667726	0.00105398	4.99298	0.000241531
29.855833575792843	617	0.0112405	0.000795331	0.0065999	0.00105359	4.9897	0.000238545
29.904325477645237	618	0.0112173	0.000795104	0.00656177	0.00105305	4.98628	0.000236378
29.952817379497628	619	0.0112224	0.000795053	0.00656999	0.00105303	4.98307	0.000237036
30.001314380294033	620	0.0112293	0.000794714	0.0065793	0.00105265	4.97974	0.000237314
30.049995131924838	621	0.0112756	0.000794655	0.0066583	0.00105283	4.97645	0.000240817
30.098675883555646	622	0.0112354	0.000794547	0.00658981	0.00105248	4.97325	0.000237718
30.14735663518645	623	0.0112096	0.000793738	0.00655167	0.0010512	4.96982	0.000235878
30.196037386817256	624	0.0111905	0.000793723	0.00652231	0.00105114	4.96648	0.000234845
30.24471813844806	625	0.0111964	0.000793655	0.00653055	0.00105098	4.96312	0.000234902
30.29339889007887	626	0.0111855	0.000793369	0.0065189	0.00105066	4.96004	0.000234483
30.34207964170967	627	0.0112022	0.000792995	0.00654094	0.00105015	4.95706	0.000235357
30.390760393340475	628	0.0111695	0.000792759	0.00649301	0.00104986	4.95394	0.000233325
30.43944114497128	629	0.0111634	0.000792197	0.00648341	0.00104907	4.95076	0.00023304
30.488121896602088	630	0.0111577	0.000791838	0.00647342	0.00104858	4.94744	0.000232532
30.536802648232893	631	0.0111746	0.000791705	0.00650165	0.00104839	4.94432	0.00023319
30.585483399863698	632	0.0111792	0.000791422	0.00651077	0.001048	4.9411	0.000233769
30.634164151494502	633	0.011152	0.000790855	0.0064639	0.00104716	4.9381	0.000231998
30.682844903125307	634	0.0111448	0.000789933	0.00645436	0.00104588	4.93491	0.000231573
30.731525654756112	635	0.0111158	0.000789592	0.00640962	0.00104549	4.93179	0.000230522
30.780206406386917	636	0.0111215	0.00078943	0.00641772	0.00104528	4.92853	0.000230664
30.82888715801772	637	0.0111279	0.000789356	0.00642686	0.00104513	4.92533	0.000230718
30.877567909648526	638	0.0111328	0.000788356	0.00643616	0.00104378	4.92215	0.000230973
30.92624866127933	639	0.0110936	0.000788255	0.00637233	0.00104369	4.91917	0.000229274
30.97492941291014	640	0.0111381	0.000788252	0.00644602	0.00104362	4.91598	0.000231005
31.02357000534577	641	0.0110726	0.000788155	0.00634	0.00104345	4.9128	0.000227213
31.07216795451232	642	0.0110592	0.000788105	0.00632047	0.00104335	4.90976	0.000226686
31.120765903678866	643	0.0110659	0.000787938	0.00633011	0.00104314	4.90655	0.00022696
31.169363852845407	644	0.0110973	0.000787489	0.00638217	0.00104263	4.90352	0.000229696
31.217961802011956	645	0.0111079	0.000787429	0.00639996	0.00104255	4.9004	0.000230252
31.2665597511785	646	0.0110522	0.000787424	0.00631063	0.00104239	4.89735	0.00022637
31.315157700345047	647	0.0111028	0.000787313	0.00639096	0.00104243	4.89423	0.000230064
31.36375564951159	648	0.0110872	0.000787291	0.00636359	0.00104239	4.89109	0.000228924
31.412353598678138	649	0.0110815	0.000787033	0.00635822	0.00104205	4.88778	0.000228577
31.460951547844683	650	0.0110771	0.000786859	0.00634941	0.00104177	4.88461	0.000228042
31.50954949701123	651	0.0110461	0.000786198	0.00630222	0.00104073	4.88158	0.000226053
31.55814744617777	652	0.0110397	0.000784719	0.00629284	0.00103879	4.87856	0.000225936
31.606745395344316	653	0.0110291	0.00078454	0.00627629	0.00103851	4.87571	0.000225723
31.65534334451086	654	0.0110339	0.000784522	0.00628472	0.00103851	4.87263	0.000225921
31.70394129367741	655	0.0110227	0.000782793	0.00626781	0.00103612	4.86958	0.000225359
31.75253924284395	656	0.0110179	0.000782622	0.00625962	0.00103594	4.86675	0.000225131
31.801137192010493	657	0.0110121	0.000782165	0.00625068	0.00103531	4.86373	0.000224792
31.849735141177042	658	0.0110059	0.000781209	0.00624231	0.00103399	4.86069	0.000224416
31.898333090343588	659	0.0109814	0.000779906	0.00620588	0.0010322	4.85759	0.000223518
31.94693103951013	660	0.0109992	0.000779724	0.00623362	0.00103193	4.85442	0.000223826
31.99552898867668	661	0.0109758	0.000779637	0.00619609	0.0010318	4.85147	0.000223072
32.04424951267057	662	0.0109874	0.000779167	0.00621542	0.00103118	4.84832	0.000223611
32.092982456140355	663	0.0109337	0.000778972	0.00613393	0.00103098	4.84514	0.000221657
32.14171539961014	664	0.0109398	0.000778842	0.00614303	0.00103082	4.84225	0.000222231
32.19044834307992	665	0.0109056	0.000778432	0.00609109	0.00103016	4.83924	0.000219408
32.23918128654971	666	0.0109448	0.000778397	0.00615278	0.00103016	4.83618	0.000222289
32.287914230019496	667	0.0109285	0.000778346	0.00612451	0.00103008	4.8334	0.00022083
32.33664717348928	668	0.0109116	0.000778323	0.00609914	0.00103	4.8304	0.000219449
32.38538011695907	669	0.0109232	0.000778241	0.00611645	0.00102989	4.82727	0.000220243
32.43411306042886	670	0.0109173	0.000778083	0.00610703	0.00102968	4.82421	0.000219603
32.482846003898636	671	0.0109504	0.000777944	0.00616198	0.00102956	4.82121	0.000222642
32.53157894736842	672	0.0109683	0.00077782	0.00618818	0.00102942	4.81833	0.000223143
32.5803118908382	673	0.0109915	0.000777727	0.00622444	0.00102925	4.8153	0.000223586
32.62904483430799	674	0.0108997	0.000777621	0.00608333	0.00102916	4.81241	0.000219483
32.677777777777784	675	0.0109627	0.000777564	0.0061791	0.00102909	4.80936	0.000222785
32.726510721247564	676	0.0109556	0.000776787	0.00616977	0.00102805	4.8065	0.000222881
32.77524366471735	677	0.0108758	0.000776617	0.00604358	0.00102784	4.80373	0.000218195
32.82397660818714	678	0.0108708	0.000776476	0.00603635	0.00102756	4.80083	0.000217514
32.872709551656925	679	0.0108801	0.000776165	0.00605196	0.00102722	4.79794	0.000218518
32.92144249512671	680	0.0108944	0.000775968	0.00607581	0.00102697	4.79506	0.000219215
32.97017543859649	681	0.010865	0.000775396	0.00602884	0.00102613	4.7922	0.000217306
33.01896475878586	682	0.0108836	0.000775156	0.00605997	0.00102586	4.78941	0.000218652
33.06784300307933	683	0.0108592	0.000774952	0.00602088	0.00102556	4.78665	0.000217212
33.116721247372794	684	0.0108878	0.000774674	0.00606805	0.0010252	4.78389	0.00021866
33.16559949166626	685	0.0108527	0.000773146	0.00601264	0.00102316	4.78106	0.000216943
33.214477735959726	686	0.0107515	0.000772398	0.00584678	0.00102184	4.77825	0.000209933
33.26335598025319	687	0.0107563	0.000772022	0.00585429	0.00102138	4.77546	0.00021002
33.31223422454666	688	0.01077	0.000771987	0.00587764	0.00102137	4.77251	0.000211274
33.36111246884012	689	0.0108141	0.000771779	0.0059485	0.00102125	4.76982	0.000214975
33.40999071313358	690	0.0107373	0.000771682	0.00582378	0.00102083	4.76692	0.000208812
33.45886895742705	691	0.0107745	0.000771543	0.00588599	0.0010208	4.76407	0.000211979
33.50774720172051	692	0.0108175	0.000771537	0.00595572	0.00102093	4.76139	0.000215041
33.55662544601398	693	0.0107609	0.000771485	0.00586193	0.00102069	4.75872	0.000210487
33.605503690307444	694	0.0107314	0.000771369	0.00581535	0.00102036	4.75595	0.000208703
33.65438193460091	695	0.0108219	0.000771333	0.0059629	0.0010206	4.75318	0.000214953
33.703260178894375	696	0.0108275	0.000771312	0.00597175	0.00102056	4.75053	0.000215043
33.75213842318784	697	0.0108331	0.000771241	0.00598041	0.00102051	4.74774	0.000215538
33.801016667481306	698	0.0107256	0.000771108	0.00580797	0.00101995	4.74501	0.000208204
33.84989491177477	699	0.0107413	0.000771061	0.00583205	0.00102001	4.74218	0.00020923
33.89877315606823	700	0.0108459	0.000771008	0.00600475	0.00102026	4.7394	0.000216536
33.9476514003617	701	0.0107792	0.000770999	0.00589337	0.00102009	4.73656	0.000212436
33.99652964465516	702	0.0108082	0.000770948	0.00593987	0.00102012	4.73362	0.000214797
34.04512775672788	703	0.0107458	0.000770781	0.00583944	0.00101965	4.73089	0.000209774
34.093704459341296	704	0.0107648	0.000770653	0.00587001	0.00101954	4.7281	0.000210705
34.14228116195473	705	0.0108024	0.000770558	0.00593192	0.00101959	4.72536	0.00021437
34.19085786456815	706	0.0107834	0.000770346	0.00590054	0.00101921	4.7228	0.000212608
34.239434567181576	707	0.0108366	0.00077029	0.00598792	0.00101927	4.72019	0.000216144
34.28801126979501	708	0.0108407	0.000770169	0.00599665	0.00101912	4.71753	0.00021649
34.33658797240844	709	0.0107935	0.000770093	0.00591588	0.00101898	4.71463	0.000213981
34.38516467502186	710	0.0107978	0.000769888	0.00592402	0.00101867	4.71183	0.000214027
34.433741377635286	711	0.010686	0.000769873	0.00575119	0.00101816	4.70914	0.00020582
34.48231808024871	712	0.010719	0.000769622	0.00580006	0.00101786	4.70638	0.000207301
34.53089478286214	713	0.0107878	0.000769609	0.00590836	0.00101829	4.70372	0.000213449
34.579471485475565	714	0.0106466	0.000769511	0.00569396	0.00101757	4.70103	0.000203521
34.62804818808899	715	0.0106505	0.000768615	0.00570037	0.00101646	4.69836	0.000203932
34.67662489070242	716	0.0106695	0.000768398	0.00572941	0.00101621	4.6958	0.000204858
34.725201593315845	717	0.0106552	0.000768183	0.00570789	0.00101585	4.69304	0.000204057
34.773778295929276	718	0.0106778	0.000768071	0.00574331	0.00101573	4.69056	0.000205363
34.8223549985427	719	0.0106406	0.000768026	0.00568749	0.00101552	4.68798	0.000203168
34.870931701156124	720	0.0106642	0.000767932	0.00572226	0.00101557	4.68506	0.000204849
34.91950840376955	721	0.0106596	0.000767798	0.0057151	0.00101537	4.68255	0.000204534
34.96808510638298	722	0.0107123	0.000767795	0.00579357	0.00101535	4.68007	0.000206967
35.01660373705102	723	0.0106887	0.000767503	0.00575852	0.00101493	4.6775	0.00020555
35.065011133701226	724	0.0107072	0.000767436	0.00578626	0.0010148	4.67484	0.000206408
35.11341853035143	725	0.0106732	0.000767191	0.00573669	0.00101453	4.67227	0.00020506
35.161825927001644	726	0.0106976	0.000767184	0.00577153	0.00101444	4.66961	0.000205943
35.21023332365185	727	0.0107015	0.000767036	0.0057786	0.00101421	4.66684	0.000205911
35.25864072030206	728	0.0106351	0.000766748	0.00568035	0.00101372	4.66434	0.000202458
35.307048116952274	729	0.0106926	0.000766738	0.00576395	0.00101387	4.66179	0.000205769
35.35545551360248	730	0.0106256	0.000766736	0.00566608	0.00101361	4.6592	0.00020195
35.403862910252684	731	0.0106297	0.000766371	0.00567314	0.00101318	4.65678	0.000202343
35.45227030690289	732	0.0106213	0.000766242	0.00565877	0.00101294	4.65417	0.000201769
35.500677703553094	733	0.0106161	0.000765897	0.00565359	0.00101243	4.65164	0.000201315
35.549085100203314	734	0.0106114	0.000765364	0.00564678	0.00101173	4.64907	0.000200976
35.59749249685352	735	0.0106082	0.000764954	0.00564032	0.00101122	4.64667	0.000200773
35.645899893503724	736	0.0106028	0.00076466	0.00563471	0.00101082	4.64407	0.000200442
35.69430729015393	737	0.0105917	0.000763182	0.00562074	0.00100878	4.64146	0.000199981
35.74271468680414	738	0.010587	0.000763163	0.00561374	0.00100876	4.63876	0.000199784
35.79112208345435	739	0.0105971	0.000763099	0.00562819	0.00100871	4.63616	0.000200155
35.83952948010456	740	0.0105836	0.00076309	0.00560664	0.00100868	4.63358	0.000199395
35.887936876754765	741	0.010578	0.000762102	0.0056001	0.00100738	4.63116	0.000199239
35.93634427340498	742	0.0105727	0.000761088	0.00559331	0.00100601	4.62862	0.000199057
35.98475167005518	743	0.0105668	0.000759858	0.00558673	0.00100433	4.62615	0.000198934
36.03326211517918	744	0.0105565	0.00075879	0.00557335	0.0010029	4.62371	0.000197875
36.08181994755754	745	0.0105521	0.000758597	0.00556744	0.00100255	4.62129	0.000197447
36.1303777799359	746	0.0105605	0.000758387	0.00557981	0.00100233	4.61901	0.000198497
36.17893561231426	747	0.0105079	0.000757979	0.00550238	0.00100171	4.61653	0.000195818
36.22749344469263	748	0.0105366	0.000757796	0.00554593	0.00100142	4.61391	0.000196558
36.27605127707099	749	0.0105119	0.000757786	0.00550828	0.00100149	4.61125	0.000196085
36.324609109449355	750	0.0105409	0.000757732	0.00555324	0.00100131	4.60868	0.000196921
36.37316694182772	751	0.0105031	0.00075769	0.00549592	0.00100131	4.60629	0.000195754
36.42172477420608	752	0.0105326	0.000757617	0.00553929	0.00100123	4.60381	0.000196572
36.47028260658444	753	0.0105462	0.000757531	0.00556018	0.00100105	4.60151	0.00019713
36.5188404389628	754	0.0105193	0.000757329	0.00551969	0.00100085	4.59907	0.000196522
36.567398271341176	755	0.0105279	0.000757275	0.00553247	0.00100079	4.59672	0.000196634
36.61595610371953	756	0.0105226	0.000756982	0.00552631	0.00100037	4.59446	0.000196491
36.66451393609789	757	0.0105143	0.000756942	0.00551388	0.00100033	4.59201	0.000196236
36.713071768476254	758	0.0104897	0.000756824	0.00547666	0.00100019	4.58958	0.000195336
36.76162960085462	759	0.0104851	0.000756813	0.00546984	0.00100014	4.58708	0.000194984
36.81018743323298	760	0.0104973	0.000756654	0.00548925	0.000999928	4.58474	0.00019564
36.85874526561135	761	0.0104931	0.000756644	0.00548251	0.000999944	4.58233	0.000195546
36.907303097989704	762	0.0104804	0.000756243	0.00546363	0.000999364	4.57977	0.000194747
36.95586093036807	763	0.0104759	0.000755827	0.00545706	0.000998785	4.57748	0.0001945
37.00439953587314	764	0.01047	0.000755	0.00545077	0.000997694	4.57506	0.000194546
37.052746083929605	765	0.0104645	0.000754212	0.00544438	0.000996617	4.5726	0.000194319
37.10109263198608	766	0.0103587	0.000753981	0.00530907	0.000996168	4.57013	0.000190236
37.14943918004254	767	0.0104118	0.000753965	0.00536807	0.000996183	4.56767	0.000191956
37.197785728099014	768	0.0103615	0.000753482	0.00531536	0.000995435	4.56522	0.000190277
37.24613227615548	769	0.0104063	0.000753475	0.00536109	0.000995532	4.56295	0.000191462
37.29447882421195	770	0.010354	0.000753281	0.00530262	0.000995254	4.56052	0.000190108
37.34282537226842	771	0.0104018	0.000753174	0.00535514	0.000995071	4.55808	0.000190988
37.39117192032489	772	0.0104464	0.00075317	0.00541886	0.000995193	4.5556	0.0001933
37.43951846838135	773	0.0104582	0.000752855	0.00543808	0.000994789	4.55323	0.000194061
37.48786501643783	774	0.0103496	0.000752765	0.00529708	0.000994548	4.55089	0.000189941
37.536211564494295	775	0.01045	0.000752552	0.00542477	0.000994324	4.54859	0.000193306
37.584558112550766	776	0.010454	0.000752487	0.00543142	0.000994272	4.54646	0.000193717
37.63290466060723	777	0.0103448	0.000752244	0.00529109	0.000993864	4.54405	0.000190053
37.6812512086637	778	0.0103966	0.000752221	0.00535325	0.000993762	4.54156	0.000190683
37.72959775672017	779	0.0104278	0.000752215	0.00539237	0.00099384	4.53928	0.000192163
37.77794430477664	780	0.0104405	0.000752156	0.00541195	0.000993815	4.53708	0.000192925
37.82629085283311	781	0.0104144	0.000751987	0.00537461	0.000993498	4.53466	0.000191893
37.87463740088958	782	0.0103321	0.00075181	0.00527349	0.000993354	4.53233	0.000190213
37.92298394894605	783	0.0104308	0.000751701	0.00539865	0.000993154	4.53011	0.000192478
37.97133049700251	784	0.0103642	0.000751659	0.00531669	0.000992938	4.52782	0.000189775
38.0197880202256	785	0.0103362	0.000751236	0.00527955	0.00099255	4.52561	0.0001902
38.06840723453909	786	0.0104357	0.000751233	0.00540535	0.000992559	4.52343	0.000192819
38.117026448852585	787	0.0103274	0.000751143	0.0052668	0.000992477	4.52103	0.00019
38.16564566316608	788	0.0104221	0.000751123	0.00538601	0.000992361	4.5188	0.000192113
38.21426487747958	789	0.010385	0.000751009	0.00534179	0.000992136	4.5165	0.000190297
38.262884091793076	790	0.0103398	0.000751003	0.00528555	0.00099221	4.51423	0.000190005
38.31150330610657	791	0.0103896	0.000750781	0.00534732	0.00099182	4.51212	0.000190562
38.36012252042008	792	0.0104171	0.000750713	0.00538048	0.000991772	4.50991	0.000191844
38.40874173473357	793	0.0103812	0.000750376	0.00533562	0.000991254	4.50782	0.00018977
38.457360949047064	794	0.0103767	0.000750358	0.00533013	0.000991183	4.50572	0.000189543
38.50598016336056	795	0.0103223	0.000750295	0.00526077	0.000991342	4.50333	0.000190002
38.55459937767406	796	0.0103683	0.000750241	0.00531998	0.000991029	4.50096	0.000189597
38.603218591987556	797	0.0103717	0.00074947	0.00532435	0.00099	4.49872	0.000189628
38.65183780630105	798	0.0103174	0.000748567	0.0052551	0.000988997	4.49663	0.000189808
38.70045702061455	799	0.0103134	0.000748403	0.00524937	0.00098875	4.49445	0.000189705
38.74907623492804	800	0.0103074	0.000747071	0.00524381	0.000986923	4.49209	0.000189444
38.797695449241544	801	0.0102836	0.000745788	0.00520901	0.000985198	4.48984	0.000188397
38.846314663555034	802	0.0103029	0.000745732	0.00523779	0.000985149	4.48744	0.00018921
38.89493387786853	803	0.0102804	0.000745176	0.00520447	0.00098434	4.48536	0.000188111
38.94355309218203	804	0.0102975	0.000745158	0.00523187	0.000984396	4.4833	0.000189408
38.99217230649553	805	0.0102932	0.000744846	0.00522588	0.000983961	4.48103	0.000189532
39.04077962476913	806	0.0102762	0.000744722	0.00519897	0.000983731	4.47886	0.000187938
39.0893846602508	807	0.0102855	0.000744307	0.00521412	0.000983232	4.47686	0.000188748
39.13798969573248	808	0.010256	0.000743869	0.00517135	0.000982636	4.47468	0.000187848
39.18659473121416	809	0.0102887	0.000743855	0.00522033	0.000982619	4.47261	0.000189208
39.235199766695835	810	0.0102715	0.000743653	0.00519383	0.000982299	4.47033	0.000187611
39.2838048021775	811	0.0102601	0.000743638	0.00517716	0.000982312	4.46838	0.000187704
39.332409837659185	812	0.0102672	0.000743604	0.00518782	0.000982225	4.46614	0.000187426
39.381014873140856	813	0.010264	0.000743528	0.00518291	0.000982132	4.46397	0.000187451
39.42961990862254	814	0.0102476	0.000743301	0.00516126	0.000981815	4.46166	0.000187512
39.47822494410421	815	0.0102441	0.000743227	0.00515543	0.000981666	4.45967	0.000186845
39.526829979585884	816	0.0102511	0.000743125	0.00516491	0.000981586	4.4575	0.000187505
39.57543501506756	817	0.0102389	0.000742399	0.00514981	0.00098055	4.45534	0.000186503
39.62404005054924	818	0.0102334	0.000742246	0.00514336	0.000980352	4.45292	0.000186339
39.67264508603091	819	0.0102283	0.000741207	0.00513845	0.000978924	4.45077	0.000185985
39.72125012151258	820	0.0102225	0.000740571	0.0051329	0.000978037	4.4485	0.000185714
39.76985515699427	821	0.0102167	0.00073965	0.00512714	0.000976822	4.44627	0.000185661
39.818460192475946	822	0.0102124	0.000739154	0.00512251	0.000976127	4.44422	0.000185488
39.86706522795762	823	0.0102051	0.000738561	0.00511289	0.000975255	4.44215	0.000184702
39.915670263439296	824	0.0102085	0.000738522	0.00511791	0.000975248	4.44011	0.000185236
39.96427529892097	825	0.0102008	0.000738251	0.00510693	0.000974862	4.4378	0.000184705
40.01286033194216	826	0.010197	0.000737864	0.00510064	0.000974352	4.43566	0.000184706
40.06138988644084	827	0.0101929	0.00073667	0.00509478	0.000972713	4.43354	0.000184367
40.109919440939535	828	0.010188	0.000735733	0.00508865	0.000971463	4.43129	0.000184077
40.15844899543822	829	0.0101759	0.000735421	0.00507077	0.000970976	4.42913	0.000183394
40.20697854993691	830	0.0101791	0.000734925	0.00507678	0.000970313	4.42699	0.000183426
40.255508104435606	831	0.010172	0.000734766	0.00506489	0.000970065	4.42483	0.000183203
40.30403765893429	832	0.0101674	0.000734066	0.00505894	0.000969168	4.42284	0.00018335
40.35256721343298	833	0.0101823	0.000733944	0.00508285	0.000969069	4.42071	0.000183701
40.401096767931676	834	0.0101628	0.00073389	0.00505319	0.000969022	4.41846	0.000183545
40.44962632243036	835	0.0101576	0.000733457	0.00504732	0.000968435	4.41622	0.000183324
40.49815587692905	836	0.0101531	0.000732024	0.00504196	0.000966465	4.41417	0.000182988
40.54668543142774	837	0.0101137	0.000731832	0.00498537	0.000965934	4.41198	0.000180012
40.59521498592643	838	0.0101104	0.000731459	0.00498018	0.000965415	4.40995	0.000179797
40.64374454042512	839	0.0101482	0.000731105	0.00503619	0.000965168	4.40779	0.000182458
40.69227409492381	840	0.0101077	0.000730685	0.00497478	0.000964328	4.40588	0.000179372
40.7408036494225	841	0.0101161	0.000730643	0.00499025	0.000964391	4.4037	0.000180297
40.78933320392119	842	0.0101437	0.000730455	0.00503089	0.000964252	4.40161	0.000182488
40.83786275841988	843	0.0101191	0.000730176	0.0049958	0.000963764	4.39943	0.000180593
40.88639231291857	844	0.0101397	0.00072973	0.00502595	0.000963262	4.39738	0.000182434
40.93492186741726	845	0.0101366	0.000729105	0.00502054	0.000962397	4.3954	0.000181983
40.98345142191595	846	0.0101211	0.000728977	0.00500097	0.000962172	4.39334	0.00018082
41.032311841137535	847	0.0101027	0.000728966	0.00496954	0.000961964	4.39133	0.000178968
41.08134346653592	848	0.0100987	0.000728956	0.00496466	0.000961938	4.38932	0.000178963
41.1303750919343	849	0.010095	0.000728578	0.00496001	0.000961435	4.3874	0.000178913
41.17940671733268	850	0.0101238	0.000728405	0.00500624	0.000961407	4.38534	0.000181007
41.22843834273106	851	0.0101324	0.000728316	0.00501503	0.000961315	4.38329	0.000181256
41.277469968129445	852	0.0101278	0.000728027	0.00501217	0.000960848	4.38128	0.000180846
41.32650159352783	853	0.0100905	0.000727941	0.00495468	0.000960561	4.37925	0.000178758
41.37553321892621	854	0.010086	0.000727196	0.0049498	0.000959568	4.37732	0.000178731
41.42456484432459	855	0.0100813	0.000725971	0.00494403	0.000957912	4.37521	0.000178508
41.47359646972298	856	0.0100771	0.000725744	0.00493883	0.000957627	4.37311	0.000178349
41.52262809512135	857	0.0100711	0.000723354	0.00493341	0.000954396	4.37104	0.000177999
41.57165972051973	858	0.0100659	0.00072265	0.00492828	0.000953461	4.36905	0.000177851
41.62069134591812	859	0.010063	0.000722645	0.00492305	0.000953488	4.36709	0.00017769
41.6697229713165	860	0.0100588	0.000722271	0.00491793	0.000952983	4.36515	0.000177466
41.71875459671489	861	0.010034	0.000721969	0.00488376	0.000952486	4.36302	0.000175542
41.767786222113266	862	0.0100542	0.000721925	0.00491225	0.000952514	4.36109	0.000177177
41.81681784751165	863	0.0100474	0.000721624	0.00490242	0.000952079	4.35912	0.000176507
41.86584947291003	864	0.0100367	0.000721594	0.00488842	0.000952039	4.35717	0.000176072
41.91488109830841	865	0.0100441	0.000721313	0.00489712	0.000951662	4.35527	0.000176288
41.96391272370679	866	0.0100402	0.000721171	0.00489305	0.000951457	4.3532	0.000175969
42.01287490855889	867	0.0100499	0.000721097	0.00490773	0.000951389	4.35125	0.000176756
42.06164350158499	868	0.0100282	0.000720865	0.00487808	0.000950989	4.34898	0.000175313
42.11041209461107	869	0.010024	0.000720542	0.00487287	0.000950519	4.34694	0.00017494
42.15918068763716	870	0.0100172	0.000720537	0.00486308	0.000950497	4.34493	0.000174859
42.20794928066326	871	0.0100202	0.000720414	0.00486748	0.000950327	4.34305	0.00017479
42.25671787368935	872	0.0100108	0.000720116	0.00485252	0.000949918	4.34107	0.000174131
42.305486466715436	873	0.0100135	0.000720083	0.00485808	0.000949863	4.33901	0.000174466
42.35425505974153	874	0.0100022	0.000718944	0.00484446	0.000948314	4.33707	0.000173772
42.40302365276762	875	0.0100053	0.000718566	0.00484739	0.000947814	4.33523	0.000173856
42.45179224579371	876	0.00999786	0.000717131	0.00484124	0.000945827	4.33333	0.00017342
42.50056083881981	877	0.00998861	0.000715767	0.00483088	0.000943948	4.33142	0.000173259
42.54932943184589	878	0.00998432	0.000715287	0.00482605	0.000943302	4.32943	0.000173143
42.59809802487199	879	0.00999245	0.000715213	0.00483603	0.000943215	4.32753	0.00017324
42.64686661789808	880	0.00997907	0.000714625	0.00482085	0.000942384	4.32542	0.000172909
42.69563521092417	881	0.00997436	0.000712644	0.0048157	0.000939717	4.32349	0.000172494
42.744403803950256	882	0.00996999	0.000711822	0.00481037	0.000938575	4.3214	0.000172109
42.79317239697635	883	0.00995192	0.00071131	0.00478788	0.000937793	4.31936	0.000170867
42.84194099000244	884	0.00994811	0.000711276	0.00478356	0.000937764	4.3173	0.000170861
42.89070958302854	885	0.00996546	0.000711276	0.0048053	0.0009378	4.31535	0.00017173
42.93947817605462	886	0.00996186	0.000711002	0.00480035	0.000937401	4.3135	0.000171429
42.98824676908072	887	0.00994561	0.000710521	0.00477901	0.000936777	4.31167	0.000170915
43.037002730109194	888	0.00994174	0.00071003	0.0047742	0.000936112	4.30976	0.00017066
43.08575468018721	889	0.00995665	0.000709603	0.00479662	0.000935465	4.30806	0.000171196
43.1345066302652	890	0.00993837	0.00070937	0.00476914	0.000935204	4.30612	0.000170312
43.18325858034321	891	0.00995315	0.000709258	0.0047922	0.000934977	4.3042	0.000170863
43.23201053042121	892	0.00993513	0.000709031	0.00476414	0.000934735	4.30237	0.000170058
43.28076248049922	893	0.00993047	0.000707738	0.00475949	0.000932986	4.30046	0.00016973
43.32951443057722	894	0.00976665	0.000707501	0.00453304	0.000931898	4.29861	0.000160122
43.37826638065522	895	0.0097644	0.000707261	0.0045292	0.000931578	4.29676	0.000159923
43.42701833073322	896	0.00976952	0.00070696	0.00453759	0.000931168	4.29483	0.000160321
43.47577028081123	897	0.00992673	0.000706899	0.00475469	0.000931857	4.29274	0.000169655
43.52452223088923	898	0.00991608	0.000706745	0.00473913	0.000931632	4.29078	0.000169173
43.57327418096724	899	0.00992036	0.000706505	0.00474477	0.000931318	4.28887	0.000169257
43.62202613104524	900	0.00990895	0.000706499	0.00472897	0.000931223	4.28689	0.00016877
43.670778081123245	901	0.00977243	0.000706497	0.00454105	0.00093056	4.2849	0.000160213
43.719530031201245	902	0.00992333	0.000706482	0.00474989	0.000931237	4.28293	0.000169289
43.768281981279245	903	0.00990541	0.000706475	0.00472404	0.000931151	4.28121	0.0001684
43.81703393135725	904	0.00991248	0.000706421	0.00473368	0.00093117	4.27951	0.000168998
43.86578588143526	905	0.00979158	0.000706224	0.00456499	0.000930278	4.27761	0.000161239
43.91453783151326	906	0.00980127	0.00070613	0.00457853	0.000930227	4.27577	0.000161805
43.96328978159126	907	0.00974962	0.000706103	0.00450942	0.000930024	4.27398	0.000158896
44.012003693444136	908	0.00990238	0.000706083	0.00471903	0.000930601	4.27205	0.00016808
44.06060164261068	909	0.00979489	0.000705934	0.00456956	0.000929924	4.2702	0.000161485
44.10919959177723	910	0.00977484	0.000705879	0.00454597	0.000929725	4.26833	0.000160453
44.157797540943776	911	0.00975204	0.000705861	0.00451285	0.000929719	4.26644	0.000159187
44.20639549011031	912	0.00974766	0.000705858	0.00450552	0.000929714	4.2647	0.000158839
44.25499343927686	913	0.00975459	0.000705812	0.00451678	0.000929677	4.26291	0.000159505
44.30359138844341	914	0.00979814	0.00070578	0.00457407	0.000929744	4.26104	0.000161689
44.35218933760995	915	0.00974469	0.000705769	0.00450099	0.000929604	4.25914	0.000158734
44.40078728677649	916	0.00975738	0.000705769	0.00452091	0.0009296	4.25734	0.000159659
44.44938523594304	917	0.00978808	0.00070567	0.00456034	0.000929519	4.25554	0.00016107
44.49798318510958	918	0.0097425	0.000705461	0.00449679	0.000929144	4.25358	0.000158305
44.54658113427613	919	0.00978469	0.000705415	0.00455577	0.000929161	4.25184	0.000160878
44.59517908344267	920	0.00976008	0.000705383	0.00452491	0.000929051	4.25018	0.000159666
44.64377703260922	921	0.00983424	0.000705349	0.00462774	0.000929403	4.24843	0.00016386
44.69237498177577	922	0.00978104	0.000705229	0.00455089	0.000928914	4.24665	0.000160974
44.740972930942306	923	0.0097776	0.000705086	0.0045505	0.000928697	4.24479	0.000160804
44.789570880108855	924	0.0098983	0.000705016	0.00471411	0.000929145	4.243	0.000167643
44.8381688292754	925	0.00973884	0.000704904	0.00449283	0.000928334	4.24115	0.000158015
44.886766778441945	926	0.00973529	0.000704827	0.0044886	0.000928226	4.23937	0.000157588
44.935364727608494	927	0.00989417	0.000704788	0.00470976	0.000928833	4.23761	0.000167586
44.983962676775036	928	0.00983704	0.000704724	0.00463159	0.00092861	4.23579	0.000164142
45.0328029375765	929	0.00980245	0.000704558	0.00458298	0.000928118	4.23399	0.000161954
45.08176254589963	930	0.00982958	0.000704329	0.00462302	0.000927969	4.23214	0.000163599
45.13072215422277	931	0.00970244	0.000704287	0.00444317	0.000927523	4.23041	0.000156236
45.1796817625459	932	0.00982636	0.000704096	0.00461826	0.000927583	4.2287	0.000163207
45.228641370869035	933	0.00970509	0.000703952	0.00444697	0.000927093	4.22696	0.000156544
45.277600979192165	934	0.00983862	0.000703942	0.00463624	0.000927576	4.22523	0.000164442
45.326560587515296	935	0.00987589	0.000703911	0.00468946	0.000927626	4.22347	0.000166889
45.37552019583843	936	0.0097109	0.000703882	0.00445564	0.000926997	4.22176	0.000156963
45.424479804161564	937	0.00988976	0.000703838	0.00470613	0.000927575	4.22	0.000167706
45.473439412484694	938	0.00970832	0.00070382	0.00445163	0.000926916	4.21807	0.000156728
45.522399020807825	939	0.00973164	0.000703788	0.00448419	0.000926821	4.21626	0.000157347
45.57135862913097	940	0.00969895	0.000703785	0.00443903	0.000926851	4.21452	0.00015618
45.6203182374541	941	0.00986162	0.000703733	0.00466685	0.000927373	4.21267	0.000166256
45.66927784577723	942	0.00986934	0.000703688	0.00468032	0.000927325	4.21082	0.000166553
45.71823745410037	943	0.00981964	0.00070358	0.00460909	0.000926854	4.20909	0.000162915
45.7671970624235	944	0.00987235	0.00070357	0.00468471	0.000927138	4.20734	0.000166511
45.81615667074663	945	0.00980428	0.000703482	0.00458624	0.000926701	4.2057	0.000162144
45.86511627906977	946	0.00982294	0.000703481	0.00461408	0.000926745	4.20402	0.000162971
45.9140758873929	947	0.00985832	0.000703432	0.00466235	0.000927027	4.20239	0.000166228
45.963035495716035	948	0.00981664	0.000703378	0.00460478	0.000926572	4.20071	0.000162714
46.0119064975458	949	0.0098863	0.000703353	0.00470178	0.000926924	4.19909	0.000167671
46.06050444671234	950	0.00984449	0.000703283	0.0046442	0.000926701	4.19756	0.000164691
46.10910239587889	951	0.00971303	0.000703267	0.00446015	0.00092619	4.19595	0.000157091
46.15770034504544	952	0.00981014	0.000703248	0.00459561	0.00092635	4.19418	0.000162168
46.20629829421198	953	0.00984102	0.000703171	0.00463964	0.000926554	4.19251	0.000164512
46.254896243378525	954	0.0098544	0.000703065	0.0046574	0.000926487	4.1908	0.000165776
46.303494192545074	955	0.00980692	0.000703063	0.00459062	0.000926125	4.18893	0.000162219
46.352092141711616	956	0.00986352	0.000703034	0.00467108	0.000926443	4.1872	0.000166307
46.400690090878165	957	0.00972774	0.000702831	0.00448012	0.000925522	4.1855	0.000157142
46.449288040044706	958	0.0098133	0.000702804	0.00460014	0.000925793	4.18376	0.000162472
46.497885989211255	959	0.00969539	0.000702791	0.00443509	0.000925514	4.18206	0.000156065
46.546483938377804	960	0.00986569	0.000702773	0.00467564	0.000926105	4.18033	0.000166413
46.595081887544346	961	0.00971576	0.000702746	0.00446463	0.000925473	4.17874	0.000156989
46.64367983671089	962	0.0098779	0.000702489	0.00469448	0.000925711	4.17701	0.000167179
46.69227778587744	963	0.0098508	0.000702464	0.00465286	0.000925664	4.17526	0.000165351
46.74087573504398	964	0.00972412	0.000702453	0.00447581	0.000925036	4.17363	0.000157189
46.78947368421052	965	0.00988161	0.000702453	0.00469902	0.000925674	4.17183	0.000167291
46.838071633377076	966	0.00971788	0.000702437	0.00446839	0.00092505	4.1701	0.000157206
46.88666958254362	967	0.0096917	0.000702413	0.00443141	0.000924977	4.16841	0.000155671
46.93526753171016	968	0.00984764	0.000702354	0.00464861	0.000925497	4.16676	0.000164993
46.98386548087671	969	0.00972118	0.000702005	0.00447215	0.000924426	4.1651	0.000157013
47.03253774963468	970	0.00968835	0.000701855	0.0044271	0.000924195	4.16349	0.000155367
47.081246955674615	971	0.00968501	0.000700954	0.00442234	0.000922989	4.16171	0.000155072
47.12995616171456	972	0.00968298	0.000700609	0.00441971	0.000922556	4.16022	0.000155102
47.178665367754505	973	0.00968001	0.000700408	0.0044157	0.000922282	4.15855	0.000154849
47.22737457379445	974	0.00967092	0.000700289	0.00440382	0.000922197	4.1569	0.000154685
47.27608377983439	975	0.00963141	0.000699951	0.00434896	0.000921715	4.15523	0.000153748
47.324792985874325	976	0.00966224	0.00069983	0.00439241	0.000921539	4.15354	0.00015452
47.37350219191427	977	0.00967631	0.000699697	0.00441147	0.000921357	4.15199	0.000154819
47.422211397954214	978	0.00966401	0.000699584	0.00439585	0.000921196	4.15029	0.000154504
47.47092060399415	979	0.00963461	0.000699577	0.004353	0.000921189	4.14872	0.000153629
47.51962981003409	980	0.00963662	0.000699537	0.00435675	0.000921112	4.14712	0.000153531
47.568339016074034	981	0.00966764	0.000699525	0.00439995	0.000921149	4.1455	0.000154606
47.61704822211398	982	0.00967332	0.000699292	0.00440798	0.000920848	4.14385	0.000154775
47.665757428153924	983	0.00962784	0.000699062	0.00434494	0.00092049	4.1422	0.000153469
47.714466634193855	984	0.00961142	0.000699007	0.00432155	0.000920417	4.14049	0.000152669
47.7631758402338	985	0.00960803	0.000698933	0.0043176	0.000920346	4.13877	0.000152712
47.811885046273744	986	0.00965914	0.000698783	0.00438825	0.000920134	4.13719	0.000154428
47.86059425231368	987	0.00961303	0.000698777	0.00432503	0.000920078	4.13561	0.000152633
47.90930345835363	988	0.00963755	0.000698219	0.00436092	0.000919317	4.13406	0.000153486
47.95801266439357	989	0.00960482	0.000698052	0.00431381	0.000919159	4.13244	0.000152518
48.00664164019637	990	0.00962408	0.000697885	0.00434095	0.000918899	4.13068	0.000153178
48.05476946770623	991	0.00965206	0.000697766	0.00438049	0.000918768	4.12907	0.000154245
48.1028972952161	992	0.00965483	0.000697628	0.00438433	0.000918578	4.12749	0.000154217
48.15102512272596	993	0.00960201	0.000697533	0.00431013	0.000918449	4.12588	0.000152411
48.19915295023583	994	0.00961513	0.000697306	0.00432906	0.000918106	4.1242	0.000152426
48.2472807777457	995	0.00961733	0.000697007	0.00433306	0.000917697	4.12276	0.000152471
48.29540860525557	996	0.00964788	0.000696923	0.00437652	0.000917598	4.1211	0.000154034
48.34353643276543	997	0.0096206	0.000696857	0.00433718	0.000917495	4.11957	0.000152697
48.3916642602753	998	0.009639	0.000696486	0.00436467	0.000916957	4.11789	0.000153535
48.439792087785165	999	0.00964412	0.000696201	0.00437229	0.00091659	4.11636	0.000153898
48.48791991529503	1000	0.00964115	0.000695666	0.00436819	0.000915868	4.11481	0.000153841


==> results/dpt/veach/veach_metropolis_restore.txt <==
0.0373315255112745	1	0.122469	0.084805	1.74605	0.118117	55.2829	0.0857684
0.06961406227301326	2	0.0929125	0.0553646	0.901965	0.0776904	42.3284	0.0547851
0.10189659903475201	3	0.0782756	0.0346804	0.599586	0.0485365	36.0684	0.034346
0.13417913579649077	4	0.0692018	0.0258583	0.454434	0.036179	32.0976	0.0253497
0.16646167255822952	5	0.0630305	0.0214464	0.370247	0.029991	29.3199	0.0205689
0.19874420931996828	6	0.058246	0.0177387	0.306497	0.0247979	27.2095	0.0166363
0.23102674608170726	7	0.0545448	0.0157785	0.270643	0.0220664	25.522	0.0148225
0.2633092828434458	8	0.0514757	0.0138914	0.237094	0.0194097	24.1201	0.013073
0.29559181960518455	9	0.0490049	0.0128759	0.211167	0.0179813	22.9614	0.0117817
0.3278743563669233	10	0.0469123	0.0125868	0.190044	0.0175904	21.9691	0.0112323
0.36015689312866206	11	0.0450002	0.0109682	0.174614	0.0153103	21.1159	0.00990751
0.3924394298904008	12	0.0433006	0.00991404	0.160142	0.0138271	20.3516	0.00882645
0.42472196665213957	13	0.0418029	0.00892786	0.146744	0.012439	19.6741	0.00792771
0.4570045034138783	14	0.0404993	0.00832724	0.135965	0.0116002	19.0568	0.00729454
0.4892870401756171	15	0.0392933	0.00767529	0.127719	0.0106802	18.5068	0.00664656
0.5215695769373557	16	0.0382512	0.00735226	0.119791	0.0102301	18.0008	0.0062872
0.5538521136990945	17	0.037266	0.00684119	0.113191	0.0095144	17.5483	0.00582622
0.5861346504608331	18	0.0363427	0.0063316	0.106876	0.00878619	17.1265	0.00518394
0.6184171872225719	19	0.0355076	0.00603527	0.101296	0.00837497	16.7322	0.00492101
0.6506997239843106	20	0.0348143	0.0059842	0.0964557	0.00830482	16.3694	0.00475295
0.6829822607460494	21	0.0340758	0.00579286	0.092143	0.00803812	16.0332	0.00464995
0.715264797507788	22	0.0333785	0.00542349	0.0876019	0.0075169	15.7127	0.00430936
0.747547334269527	23	0.032744	0.00510672	0.084177	0.00707282	15.4272	0.00405173
0.7798298710312658	24	0.0321747	0.00498051	0.0804044	0.00689501	15.1513	0.00386529
0.8121124077930044	25	0.0316247	0.00478357	0.0769169	0.00661997	14.8886	0.00367293
0.8443949445547432	26	0.0311415	0.00476621	0.0739473	0.00660108	14.6432	0.00355729
0.8766774813164819	27	0.0306767	0.00475632	0.0711432	0.00659285	14.4079	0.00349745
0.9089600180782207	28	0.0302304	0.00463532	0.0685418	0.00642088	14.1823	0.00334826
0.9412425548399594	29	0.0298058	0.00454393	0.0664894	0.00629387	13.9761	0.00325456
0.9735250916016981	30	0.0294168	0.00451569	0.0643159	0.00625528	13.777	0.00318883
1.005807628363437	31	0.0290272	0.00448583	0.0621048	0.00621312	13.5838	0.00314361
1.0380901651251755	32	0.0286107	0.00432376	0.0600853	0.0059872	13.3991	0.00305912
1.0703727018869142	33	0.0282245	0.00416396	0.0581859	0.00576006	13.2232	0.0029178
1.102655238648653	34	0.0272322	0.0040157	0.0537692	0.00555427	13.0574	0.00271245
1.1349377754103918	35	0.027535	0.0040143	0.0548654	0.00555032	12.8946	0.00273641
1.1672203121721307	36	0.0278555	0.00399059	0.056538	0.00551736	12.7414	0.00279693
1.1995028489338693	37	0.0269356	0.00397768	0.0523307	0.00550179	12.5955	0.00267261
1.231785385695608	38	0.0266425	0.00386485	0.0510524	0.00534205	12.4568	0.00256521
1.2640679224573468	39	0.0263839	0.00384482	0.0498382	0.00531492	12.3219	0.00252061
1.2963504592190855	40	0.0258604	0.0037752	0.0476918	0.00521767	12.1899	0.00239833
1.3286329959808243	41	0.0261245	0.00377198	0.0489624	0.00521107	12.0597	0.00240242
1.3609155327425628	42	0.0255986	0.00366813	0.0469427	0.00506626	11.9383	0.00230355
1.3931980695043018	43	0.0253405	0.00357729	0.0463922	0.00493822	11.821	0.0022324
1.4254806062660406	44	0.0248953	0.00354446	0.0444819	0.0048903	11.7056	0.00213089
1.4577631430277793	45	0.025107	0.00350359	0.0453471	0.00483391	11.593	0.00214775
1.4900456797895179	46	0.0246804	0.00348533	0.0435673	0.00480804	11.4863	0.00207991
1.5223282165512568	47	0.0244722	0.00346486	0.0427259	0.00478019	11.3813	0.00205398
1.5546107533129954	48	0.0242437	0.00333257	0.0418179	0.00459554	11.2803	0.00199918
1.5868932900747341	49	0.0240384	0.00327981	0.0409189	0.0045215	11.1803	0.00194583
1.6191758268364729	50	0.0238319	0.00321169	0.0400647	0.00442562	11.0849	0.00189941
1.6514583635982116	51	0.023631	0.0031249	0.0393222	0.00430282	10.9903	0.00181046
1.6837409003599504	52	0.0234559	0.00310652	0.0385594	0.00427716	10.8998	0.00177234
1.7160234371216894	53	0.0232675	0.00305259	0.0378153	0.00420152	10.8119	0.00174242
1.748305973883428	54	0.0230822	0.00299603	0.0372415	0.00412338	10.727	0.00172542
1.7805885106451669	55	0.0229205	0.00296453	0.0365267	0.00407838	10.6434	0.00167914
1.8128710474069054	56	0.0227595	0.0029461	0.0358812	0.0040534	10.5644	0.00166858
1.8451535841686442	57	0.0221733	0.00293806	0.03341	0.00404215	10.4834	0.00156202
1.877436120930383	58	0.0226113	0.00293152	0.0351848	0.00403183	10.4062	0.00161814
1.9097186576921217	59	0.022038	0.0029315	0.0328414	0.00403318	10.3308	0.00154513
1.9420011944538604	60	0.0219044	0.00292043	0.032318	0.00401777	10.2584	0.00152395
1.9742837312155992	61	0.0223048	0.00289289	0.0339721	0.00397894	10.1868	0.00157065
2.0065829077421986	62	0.0224446	0.00288762	0.0346119	0.00397119	10.1158	0.00159226
2.038947252590766	63	0.0216279	0.002885	0.031298	0.00396842	10.0448	0.00149855
2.0713115974393332	64	0.0217497	0.00287349	0.0317742	0.00395175	9.97834	0.00150265
2.1036759422879	65	0.0214977	0.00286179	0.0309031	0.00393697	9.91358	0.00148391
2.1360402871364674	66	0.0212589	0.00285329	0.0305129	0.00392477	9.8497	0.00142311
2.1684046319850347	67	0.0211425	0.00282575	0.0302023	0.00388671	9.78833	0.00139024
2.2007689768336016	68	0.0213632	0.00282558	0.0306361	0.00388572	9.72892	0.00144629
2.2331333216821694	69	0.0208887	0.00272573	0.0293316	0.00374621	9.66919	0.00132478
2.2654976665307363	70	0.0209896	0.00271283	0.0297606	0.00372837	9.61085	0.00134775
2.2978620113793036	71	0.0205414	0.0026969	0.0281715	0.0037076	9.55244	0.00132561
2.330226356227871	72	0.0204366	0.00268788	0.0277845	0.00369511	9.49668	0.00130003
2.3625907010764378	73	0.0207599	0.00268744	0.0288798	0.00369364	9.44141	0.00131485
2.3949550459250055	74	0.020644	0.00268005	0.0285846	0.00368391	9.38825	0.00131979
2.4273193907735724	75	0.0203294	0.00266208	0.0274644	0.00365859	9.33675	0.00126758
2.45968373562214	76	0.0201261	0.00265008	0.0269347	0.00364262	9.28727	0.00125515
2.492048080470707	77	0.0202204	0.00263326	0.0272614	0.00361815	9.23619	0.00125356
2.524412425319274	78	0.0199182	0.00261469	0.0262289	0.00359148	9.18756	0.00123088
2.556776770167841	79	0.0200179	0.00261396	0.0265841	0.0035917	9.13777	0.0012376
2.5891411150164085	80	0.0187579	0.00257216	0.0223822	0.00353409	9.08834	0.00105619
2.6215054598649763	81	0.0196374	0.00257115	0.025272	0.0035299	9.04155	0.00116665
2.653869804713543	82	0.0198107	0.00257042	0.0258996	0.00352899	8.99538	0.00119696
2.68623414956211	83	0.0197162	0.00256321	0.0255806	0.00351886	8.95035	0.00118379
2.7185984944106774	84	0.0186768	0.00255285	0.022153	0.00350771	8.90539	0.00105773
2.750962839259245	85	0.0188176	0.00254267	0.022615	0.00349281	8.8612	0.00105371
2.7833271841078124	86	0.0189688	0.00252805	0.023114	0.00347167	8.81738	0.00106524
2.8156915289563793	87	0.0185988	0.0025256	0.0219086	0.00346903	8.7745	0.00103917
2.848055873804946	88	0.0185273	0.00252492	0.0216747	0.00346858	8.7325	0.0010323
2.8804202186535135	89	0.0195328	0.00252435	0.0249876	0.00346398	8.69277	0.00114149
2.9127845635020813	90	0.0194451	0.00252387	0.0246986	0.0034635	8.65209	0.00112842
2.9451489083506486	91	0.0182541	0.00252247	0.0207836	0.00346614	8.61269	0.00102056
2.9775132531992154	92	0.0191917	0.00251278	0.0238963	0.00345054	8.57307	0.00111439
3.0098990632865408	93	0.0190372	0.00250986	0.0233833	0.00344582	8.53519	0.0010781
3.042333739847946	94	0.0188844	0.00250929	0.0228809	0.00344568	8.49658	0.00105828
3.074768416409352	95	0.0181857	0.00250083	0.0205775	0.00343552	8.45946	0.00101599
3.107203092970757	96	0.019112	0.00250011	0.023655	0.00343196	8.42177	0.00107301
3.139637769532162	97	0.0184495	0.00249978	0.0214406	0.00343356	8.38494	0.00102451
3.1720724460935674	98	0.0193525	0.0024973	0.0244287	0.00342666	8.34933	0.00112285
3.204507122654973	99	0.0183118	0.00249392	0.0210016	0.00342556	8.31402	0.00101256
3.2369417992163783	100	0.019266	0.00248911	0.0241305	0.00341606	8.27922	0.00111011
3.2693764757777837	101	0.018376	0.00248702	0.0212137	0.00341508	8.24644	0.00101263
3.301811152339189	102	0.0181093	0.00245454	0.0203785	0.00337009	8.21335	0.000989014
3.3342458289005945	103	0.0180445	0.00243848	0.0201861	0.00334761	8.18124	0.000977679
3.366680505461999	104	0.0179747	0.00242702	0.0200447	0.00333194	8.14936	0.00097699
3.399115182023405	105	0.0179159	0.00241832	0.019885	0.00331943	8.11808	0.000962343
3.4315498585848103	106	0.0178532	0.00241759	0.0196985	0.00331909	8.086	0.000960518
3.4639845351462157	107	0.017614	0.00240961	0.0190234	0.00330795	8.05441	0.000931982
3.4964192117076207	108	0.0177329	0.00240947	0.0193796	0.00330767	8.02424	0.00094185
3.528853888269026	109	0.0177896	0.00240086	0.0195435	0.00329535	7.99388	0.000940908
3.5612885648304315	110	0.0175539	0.00239568	0.0188834	0.00328852	7.96368	0.000926967
3.593723241391837	111	0.0173396	0.00239024	0.0182381	0.00328005	7.93466	0.000882577
3.6261579179532424	112	0.0173901	0.00239013	0.0184089	0.00328061	7.90492	0.000902257
3.658592594514648	113	0.0168478	0.00238757	0.0168667	0.00327496	7.87667	0.000820196
3.6910272710760528	114	0.0170317	0.00238526	0.0174041	0.00327326	7.84846	0.000869082
3.7234619476374577	115	0.0171353	0.00238401	0.0176925	0.00327074	7.81979	0.000867715
3.7558966241988636	116	0.0174399	0.00238292	0.0185683	0.00327056	7.79285	0.000906458
3.788331300760269	117	0.0170814	0.00238008	0.0175489	0.00326543	7.76566	0.000865036
3.820765977321674	118	0.0169798	0.00237867	0.0172667	0.00326338	7.7399	0.00085777
3.8532006538830794	119	0.0171826	0.00237773	0.0178273	0.0032618	7.71449	0.000865783
3.885635330444485	120	0.0167035	0.00237633	0.016506	0.00325856	7.68861	0.000800837
3.9180700070058903	121	0.0167989	0.00237497	0.0167413	0.00325744	7.66293	0.000810814
3.9505046835672957	122	0.0168863	0.00237432	0.0169993	0.00325665	7.63712	0.00082898
3.9829393601287006	123	0.0174911	0.00237405	0.0187159	0.00325805	7.61246	0.000906009
4.015390609779855	124	0.0176613	0.0023739	0.0192015	0.00325744	7.58736	0.000921196
4.047860250665627	125	0.0169356	0.00237354	0.0171407	0.00325595	7.56278	0.00084199
4.080329891551399	126	0.0167485	0.00236971	0.0166266	0.00325012	7.53842	0.000811672
4.112799532437171	127	0.0166517	0.00236629	0.0163848	0.00324393	7.5145	0.000786041
4.1452691733229425	128	0.0172227	0.00236148	0.0179424	0.0032394	7.49064	0.000874246
4.177738814208714	129	0.0172752	0.00236083	0.0180819	0.00323926	7.4664	0.000878009
4.210208455094486	130	0.0165998	0.00235194	0.0162563	0.00322419	7.4419	0.000784667
4.242678095980258	131	0.01651	0.00234246	0.0160459	0.00321174	7.41903	0.000784026
4.27514773686603	132	0.0165495	0.00233371	0.016149	0.00319918	7.39652	0.000784894
4.307617377751802	133	0.0164602	0.00231861	0.0159454	0.00317781	7.37479	0.000765857
4.340087018637574	134	0.0163802	0.00231146	0.0157124	0.00316726	7.35176	0.00072339
4.372556659523345	135	0.0164133	0.00230383	0.0158261	0.00315657	7.33001	0.000746725
4.4050263004091175	136	0.0163306	0.00229736	0.0155941	0.00314743	7.30749	0.000714363
4.437495941294889	137	0.0158354	0.00229681	0.0143988	0.00314512	7.28619	0.0006494
4.469965582180661	138	0.0162896	0.002296	0.0154828	0.003145	7.26481	0.000710613
4.502435223066432	139	0.0162465	0.00229179	0.0154076	0.00313926	7.24354	0.000708268
4.534904863952204	140	0.0157928	0.00228706	0.0143015	0.00313147	7.22221	0.000647103
4.567374504837976	141	0.0162035	0.00228049	0.0152969	0.00312357	7.20157	0.000698636
4.599844145723747	142	0.0157513	0.00227832	0.0142053	0.0031187	7.18143	0.00064048
4.63231378660952	143	0.0156487	0.00227599	0.0139686	0.00311498	7.16173	0.000625494
4.664783427495291	144	0.0157177	0.00227327	0.0141146	0.00311129	7.14136	0.000633095
4.6972530683810625	145	0.016162	0.00227205	0.0151892	0.00311187	7.12118	0.000693663
4.729722709266834	146	0.0160493	0.002271	0.0149668	0.0031093	7.101	0.000675675
4.762192350152607	147	0.0155849	0.00226944	0.0138278	0.00310597	7.08146	0.00062498
4.794661991038379	148	0.0158585	0.00226784	0.0144968	0.00310462	7.0621	0.00065365
4.82713163192415	149	0.0156778	0.00226676	0.0140245	0.0031019	7.043	0.000629892
4.859601272809921	150	0.0160838	0.00226457	0.0150045	0.00310021	7.02333	0.00067717
4.892070913695694	151	0.0160075	0.00226398	0.0148701	0.00309947	7.00401	0.000670922
4.924540554581466	152	0.0153156	0.00226261	0.0131735	0.00309649	6.9857	0.000609898
4.9570101954672365	153	0.0152844	0.00226242	0.0131009	0.00309619	6.96677	0.000603137
4.989479836353009	154	0.0154437	0.0022619	0.0134851	0.00309593	6.94951	0.000628127
5.021918874225867	155	0.0159672	0.0022611	0.0147815	0.00309495	6.93186	0.000664198
5.054343244382476	156	0.0159282	0.00226073	0.0146766	0.00309434	6.91503	0.000661347
5.086767614539086	157	0.0156095	0.0022606	0.0139113	0.00309353	6.89684	0.000624605
5.119191984695696	158	0.0158898	0.00226021	0.0145781	0.00309373	6.87967	0.000654404
5.151616354852306	159	0.0154775	0.00225865	0.0135727	0.00309149	6.86274	0.000629608
5.1840407250089156	160	0.0154108	0.0022576	0.0133995	0.00308931	6.84542	0.000615342
5.216465095165526	161	0.0153787	0.00225693	0.0133228	0.00308824	6.82792	0.000613027
5.248889465322135	162	0.0153448	0.00225406	0.0132554	0.00308443	6.81135	0.000610005
5.281313835478745	163	0.0155429	0.00225338	0.0137359	0.0030838	6.79464	0.000625676
5.313738205635355	164	0.0152517	0.00225165	0.0130192	0.00308106	6.77791	0.000597968
5.346162575791965	165	0.0161145	0.00225018	0.0150866	0.00308073	6.76198	0.000684397
5.378586945948574	166	0.0155069	0.00224418	0.0136522	0.00307088	6.74522	0.000620849
5.411011316105184	167	0.0152191	0.00223733	0.0129401	0.00306101	6.72925	0.000591541
5.443435686261794	168	0.0151859	0.00223514	0.0128633	0.00305789	6.71273	0.000587181
5.475860056418403	169	0.015155	0.00222812	0.0128023	0.00304828	6.69678	0.000583658
5.508284426575013	170	0.0151236	0.00222077	0.012731	0.00303794	6.6811	0.000580883
5.540708796731623	171	0.0150013	0.00220887	0.0124747	0.00302111	6.66578	0.000568353
5.5731331668882325	172	0.0149711	0.00220403	0.0124051	0.00301446	6.65118	0.000567101
5.605557537044842	173	0.0150312	0.00220022	0.0125297	0.00300881	6.63613	0.000563947
5.637981907201452	174	0.0150624	0.00219893	0.012598	0.00300693	6.62074	0.000560325
5.670406277358062	175	0.0150877	0.00219781	0.0126567	0.00300544	6.60573	0.00057069
5.702830647514672	176	0.0149302	0.00217227	0.0123341	0.00296983	6.59077	0.000557823
5.735255017671282	177	0.0149008	0.00216986	0.0122655	0.00296627	6.57564	0.000555542
5.767679387827891	178	0.0147978	0.00216946	0.0121123	0.00296606	6.56179	0.000549074
5.800103757984501	179	0.0147646	0.00215445	0.0120542	0.00294493	6.54714	0.000543468
5.83252812814111	180	0.0148441	0.00214986	0.0122398	0.00293828	6.53339	0.000547137
5.86495249829772	181	0.0148177	0.00214939	0.0121805	0.00293769	6.51916	0.000546536
5.89737686845433	182	0.0140617	0.0021448	0.0107104	0.00293144	6.50487	0.000469608
5.929801238610939	183	0.0142508	0.00214406	0.0110752	0.00293027	6.49088	0.000489449
5.962225608767549	184	0.0148677	0.0021436	0.0122059	0.00292966	6.47656	0.000551237
5.994649978924159	185	0.0139803	0.00214354	0.01055	0.00292942	6.46231	0.000455606
6.027027027027027	186	0.0147049	0.00214166	0.0119194	0.00292673	6.44861	0.0005348
6.059394724065382	187	0.0139589	0.00214162	0.0105056	0.00292696	6.43541	0.000454654
6.091762421103738	188	0.0147334	0.00214144	0.0119884	0.00292668	6.42221	0.000540608
6.1241301181420935	189	0.0139385	0.0021401	0.0104601	0.00292493	6.40893	0.00045401
6.15649781518045	190	0.0140407	0.00213919	0.0106596	0.0029237	6.39586	0.000464156
6.188865512218806	191	0.014364	0.00213627	0.0113267	0.00291916	6.38253	0.000496
6.221233209257161	192	0.0140189	0.00213623	0.01065	0.00291928	6.36934	0.00045866
6.2536009062955165	193	0.0141019	0.00213621	0.0108123	0.00291937	6.35684	0.000474011
6.285968603333872	194	0.0142262	0.00213528	0.0110244	0.00291788	6.34431	0.000486608
6.318336300372229	195	0.0143405	0.00213494	0.0112709	0.00291748	6.33105	0.000493862
6.350703997410584	196	0.0142711	0.0021341	0.0111319	0.00291653	6.31841	0.000494728
6.383071694448939	197	0.0139164	0.00213342	0.0104193	0.00291556	6.30641	0.000455531
6.415439391487295	198	0.0142951	0.00213202	0.0111848	0.00291336	6.29398	0.000489885
6.447807088525652	199	0.0146488	0.00213201	0.0117967	0.00291334	6.28137	0.000527164
6.480174785564007	200	0.0138971	0.00213179	0.0103715	0.00291321	6.26971	0.000453425
6.512542482602363	201	0.0143183	0.00213155	0.0112317	0.00291251	6.25799	0.000488933
6.544910179640718	202	0.0140783	0.00212967	0.0107615	0.00291003	6.24592	0.000466654
6.577277876679073	203	0.0144301	0.00212916	0.0113194	0.00290974	6.23329	0.000504772
6.60964557371743	204	0.0146742	0.0021289	0.0118597	0.00290894	6.22134	0.000528378
6.642013270755784	205	0.0141821	0.00212862	0.0109265	0.00290838	6.20976	0.000478804
6.674380967794141	206	0.0141176	0.0021273	0.0108174	0.00290667	6.19799	0.000474247
6.706748664832497	207	0.0139916	0.00212654	0.0105986	0.00290562	6.18664	0.000458993
6.7391163618708525	208	0.0141607	0.00212585	0.0108782	0.00290415	6.17532	0.000472687
6.771484058909209	209	0.0143818	0.00212236	0.0113838	0.00289988	6.16395	0.000500697
6.803851755947564	210	0.0145221	0.00212191	0.0115219	0.00289955	6.15313	0.000515037
6.83621945298592	211	0.0144054	0.00212146	0.0112635	0.00289871	6.14202	0.00049876
6.8685871500242754	212	0.0145447	0.00212112	0.0115803	0.00289856	6.13064	0.00051799
6.900954847062631	213	0.0142011	0.00212043	0.0109809	0.00289708	6.11968	0.000481289
6.933322544100987	214	0.0144499	0.00211924	0.0113782	0.0028958	6.1089	0.000509117
6.965690241139342	215	0.0145956	0.00211912	0.0116888	0.00289548	6.0978	0.000520837
6.998057938177698	216	0.0144964	0.00211594	0.0114685	0.00289109	6.08687	0.000508307
7.0303990686242805	217	0.013868	0.00211286	0.0103237	0.0028867	6.07582	0.00045239
7.062738503330962	218	0.0146175	0.00211269	0.0117408	0.00288618	6.0651	0.000519378
7.095077938037644	219	0.0145666	0.00211203	0.0116326	0.00288584	6.05491	0.000519767
7.1274173727443255	220	0.0144723	0.00211049	0.0114132	0.00288335	6.04419	0.000505122
7.159756807451006	221	0.0141336	0.00211038	0.0108352	0.00288272	6.03283	0.000471884
7.192096242157688	222	0.0135176	0.00210769	0.00959274	0.00287892	6.02247	0.000417083
7.22443567686437	223	0.0135008	0.00210598	0.00955363	0.00287658	6.01198	0.000415397
7.2567751115710495	224	0.0135309	0.00209987	0.00962671	0.00286795	6.00192	0.00041913
7.289114546277731	225	0.013842	0.00209674	0.0102803	0.00286422	5.99164	0.000451991
7.321453980984412	226	0.0135453	0.00209117	0.00966371	0.00285595	5.98147	0.000421884
7.353793415691094	227	0.0135836	0.00209007	0.00971947	0.00285449	5.97141	0.000423757
7.386132850397775	228	0.0134636	0.00208858	0.00948091	0.00285222	5.96135	0.000411007
7.418472285104456	229	0.0134781	0.0020884	0.00951683	0.00285193	5.95197	0.000413228
7.4508117198111385	230	0.0134446	0.00208781	0.0094496	0.00285113	5.9421	0.000409601
7.483151154517819	231	0.0137261	0.0020871	0.0100133	0.00285034	5.9326	0.000436946
7.5154905892245	232	0.0136183	0.00208616	0.00979114	0.00284883	5.92287	0.000425166
7.547830023931182	233	0.0135995	0.00208586	0.00975732	0.0028487	5.91343	0.000428907
7.580169458637863	234	0.0135616	0.00208355	0.00969046	0.00284515	5.90372	0.000420951
7.612508893344545	235	0.0136875	0.00208321	0.00995346	0.00284494	5.89417	0.000433422
7.644848328051227	236	0.0137589	0.00208298	0.0101015	0.0028447	5.88496	0.000442218
7.6771877627579075	237	0.0138183	0.00208233	0.0102346	0.00284403	5.87551	0.000448946
7.709527197464588	238	0.0137073	0.00208135	0.00998073	0.00284229	5.8661	0.000433409
7.74186663217127	239	0.0136332	0.00208096	0.00983529	0.00284171	5.85668	0.000428343
7.774206066877952	240	0.0134267	0.00208003	0.00941558	0.00284033	5.84766	0.000408555
7.806545501584633	241	0.0137969	0.00207985	0.0101927	0.00284052	5.83803	0.000447474
7.838884936291314	242	0.0137386	0.00207768	0.0100552	0.00283728	5.82919	0.000438602
7.871224370997995	243	0.0133597	0.00207731	0.0092686	0.00283628	5.82047	0.000394435
7.903563805704676	244	0.0137757	0.00207349	0.0101468	0.00283147	5.81108	0.00044132
7.935903240411358	245	0.0136464	0.0020721	0.0098756	0.00282932	5.80227	0.000428916
7.968242675118039	246	0.0133725	0.00207121	0.00930607	0.00282785	5.79294	0.000398935
8.000581601990373	247	0.0134053	0.00206939	0.00937995	0.00282538	5.78367	0.000403824
8.032892823677663	248	0.0136622	0.00206722	0.00991339	0.00282257	5.77514	0.000431286
8.065204045364956	249	0.0133416	0.00206718	0.00923112	0.00282221	5.76604	0.000394508
8.097515267052248	250	0.0132939	0.00206528	0.00913057	0.00281968	5.75711	0.000393434
8.129826488739539	251	0.0132615	0.00206524	0.00906601	0.00281975	5.74858	0.000391407
8.162137710426833	252	0.0132767	0.00206375	0.00910053	0.00281735	5.74029	0.000390287
8.194448932114124	253	0.0133856	0.00206325	0.0093424	0.00281688	5.73239	0.000402723
8.226760153801415	254	0.0133075	0.00206103	0.00916065	0.00281358	5.72395	0.000391145
8.259071375488709	255	0.0132408	0.00205303	0.00903321	0.00280252	5.71497	0.000386879
8.291382597176	256	0.0133197	0.00205051	0.00919548	0.00279878	5.70651	0.000390713
8.323693818863292	257	0.0132271	0.00204969	0.00900151	0.00279793	5.69815	0.000385476
8.356005040550585	258	0.0131078	0.00204667	0.0087573	0.00279369	5.68995	0.000367432
8.388316262237876	259	0.0131637	0.00204376	0.00888552	0.0027897	5.6814	0.000376741
8.420627483925168	260	0.0131913	0.00204115	0.00894091	0.00278608	5.67311	0.000382207
8.45293870561246	261	0.0131194	0.00203735	0.00879016	0.00278082	5.66488	0.000369321
8.485249927299751	262	0.0130902	0.00203574	0.00872738	0.00277842	5.65653	0.00036434
8.517561148987044	263	0.0131719	0.0020345	0.00891003	0.0027766	5.64832	0.000379359
8.549872370674336	264	0.0132053	0.0020343	0.00897407	0.00277648	5.64039	0.000383859
8.582183592361629	265	0.0130732	0.00203302	0.00871657	0.00277458	5.63235	0.000363935
8.614494814048921	266	0.0131292	0.00203131	0.00882177	0.00277213	5.62426	0.000369813
8.646806035736212	267	0.013144	0.00203119	0.00885481	0.00277201	5.61637	0.000372662
8.679117257423504	268	0.013027	0.0020272	0.0102787	0.00276586	5.60853	0.000369935
8.711428479110797	269	0.0130408	0.00202519	0.00865743	0.0027638	5.60097	0.000365539
8.743739700798088	270	0.0130541	0.00202456	0.00868528	0.00276288	5.59493	0.000365629
8.77605092248538	271	0.0130098	0.00202248	0.0102361	0.00275932	5.58729	0.000370983
8.808362144172673	272	0.0129634	0.0020213	0.0101243	0.00275805	5.57952	0.000368972
8.840673365859963	273	0.0129942	0.00202003	0.010196	0.00275592	5.57184	0.00036926
8.872984587547256	274	0.0129464	0.00201728	0.0100845	0.00275246	5.56421	0.000369659
8.90529580923455	275	0.0129771	0.00201652	0.010157	0.00275135	5.55648	0.000371464
8.937607030921841	276	0.0129269	0.00200792	0.010048	0.00273926	5.54833	0.000366475
8.969918252609133	277	0.0128862	0.00200053	0.00994318	0.00272924	5.54111	0.000360353
9.00223880597015	278	0.0128722	0.00199757	0.00990287	0.00272512	5.53419	0.00035839
9.034685269305646	279	0.0129105	0.00199747	0.0100083	0.00272472	5.5269	0.00036401
9.067131732641142	280	0.0128976	0.00199541	0.00998082	0.00272209	5.5193	0.000363685
9.09957819597664	281	0.0125978	0.0019849	0.00916103	0.00270757	5.51171	0.000324518
9.132024659312135	282	0.0128515	0.00198426	0.00986486	0.00270663	5.50473	0.000358113
9.164471122647631	283	0.012824	0.00198087	0.00978793	0.002702	5.49717	0.000351545
9.196917585983128	284	0.0128371	0.00198002	0.00982795	0.00270076	5.48953	0.000355728
9.229364049318624	285	0.0126043	0.00197459	0.00919671	0.00269318	5.48262	0.000325688
9.261810512654122	286	0.0128066	0.00197417	0.00974906	0.00269266	5.47534	0.000350562
9.294256975989619	287	0.0126152	0.00197241	0.0092281	0.00268994	5.46866	0.000326141
9.326703439325115	288	0.0125797	0.00196845	0.00912795	0.00268455	5.4613	0.000323268
9.359149902660612	289	0.0127506	0.00196234	0.00960183	0.0026762	5.4542	0.000344801
9.391596365996108	290	0.0126235	0.00196214	0.00926355	0.00267557	5.44712	0.000327918
9.424042829331604	291	0.0127743	0.00196102	0.00967456	0.00267425	5.44022	0.000347129
9.4564892926671	292	0.0127618	0.00196007	0.00963945	0.00267287	5.43349	0.000345782
9.488935756002597	293	0.0127371	0.00196	0.00956537	0.00267311	5.42679	0.000343856
9.521382219338093	294	0.0126346	0.00195903	0.00929513	0.00267115	5.41964	0.000326411
9.553828682673588	295	0.0127868	0.0019583	0.0097113	0.0026705	5.4128	0.000349533
9.586275146009086	296	0.0126552	0.00195679	0.00936453	0.00266855	5.40626	0.000336759
9.618721609344583	297	0.0125624	0.00195506	0.00910036	0.00266577	5.39948	0.000321319
9.651168072680079	298	0.0127214	0.00195457	0.00953798	0.00266536	5.39327	0.000340503
9.683614536015575	299	0.0125493	0.00195358	0.00906811	0.00266382	5.38635	0.000321526
9.716060999351072	300	0.0125246	0.00195264	0.00900834	0.00266244	5.37984	0.00031796
9.748507462686568	301	0.0126431	0.00195238	0.00932995	0.00266224	5.37312	0.000332241
9.780953926022063	302	0.0124758	0.00195167	0.00888732	0.00266109	5.36642	0.000312683
9.813400389357561	303	0.0126787	0.00195038	0.00943742	0.00265955	5.36004	0.000339489
9.845846852693057	304	0.0124638	0.00195022	0.00885828	0.00265899	5.35365	0.000310232
9.878293316028554	305	0.0125117	0.00194959	0.00897682	0.00265813	5.34716	0.000316321
9.910739779364048	306	0.012536	0.00194924	0.00903735	0.00265773	5.34076	0.000318383
9.943186242699547	307	0.0124988	0.00194917	0.00894581	0.00265769	5.33463	0.000316215
9.975632706035043	308	0.0124512	0.00194813	0.008826	0.00265604	5.3284	0.000307661
10.00811497849042	309	0.0126642	0.00194697	0.00940021	0.00265491	5.3225	0.000339108
10.040705253552341	310	0.0126919	0.00194689	0.00946911	0.00265445	5.31584	0.000335268
10.073295528614263	311	0.0124378	0.00194632	0.00879596	0.00265358	5.30929	0.000309629
10.105885803676184	312	0.0127044	0.00194446	0.00950463	0.00265104	5.30297	0.000337273
10.138476078738107	313	0.0124847	0.00194252	0.00891959	0.00264832	5.29674	0.000314142
10.171066353800027	314	0.0124112	0.00193318	0.00873729	0.00263519	5.29042	0.000305347
10.20365662886195	315	0.0124205	0.00193196	0.00876656	0.00263339	5.28418	0.000306103
10.23624690392387	316	0.0123967	0.00192103	0.00870883	0.00261812	5.27836	0.000303499
10.268837178985791	317	0.0123633	0.00191715	0.00862556	0.00261259	5.27243	0.000299806
10.301427454047714	318	0.0123064	0.00191439	0.00848931	0.00260892	5.2667	0.00029989
10.334017729109634	319	0.0123824	0.00191367	0.00867986	0.00260792	5.26041	0.000303516
10.366608004171557	320	0.0123729	0.00191332	0.00865481	0.00260735	5.25471	0.000301582
10.399198279233477	321	0.0123398	0.00191295	0.00856972	0.00260685	5.24863	0.000301367
10.4317885542954	322	0.0123513	0.00191278	0.00859778	0.0026065	5.24291	0.000300882
10.46437882935732	323	0.0108109	0.0019124	0.0053942	0.00260616	5.23711	0.000195309
10.496969104419243	324	0.0108049	0.00191081	0.00538466	0.00260395	5.23135	0.000195066
10.529559379481164	325	0.0123274	0.00191059	0.00854505	0.00260352	5.22562	0.000299738
10.562149654543084	326	0.0108331	0.00190947	0.00543972	0.00260201	5.21959	0.000196753
10.594739929605009	327	0.012293	0.00190943	0.00846269	0.00260208	5.21362	0.000300443
10.627330204666928	328	0.010824	0.00190807	0.00542104	0.00260003	5.2081	0.00019654
10.65992047972885	329	0.0108287	0.00190807	0.00543015	0.00260005	5.20203	0.000196531
10.69251075479077	330	0.010771	0.00190777	0.00532929	0.00259992	5.19638	0.000192682
10.725101029852693	331	0.0107988	0.00190723	0.00537832	0.00259896	5.19012	0.000194466
10.757691304914616	332	0.0108175	0.00190658	0.00541236	0.00259804	5.18493	0.000196757
10.790281579976535	333	0.0107748	0.00190547	0.00533695	0.00259664	5.17939	0.000192722
10.822871855038457	334	0.0108132	0.00190477	0.00540317	0.00259537	5.17372	0.000194566
10.85546213010038	335	0.0118979	0.00190445	0.00761843	0.00259455	5.16848	0.000270367
10.888052405162302	336	0.0123133	0.0019038	0.00851715	0.002594	5.16307	0.000298541
10.920642680224221	337	0.0107925	0.00190367	0.0053691	0.00259394	5.15744	0.000193605
10.953232955286143	338	0.011888	0.00190355	0.0075974	0.00259333	5.15192	0.000270344
10.985823230348066	339	0.0119158	0.00190297	0.00765955	0.00259245	5.14659	0.000271407
11.018317393418707	340	0.0107647	0.00190267	0.00532147	0.00259274	5.14123	0.000193009
11.05073755876155	341	0.0108455	0.00190241	0.00546746	0.00259196	5.13594	0.000196861
11.083157724104394	342	0.0107842	0.00190233	0.00535176	0.00259213	5.13057	0.000192157
11.115577889447238	343	0.010835	0.00190219	0.00544908	0.00259175	5.12517	0.000196741
11.14799805479008	344	0.0107873	0.00190109	0.00535997	0.00259029	5.12003	0.000192442
11.180418220132923	345	0.0119339	0.0019005	0.00769875	0.00258904	5.11422	0.000272386
11.212838385475767	346	0.0107594	0.00190035	0.00531306	0.00258951	5.10914	0.000192402
11.245258550818612	347	0.0108495	0.00190006	0.00547666	0.00258871	5.10401	0.000197012
11.277678716161454	348	0.0108392	0.0018997	0.00545869	0.00258816	5.09888	0.00019597
11.310098881504295	349	0.0119511	0.00189911	0.00773967	0.00258698	5.09383	0.000272625
11.34251904684714	350	0.012276	0.00189878	0.00843744	0.00258724	5.08857	0.000300724
11.374939212189984	351	0.0108546	0.00189852	0.00548573	0.00258658	5.08296	0.00019746
11.407359377532828	352	0.0119235	0.0018985	0.00767934	0.00258615	5.07801	0.000271248
11.43977954287567	353	0.0107503	0.00189846	0.00529551	0.00258668	5.07302	0.000190285
11.472199708218515	354	0.0107455	0.00189828	0.00528648	0.00258651	5.06808	0.000190442
11.504619873561357	355	0.011942	0.0018979	0.00771766	0.00258535	5.06315	0.000273799
11.5370400389042	356	0.0107539	0.00189778	0.0053042	0.00258582	5.05804	0.00019119
11.569460204247044	357	0.0107765	0.00189719	0.0053462	0.00258494	5.05356	0.000191882
11.601880369589885	358	0.0118666	0.00189508	0.00756267	0.00258157	5.04901	0.000271795
11.63430053493273	359	0.0119578	0.00189472	0.00774562	0.00258074	5.04419	0.000272244
11.666720700275574	360	0.0107388	0.00189425	0.00527779	0.00258098	5.03931	0.000190526
11.699140865618418	361	0.0119033	0.00189379	0.0076374	0.00257964	5.03449	0.000270676
11.73156103096126	362	0.0108577	0.00189369	0.00549521	0.00257974	5.02959	0.000196441
11.763981196304101	363	0.011875	0.00189258	0.00758291	0.00257802	5.0248	0.000269546
11.796401361646947	364	0.0117841	0.00189147	0.00736479	0.00257665	5.01983	0.000264841
11.828821526989788	365	0.0108673	0.00189138	0.00551444	0.00257652	5.01462	0.000196444
11.861241692332632	366	0.0122494	0.00189104	0.00838357	0.00257641	5.00989	0.000300578
11.893661857675477	367	0.01226	0.00189033	0.00840963	0.00257543	5.00544	0.000299391
11.926082023018319	368	0.0107328	0.00188963	0.0052707	0.00257446	5.00094	0.00018987
11.958502188361162	369	0.0117747	0.00188816	0.00734627	0.00257216	4.9961	0.000265548
11.990922353704004	370	0.0108603	0.00188766	0.00550468	0.00257125	4.9911	0.000195636
12.023330417031204	371	0.0117649	0.00188745	0.00732724	0.00257113	4.98636	0.000264773
12.05573377401899	372	0.0122247	0.00188697	0.0083361	0.00257087	4.9816	0.000298893
12.088137131006771	373	0.0108719	0.00188693	0.00552223	0.00257025	4.97714	0.000193501
12.120540487994557	374	0.0121689	0.00188682	0.00822336	0.00257026	4.97241	0.00029301
12.15294384498234	375	0.0122018	0.00188648	0.00829148	0.00257	4.96796	0.000296318
12.185347201970124	376	0.0121914	0.00188606	0.00826767	0.00256925	4.96347	0.000294407
12.217750558957908	377	0.0118551	0.00188558	0.0075411	0.00256836	4.95885	0.000271513
12.250153915945694	378	0.0121801	0.00188506	0.00824095	0.00256783	4.9544	0.000293105
12.282557272933476	379	0.0121469	0.00188429	0.00817272	0.00256655	4.95025	0.000292527
12.31496062992126	380	0.0112676	0.00188426	0.00628254	0.00256672	4.94546	0.000220778
12.347363986909045	381	0.0121378	0.00188407	0.00814673	0.0025662	4.9409	0.000288669
12.379767343896827	382	0.012235	0.00188367	0.0083616	0.00256612	4.93646	0.00029815
12.41217070088461	383	0.0119601	0.00188352	0.00776339	0.00256508	4.93157	0.000273702
12.444574057872396	384	0.0118459	0.00188325	0.00751905	0.00256514	4.9271	0.000270691
12.476977414860178	385	0.0107255	0.00188281	0.00526209	0.00256489	4.9225	0.000188932
12.509380771847962	386	0.0107199	0.00188269	0.00525326	0.00256472	4.91814	0.000189103
12.541784128835747	387	0.0108748	0.00188207	0.00553209	0.00256339	4.914	0.000193207
12.574187485823531	388	0.0111838	0.00188153	0.00611721	0.00256282	4.90957	0.000211851
12.606590842811313	389	0.0107095	0.00188127	0.00523554	0.00256273	4.905	0.000187584
12.6389941997991	390	0.0112733	0.00188095	0.00629664	0.00256197	4.90063	0.000219237
12.671397556786882	391	0.0117961	0.00188084	0.00740473	0.00256174	4.89631	0.000266776
12.703800913774668	392	0.0119754	0.00188071	0.00780171	0.00256117	4.89213	0.000274659
12.73620427076245	393	0.0117879	0.00188049	0.00738448	0.0025612	4.88742	0.000264368
12.768607627750235	394	0.0109341	0.00188046	0.00564469	0.00256104	4.88366	0.000194716
12.801010984738017	395	0.0118359	0.00188023	0.00750273	0.0025609	4.87966	0.000269304
12.833414341725803	396	0.0122096	0.00188022	0.00830805	0.00256133	4.87556	0.000297497
12.865817698713585	397	0.0107138	0.00188011	0.00524456	0.00256109	4.87096	0.000188353
12.89822105570137	398	0.0118118	0.00188009	0.00744263	0.00256075	4.86699	0.000267801
12.930624412689154	399	0.0112023	0.00188001	0.00615513	0.00256055	4.86259	0.000213782
12.963027769676938	400	0.0112228	0.00187927	0.00619357	0.00255953	4.85839	0.000214018
12.995431126664721	401	0.0107045	0.00187919	0.00522685	0.00255984	4.85435	0.000187196
13.027751752657254	402	0.0118029	0.00187912	0.00742467	0.00255935	4.85016	0.000267307
13.060058798824024	403	0.0118273	0.00187853	0.00748197	0.00255862	4.84583	0.000270277
13.092365844990791	404	0.0121252	0.00187845	0.00812063	0.00255836	4.84203	0.000288818
13.124672891157562	405	0.0109669	0.00187842	0.00570786	0.00255849	4.83766	0.000196791
13.15697993732433	406	0.0111962	0.00187832	0.00614246	0.00255823	4.83351	0.000213077
13.1892869834911	407	0.0121556	0.00187814	0.00819882	0.00255805	4.82947	0.000291677
13.221594029657869	408	0.010972	0.00187767	0.00571883	0.00255739	4.82526	0.000196568
13.253901075824636	409	0.010684	0.0018776	0.00519068	0.00255782	4.82121	0.000185455
13.286208121991406	410	0.0119656	0.00187716	0.00778442	0.0025561	4.81724	0.000273737
13.318515168158175	411	0.0117521	0.00187706	0.00730746	0.00255658	4.81329	0.000263319
13.350822214324944	412	0.0108792	0.00187695	0.00554186	0.00255619	4.80922	0.000192765
13.383129260491712	413	0.0109413	0.00187695	0.00566144	0.00255621	4.80527	0.000194998
13.415436306658485	414	0.0106709	0.00187668	0.00516688	0.00255645	4.8015	0.000182793
13.447743352825253	415	0.0106793	0.00187657	0.0051827	0.00255641	4.79779	0.000185088
13.48005039899202	416	0.0111891	0.00187643	0.00612991	0.00255565	4.79395	0.000212792
13.51235744515879	417	0.0109617	0.00187622	0.00569781	0.00255539	4.79014	0.000197158
13.544664491325559	418	0.0111749	0.00187583	0.00610557	0.00255477	4.78662	0.000210567
13.57697153749233	419	0.0109372	0.00187577	0.00565271	0.00255449	4.7826	0.000193739
13.609278583659098	420	0.0119828	0.00187557	0.00782437	0.00255391	4.7785	0.000274561
13.641585629825865	421	0.0106915	0.00187556	0.00520587	0.00255484	4.77437	0.000186758
13.673892675992633	422	0.0112274	0.00187542	0.00620593	0.00255422	4.77069	0.00021536
13.706199722159404	423	0.0106743	0.00187538	0.00517527	0.00255464	4.76663	0.000183404
13.738506768326172	424	0.0112566	0.00187538	0.00627304	0.00255423	4.76294	0.000219224
13.770813814492941	425	0.0109816	0.00187532	0.00573943	0.00255416	4.75931	0.000200014
13.80312086065971	426	0.0106877	0.00187515	0.00519819	0.00255436	4.75531	0.000185769
13.83542790682648	427	0.0109265	0.00187481	0.00563499	0.00255306	4.75155	0.000192546
13.86773495299325	428	0.0111673	0.00187473	0.00609286	0.00255319	4.74821	0.000210706
13.900041999160017	429	0.0109553	0.00187461	0.00568798	0.00255305	4.74442	0.000196849
13.932349045326786	430	0.010695	0.0018746	0.00521271	0.00255351	4.74064	0.000187216
13.964656091493556	431	0.0109756	0.00187454	0.00572815	0.00255311	4.73729	0.000199624
13.996963137660325	432	0.010699	0.00187406	0.00521941	0.00255275	4.73352	0.000187043
14.029309954385171	433	0.0112071	0.0018739	0.00616669	0.00255201	4.73006	0.000212636
14.06166089741516	434	0.011214	0.00187382	0.00618022	0.00255198	4.72649	0.000213455
14.09401184044515	435	0.0120947	0.0018737	0.00805257	0.00255145	4.72284	0.000283076
14.126362783475138	436	0.0112507	0.0018737	0.00625995	0.00255189	4.71893	0.00021714
14.158713726505127	437	0.0117129	0.00187345	0.00723682	0.00255167	4.71522	0.000262975
14.191064669535116	438	0.0112334	0.00187339	0.00621957	0.00255138	4.71138	0.000216126
14.223415612565105	439	0.0118183	0.00187338	0.00746111	0.00255136	4.70764	0.000268546
14.255766555595095	440	0.010921	0.00187331	0.00562474	0.00255101	4.70405	0.000192596
14.288117498625086	441	0.0109439	0.00187296	0.00566765	0.00255078	4.70046	0.000195328
14.320468441655075	442	0.0117412	0.00187296	0.00729275	0.00255079	4.69667	0.000263653
14.352819384685064	443	0.0112773	0.00187271	0.00631032	0.00255046	4.69277	0.000219865
14.385170327715052	444	0.0117305	0.00187257	0.0072731	0.00255031	4.68907	0.000263802
14.417521270745041	445	0.0120629	0.00187252	0.00802956	0.00254988	4.6856	0.000284081
14.44987221377503	446	0.0120531	0.00187239	0.00800798	0.00254973	4.68215	0.000283153
14.48222315680502	447	0.0120172	0.00187232	0.00791454	0.00254948	4.67837	0.000280613
14.51457409983501	448	0.0108827	0.00187202	0.00555266	0.00254925	4.67483	0.000192596
14.546925042864999	449	0.0109037	0.00187129	0.00559259	0.00254819	4.67131	0.000192936
14.579275985894988	450	0.0121118	0.00187106	0.00810063	0.002548	4.668	0.000286004
14.611626928924979	451	0.0109098	0.00187084	0.00560332	0.00254759	4.66439	0.000192736
14.643977871954968	452	0.0111594	0.00187078	0.00608059	0.00254768	4.66091	0.000210862
14.676328814984958	453	0.0106629	0.00187058	0.00516147	0.00254785	4.65785	0.000181845
14.708679758014945	454	0.0111484	0.00187051	0.00605603	0.00254738	4.65431	0.000211564
14.741030701044934	455	0.0117198	0.00187018	0.00725599	0.00254707	4.65078	0.00026435
14.773381644074924	456	0.0111531	0.00187001	0.00606775	0.00254667	4.64746	0.00021123
14.805732587104913	457	0.0108928	0.00186984	0.00557311	0.00254612	4.64383	0.000192822
14.838083530134902	458	0.0108973	0.00186976	0.00558375	0.00254603	4.6404	0.000193212
14.870434473164893	459	0.010986	0.00186972	0.00575035	0.00254627	4.63723	0.000198596
14.902785416194883	460	0.011704	0.00186967	0.0072171	0.00254638	4.63392	0.000262385
14.935136359224872	461	0.0112822	0.00186924	0.00632357	0.0025456	4.63034	0.000221189
14.967487302254861	462	0.0119884	0.00186889	0.00784684	0.00254477	4.62707	0.000277555
14.99983824528485	463	0.0109475	0.00186855	0.005677	0.00254455	4.62363	0.000195168
15.03217253532512	464	0.0109903	0.00186814	0.00575976	0.00254407	4.62043	0.000198837
15.064506741682026	465	0.0120727	0.00186793	0.00805524	0.00254335	4.61713	0.00028205
15.096840948038931	466	0.0110878	0.00186767	0.00594308	0.00254334	4.61411	0.000205032
15.129175154395835	467	0.0120346	0.00186741	0.00796117	0.00254269	4.61095	0.000279588
15.16150936075274	468	0.0110396	0.00186704	0.0058505	0.0025423	4.6078	0.000199784
15.193843567109646	469	0.0106568	0.00186699	0.00515295	0.0025428	4.60431	0.000181509
15.22617777346655	470	0.0108869	0.00186694	0.00556276	0.00254208	4.60104	0.000192882
15.258511979823455	471	0.0110344	0.00186659	0.0058404	0.00254172	4.59777	0.000200237
15.29084618618036	472	0.0106502	0.00186651	0.00514414	0.00254213	4.59453	0.000182641
15.323180392537264	473	0.0119945	0.0018663	0.00786842	0.00254121	4.59117	0.000278859
15.35551459889417	474	0.0111163	0.00186624	0.00600256	0.0025414	4.58824	0.00020813
15.387848805251075	475	0.011241	0.00186617	0.0062453	0.00254131	4.58501	0.000216056
15.420183011607978	476	0.0120428	0.00186612	0.00798524	0.00254087	4.58191	0.000281157
15.452517217964886	477	0.0112351	0.00186611	0.00623176	0.00254122	4.57859	0.000216391
15.48485142432179	478	0.0111043	0.0018659	0.00597846	0.00254093	4.5755	0.000206334
15.517185630678696	479	0.0111099	0.00186587	0.00599018	0.00254083	4.57217	0.000206794
15.5495198370356	480	0.0109132	0.00186584	0.00561397	0.00254062	4.56885	0.000192441
15.581854043392504	481	0.0110801	0.00186584	0.00592992	0.00254075	4.56597	0.000205269
15.61418824974941	482	0.0120028	0.00186581	0.00789066	0.00254037	4.56273	0.000279222
15.646522456106315	483	0.0111407	0.00186576	0.00604377	0.00254069	4.55997	0.000211072
15.67885666246322	484	0.0120248	0.00186565	0.00793738	0.00254024	4.55661	0.000279673
15.711190868820125	485	0.0112935	0.0018655	0.00635089	0.0025404	4.55356	0.000222097
15.743525075177029	486	0.011099	0.00186518	0.0059661	0.0025398	4.55043	0.000205677
15.775859281533934	487	0.0116952	0.00186516	0.00719815	0.00254005	4.54721	0.000261352
15.80819348789084	488	0.0110217	0.00186505	0.00582329	0.00253961	4.54432	0.000200237
15.840527694247744	489	0.0112869	0.00186499	0.00633651	0.00253967	4.54115	0.00022081
15.872861900604649	490	0.0110103	0.00186487	0.00580156	0.00253947	4.53779	0.000200312
15.905196106961554	491	0.0109934	0.00186441	0.00576856	0.00253871	4.53465	0.000197601
15.937530313318458	492	0.0110159	0.0018642	0.00581267	0.00253849	4.53185	0.000199857
15.969864519675363	493	0.0120803	0.00186384	0.00803111	0.00253765	4.52906	0.000282329
16.00220435684647	494	0.011092	0.00186372	0.00595428	0.00253779	4.52608	0.000205215
16.034621369294605	495	0.0106365	0.00186363	0.00512208	0.00253823	4.52284	0.000183797
16.067038381742737	496	0.0106386	0.0018634	0.0051298	0.0025378	4.51958	0.000183897
16.09945539419087	497	0.0110444	0.00186291	0.00586271	0.00253658	4.51662	0.000201884
16.131872406639005	498	0.0111269	0.00186286	0.00602462	0.00253666	4.51357	0.000210024
16.164289419087137	499	0.010632	0.00186281	0.00511461	0.00253703	4.51092	0.000182051
16.19670643153527	500	0.0116855	0.00186203	0.00717919	0.00253581	4.50792	0.000262306
16.2291234439834	501	0.0106429	0.00186185	0.00513726	0.00253561	4.50506	0.000182969
16.261540456431536	502	0.0110018	0.00186179	0.00578999	0.00253513	4.50214	0.000200067
16.29395746887967	503	0.011134	0.0018616	0.00603727	0.00253487	4.49942	0.000209632
16.3263744813278	504	0.0110718	0.00186156	0.00591825	0.00253475	4.49673	0.000204313
16.358791493775932	505	0.0109968	0.00186151	0.00577939	0.00253472	4.49412	0.000198534
16.391208506224064	506	0.0111206	0.00186144	0.00601233	0.00253469	4.4913	0.000209201
16.4236255186722	507	0.0113059	0.00186119	0.00637743	0.00253439	4.48841	0.000224725
16.45604253112033	508	0.0120987	0.00186113	0.00807661	0.00253401	4.48545	0.000283552
16.488459543568467	509	0.0110266	0.00186108	0.00583071	0.00253408	4.48247	0.000200414
16.520876556016596	510	0.0110483	0.00186048	0.00587348	0.00253324	4.47944	0.000202775
16.55329356846473	511	0.0113341	0.00186041	0.00643092	0.00253328	4.47641	0.000228123
16.585710580912863	512	0.0113128	0.00185977	0.00639052	0.00253242	4.47356	0.000225649
16.618127593360995	513	0.0113268	0.00185937	0.00641914	0.00253181	4.47059	0.000226592
16.650544605809127	514	0.0110641	0.00185872	0.00590637	0.00253077	4.46769	0.000204056
16.68296161825726	515	0.0112969	0.00185811	0.0063629	0.00253001	4.46484	0.000223913
16.715378630705395	516	0.0116547	0.00185732	0.00710964	0.00252902	4.46192	0.000253935
16.747795643153523	517	0.0110531	0.00185729	0.00588421	0.0025288	4.45903	0.000202222
16.78021265560166	518	0.0113192	0.00185705	0.00640441	0.00252863	4.4564	0.000225265
16.81262966804979	519	0.0116446	0.00185638	0.00709364	0.00252794	4.45352	0.000256193
16.845046680497926	520	0.0110568	0.00185637	0.00589449	0.00252742	4.45077	0.000202185
16.87746369294606	521	0.0113386	0.00185594	0.00644538	0.00252718	4.44819	0.000230615
16.909880705394194	522	0.0106248	0.0018559	0.00510681	0.00252733	4.44545	0.000180545
16.942297717842326	523	0.011639	0.00185534	0.00707641	0.00252647	4.44279	0.00025565
16.974714730290454	524	0.0116671	0.00185346	0.00714275	0.00252376	4.44004	0.00025986
17.007182735316203	525	0.0116736	0.00185279	0.00716121	0.00252278	4.4372	0.000259933
17.039831532208037	526	0.0106181	0.00185121	0.00509924	0.00252069	4.43452	0.000179368
17.072480329099875	527	0.0116294	0.00185121	0.00706379	0.00252065	4.43191	0.000255189
17.10512912599171	528	0.0105859	0.00185097	0.00504019	0.00252076	4.42923	0.00017968
17.137777922883544	529	0.0106016	0.00185077	0.00506935	0.00252029	4.42647	0.000178843
17.170426719775378	530	0.010589	0.00185016	0.00504789	0.00251957	4.4239	0.000180019
17.203075516667212	531	0.0106049	0.00185012	0.00507663	0.00251935	4.4212	0.000179844
17.235724313559047	532	0.0116575	0.00184984	0.00712721	0.00251876	4.41837	0.000259868
17.26837311045088	533	0.0105812	0.00184952	0.00503163	0.00251868	4.41574	0.000178022
17.301021907342715	534	0.0114036	0.00184826	0.00657918	0.00251656	4.41301	0.000233192
17.33367070423455	535	0.0106083	0.0018481	0.0050837	0.00251648	4.4105	0.000179768
17.366319501126384	536	0.0105964	0.00184804	0.00506361	0.00251641	4.40793	0.000178361
17.398968298018218	537	0.0116046	0.00184787	0.00701009	0.00251584	4.40523	0.000253085
17.431617094910052	538	0.0106121	0.00184764	0.00509109	0.00251575	4.40246	0.000179368
17.464265891801887	539	0.0105922	0.00184748	0.00505595	0.00251568	4.39989	0.000178264
17.49691468869372	540	0.0113431	0.00184734	0.00645986	0.00251515	4.39744	0.000229484
17.52956348558556	541	0.0114107	0.00184705	0.00659495	0.00251489	4.39486	0.000233667
17.562212282477393	542	0.0116196	0.00184695	0.00704546	0.00251467	4.39227	0.000255248
17.594861079369227	543	0.0113567	0.0018465	0.00648514	0.0025141	4.38984	0.000230902
17.62750987626106	544	0.0105755	0.00184608	0.00502402	0.00251381	4.38724	0.000178095
17.660158673152893	545	0.0105236	0.00184597	0.00493124	0.002514	4.38469	0.000175779
17.69280747004473	546	0.0105704	0.00184578	0.00501691	0.0025134	4.3823	0.000178458
17.725456266936565	547	0.0116102	0.00184543	0.00702662	0.00251247	4.37962	0.000253966
17.7581050638284	548	0.0104642	0.00184524	0.0048289	0.00251301	4.37698	0.000172656
17.790753860720233	549	0.0104608	0.00184511	0.00482186	0.00251284	4.37442	0.000172245
17.823402657612068	550	0.0104456	0.00184506	0.0047907	0.00251286	4.37179	0.000168569
17.856051454503902	551	0.0113625	0.00184492	0.00649649	0.00251192	4.3693	0.000230794
17.888700251395736	552	0.0104486	0.00184491	0.0047971	0.00251258	4.36698	0.000168009
17.92134904828757	553	0.0105192	0.00184476	0.00492433	0.00251229	4.36448	0.000175707
17.953997845179405	554	0.0104988	0.00184465	0.00488918	0.00251216	4.36208	0.000174441
17.98664664207124	555	0.0113824	0.00184453	0.0065393	0.00251125	4.3597	0.000231272
18.01924391911693	556	0.0105326	0.00184414	0.00495267	0.00251135	4.35728	0.000177223
18.051805541988212	557	0.0105263	0.00184395	0.0049381	0.00251109	4.35484	0.000175971
18.084367164859497	558	0.0104669	0.00184344	0.00483599	0.00251047	4.35244	0.000171965
18.11692878773078	559	0.0105358	0.00184344	0.0049602	0.0025104	4.35009	0.000177346
18.149490410602066	560	0.0113948	0.0018431	0.00656852	0.00250933	4.34746	0.000231481
18.182052033473347	561	0.0104573	0.00184296	0.00481573	0.00250981	4.34488	0.000171512
18.214613656344632	562	0.0113682	0.00184294	0.00651008	0.00250911	4.3421	0.000232099
18.247175279215917	563	0.0104512	0.00184277	0.00480207	0.00250964	4.33968	0.000170414
18.2797369020872	564	0.01143	0.00184271	0.00664109	0.00250867	4.33734	0.000233658
18.312298524958482	565	0.0104925	0.00184262	0.00488205	0.00250924	4.33499	0.000173559
18.34486014782977	566	0.0114214	0.00184261	0.00662514	0.0025085	4.33274	0.000232642
18.37742177070105	567	0.0115861	0.00184252	0.00698016	0.00250843	4.33018	0.000250858
18.409983393572336	568	0.0115946	0.00184241	0.0069959	0.00250825	4.32771	0.000251812
18.442545016443617	569	0.01054	0.00184223	0.00496755	0.00250868	4.32537	0.000177465
18.4751066393149	570	0.010514	0.00184208	0.00491696	0.0025085	4.32306	0.000175427
18.507668262186186	571	0.0113894	0.00184204	0.0065552	0.00250781	4.32053	0.000230236
18.54022988505747	572	0.0104739	0.00184188	0.0048499	0.00250822	4.31817	0.000172133
18.572791507928756	573	0.0104701	0.00184158	0.00484293	0.00250785	4.31588	0.000172114
18.605353130800037	574	0.0104526	0.00184155	0.00480865	0.00250788	4.31351	0.000171064
18.637914753671325	575	0.0104862	0.00184147	0.00487077	0.00250767	4.31117	0.000172402
18.670476376542606	576	0.011414	0.00184081	0.00660974	0.00250606	4.30892	0.000233367
18.70303799941389	577	0.0105286	0.00184075	0.00494475	0.0025066	4.30651	0.000175937
18.73559962228517	578	0.0104777	0.00184057	0.00485661	0.00250645	4.30424	0.000172001
18.768161245156456	579	0.0104887	0.00183986	0.00487678	0.00250541	4.30185	0.000172602
18.80072286802774	580	0.0105633	0.0018398	0.00501014	0.00250497	4.29957	0.000177964
18.833284490899025	581	0.0104396	0.0018397	0.00478532	0.00250535	4.29714	0.000168243
18.86584611377031	582	0.0113463	0.00183968	0.00647142	0.00250449	4.29481	0.000230873
18.898407736641595	583	0.0104811	0.00183919	0.00486424	0.00250442	4.29256	0.000171201
18.930969359512876	584	0.0105473	0.00183918	0.00498235	0.00250442	4.28987	0.00017703
18.963530982384164	585	0.0105085	0.00183916	0.00490933	0.00250443	4.28778	0.000174451
18.996092605255445	586	0.0105595	0.00183907	0.00500503	0.00250395	4.28537	0.000177468
19.02867383512545	587	0.0113728	0.001839	0.00652341	0.00250352	4.28305	0.000231641
19.061257738677096	588	0.010544	0.00183896	0.00497495	0.0025041	4.28086	0.000176732
19.093841642228742	589	0.0104347	0.00183882	0.0047782	0.00250412	4.2785	0.000167918
19.126425545780386	590	0.0104997	0.00183854	0.00489669	0.00250355	4.2764	0.000174959
19.159009449332032	591	0.0105554	0.00183823	0.00499794	0.00250287	4.27444	0.000177288
19.191593352883675	592	0.0104204	0.00183804	0.00475302	0.00250291	4.2722	0.00016686
19.224177256435322	593	0.0115607	0.00183709	0.00692826	0.00250077	4.26993	0.00024868
19.25676115998697	594	0.0104309	0.00183698	0.00477198	0.00250155	4.26752	0.000167444
19.289345063538615	595	0.0115679	0.00183665	0.0069452	0.00250023	4.26516	0.000250033
19.32192896709026	596	0.0105509	0.00183651	0.00499049	0.00250057	4.26272	0.000176236
19.354512870641905	597	0.0104238	0.00183536	0.00475989	0.00249928	4.26058	0.000167328
19.38709677419355	598	0.0105027	0.00183516	0.00490423	0.00249883	4.25811	0.000174809
19.4196806777452	599	0.0115752	0.00183466	0.00696331	0.00249742	4.25611	0.000250902
19.45226458129684	600	0.0114341	0.00183433	0.00665744	0.00249694	4.25386	0.000233291
19.484848484848484	601	0.0114495	0.00183397	0.0066869	0.00249639	4.25167	0.000234168
19.51743238840013	602	0.0115443	0.00183359	0.00690132	0.00249597	4.2494	0.000247875
19.550016291951778	603	0.0115516	0.00183308	0.00691885	0.0024952	4.2472	0.000247572
19.582600195503424	604	0.0104065	0.00183305	0.00473359	0.00249585	4.24489	0.000165437
19.61518409905507	605	0.0104139	0.0018327	0.00474655	0.00249549	4.24264	0.00016721
19.647768002606714	606	0.0104254	0.00183224	0.00476641	0.00249497	4.24042	0.000167605
19.68035190615836	607	0.0104097	0.00183149	0.00474031	0.00249374	4.23823	0.000165666
19.712935809710007	608	0.0114405	0.00183108	0.00667343	0.00249237	4.2362	0.000234492
19.74551971326165	609	0.0114949	0.00183092	0.00678725	0.00249217	4.234	0.000243004
19.778103616813297	610	0.0115359	0.0018302	0.00688532	0.00249135	4.23201	0.000248038
19.810687520364944	611	0.0114738	0.00182911	0.00674676	0.00248949	4.22979	0.000237219
19.843271423916587	612	0.0114553	0.00182857	0.00670225	0.00248895	4.22773	0.000235772
19.875855327468237	613	0.0104012	0.00182819	0.00472737	0.0024891	4.22564	0.00016537
19.908439231019884	614	0.0114997	0.00182777	0.00680333	0.00248776	4.22333	0.000243547
19.941023134571523	615	0.0103043	0.00182754	0.00457052	0.00248794	4.22131	0.000158955
19.97360703812317	616	0.0114597	0.00182731	0.00671651	0.00248707	4.21916	0.000235952
20.006206310838177	617	0.0102962	0.0018272	0.00455833	0.00248751	4.21712	0.000158873
20.03887110472333	618	0.0103212	0.0018271	0.00459954	0.00248725	4.21496	0.000161613
20.07153589860848	619	0.0103247	0.00182671	0.00460538	0.00248672	4.21274	0.000162201
20.10420069249363	620	0.0103079	0.00182648	0.00457638	0.00248648	4.21053	0.000159399
20.13686548637878	621	0.0103278	0.00182644	0.00461095	0.00248631	4.2084	0.000162082
20.16953028026393	622	0.0115115	0.00182642	0.00683473	0.00248593	4.20641	0.000245362
20.20219507414908	623	0.0115179	0.0018262	0.00685103	0.00248569	4.20432	0.000246886
20.23485986803423	624	0.0102862	0.00182607	0.00454175	0.00248597	4.20218	0.000158732
20.26752466191938	625	0.0114657	0.00182589	0.00673135	0.00248499	4.20013	0.000236046
20.300189455804535	626	0.0102995	0.00182579	0.00456401	0.0024855	4.19814	0.000158891
20.332854249689685	627	0.0103148	0.00182565	0.00458828	0.00248528	4.19632	0.000159997
20.365519043574835	628	0.0115045	0.00182523	0.00681918	0.00248421	4.19406	0.000244019
20.39818383745999	629	0.0103111	0.00182519	0.00458217	0.00248467	4.19212	0.00015978
20.430848631345135	630	0.0103343	0.00182519	0.00462229	0.00248456	4.1901	0.000162839
20.463513425230285	631	0.0103956	0.00182502	0.00472061	0.00248471	4.18816	0.000165556
20.496178219115436	632	0.010282	0.001825	0.00453649	0.00248451	4.18601	0.000158374
20.52884301300059	633	0.0103305	0.0018249	0.00461632	0.00248413	4.18415	0.000162107
20.561507806885736	634	0.0103446	0.00182472	0.00464178	0.002484	4.18201	0.000164378
20.59417260077089	635	0.0103365	0.00182454	0.00462894	0.00248372	4.1797	0.000164354
20.62683739465604	636	0.0103906	0.00182422	0.00471464	0.00248365	4.17771	0.000165759
20.65950218854119	637	0.01034	0.00182293	0.0046354	0.00248148	4.17569	0.000164634
20.69216698242634	638	0.0102778	0.00182267	0.00453059	0.0024812	4.17354	0.000157752
20.724831776311493	639	0.0102912	0.00182252	0.0045525	0.00248094	4.17153	0.000158219
20.757496570196643	640	0.0114836	0.00182243	0.00677103	0.00248034	4.1694	0.000242175
20.79016136408179	641	0.0114773	0.00182226	0.00675645	0.00248003	4.16767	0.000239734
20.822826157966944	642	0.0115239	0.00182157	0.00686887	0.00247922	4.1658	0.000246705
20.855490951852094	643	0.0102741	0.00182114	0.00452486	0.00247909	4.16368	0.000157656
20.888155745737247	644	0.0103652	0.00182111	0.00467824	0.00247914	4.16168	0.000165183
20.920820539622394	645	0.0102676	0.00182101	0.00451398	0.00247887	4.1599	0.000157325
20.953485333507547	646	0.0102254	0.00182096	0.004442	0.00247859	4.15796	0.000154194
20.986150127392694	647	0.0103848	0.00182094	0.00470849	0.002479	4.15594	0.000165708
21.018792822185972	648	0.0103159	0.00182092	0.00459309	0.00247865	4.15387	0.000161185
21.051419249592172	649	0.010287	0.00182078	0.0045466	0.00247852	4.15188	0.000158174
21.08404567699837	650	0.0102282	0.00182075	0.00444727	0.00247826	4.14997	0.000154148
21.116672104404568	651	0.0102223	0.00182064	0.00443627	0.00247812	4.14808	0.000153664
21.149298531810764	652	0.0103615	0.00181984	0.00467287	0.0024774	4.14623	0.000164725
21.181924959216968	653	0.0102195	0.0018198	0.0044314	0.00247689	4.14452	0.000152448
21.214551386623167	654	0.0103802	0.0018197	0.00470277	0.00247721	4.14256	0.00016504
21.247177814029364	655	0.0102149	0.00181943	0.00442558	0.00247636	4.14067	0.000152726
21.279804241435563	656	0.0103686	0.0018194	0.00468434	0.0024767	4.13894	0.000164426
21.312430668841763	657	0.0103765	0.00181916	0.00469775	0.00247642	4.13694	0.000165429
21.345057096247963	658	0.0102627	0.00181908	0.00450809	0.00247613	4.13513	0.000158119
21.377683523654163	659	0.0103538	0.00181901	0.0046612	0.00247619	4.13332	0.000166163
21.41030995106036	660	0.0103458	0.0018184	0.00464807	0.00247521	4.13142	0.000164713
21.44293637846656	661	0.0103568	0.00181839	0.00466626	0.00247538	4.12966	0.000165398
21.475562805872755	662	0.0103502	0.001818	0.00465464	0.00247471	4.12786	0.000165243
21.508189233278955	663	0.0103718	0.00181749	0.00469069	0.00247404	4.12601	0.000164934
21.540815660685155	664	0.0102293	0.00181606	0.00445273	0.00247167	4.12422	0.000154284
21.573442088091355	665	0.0102103	0.001816	0.00442	0.00247161	4.12234	0.000152473
21.606068515497554	666	0.0102682	0.00181591	0.00451918	0.00247169	4.12034	0.000156943
21.638694942903754	667	0.010258	0.00181568	0.00450259	0.0024713	4.11821	0.000156936
21.671321370309954	668	0.0102354	0.0018154	0.00446318	0.00247074	4.11643	0.000155752
21.703947797716154	669	0.0102438	0.00181525	0.00448017	0.00247049	4.11465	0.000157147
21.73657422512235	670	0.0102475	0.00181524	0.0044859	0.00247052	4.11294	0.000157352
21.76920065252855	671	0.0102504	0.00181515	0.00449131	0.00247047	4.11119	0.000158481
21.80182707993475	672	0.010254	0.00181511	0.00449726	0.00247045	4.10937	0.000157247
21.834453507340946	673	0.010232	0.00181476	0.00445789	0.00246982	4.10765	0.000154873
21.867079934747146	674	0.0102007	0.00181422	0.00440523	0.00246904	4.10567	0.000151114
21.899706362153346	675	0.01024	0.00181349	0.00447429	0.00246806	4.1039	0.000157063
21.932332789559545	676	0.0102042	0.00181314	0.00441053	0.00246754	4.10223	0.000151557
21.96495921696574	677	0.0102063	0.00181274	0.00441481	0.00246702	4.10055	0.000152167
21.997585644371945	678	0.0101962	0.00181161	0.00440056	0.00246532	4.0988	0.000150476
22.03039254299593	679	0.0102364	0.00181101	0.00446976	0.00246457	4.09707	0.000156397
22.063213863725878	680	0.0101892	0.00180907	0.00439251	0.00246173	4.09527	0.000149906
22.096035184455822	681	0.0101864	0.00180796	0.00438722	0.00246017	4.09371	0.000149566
22.12885650518577	682	0.0101908	0.00180738	0.00439555	0.00245942	4.09206	0.000150658
22.161677825915717	683	0.0101827	0.00180685	0.00438226	0.00245869	4.09034	0.000149695
22.19449914664566	684	0.0101757	0.00180518	0.00437151	0.00245633	4.08849	0.000148403
22.22732046737561	685	0.0101781	0.00180405	0.00437704	0.00245475	4.08663	0.000149336
22.260141788105553	686	0.010171	0.00180248	0.00436583	0.0024526	4.08469	0.000149339
22.292963108835497	687	0.010104	0.00180175	0.0042645	0.00245158	4.08287	0.000146243
22.325784429565445	688	0.0101251	0.00180093	0.00429657	0.00245032	4.08106	0.000146566
22.35860575029539	689	0.0101671	0.00180051	0.00436073	0.00244979	4.0791	0.000149032
22.391427071025337	690	0.010116	0.00180008	0.00428303	0.00244912	4.07708	0.000145761
22.424248391755285	691	0.0101061	0.00179967	0.00426963	0.00244864	4.07557	0.000146463
22.45706971248523	692	0.0101599	0.00179953	0.00435041	0.00244855	4.07382	0.000149588
22.489891033215173	693	0.0100941	0.00179946	0.00425033	0.00244846	4.07199	0.000145598
22.522712353945124	694	0.0101004	0.00179945	0.00425974	0.00244835	4.07023	0.00014559
22.55553367467507	695	0.0101121	0.00179922	0.00427811	0.00244799	4.06846	0.000145884
22.588354995405012	696	0.0101211	0.00179886	0.00429201	0.00244743	4.06678	0.000146541
22.62117631613496	697	0.0101632	0.00179867	0.00435575	0.00244727	4.06512	0.00014963
22.653997636864908	698	0.0100967	0.00179849	0.00425502	0.00244708	4.06344	0.000145729
22.686818957594852	699	0.0101178	0.00179828	0.00428733	0.00244655	4.06181	0.000145697
22.719640278324803	700	0.0101092	0.00179815	0.00427295	0.00244651	4.06021	0.000145486
22.752461599054744	701	0.0101543	0.00179725	0.00434478	0.00244526	4.05856	0.000149075
22.78528291978469	702	0.0101256	0.00179582	0.00430159	0.00244319	4.0569	0.000147468
22.818104240514636	703	0.0101304	0.00179377	0.00431153	0.00244027	4.05534	0.000146557
22.850925561244583	704	0.0101496	0.00179354	0.00434133	0.00244012	4.05358	0.000149136
22.883746881974528	705	0.0101275	0.00179329	0.00430656	0.00243961	4.05205	0.000147297
22.916568202704475	706	0.0100878	0.00179253	0.00424552	0.00243874	4.05027	0.000144406
22.94938952343442	707	0.0101454	0.00179214	0.00433607	0.00243815	4.04848	0.000149466
22.982210844164367	708	0.0100706	0.00179196	0.00421814	0.002438	4.04681	0.000142184
23.015000655050436	709	0.0101319	0.00179192	0.0043163	0.00243766	4.04499	0.000146587
23.047753176994625	710	0.0101414	0.00179163	0.00433083	0.00243734	4.04331	0.000148274
23.08050569893882	711	0.0100682	0.0017911	0.00421371	0.00243684	4.04148	0.000142154
23.113258220883004	712	0.0100725	0.00179085	0.00422259	0.00243644	4.03994	0.000142519
23.146010742827198	713	0.0100648	0.00179081	0.00420994	0.00243637	4.03835	0.000141441
23.178763264771387	714	0.0101339	0.00179078	0.00432129	0.00243608	4.03655	0.000147495
23.211515786715573	715	0.0100624	0.00179042	0.00420509	0.00243585	4.03486	0.000141414
23.244268308659766	716	0.010081	0.00179017	0.00423657	0.00243549	4.03319	0.000143881
23.277020830603956	717	0.0101366	0.00178952	0.0043266	0.00243435	4.0316	0.00014846
23.309773352548145	718	0.0100771	0.00178949	0.00423184	0.00243455	4.03011	0.000143325
23.34252587449234	719	0.0100834	0.00178893	0.00424132	0.00243371	4.02857	0.000143818
23.375278396436524	720	0.0100734	0.0017862	0.00422712	0.00242993	4.02692	0.000142898
23.408030918380714	721	0.0100555	0.00178351	0.00419988	0.0024262	4.02516	0.000141851
23.440783440324903	722	0.0100517	0.00178196	0.00419529	0.00242406	4.02344	0.000142043
23.473535962269096	723	0.00955664	0.00178154	0.0034875	0.00242387	4.02183	0.000114572
23.506288484213286	724	0.0095549	0.00178083	0.00348481	0.00242288	4.02022	0.000114317
23.539041006157476	725	0.00955684	0.00177955	0.00349025	0.00242109	4.01883	0.000115181
23.571793528101665	726	0.00953305	0.001779	0.00345869	0.00242018	4.01706	0.000113311
23.604546050045855	727	0.00955784	0.00177825	0.00349274	0.00241925	4.01544	0.000115285
23.637298571990044	728	0.0100468	0.00177799	0.00419087	0.00241851	4.01381	0.000141703
23.67005109393423	729	0.00952427	0.00177779	0.00344799	0.00241847	4.01227	0.000112467
23.702803615878423	730	0.00953999	0.00177757	0.0034692	0.0024183	4.01052	0.000113465
23.735556137822613	731	0.00953364	0.00177747	0.00346137	0.00241809	4.00906	0.00011375
23.768308659766802	732	0.00952251	0.00177728	0.00344559	0.00241777	4.00746	0.000112609
23.801061181710992	733	0.00950459	0.00177708	0.00341806	0.00241747	4.00593	0.000110347
23.833813703655185	734	0.00953548	0.00177706	0.00346403	0.00241754	4.00431	0.000113373
23.86656622559937	735	0.00952972	0.00177695	0.00345612	0.00241731	4.0027	0.000113372
23.89931874754356	736	0.00948105	0.00177693	0.00338416	0.00241746	4.00126	0.000110292
23.932071269487754	737	0.00952723	0.00177691	0.00345352	0.00241722	3.99957	0.000112722
23.96482379143194	738	0.00947886	0.00177684	0.0033816	0.00241732	3.99795	0.000110051
23.997576313376133	739	0.00950027	0.00177681	0.00341311	0.00241709	3.99614	0.000110799
24.03046152833975	740	0.00959345	0.00177675	0.00354086	0.00241711	3.9947	0.000114669
24.063357347281162	741	0.00959578	0.00177673	0.00354322	0.00241702	3.99328	0.000114616
24.096253166222574	742	0.00954107	0.00177672	0.00347046	0.00241712	3.99173	0.000114086
24.129148985163987	743	0.00951457	0.00177669	0.0034318	0.00241692	3.9901	0.000110602
24.162044804105403	744	0.00953701	0.00177669	0.00346645	0.00241705	3.98871	0.000113706
24.19494062304681	745	0.00952155	0.00177665	0.00344408	0.0024169	3.98709	0.000111912
24.227836441988224	746	0.00949837	0.00177647	0.00341055	0.00241666	3.98531	0.000110914
24.260732260929636	747	0.00952532	0.00177643	0.0034508	0.00241657	3.98374	0.000112435
24.29362807987105	748	0.00954874	0.00177642	0.00348004	0.00241667	3.98226	0.000113697
24.326523898812468	749	0.00951551	0.00177641	0.00343401	0.0024166	3.98076	0.000111177
24.359419717753873	750	0.0095015	0.00177616	0.00341547	0.00241619	3.97919	0.000110827
24.392315536695286	751	0.00949724	0.0017761	0.00340809	0.00241615	3.9775	0.000110473
24.4252113556367	752	0.00954591	0.00177609	0.00347738	0.00241618	3.97606	0.000113857
24.45810717457811	753	0.00986065	0.001776	0.00392386	0.00241572	3.97447	0.000132051
24.491002993519526	754	0.00951978	0.00177565	0.00344152	0.00241548	3.97314	0.000111291
24.523898812460935	755	0.00948882	0.00177565	0.00339586	0.00241554	3.97158	0.000110214
24.55679463140235	756	0.00959715	0.00177563	0.00354617	0.00241546	3.97	0.000115312
24.589690450343763	757	0.00950892	0.00177561	0.00342476	0.00241537	3.96849	0.000110665
24.62258626928518	758	0.00958864	0.00177557	0.00353514	0.00241543	3.96721	0.000114944
24.655482088226588	759	0.00959098	0.00177513	0.00353805	0.00241481	3.96557	0.000114821
24.688377907168	760	0.00951257	0.00177505	0.00342939	0.00241459	3.96437	0.000110289
24.721273726109413	761	0.0095425	0.00177498	0.00347347	0.00241468	3.96292	0.000114399
24.754169545050825	762	0.00948952	0.00177493	0.00339795	0.00241454	3.96147	0.000110011
24.78706536399224	763	0.0095162	0.00177484	0.00343645	0.00241439	3.95995	0.000111392
24.81996118293365	764	0.00949489	0.00177477	0.00340558	0.00241426	3.95846	0.000109612
24.852857001875062	765	0.00954993	0.00177461	0.00348195	0.00241416	3.95697	0.000113872
24.885752820816478	766	0.00948691	0.00177453	0.00339336	0.00241401	3.95545	0.00011034
24.918648639757887	767	0.00958255	0.00177446	0.00352752	0.00241394	3.95399	0.000115357
24.9515444586993	768	0.00985734	0.00177421	0.00391977	0.00241326	3.95257	0.000131871
24.984440277640715	769	0.00958631	0.00177414	0.00353286	0.00241348	3.95129	0.000114979
25.01718907987867	770	0.00986232	0.00177412	0.003928	0.00241305	3.95	0.000131522
25.049805929743307	771	0.00948548	0.00177411	0.00339071	0.00241346	3.94866	0.000109976
25.08242277960795	772	0.00951013	0.00177407	0.00342733	0.00241321	3.94727	0.000110294
25.115039629472587	773	0.00954431	0.00177398	0.00347544	0.00241325	3.9458	0.000114176
25.14765647933723	774	0.00947626	0.00177387	0.00337924	0.00241317	3.94432	0.000109746
25.180273329201867	775	0.00948116	0.00177376	0.0033869	0.00241304	3.94281	0.000110871
25.212890179066513	776	0.00955809	0.00177372	0.00349515	0.00241291	3.94152	0.000115275
25.245507028931147	777	0.0100169	0.0017735	0.00415034	0.00241228	3.94003	0.000142433
25.27812387879579	778	0.00986435	0.0017735	0.00393132	0.0024122	3.93868	0.000132087
25.31074072866043	779	0.00959818	0.00177338	0.0035488	0.00241231	3.9371	0.00011532
25.343357578525065	780	0.0100412	0.00177338	0.00418608	0.0024121	3.93569	0.000142163
25.37597442838971	781	0.00958389	0.00177337	0.00353031	0.00241238	3.93406	0.000115236
25.40859127825435	782	0.0100339	0.00177334	0.00417743	0.00241197	3.9326	0.00014252
25.441208128118987	783	0.0100218	0.00177331	0.0041593	0.00241199	3.93101	0.000142937
25.47382497798363	784	0.00949074	0.00177325	0.00340049	0.00241216	3.92956	0.000109477
25.50644182784827	785	0.00951742	0.00177312	0.00343902	0.00241197	3.92825	0.000111052
25.539058677712912	786	0.00949223	0.00177297	0.00340307	0.00241175	3.9268	0.000109816
25.571675527577554	787	0.00985445	0.00177297	0.00391674	0.00241155	3.92524	0.000131243
25.604292377442192	788	0.0100193	0.00177286	0.00415492	0.00241139	3.92377	0.000143302
25.63690922730683	789	0.00964665	0.00177281	0.00360675	0.00241155	3.92248	0.000117016
25.669526077171472	790	0.00948192	0.00177265	0.00338617	0.00241146	3.921	0.000110625
25.702142927036114	791	0.00950376	0.00177251	0.00342065	0.00241107	3.91957	0.000110543
25.734759776900752	792	0.00960379	0.00177249	0.0035576	0.00241111	3.91814	0.000114906
25.767376626765394	793	0.00950531	0.00177233	0.00342227	0.0024108	3.91662	0.000110582
25.799993476630032	794	0.00956063	0.00177198	0.0035	0.00241042	3.9154	0.000114536
25.832610326494674	795	0.00957984	0.00177172	0.00352542	0.00241008	3.91394	0.000115389
25.865227176359312	796	0.00947241	0.00177168	0.00337423	0.00241015	3.91261	0.000110187
25.897844026223954	797	0.01003	0.00177158	0.00417317	0.00240953	3.91119	0.000142683
25.930460876088596	798	0.00957744	0.0017715	0.0035225	0.00240975	3.90976	0.000114843
25.963077725953234	799	0.00947366	0.0017715	0.00337683	0.00240988	3.90839	0.000110093
25.995694575817872	800	0.0100374	0.00177135	0.00418242	0.00240925	3.90696	0.000142236
26.02822121793413	801	0.0100128	0.00177129	0.00414724	0.00240919	3.90556	0.000141955
26.060734141821378	802	0.00985143	0.0017711	0.00391307	0.00240889	3.9043	0.000131119
26.09324706570862	803	0.00947049	0.00177077	0.00337148	0.0024089	3.90304	0.000110728
26.125759989595867	804	0.0100097	0.0017707	0.00414344	0.00240832	3.90169	0.000141124
26.158272913483113	805	0.00964902	0.00177069	0.00361246	0.00240855	3.90028	0.00011688
26.19078583737036	806	0.010007	0.00177068	0.00413873	0.00240827	3.89892	0.000140809
26.223298761257606	807	0.00956247	0.0017706	0.00350251	0.00240849	3.89756	0.000114597
26.25581168514485	808	0.0096011	0.00177059	0.00355472	0.0024084	3.89627	0.00011481
26.28832460903209	809	0.00955802	0.00177058	0.00349739	0.0024085	3.89475	0.000115098
26.320837532919334	810	0.00956528	0.00177057	0.00350567	0.00240846	3.89344	0.000114117
26.353350456806584	811	0.00964281	0.00177035	0.00360367	0.00240813	3.89209	0.000116946
26.385863380693827	812	0.00960532	0.00177032	0.00356089	0.00240809	3.89079	0.000115094
26.418376304581074	813	0.00948216	0.00177028	0.00338834	0.00240811	3.88947	0.000110095
26.45088922846832	814	0.0095989	0.00177017	0.00355173	0.00240782	3.8881	0.000115281
26.483402152355566	815	0.009866	0.00177014	0.00393552	0.00240748	3.88667	0.000131829
26.515915076242806	816	0.00957467	0.00176988	0.00351948	0.00240753	3.88515	0.000115039
26.548428000130052	817	0.00964764	0.00176981	0.00360974	0.00240733	3.88384	0.000116716
26.5809409240173	818	0.00957085	0.00176974	0.00351378	0.00240736	3.88257	0.000114656
26.613453847904545	819	0.00956917	0.00176974	0.00351114	0.00240735	3.88139	0.000114168
26.64596677179179	820	0.00963511	0.00176963	0.00359788	0.00240706	3.88002	0.000115506
26.67847969567903	821	0.00965196	0.0017696	0.00361776	0.00240703	3.87881	0.000117412
26.71099261956628	822	0.00984841	0.00176952	0.00390973	0.00240674	3.87733	0.000130956
26.743505543453526	823	0.00964021	0.00176933	0.00360274	0.00240667	3.87604	0.000116384
26.776018467340773	824	0.0100233	0.00176928	0.00416403	0.00240629	3.87483	0.000142559
26.808531391228012	825	0.0100255	0.00176924	0.00416867	0.00240624	3.87357	0.000142875
26.84104431511526	826	0.00956679	0.00176902	0.00350852	0.00240636	3.87232	0.000113975
26.873557239002505	827	0.00977403	0.00176898	0.00380111	0.00240619	3.87081	0.000125125
26.90607016288975	828	0.00957248	0.00176877	0.00351669	0.00240599	3.86967	0.000114916
26.938583086776994	829	0.00963741	0.00176836	0.00360037	0.00240532	3.86835	0.000115931
26.97109601066424	830	0.00965004	0.00176821	0.00361533	0.00240505	3.86711	0.000116519
27.003626265926165	831	0.00963199	0.00176791	0.00359485	0.00240469	3.86573	0.000115632
27.036295328324073	832	0.00977641	0.00176772	0.00380465	0.00240435	3.86466	0.000124983
27.068964390721984	833	0.00987631	0.0017676	0.00395056	0.00240388	3.86356	0.000132055
27.101633453119895	834	0.00960723	0.00176756	0.00356236	0.00240425	3.86233	0.000114584
27.1343025155178	835	0.00960897	0.00176754	0.00356506	0.00240422	3.86112	0.000114829
27.16697157791571	836	0.0096275	0.00176732	0.0035902	0.00240392	3.8596	0.000115862
27.19964064031362	837	0.00965275	0.00176717	0.00362103	0.00240359	3.85843	0.000117082
27.23230970271153	838	0.0094601	0.0017671	0.00335783	0.00240373	3.85719	0.000108571
27.26497876510944	839	0.00946778	0.00176684	0.00336936	0.00240343	3.85593	0.000110491
27.297647827507348	840	0.00962274	0.00176643	0.00358445	0.0024027	3.85461	0.000115349
27.330316889905255	841	0.00945243	0.0017663	0.00334865	0.00240258	3.8533	0.000108681
27.362985952303166	842	0.00946136	0.0017663	0.00335992	0.00240265	3.85227	0.000109096
27.395655014701074	843	0.00945621	0.00176625	0.00335315	0.00240252	3.85091	0.00010835
27.428324077098985	844	0.00945478	0.00176625	0.00335097	0.00240255	3.8496	0.00010874
27.460993139496892	845	0.00945088	0.00176619	0.00334657	0.00240246	3.8483	0.000108728
27.4936622018948	846	0.00987239	0.00176615	0.00394636	0.00240184	3.84694	0.000131822
27.52633126429271	847	0.00945749	0.00176615	0.00335525	0.0024024	3.84557	0.000108345
27.559000326690622	848	0.00977059	0.00176605	0.00379793	0.00240205	3.84436	0.000124814
27.59166938908853	849	0.00984497	0.00176587	0.00390603	0.00240166	3.8431	0.000130864
27.624338451486437	850	0.00944924	0.00176584	0.00334444	0.00240195	3.84198	0.000108323
27.65700751388435	851	0.0096243	0.00176577	0.00358718	0.00240175	3.84075	0.000115454
27.68967657628226	852	0.00986649	0.00176551	0.00393916	0.00240094	3.83976	0.00013196
27.722345638680167	853	0.00962851	0.00176547	0.00359208	0.00240129	3.83849	0.000115547
27.755014701078075	854	0.00961216	0.00176542	0.00357025	0.0024013	3.83733	0.000114691
27.787683763475982	855	0.00999298	0.00176497	0.00412017	0.00240026	3.83597	0.000139569
27.820352825873893	856	0.00946561	0.00176496	0.00336674	0.00240081	3.83483	0.000110347
27.853021888271805	857	0.00982927	0.00176483	0.00388438	0.00240024	3.83366	0.000129005
27.885690950669712	858	0.00983355	0.00176475	0.00389191	0.00240014	3.83254	0.000129874
27.918360013067623	859	0.00946189	0.00176473	0.0033624	0.00240044	3.83129	0.000109869
27.95102907546553	860	0.00980096	0.00176463	0.00384084	0.00240002	3.83014	0.000124898
27.98369813786344	861	0.00946374	0.00176459	0.00336455	0.00240028	3.82901	0.00010971
28.0163330507922	862	0.00944754	0.00176444	0.00334204	0.00239999	3.82785	0.000108351
28.048933950577034	863	0.00986867	0.00176414	0.00394263	0.00239904	3.82675	0.000132018
28.081534850361866	864	0.00960942	0.00176411	0.0035677	0.00239941	3.82568	0.000114773
28.1141357501467	865	0.00999827	0.00176405	0.00412939	0.00239895	3.82443	0.000139849
28.146736649931537	866	0.00993096	0.00176404	0.00403073	0.00239879	3.82327	0.000135064
28.17933754971637	867	0.0098316	0.00176396	0.00388821	0.00239902	3.8222	0.000129457
28.211938449501204	868	0.00965287	0.00176387	0.00362404	0.002399	3.8211	0.000117782
28.24453934928604	869	0.0100016	0.00176374	0.00413415	0.0023985	3.81991	0.000139763
28.277140249070868	870	0.00995144	0.0017637	0.00405906	0.00239837	3.81879	0.000136388
28.309741148855707	871	0.00967591	0.00176365	0.00365589	0.0023987	3.81774	0.000118252
28.34234204864054	872	0.00943907	0.00176361	0.00333108	0.00239889	3.81651	0.00010816
28.374942948425375	873	0.00967169	0.00176356	0.00364964	0.0023985	3.81541	0.000117595
28.40754384821021	874	0.00961993	0.0017635	0.00358186	0.0023986	3.81418	0.000115076
28.440144747995042	875	0.0099484	0.00176347	0.00405471	0.00239806	3.81293	0.000135883
28.472745647779874	876	0.00961686	0.00176339	0.00357931	0.00239848	3.81168	0.000115301
28.50534654756471	877	0.00967712	0.00176315	0.00365771	0.00239805	3.81032	0.00011904
28.537947447349545	878	0.00961302	0.00176311	0.00357326	0.00239807	3.80933	0.000114995
28.570548347134377	879	0.00987742	0.00176306	0.00395421	0.00239762	3.80815	0.000133099
28.60314924691921	880	0.00965642	0.00176299	0.00362977	0.00239781	3.80686	0.000118237
28.635750146704044	881	0.00967391	0.00176283	0.00365298	0.0023975	3.80577	0.000117996
28.66835104648888	882	0.00984041	0.00176283	0.00390184	0.00239738	3.80456	0.00013011
28.700951946273715	883	0.00980211	0.00176274	0.00384434	0.00239741	3.80328	0.000126149
28.733552846058547	884	0.00979766	0.00176244	0.0038372	0.00239698	3.80232	0.000124635
28.766153745843383	885	0.00980386	0.00176234	0.00384809	0.00239683	3.80115	0.000126514
28.798754645628215	886	0.00981638	0.00176231	0.00386642	0.00239666	3.80025	0.000126773
28.831355545413047	887	0.0096787	0.00176225	0.00366098	0.00239683	3.7991	0.000119399
28.86395644519789	888	0.00982519	0.00176223	0.0038809	0.00239654	3.79781	0.000128169
28.89655734498272	889	0.00999479	0.00176216	0.00412506	0.00239634	3.79657	0.000139882
28.929158244767553	890	0.00977943	0.00176206	0.00381188	0.00239643	3.79538	0.000124382
28.96175914455239	891	0.00965829	0.0017619	0.00363215	0.00239627	3.7942	0.000117894
28.99436004433722	892	0.00996219	0.00176184	0.00407316	0.00239572	3.79303	0.000136355
29.02710675538366	893	0.00966834	0.00176183	0.00364689	0.00239609	3.79186	0.000117763
29.059883968664987	894	0.00983497	0.00176162	0.00389554	0.00239572	3.79078	0.000129897
29.092661181946312	895	0.00979455	0.00176162	0.00383353	0.00239581	3.78951	0.000124437
29.12543839522764	896	0.00943948	0.00176161	0.00333307	0.0023961	3.78834	0.00010838
29.158215608508968	897	0.00998624	0.00176157	0.0041128	0.00239547	3.78737	0.000140043
29.190992821790292	898	0.0098204	0.00176154	0.00387387	0.00239559	3.78614	0.000127884
29.22377003507162	899	0.00996734	0.00176152	0.00408168	0.00239518	3.78497	0.000136229
29.256547248352945	900	0.00943697	0.0017615	0.00332909	0.00239595	3.78388	0.0001078
29.289324461634273	901	0.00980537	0.00176146	0.00385108	0.00239555	3.78279	0.00012649
29.3221016749156	902	0.00966628	0.00176134	0.00364392	0.00239545	3.78174	0.000117644
29.35487888819693	903	0.00998109	0.00176134	0.00410371	0.00239503	3.78067	0.000138089
29.387656101478253	904	0.00968141	0.00176132	0.00366632	0.00239552	3.77968	0.000119761
29.42043331475958	905	0.00944466	0.00176132	0.00334003	0.00239559	3.77839	0.000108072
29.453210528040906	906	0.00961402	0.00176112	0.00357616	0.00239531	3.77717	0.000115006
29.485987741322234	907	0.00992743	0.00176105	0.00402659	0.0023946	3.77609	0.000135021
29.51876495460356	908	0.00978209	0.00176102	0.00381525	0.00239494	3.77491	0.000124329
29.55154216788489	909	0.00983769	0.00176097	0.00389928	0.00239478	3.77377	0.000129956
29.584319381166218	910	0.00996456	0.00176092	0.00407769	0.00239438	3.77269	0.000136215
29.61709659444754	911	0.00997242	0.0017609	0.00409079	0.00239434	3.7714	0.000136629
29.64987380772887	912	0.00992435	0.00176078	0.00402283	0.00239424	3.77021	0.000135112
29.682651021010194	913	0.00994391	0.00176073	0.00405064	0.0023942	3.76923	0.000135718
29.71542823429152	914	0.00988	0.00176068	0.00395824	0.00239436	3.76789	0.000133859
29.74820544757285	915	0.00982212	0.0017606	0.00387773	0.00239427	3.76679	0.000127836
29.78098266085418	916	0.00981315	0.00176052	0.00386251	0.00239413	3.76571	0.000126615
29.813759874135503	917	0.00965303	0.0017605	0.00362692	0.0023943	3.76457	0.000117624
29.84653708741683	918	0.00977641	0.00176043	0.00380851	0.00239418	3.76367	0.000124603
29.879314300698155	919	0.00998897	0.00176042	0.00411661	0.0023939	3.76256	0.000139549
29.912091513979483	920	0.00993245	0.00176039	0.00403496	0.00239375	3.76136	0.000134737
29.94486872726081	921	0.00965903	0.00176039	0.00363475	0.00239412	3.76034	0.000117543
29.977645940542136	922	0.00994076	0.00176037	0.00404657	0.00239369	3.75914	0.000135433
30.010398273494214	923	0.00976553	0.00176004	0.00379433	0.00239365	3.7581	0.000124552
30.043097246746456	924	0.00944198	0.00175999	0.00333744	0.00239376	3.75703	0.000108097
30.075796219998693	925	0.00981792	0.00175992	0.00387013	0.00239338	3.75585	0.000127708
30.10849519325093	926	0.00967967	0.00175987	0.00366397	0.00239348	3.75463	0.000119126
30.14119416650317	927	0.00980971	0.00175981	0.00385875	0.00239317	3.75347	0.000126559
30.173893139755414	928	0.00995295	0.0017597	0.00406041	0.00239276	3.75232	0.000135252
30.206592113007655	929	0.00980757	0.00175964	0.00385495	0.00239295	3.75153	0.000126209
30.239291086259893	930	0.00978349	0.00175956	0.00381844	0.00239292	3.75043	0.000124473
30.27199005951213	931	0.00993398	0.00175926	0.00403882	0.00239217	3.74944	0.000134785
30.304689032764372	932	0.00997503	0.00175925	0.00409591	0.00239208	3.74829	0.000136958
30.33738800601661	933	0.00997796	0.00175915	0.00409962	0.002392	3.7472	0.000137911
30.37008697926885	934	0.00989582	0.00175914	0.00398289	0.00239206	3.74611	0.000132772
30.402785952521093	935	0.00988293	0.00175909	0.00396218	0.00239214	3.74509	0.000133472
30.435484925773334	936	0.00989378	0.00175908	0.00397874	0.00239199	3.74392	0.000132645
30.468183899025572	937	0.00966317	0.00175868	0.00364068	0.00239173	3.74317	0.000117372
30.50088287227781	938	0.00968221	0.0017585	0.00366836	0.00239156	3.7422	0.000120185
30.53358184553005	939	0.00989724	0.00175847	0.00398683	0.00239114	3.74098	0.000132947
30.566280818782293	940	0.00992119	0.00175822	0.0040185	0.00239067	3.74002	0.000134335
30.598979792034534	941	0.0096606	0.00175816	0.00363808	0.00239101	3.73888	0.000117314
30.63167876528677	942	0.00943969	0.00175805	0.00333526	0.00239108	3.73789	0.000107985
30.66437773853901	943	0.00993694	0.00175805	0.00404296	0.00239048	3.73693	0.000135271
30.697076711791247	944	0.00988606	0.00175798	0.00396659	0.0023906	3.73596	0.000133336
30.729775685043492	945	0.00995738	0.00175796	0.00406835	0.00239037	3.7349	0.000136256
30.76247465829573	946	0.00996884	0.00175788	0.00408637	0.00239015	3.7337	0.000136462
30.79517363154797	947	0.00978761	0.00175788	0.00382547	0.00239058	3.73265	0.000123657
30.82787260480021	948	0.00989973	0.00175787	0.00399043	0.00239023	3.73158	0.000133236
30.86057157805245	949	0.0099817	0.00175744	0.00410881	0.0023896	3.73061	0.000138747
30.89327055130469	950	0.00991773	0.00175681	0.00401452	0.00238865	3.72981	0.000134128
30.92596952455693	951	0.00989058	0.0017566	0.00397504	0.00238862	3.72874	0.000132889
30.95866849780917	952	0.00991486	0.00175638	0.00401023	0.00238806	3.72773	0.000133814
30.991367471061412	953	0.00975903	0.00175597	0.00378733	0.00238796	3.72675	0.00012429
31.024060936938117	954	0.00995455	0.00175595	0.00406442	0.00238753	3.72582	0.000135518
31.056752427343163	955	0.00978933	0.00175558	0.00382954	0.00238735	3.72495	0.000123729
31.089443917748213	956	0.00969382	0.0017552	0.00368487	0.00238692	3.724	0.000119862
31.122135408153262	957	0.00976155	0.00175508	0.00379105	0.0023867	3.72293	0.000124144
31.154826898558305	958	0.00990636	0.00175505	0.00400003	0.00238628	3.72189	0.00013273
31.187518388963355	959	0.0098871	0.00175482	0.00397064	0.00238619	3.72084	0.000133068
31.220209879368404	960	0.00969187	0.00175474	0.00368203	0.00238629	3.72	0.00011967
31.25290136977345	961	0.00968691	0.00175459	0.00367652	0.00238612	3.71907	0.000120405
31.285592860178497	962	0.00968265	0.0017544	0.00367138	0.00238583	3.71794	0.000120718
31.318284350583546	963	0.00991187	0.00175435	0.00400688	0.00238526	3.71704	0.00013323
31.350975840988596	964	0.00968915	0.00175387	0.00367921	0.00238508	3.71598	0.000120065
31.38366733139364	965	0.00989999	0.00175366	0.00399411	0.00238432	3.71504	0.000133054
31.41635882179869	966	0.00968419	0.00175359	0.00367436	0.00238471	3.71404	0.000120315
31.449050312203738	967	0.00978358	0.00175325	0.00382186	0.00238409	3.71301	0.000123669
31.48174180260878	968	0.0097557	0.00175281	0.00378404	0.00238349	3.71196	0.000124289
31.51443329301383	969	0.0097008	0.00175262	0.00369664	0.0023833	3.7109	0.000120204
31.54712478341888	970	0.00969488	0.00175244	0.00368784	0.00238305	3.71001	0.000119491
31.579816273823926	971	0.00969666	0.0017521	0.00369073	0.00238259	3.70893	0.000119704
31.612507764228976	972	0.00975133	0.00175138	0.00377706	0.00238149	3.70787	0.00012311
31.645199254634022	973	0.00971962	0.00175042	0.00372788	0.00238017	3.70684	0.000121647
31.67789074503907	974	0.00975282	0.00175039	0.00378036	0.00238009	3.70593	0.000123479
31.710582235444118	975	0.00990153	0.00175017	0.00399743	0.00237947	3.70518	0.0001328
31.743273725849164	976	0.00974802	0.0017493	0.00377331	0.00237859	3.7041	0.000123495
31.775965216254214	977	0.00969741	0.0017488	0.00369392	0.002378	3.70303	0.00012004
31.808656706659256	978	0.0097166	0.00174872	0.00372433	0.0023778	3.7021	0.000121436
31.84134819706431	979	0.00990598	0.00174836	0.00400317	0.00237688	3.70124	0.000133032
31.874039687469356	980	0.00970669	0.00174799	0.00371221	0.00237676	3.70023	0.00012108
31.906731177874402	981	0.00970043	0.0017471	0.00369962	0.00237556	3.69919	0.000119955
31.93942266827945	982	0.00970126	0.00174699	0.00370313	0.00237537	3.69829	0.000120764
31.972114158684498	983	0.00970479	0.00174669	0.00370889	0.00237494	3.69725	0.000120731
32.004810681676865	984	0.0097203	0.00174648	0.00373142	0.00237465	3.69632	0.000122002
32.037536407369835	985	0.0097253	0.00174615	0.0037384	0.00237416	3.69533	0.000121701
32.0702621330628	986	0.00974367	0.00174594	0.00376712	0.00237387	3.69433	0.000123828
32.10298785875577	987	0.00972227	0.00174582	0.00373499	0.00237373	3.69347	0.000121844
32.13571358444874	988	0.00974515	0.00174568	0.00377028	0.00237352	3.69233	0.000123821
32.16843931014171	989	0.00971211	0.00174526	0.00372099	0.00237292	3.69146	0.00012123
32.20116503583467	990	0.00970309	0.00174518	0.0037065	0.00237288	3.69055	0.000120443
32.23389076152764	991	0.00970651	0.00174468	0.00371534	0.00237218	3.68953	0.000121771
32.2666164872206	992	0.0097093	0.00174411	0.00371783	0.00237131	3.68858	0.000121379
32.29934221291357	993	0.00974116	0.00174395	0.0037639	0.00237108	3.6877	0.000123751
32.33206793860654	994	0.00973582	0.00174381	0.00375681	0.00237088	3.68692	0.000123677
32.364793664299505	995	0.0097383	0.00174314	0.00376059	0.00236991	3.68592	0.000123594
32.397519389992475	996	0.00972506	0.00174091	0.00374133	0.00236678	3.68487	0.000120579
32.43024511568544	997	0.00972689	0.00174074	0.00374442	0.0023665	3.68391	0.00012102
32.46297084137841	998	0.00973224	0.00174011	0.00375352	0.00236568	3.68306	0.000123365
32.49569656707138	999	0.00972965	0.00173903	0.0037505	0.0023642	3.68229	0.000122888
32.52842229276434	1000	0.00972751	0.00173807	0.00374689	0.00236285	3.68153	0.00012233


==> results/pbrt4/bathroom/bathroom_metropolis_restore.txt <==
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	1	0.867519	9.31638	715.706	0.170826	126.668	9.30575
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	2	0.195091	5.05482	143.693	0.092358	113.6	5.03827
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	3	0.193319	4.94738	140.58	0.0903949	103.957	4.93076
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	4	0.19191	4.70097	133.46	0.0858934	97.3515	4.68432
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	5	0.645857	4.57208	319.087	0.0838076	92.7422	4.5576
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	6	0.190163	4.4904	127.476	0.0820463	88.4178	4.47375
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	7	0.188388	4.41182	125.221	0.0806104	85.188	4.39527
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	8	0.186731	4.18945	118.853	0.0765479	82.1721	4.17292
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	9	0.185367	3.97368	112.618	0.0726058	79.9854	3.95699
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	10	0.183731	3.81657	108.133	0.0697353	77.4939	3.79978
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	11	0.182271	3.65287	103.3	0.0667445	75.3025	3.63612
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	12	0.180797	3.46765	98.0732	0.0633605	73.5345	3.45088
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	13	0.179374	3.31415	93.677	0.0605559	71.9354	3.29728
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	14	0.178105	3.17146	89.5878	0.057949	70.2977	3.15466
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	15	0.176676	3.06382	86.4911	0.0559823	68.8265	3.04702
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	16	0.175427	2.98667	84.2972	0.0545728	67.5815	2.96997
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	17	0.174377	2.87519	81.1336	0.0525359	66.5354	2.85854
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	18	0.173237	2.75901	77.8103	0.0504134	65.2981	2.74239
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	19	0.172073	2.71006	76.4048	0.0495189	64.3687	2.69341
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	20	0.541747	2.63132	148.904	0.0482479	63.7335	2.61388
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	21	0.170978	2.6013	73.2872	0.0475319	62.7366	2.58466
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	22	0.169805	2.53011	71.225	0.0462312	61.8881	2.51348
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	23	0.168769	2.43721	68.6924	0.0445338	60.991	2.42053
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	24	0.16778	2.39107	67.3675	0.0436907	60.2415	2.37447
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	25	0.166825	2.3062	64.9593	0.0421402	59.5972	2.28954
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	26	0.16599	2.24434	63.181	0.0410099	58.9071	2.22765
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	27	0.16518	2.22539	62.1137	0.0406716	58.0782	2.20887
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	28	0.164393	2.14834	59.9266	0.0392637	57.407	2.13184
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	29	0.481906	2.07614	101.77	0.0380783	56.7923	2.05797
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	30	0.163648	2.0731	57.7867	0.0378886	56.2227	2.05657
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	31	0.162741	2.00099	55.733	0.0365709	55.7555	1.98449
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	32	0.161879	1.98095	55.2424	0.0362046	55.2837	1.96441
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	33	0.160995	1.95718	54.5526	0.0357702	54.7101	1.94067
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	34	0.160024	1.89909	52.9457	0.0347087	54.1554	1.88255
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	35	0.159243	1.87492	52.2506	0.034267	53.6462	1.85839
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	36	0.158401	1.81684	50.5918	0.0332055	53.1686	1.80029
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	37	0.157583	1.77367	49.3726	0.0324167	52.7755	1.75715
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	38	0.156847	1.75202	48.7489	0.0320209	52.3883	1.73546
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	39	0.44504	1.73101	76.8091	0.0317513	51.8924	1.71344
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	40	0.156081	1.70196	47.2891	0.0311064	51.4701	1.68536
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	41	0.155377	1.65342	45.9131	0.0302193	51.0508	1.63685
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	42	0.148597	1.63552	44.6507	0.0299233	51.7024	1.61902
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	43	0.154525	1.63009	45.2395	0.029793	51.3092	1.61355
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	44	0.148103	1.6172	44.1273	0.0295882	50.9904	1.60072
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	45	0.154038	1.60733	44.5901	0.029377	50.5911	1.59077
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	46	0.147601	1.59944	43.6215	0.0292632	50.2039	1.58297
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	47	0.146979	1.56051	42.5319	0.0285511	49.8319	1.54398
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	48	0.153184	1.55906	43.2222	0.028495	49.5037	1.5425
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	49	0.152597	1.54463	42.8098	0.0282312	49.1207	1.52804
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	50	0.14639	1.54277	42.0379	0.0282265	48.7895	1.52623
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	51	0.14588	1.50932	41.0984	0.0276145	48.4594	1.49272
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	52	0.151765	1.49768	41.493	0.0273731	48.1243	1.48108
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	53	0.145227	1.47141	40.1021	0.026921	47.8254	1.45484
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	54	0.150951	1.45351	40.2369	0.0265661	47.5227	1.43694
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	55	0.144572	1.43371	39.0436	0.0262315	47.2653	1.41708
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	56	0.150342	1.43117	39.6326	0.0261577	47.0191	1.41457
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	57	0.41229	1.40232	60.4363	0.0257212	46.7529	1.38486
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	58	0.144105	1.39646	38.018	0.02555	46.4708	1.37981
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	59	0.149636	1.39366	39.6078	0.025472	46.2134	1.37707
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	60	0.143583	1.36359	37.0967	0.0249487	45.9164	1.3469
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	61	0.149009	1.35559	38.5043	0.0247764	45.6744	1.339
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	62	0.142986	1.33248	36.2261	0.0243796	45.4544	1.31586
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	63	0.142504	1.30466	35.4365	0.0238711	45.2144	1.28803
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	64	0.141933	1.27452	34.6175	0.0233198	45.0126	1.25787
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	65	0.141622	1.26167	34.2588	0.0230847	44.8847	1.24496
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	66	0.141172	1.23551	33.5124	0.0226064	44.6974	1.21874
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	67	0.140633	1.22145	33.1389	0.0223489	44.517	1.20471
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	68	0.389384	1.19898	51.1886	0.0219913	44.2944	1.18084
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	69	0.140158	1.19483	32.4004	0.021862	44.0846	1.17807
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	70	0.139701	1.17018	31.7154	0.0214109	43.8722	1.1534
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	71	0.139264	1.15077	31.159	0.021056	43.625	1.13395
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	72	0.138717	1.12725	30.5459	0.0206257	43.4361	1.11048
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	73	0.138378	1.10699	29.9163	0.0202549	43.2323	1.09021
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	74	0.137883	1.08617	29.329	0.0198741	43.0378	1.06941
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	75	0.137502	1.07549	29.0401	0.0196784	42.8554	1.05868
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	76	0.137031	1.05695	28.5119	0.0193394	42.6493	1.04014
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	77	0.136603	1.04044	28.0648	0.0190373	42.4793	1.02362
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	78	0.368469	1.02219	58.4043	0.0187477	42.2655	1.00393
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	79	0.136186	1.01969	27.5211	0.0186576	42.1382	1.00284
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	80	0.135768	0.997407	26.9115	0.0182499	41.9186	0.980555
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	81	0.135359	0.977332	26.3572	0.0178826	41.7704	0.960505
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	82	0.134964	0.961633	25.964	0.0175953	41.5847	0.94477
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	83	0.134446	0.943966	25.4892	0.0172719	41.3871	0.927146
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	84	0.353416	0.93325	51.161	0.0171162	41.2299	0.914632
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	85	0.134007	0.925253	24.9704	0.0169296	41.0864	0.908464
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	86	0.13355	0.907685	24.4878	0.0166083	40.9228	0.890912
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	87	0.133171	0.898154	24.2257	0.0164337	40.8911	0.881404
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	88	0.132841	0.89068	24.0194	0.0162969	40.7698	0.873939
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	89	0.132571	0.883716	23.8535	0.0161698	40.6467	0.866995
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	90	0.132177	0.869127	23.4465	0.0159029	40.4773	0.852429
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	91	0.131796	0.853746	23.0111	0.0156216	40.3294	0.837041
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	92	0.131382	0.838462	22.5853	0.015342	40.1808	0.821812
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	93	0.131022	0.830102	22.3611	0.0151889	40.0185	0.813477
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	94	0.337011	0.823225	41.3921	0.0150976	39.83	0.804167
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	95	0.130768	0.822874	22.1544	0.0150566	39.6964	0.806245
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	96	0.130454	0.81679	21.9852	0.0149453	39.5509	0.800188
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	97	0.13009	0.8021	21.5815	0.0146765	39.416	0.785504
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	98	0.129784	0.795464	21.3986	0.014555	39.2852	0.778848
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	99	0.129473	0.782207	21.0246	0.0143125	39.1352	0.765557
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	100	0.129185	0.768336	20.6431	0.0140587	39.037	0.751647
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	101	0.128864	0.756997	20.3511	0.0138513	38.91	0.740311
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	102	0.128502	0.743869	19.977	0.0136111	38.7711	0.72718
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	103	0.323752	0.738118	34.4089	0.0135363	38.6475	0.719303
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	104	0.128214	0.733276	19.675	0.0134174	38.519	0.716564
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	105	0.127891	0.726998	19.5021	0.0133025	38.395	0.71027
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	106	0.127542	0.715929	19.1851	0.0131001	38.2717	0.699161
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	107	0.127276	0.707265	18.9492	0.0129415	38.1648	0.69048
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	108	0.126837	0.696164	18.6481	0.0127384	38.0405	0.67944
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	109	0.126642	0.692001	18.5308	0.0126622	37.9289	0.675236
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	110	0.126268	0.681819	18.2469	0.012476	37.8039	0.665078
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	111	0.126018	0.67639	18.0972	0.0123766	37.6927	0.659615
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	112	0.312917	0.67317	29.4614	0.0123452	37.5805	0.654844
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	113	0.125729	0.665494	17.795	0.0121773	37.4633	0.648718
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	114	0.125356	0.6547	17.499	0.0119798	37.3556	0.637958
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	115	0.12504	0.646963	17.2839	0.0118381	37.2482	0.630197
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	116	0.124757	0.638975	17.0615	0.011692	37.1215	0.622218
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	117	0.124453	0.633862	16.9242	0.0115983	37.0073	0.617082
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	118	0.124205	0.623407	16.6369	0.011407	36.8871	0.606596
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	119	0.303174	0.618385	25.7468	0.0113402	36.7876	0.599968
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	120	0.123919	0.613687	16.3633	0.0112293	36.7021	0.596859
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	121	0.123639	0.606217	16.1523	0.0110925	36.6402	0.5894
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	122	0.123405	0.598303	15.9269	0.0109477	36.5391	0.58147
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	123	0.123184	0.5898	15.7033	0.0107923	36.434	0.57295
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	124	0.122916	0.584312	15.5478	0.0106919	36.3257	0.567456
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	125	0.122687	0.580969	15.4564	0.0106307	36.2329	0.56412
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	126	0.122456	0.572642	15.221	0.0104784	36.1611	0.555783
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	127	0.293805	0.568462	22.2665	0.0104245	36.0804	0.550612
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	128	0.122229	0.564324	14.9865	0.0103262	35.9827	0.547476
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	129	0.122	0.561389	14.8997	0.0102725	35.8981	0.544515
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	130	0.121765	0.557172	14.7609	0.0101953	35.8016	0.540277
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	131	0.121514	0.552442	14.6302	0.0101088	35.7145	0.535568
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	132	0.121229	0.547927	14.5047	0.0100261	35.6245	0.531067
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	133	0.120939	0.540594	14.3014	0.00989194	35.5185	0.523751
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	134	0.120723	0.536458	14.1834	0.00981623	35.4393	0.519574
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	135	0.120479	0.533702	14.1042	0.00976581	35.3463	0.516844
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	136	0.285275	0.530716	19.4381	0.00973125	35.2412	0.512756
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	137	0.120226	0.5259	14.0652	0.00962306	35.1645	0.50903
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	138	0.120016	0.520478	13.9079	0.0095239	35.0558	0.503573
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	139	0.119772	0.513148	13.7029	0.0093898	34.9891	0.49624
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	140	0.119498	0.505804	13.5087	0.00925542	34.8893	0.488852
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	141	0.11929	0.502143	13.408	0.00918836	34.8115	0.485156
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	142	0.278315	0.499307	17.2435	0.00915544	34.7319	0.481608
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	143	0.119062	0.496249	13.2473	0.0090805	34.6366	0.479263
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	144	0.118823	0.490491	13.0826	0.00897514	34.5395	0.47351
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	145	0.118609	0.487196	12.9914	0.00891479	34.4628	0.470199
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	146	0.118405	0.480657	12.8057	0.00879516	34.3762	0.463634
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	147	0.118175	0.474689	12.6417	0.00868595	34.2973	0.457649
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	148	0.272517	0.47245	15.9655	0.0086629	34.2142	0.454529
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	149	0.117957	0.468436	12.4629	0.00857159	34.1335	0.45137
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	150	0.117766	0.463644	12.353	0.00848391	34.0622	0.446568
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	151	0.117582	0.457647	12.1861	0.00837418	33.9968	0.440549
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	152	0.117362	0.452599	12.044	0.00828183	33.9206	0.43553
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	153	0.117164	0.45019	11.9692	0.00823774	33.8563	0.433145
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	154	0.116981	0.444199	11.7981	0.00812814	33.7951	0.427095
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	155	0.265922	0.442079	14.2934	0.00810603	33.7329	0.424189
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	156	0.116749	0.438746	11.6506	0.00802836	33.6644	0.421646
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	157	0.11652	0.433374	11.4984	0.00793008	33.59	0.41625
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	158	0.116307	0.427767	11.3386	0.0078275	33.523	0.410621
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	159	0.116104	0.423185	11.2112	0.00774365	33.4468	0.406032
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	160	0.260891	0.421103	13.5551	0.00772146	33.3661	0.403259
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	161	0.115864	0.419143	11.1008	0.00766967	33.2954	0.402012
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	162	0.115717	0.415924	11.0078	0.00761077	33.2331	0.398792
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	163	0.115531	0.413156	10.93	0.00756009	33.1735	0.396013
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	164	0.115376	0.41144	10.8823	0.0075287	33.1076	0.394295
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	165	0.115218	0.408192	10.7884	0.00746925	33.0344	0.391094
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	166	0.257494	0.407649	12.9393	0.00747466	32.951	0.389798
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	167	0.115045	0.406055	10.727	0.00743014	32.8829	0.388948
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	168	0.114871	0.402853	10.639	0.00737152	32.8208	0.385713
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	169	0.114716	0.400894	10.5811	0.00733566	32.7486	0.383742
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	170	0.114556	0.396687	10.4668	0.00725869	32.6886	0.379515
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	171	0.114396	0.39368	10.3782	0.0072037	32.6201	0.376509
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	172	0.114198	0.391519	10.3159	0.00716413	32.5559	0.374364
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	173	0.252359	0.387993	11.9286	0.00711424	32.4858	0.37032
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	174	0.113967	0.38691	10.1865	0.00707983	32.4321	0.369778
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	175	0.11376	0.382691	10.0689	0.00700262	32.3729	0.365576
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	176	0.113569	0.378491	9.94871	0.00692582	32.3131	0.361378
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	177	0.11341	0.374663	9.84047	0.00685579	32.2561	0.357548
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	178	0.112258	0.373332	9.60218	0.0068335	32.1873	0.356324
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	179	0.113223	0.372423	9.77703	0.00681475	32.1228	0.355333
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	180	0.112113	0.371169	9.54473	0.0067939	32.0514	0.354161
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	181	0.24815	0.370722	10.9877	0.00679752	31.9861	0.353013
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	182	0.113037	0.369412	9.69201	0.00675967	31.9267	0.352333
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	183	0.111921	0.369071	9.48875	0.00675548	31.8626	0.352087
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	184	0.112864	0.366731	9.61385	0.00671064	31.8187	0.349677
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	185	0.11178	0.366358	9.41462	0.00670579	31.7625	0.349387
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	186	0.111676	0.364719	9.37647	0.00667578	31.7163	0.347731
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	187	0.112715	0.363677	9.52746	0.00665478	31.6752	0.346625
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	188	0.1115	0.360858	9.26999	0.00660513	31.6228	0.343872
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	189	0.112536	0.359479	9.41196	0.00657799	31.5631	0.342433
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	190	0.111352	0.358706	9.20899	0.00656574	31.518	0.341696
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	191	0.112377	0.355655	9.30494	0.00650803	31.4664	0.338598
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	192	0.111188	0.355244	9.1131	0.00650242	31.4193	0.338231
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	193	0.243302	0.352915	10.3749	0.00647102	31.3575	0.335164
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	194	0.111026	0.351951	9.0235	0.00644217	31.2936	0.334977
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	195	0.110884	0.349834	8.96513	0.00640339	31.2331	0.332851
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	196	0.110734	0.346128	8.86362	0.00633558	31.1762	0.329145
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	197	0.110572	0.342778	8.76887	0.0062743	31.1256	0.325799
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	198	0.110437	0.341105	9.55278	0.00624367	31.0743	0.324139
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	199	0.239514	0.339107	9.72551	0.00621785	31.0217	0.321066
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	200	0.110283	0.33833	9.47007	0.00619287	30.976	0.321352
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	201	0.110173	0.337476	9.8278	0.0061774	30.9315	0.320464
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	202	0.110013	0.33513	9.75495	0.00613442	30.8781	0.318114
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	203	0.109893	0.332961	9.68688	0.00609472	30.8246	0.315914
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	204	0.109736	0.330159	9.60247	0.00604344	30.8113	0.313122
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	205	0.23614	0.327425	9.43108	0.00600356	30.7697	0.309533
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	206	0.109617	0.326809	9.49655	0.00598214	30.7157	0.309759
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	207	0.109441	0.32342	9.39104	0.00592011	30.6772	0.306398
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	208	0.109295	0.320466	9.29547	0.00586607	30.6432	0.303436
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	209	0.10917	0.317826	9.21297	0.00581777	30.5907	0.300791
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	210	0.109063	0.315658	9.14331	0.00577811	30.5426	0.298617
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	211	0.232778	0.314664	8.87681	0.00576952	30.4938	0.296662
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	212	0.108911	0.313621	9.08053	0.00574081	30.4535	0.296568
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	213	0.108804	0.312294	9.04426	0.0057165	30.407	0.295211
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	214	0.108664	0.309956	8.97213	0.0056737	30.3595	0.292884
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	215	0.108552	0.30733	8.88628	0.00562566	30.3119	0.29024
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	216	0.108438	0.305259	8.82157	0.00558774	30.304	0.288175
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	217	0.108289	0.302792	8.73985	0.00554261	30.2539	0.285712
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	218	0.108152	0.300179	8.65834	0.00549479	30.233	0.283085
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	219	0.228627	0.299697	8.35801	0.00549503	30.1832	0.281692
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	220	0.108052	0.298911	8.61787	0.00547159	30.1388	0.281812
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	221	0.107919	0.29729	8.57831	0.00544188	30.0943	0.280193
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	222	0.107774	0.294508	8.49042	0.00539096	30.0549	0.277408
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	223	0.107653	0.291966	8.41411	0.00534443	30.0081	0.274857
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	224	0.10752	0.289562	8.34007	0.00530043	29.9595	0.272456
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	225	0.225392	0.289246	7.90921	0.00530337	29.9198	0.271282
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	226	0.107424	0.288022	8.29272	0.00527222	29.8842	0.270912
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	227	0.107304	0.285474	8.2126	0.00522562	29.8333	0.268363
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	228	0.107189	0.283294	8.14686	0.00518572	29.7935	0.266183
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	229	0.107008	0.281722	8.09921	0.00515692	29.7532	0.264648
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	230	0.22221	0.280373	7.67952	0.00514067	29.711	0.262322
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	231	0.106889	0.279681	8.03724	0.00511955	29.6744	0.262609
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	232	0.106763	0.277639	7.97247	0.0050822	29.6274	0.260576
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	233	0.106655	0.275051	7.88983	0.00503484	29.5785	0.257962
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	234	0.106545	0.273304	7.83412	0.00500287	29.548	0.256205
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	235	0.219333	0.271911	7.27681	0.00498544	29.5066	0.25391
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	236	0.106419	0.27152	7.77763	0.0049702	29.4594	0.25441
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	237	0.106302	0.269645	7.71702	0.00493591	29.4177	0.252551
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	238	0.106187	0.267838	7.65826	0.00490284	29.3784	0.250741
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	239	0.106089	0.265768	7.59416	0.00486497	29.3476	0.24866
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	240	0.2169	0.264207	7.06368	0.00484414	29.3118	0.246418
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	241	0.105964	0.26326	7.51493	0.00481907	29.2745	0.246139
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	242	0.105876	0.261242	7.45254	0.00478214	29.2288	0.244101
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	243	0.105781	0.259043	7.38181	0.00474191	29.19	0.241871
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	244	0.214745	0.257356	6.78674	0.00471854	29.1521	0.239528
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	245	0.105664	0.256858	7.31633	0.00470194	29.1098	0.239686
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	246	0.105568	0.255882	7.2865	0.00468406	29.0741	0.238719
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	247	0.105444	0.25427	7.2369	0.00465454	29.0311	0.237109
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	248	0.105355	0.25291	7.19516	0.00462964	28.9963	0.23573
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	249	0.105223	0.250889	7.13287	0.00459265	28.9568	0.233719
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	250	0.200674	0.250273	6.50156	0.00458602	28.9225	0.23255
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	251	0.105111	0.24993	7.10163	0.00457508	28.8796	0.232776
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	252	0.211971	0.249313	6.57909	0.00457103	28.8452	0.231492
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	253	0.105029	0.248869	7.06785	0.00455565	28.8051	0.231708
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	254	0.104925	0.247984	7.03994	0.00453944	28.7688	0.230829
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	255	0.104827	0.246117	6.98117	0.00450527	28.7416	0.228945
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	256	0.104706	0.244871	6.94269	0.00448245	28.7035	0.227695
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	257	0.1046	0.24341	6.89721	0.00445571	28.6687	0.22623
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	258	0.198457	0.242832	6.17287	0.00444974	28.6319	0.225091
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	259	0.209323	0.24268	6.27633	0.00444948	28.5997	0.224824
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	260	0.104486	0.24172	6.84249	0.00442477	28.5714	0.22454
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	261	0.104383	0.239921	6.78523	0.00439188	28.5408	0.22274
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	262	0.104279	0.238077	6.7408	0.00435815	28.5043	0.220886
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	263	0.104155	0.23718	6.72013	0.00434171	28.4644	0.220006
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	264	0.196555	0.236468	5.91358	0.00433317	28.4275	0.218812
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	265	0.104061	0.235998	6.68207	0.00432008	28.3905	0.218821
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	266	0.103963	0.235087	6.653	0.00430338	28.3563	0.217905
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	267	0.206751	0.234902	6.01114	0.00430686	28.3232	0.217181
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	268	0.103871	0.23407	6.62081	0.00428477	28.2903	0.216898
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	269	0.103807	0.233016	6.58687	0.00426548	28.2604	0.215827
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	270	0.103707	0.231973	6.55557	0.00424639	28.2277	0.214786
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	271	0.103593	0.230439	6.50714	0.00421829	28.2017	0.213258
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	272	0.204378	0.230403	6.35959	0.0042242	28.1762	0.212576
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	273	0.194666	0.230385	5.78161	0.00422166	28.1442	0.212654
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	274	0.103498	0.228518	6.44582	0.00418315	28.1092	0.211314
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	275	0.103416	0.226711	6.3918	0.00415008	28.0687	0.209486
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	276	0.202546	0.225397	6.13981	0.00413243	28.0386	0.2076
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	277	0.103282	0.22488	6.33704	0.00411658	28.0048	0.207678
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	278	0.103212	0.22417	6.31243	0.00410358	27.9762	0.206952
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	279	0.103097	0.222674	6.26482	0.00407621	27.9439	0.205472
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	280	0.101576	0.221978	6.3393	0.00406249	27.9112	0.204731
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	281	0.101512	0.221169	6.31645	0.00404767	27.8815	0.20392
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	282	0.103008	0.221028	6.21377	0.00404609	27.8561	0.203821
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	283	0.102914	0.22017	6.18753	0.00403038	27.8272	0.202966
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	284	0.10141	0.219679	6.28733	0.00402044	27.795	0.202441
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	285	0.102841	0.21869	6.13937	0.00400331	27.7608	0.201483
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	286	0.101342	0.218404	6.24589	0.00399711	27.7431	0.201164
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	287	0.102752	0.217731	6.10738	0.00398576	27.7171	0.200531
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	288	0.101256	0.217477	6.21784	0.00398016	27.6846	0.200248
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	289	0.102648	0.216857	6.08308	0.00396973	27.6584	0.199661
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	290	0.101183	0.216545	6.18834	0.0039631	27.6328	0.199299
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	291	0.102558	0.215322	6.03414	0.00394166	27.5964	0.198106
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	292	0.10106	0.214947	6.14003	0.00393386	27.5646	0.19772
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	293	0.102466	0.214885	6.14406	0.00393365	27.5371	0.197677
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	294	0.10237	0.213589	6.10432	0.00390992	27.507	0.19638
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	295	0.100991	0.213576	6.09753	0.00390876	27.481	0.19633
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	296	0.102267	0.212728	6.07692	0.00389415	27.4437	0.195522
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	297	0.100906	0.21242	6.06016	0.00388761	27.4546	0.19518
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	298	0.102198	0.211471	6.03587	0.00387116	27.4335	0.194251
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	299	0.100784	0.211042	6.01815	0.00386238	27.4074	0.193825
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	300	0.102137	0.2102	5.99654	0.00384789	27.3839	0.192963
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	301	0.100674	0.209658	5.97524	0.00383707	27.3629	0.192456
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	302	0.102044	0.208698	5.94675	0.00382041	27.3317	0.191442
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	303	0.100619	0.208497	5.93753	0.00381583	27.2978	0.191279
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	304	0.100522	0.20759	5.90471	0.00379923	27.2689	0.190396
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	305	0.101957	0.207118	5.89703	0.00379149	27.2431	0.18986
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	306	0.100444	0.206793	5.88032	0.00378463	27.2132	0.189587
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	307	0.101892	0.205716	5.84979	0.00376585	27.1825	0.188435
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	308	0.10037	0.205673	5.84395	0.00376414	27.157	0.188461
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	309	0.101798	0.204878	5.82354	0.0037505	27.135	0.187608
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	310	0.100306	0.204686	5.8121	0.0037461	27.1052	0.187473
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	311	0.101715	0.204202	5.80148	0.00373812	27.0774	0.186932
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	312	0.100223	0.203835	5.78703	0.00373051	27.0531	0.186624
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	313	0.101617	0.203337	5.77213	0.00372229	27.0245	0.186057
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	314	0.100157	0.203219	5.76698	0.00371923	27.001	0.186002
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	315	0.100077	0.202452	5.74117	0.0037052	26.9751	0.185232
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	316	0.100012	0.201665	5.7165	0.00369079	26.9505	0.184437
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	317	0.0999183	0.200681	5.68498	0.00367278	26.9191	0.183457
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	318	0.0998199	0.199833	5.65915	0.00365726	26.8929	0.182625
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	319	0.0997127	0.198767	5.62517	0.00363775	26.8585	0.18157
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	320	0.0996171	0.19746	5.58449	0.00361383	26.8258	0.180263
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	321	0.099543	0.196618	5.55279	0.00359843	26.802	0.179431
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	322	0.0994715	0.19599	5.53198	0.00358695	26.7778	0.178807
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	323	0.0993933	0.195128	5.50577	0.00357118	26.751	0.177939
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	324	0.0993228	0.194116	5.47307	0.00355265	26.7324	0.176935
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	325	0.099251	0.193355	5.44998	0.00353873	26.713	0.176187
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	326	0.0991822	0.192519	5.42293	0.00352344	26.6919	0.17536
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	327	0.0990862	0.191398	5.38829	0.00350292	26.6592	0.174246
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	328	0.0989766	0.190294	5.35247	0.00348273	26.626	0.173164
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	329	0.0989124	0.189387	5.32184	0.00346613	26.6008	0.172251
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	330	0.098855	0.188757	5.30223	0.00345461	26.5796	0.171618
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	331	0.0987892	0.187742	5.26933	0.00343603	26.555	0.170591
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	332	0.0987252	0.18679	5.23814	0.00341861	26.5283	0.169617
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	333	0.0986532	0.18587	5.20796	0.00340178	26.5025	0.168692
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	334	0.0985747	0.185198	5.18861	0.00338946	26.4766	0.168023
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	335	0.0984768	0.184134	5.15648	0.00337	26.4518	0.166984
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	336	0.0984156	0.183589	5.1396	0.00336001	26.4305	0.166437
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	337	0.0983445	0.182842	5.11554	0.00334633	26.4025	0.165681
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	338	0.0982749	0.181808	5.08203	0.00332744	26.3817	0.164655
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	339	0.0981972	0.180739	5.04749	0.00330787	26.3539	0.163585
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	340	0.0981319	0.179717	5.01497	0.00328919	26.3324	0.162567
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	341	0.0980599	0.17886	4.98749	0.00327352	26.309	0.161713
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	342	0.0979767	0.177859	4.95734	0.0032552	26.2849	0.160721
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	343	0.0978828	0.176705	4.92272	0.00323408	26.2553	0.15957
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	344	0.0978049	0.175684	4.88965	0.00321541	26.2265	0.158539
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	345	0.0977424	0.175018	4.86744	0.00320321	26.2002	0.157866
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	346	0.0976533	0.174247	4.8445	0.0031891	26.1729	0.157104
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	347	0.0975963	0.173398	4.81617	0.00317357	26.1506	0.156244
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	348	0.0975246	0.172634	4.79354	0.0031596	26.1288	0.155485
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	349	0.0974712	0.171792	4.76762	0.0031442	26.1037	0.154625
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	350	0.0973658	0.17081	4.74182	0.00312622	26.0813	0.153678
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	351	0.0973057	0.169865	4.71217	0.00310893	26.0586	0.152725
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	352	0.0972335	0.168893	4.68004	0.00309115	26.0279	0.151737
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	353	0.0971626	0.168014	4.6523	0.00307506	26.0075	0.150867
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	354	0.0970928	0.16708	4.62135	0.00305797	25.9858	0.149936
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	355	0.0970199	0.166166	4.59217	0.00304125	25.9596	0.149023
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	356	0.0969481	0.165635	4.57464	0.00303153	25.9375	0.148496
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	357	0.0968753	0.164984	4.55493	0.00301962	25.9152	0.14785
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	358	0.0968038	0.164083	4.52632	0.00300314	25.8923	0.146954
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	359	0.096724	0.163208	4.49716	0.00298713	25.8647	0.14608
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	360	0.0966482	0.162407	4.47196	0.00297247	25.8408	0.145288
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	361	0.0965727	0.161641	4.4475	0.00295846	25.812	0.144517
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	362	0.0964826	0.16106	4.4291	0.00294781	25.7851	0.143944
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	363	0.0964241	0.160442	4.4106	0.00293651	25.762	0.143319
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	364	0.0963669	0.159774	4.38953	0.00292427	25.739	0.142647
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	365	0.0962849	0.158825	4.35936	0.00290691	25.7119	0.141703
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	366	0.0962378	0.158047	4.33441	0.00289268	25.6903	0.140906
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	367	0.0961678	0.157218	4.30788	0.00287753	25.6702	0.14009
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	368	0.0961153	0.156493	4.28398	0.00286426	25.649	0.13936
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	369	0.0960467	0.155726	4.26027	0.00285024	25.6261	0.13859
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	370	0.0959722	0.154999	4.23844	0.00283692	25.6045	0.137876
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	371	0.0959214	0.154194	4.21284	0.0028222	25.5768	0.137052
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	372	0.0958543	0.153515	4.19209	0.00280977	25.5546	0.136378
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	373	0.0957907	0.152672	4.16556	0.00279435	25.5324	0.135537
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	374	0.0957299	0.15185	4.13953	0.0027793	25.5066	0.134704
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	375	0.09565	0.151122	4.11641	0.00276598	25.4848	0.133993
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	376	0.0955825	0.150329	4.09309	0.00275147	25.4638	0.133204
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	377	0.0955109	0.149502	4.06648	0.00273635	25.4402	0.132379
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	378	0.0954538	0.148836	4.04411	0.00272418	25.4192	0.131714
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	379	0.0953749	0.14804	4.01847	0.00270961	25.3938	0.130938
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	380	0.0953192	0.147393	3.99738	0.00269778	25.3734	0.130289
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	381	0.0952537	0.146694	3.97435	0.00268499	25.3518	0.129597
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	382	0.0952089	0.146255	3.96126	0.00267696	25.3332	0.129143
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	383	0.085677	0.146085	2.53949	0.0026722	25.312	0.129018
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	384	0.0856667	0.145853	2.53335	0.00266796	25.292	0.128776
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	385	0.0951656	0.145573	3.93985	0.00266448	25.2733	0.128448
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	386	0.0856542	0.145524	2.52488	0.00266194	25.255	0.128442
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	387	0.0856296	0.145118	2.51854	0.00265452	25.2403	0.128036
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	388	0.0950953	0.145087	3.92493	0.00265557	25.2247	0.127969
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	389	0.0950331	0.144709	3.91367	0.00264865	25.2064	0.127606
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	390	0.0856111	0.144628	2.51082	0.00264556	25.1831	0.127536
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	391	0.0949292	0.144425	3.88358	0.0026435	25.1629	0.12734
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	392	0.0949897	0.144221	3.89789	0.00263972	25.1432	0.127115
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	393	0.0855848	0.144211	2.50441	0.00263794	25.1231	0.127114
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	394	0.0948855	0.143927	3.87035	0.0026344	25.1048	0.126839
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	395	0.0855586	0.143917	2.49641	0.00263257	25.0829	0.126818
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	396	0.0855322	0.143587	2.48743	0.00262652	25.0599	0.126485
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	397	0.0948256	0.143274	3.84858	0.00262246	25.0457	0.126192
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	398	0.0855187	0.143236	2.47843	0.0026201	25.0251	0.126122
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	399	0.0854973	0.142831	2.4726	0.00261271	25.0032	0.125715
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	400	0.0947596	0.142621	3.8281	0.00261052	24.9827	0.125538
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	401	0.0854842	0.142449	2.46432	0.00260573	24.9669	0.125322
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	402	0.085454	0.141974	2.45571	0.00259704	24.9453	0.124847
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	403	0.094699	0.141951	3.80653	0.00259826	24.9243	0.124873
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	404	0.0854317	0.141558	2.44922	0.00258944	24.9014	0.124425
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	405	0.0946345	0.141535	3.79628	0.00259064	24.8822	0.124464
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	406	0.0854082	0.141313	2.44404	0.00258496	24.8663	0.124176
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	407	0.0945783	0.140984	3.77892	0.00258056	24.8483	0.123912
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	408	0.0853952	0.140954	2.43848	0.0025784	24.834	0.12381
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	409	0.0853651	0.14045	2.42968	0.00256917	24.8157	0.123302
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	410	0.0945258	0.14031	3.75735	0.00256824	24.8037	0.123241
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	411	0.0853321	0.139961	2.42138	0.00256023	24.7862	0.122816
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	412	0.0944572	0.139835	3.74168	0.00255955	24.7654	0.122779
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	413	0.085308	0.139524	2.41352	0.00255225	24.7486	0.122373
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	414	0.0944003	0.139206	3.721	0.00254804	24.7306	0.122147
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	415	0.0852738	0.139154	2.40816	0.00254548	24.7268	0.122015
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	416	0.0943492	0.13878	3.70883	0.00254024	24.7054	0.121727
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	417	0.0852425	0.13877	2.4019	0.00253846	24.6847	0.121638
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	418	0.0852216	0.138387	2.39639	0.00253146	24.6672	0.121251
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	419	0.0851865	0.138106	2.38861	0.00252631	24.6503	0.120972
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	420	0.0942965	0.13809	3.68748	0.00252762	24.6309	0.121032
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	421	0.0851657	0.137895	2.38409	0.00252246	24.6144	0.120763
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	422	0.0942411	0.137672	3.67355	0.00251996	24.5973	0.120605
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	423	0.085141	0.137425	2.37831	0.00251387	24.5838	0.12029
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	424	0.0851082	0.137175	2.37251	0.00250931	24.5662	0.120045
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	425	0.0941845	0.137099	3.65945	0.00250949	24.5487	0.120034
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	426	0.0850797	0.136925	2.36662	0.00250472	24.5302	0.119793
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	427	0.0850623	0.136544	2.35926	0.00249776	24.5126	0.1194
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	428	0.0941367	0.136494	3.64059	0.00249842	24.4918	0.119434
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	429	0.0850228	0.136165	2.3542	0.00249084	24.4756	0.119027
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	430	0.0940625	0.135965	3.62255	0.00248874	24.4773	0.118921
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	431	0.0849986	0.135814	2.3457	0.00248442	24.4574	0.118678
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	432	0.0849718	0.135483	2.33996	0.00247835	24.4387	0.11835
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	433	0.0940205	0.135435	3.60497	0.00247904	24.4216	0.118373
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	434	0.0849425	0.135056	2.33251	0.00247055	24.4042	0.117923
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	435	0.0939601	0.134978	3.58985	0.00247067	24.3876	0.117913
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	436	0.0849181	0.134664	2.32647	0.00246338	24.3694	0.117525
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	437	0.0939142	0.134467	3.57296	0.00246133	24.3575	0.117395
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	438	0.0848832	0.134358	2.31788	0.00245778	24.3416	0.11722
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	439	0.0848546	0.133952	2.31093	0.00245036	24.3232	0.116811
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	440	0.093864	0.133872	3.55739	0.00245045	24.3015	0.116802
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	441	0.0848311	0.133687	2.3048	0.00244552	24.281	0.116544
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	442	0.0938009	0.133613	3.55162	0.0024457	24.2611	0.11655
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	443	0.0848078	0.133429	2.30013	0.00244081	24.2394	0.11629
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	444	0.0937645	0.133084	3.53517	0.00243603	24.2418	0.116014
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	445	0.0847716	0.132987	2.29228	0.00243272	24.2213	0.115855
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	446	0.0936916	0.132757	3.52497	0.00243004	24.2073	0.115702
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	447	0.0847425	0.132729	2.2857	0.00242801	24.191	0.115603
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	448	0.0847332	0.132725	2.28172	0.00242797	24.1725	0.1156
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	449	0.0847172	0.132386	2.27506	0.00242176	24.1549	0.115253
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	450	0.0936411	0.13234	3.51201	0.00242241	24.1416	0.115299
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	451	0.084696	0.132022	2.26975	0.00241511	24.1257	0.114887
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	452	0.0935917	0.131994	3.50091	0.00241609	24.1051	0.114962
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	453	0.0846694	0.131646	2.26251	0.00240824	24.0906	0.114511
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	454	0.0846478	0.131341	2.25432	0.00240267	24.0819	0.1142
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	455	0.0935298	0.131333	3.47983	0.00240398	24.0677	0.1143
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	456	0.0897614	0.131102	3.86106	0.00240053	24.0512	0.114197
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	457	0.0846255	0.130983	2.24819	0.00239611	24.0316	0.113837
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	458	0.0934889	0.130981	3.46908	0.00239754	24.0142	0.113942
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	459	0.0897473	0.130804	3.84971	0.00239507	23.9985	0.113881
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	460	0.0845913	0.130708	2.2428	0.00239109	23.9867	0.113569
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	461	0.0845681	0.130448	2.23672	0.00238633	23.9693	0.113311
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	462	0.0934392	0.130362	3.44933	0.00238622	23.9556	0.113321
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	463	0.0897055	0.130272	3.83143	0.00238533	23.9345	0.113346
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	464	0.0845379	0.130144	2.22964	0.00238077	23.9157	0.11301
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	465	0.0934142	0.130049	3.44663	0.00238049	23.8963	0.11299
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	466	0.0896756	0.129923	3.81934	0.00237893	23.8804	0.112992
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	467	0.0845086	0.129868	2.22342	0.00237574	23.8658	0.11274
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	468	0.093373	0.129615	3.43167	0.00237255	23.8515	0.112539
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	469	0.0896541	0.129575	3.80689	0.00237257	23.8316	0.112631
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	470	0.0844849	0.129444	2.21584	0.00236797	23.8146	0.112309
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	471	0.093311	0.129282	3.42084	0.00236647	23.8	0.112209
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	472	0.0844644	0.129145	2.2113	0.00236251	23.784	0.112007
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	473	0.0896195	0.129063	3.78806	0.00236319	23.7641	0.112109
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	474	0.0844373	0.128772	2.20391	0.00235569	23.7488	0.111634
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	475	0.0932609	0.128615	3.39986	0.00235425	23.7318	0.111539
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	476	0.0896015	0.12859	3.77079	0.00235453	23.7112	0.111619
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	477	0.0844048	0.128366	2.2037	0.00234827	23.6936	0.111233
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	478	0.089542	0.128172	3.75662	0.00234688	23.6801	0.111207
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	479	0.0843723	0.128139	2.19832	0.00234411	23.6636	0.111012
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	480	0.0932335	0.128101	3.38407	0.00234486	23.6453	0.111007
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	481	0.0843521	0.127867	2.19407	0.00233915	23.6261	0.110741
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	482	0.0895084	0.127835	3.74317	0.00234071	23.6099	0.110879
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	483	0.0931696	0.127731	3.37318	0.00233806	23.6008	0.110649
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	484	0.0894824	0.127639	3.73248	0.00233712	23.5841	0.110685
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	485	0.0843333	0.127561	2.18862	0.00233354	23.5701	0.110429
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	486	0.0894407	0.127294	3.71967	0.00233081	23.5507	0.110341
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	487	0.0931228	0.127253	3.35772	0.00232932	23.5364	0.110172
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	488	0.0843076	0.127212	2.18299	0.00232717	23.5196	0.110078
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	489	0.0930781	0.126984	3.34916	0.00232441	23.5037	0.1099
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	490	0.0842808	0.126859	2.17511	0.00232071	23.4881	0.109724
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	491	0.0894075	0.126854	3.70535	0.00232274	23.4745	0.109893
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	492	0.093044	0.126625	3.33828	0.00231783	23.4588	0.109536
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	493	0.0842608	0.126492	2.16798	0.002314	23.5037	0.109353
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	494	0.0893583	0.126386	3.68915	0.00231418	23.4906	0.109428
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	495	0.0929973	0.126251	3.32603	0.002311	23.4757	0.109153
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	496	0.0842372	0.126124	2.16282	0.00230727	23.4612	0.108988
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	497	0.0893305	0.126003	3.67622	0.00230716	23.446	0.109042
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	498	0.0929391	0.125925	3.31623	0.00230503	23.4276	0.108839
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	499	0.0842195	0.125826	2.15745	0.00230182	23.4141	0.108687
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	500	0.084198	0.125624	2.15252	0.00229812	23.3949	0.108482
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	501	0.0892953	0.125576	3.66182	0.00229936	23.3825	0.10861
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	502	0.0928802	0.125364	3.2978	0.00229475	23.3733	0.108286
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	503	0.0841792	0.125335	2.14875	0.00229284	23.3585	0.108194
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	504	0.0892627	0.125206	3.64783	0.00229258	23.345	0.108233
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	505	0.0928247	0.125003	3.2866	0.00228814	23.3285	0.107928
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	506	0.0841525	0.124956	2.14183	0.00228591	23.3184	0.107817
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	507	0.0892014	0.124928	3.6446	0.00228748	23.3031	0.107969
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	508	0.0841292	0.124691	2.1376	0.00228107	23.2873	0.107553
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	509	0.0891654	0.12461	3.6331	0.00228167	23.2748	0.107659
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	510	0.0927608	0.124451	3.26918	0.00227805	23.264	0.107384
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	511	0.0841078	0.124441	2.13299	0.0022765	23.2492	0.1073
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	512	0.0891277	0.124247	3.62026	0.00227502	23.2338	0.107293
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	513	0.0840954	0.124108	2.12752	0.00227041	23.2202	0.106956
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	514	0.0927139	0.124098	3.25851	0.00227158	23.207	0.107035
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	515	0.0926673	0.123989	3.41155	0.00226961	23.1913	0.106932
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	516	0.0890865	0.123879	3.60748	0.00226828	23.1783	0.106926
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	517	0.0840664	0.123752	2.12129	0.0022639	23.1641	0.106599
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	518	0.089042	0.12355	3.59597	0.00226225	23.15	0.106602
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	519	0.0840567	0.123507	2.11678	0.00225942	23.134	0.106342
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	520	0.0926075	0.12342	3.39334	0.00225919	23.1186	0.10637
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	521	0.0840365	0.123171	2.10967	0.00225328	23.1037	0.106002
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	522	0.0890049	0.123082	3.5815	0.00225368	23.0925	0.10613
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	523	0.0840183	0.122872	2.10437	0.00224781	23.0795	0.105701
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	524	0.0925433	0.122803	3.37379	0.00224791	23.0632	0.105762
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	525	0.0889733	0.122607	3.5651	0.00224499	23.0455	0.105647
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	526	0.0839946	0.122573	2.09725	0.00224233	23.0318	0.105398
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	527	0.0839678	0.122328	2.10482	0.00223786	23.0176	0.105153
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	528	0.0924894	0.122282	3.35823	0.00223836	23.0001	0.105243
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	529	0.0889369	0.122277	3.55406	0.00223896	22.9872	0.105318
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	530	0.0839518	0.122065	2.10019	0.00223305	22.9707	0.104885
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	531	0.0924365	0.121951	3.34702	0.00223231	22.9561	0.104917
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	532	0.0889027	0.121885	3.53991	0.00223177	22.9463	0.104923
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	533	0.0839187	0.121714	2.09398	0.00222663	22.934	0.104538
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	534	0.0923853	0.121632	3.33628	0.00222647	22.9215	0.104608
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	535	0.0888663	0.121583	3.53014	0.00222623	22.9083	0.10462
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	536	0.0839097	0.121517	2.08864	0.00222302	22.8953	0.104333
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	537	0.0838858	0.121336	2.08386	0.00221971	22.8826	0.104153
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	538	0.0888453	0.121208	3.51592	0.00221937	22.868	0.104227
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	539	0.0923304	0.121136	3.32075	0.0022174	22.8545	0.104118
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	540	0.0838563	0.121017	2.07862	0.00221388	22.8417	0.103839
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	541	0.0888112	0.120963	3.50715	0.00221489	22.8249	0.103974
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	542	0.083824	0.120941	2.07736	0.0022125	22.8116	0.103773
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	543	0.0923054	0.120869	3.3112	0.00221251	22.8002	0.103846
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	544	0.0838133	0.120643	2.07063	0.00220704	22.7881	0.103461
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	545	0.0887545	0.120561	3.49355	0.00220753	22.7788	0.103585
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	546	0.0922651	0.120547	3.29935	0.00220661	22.765	0.10352
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	547	0.0837868	0.12037	2.06975	0.00220205	22.7553	0.103189
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	548	0.0887234	0.120336	3.48582	0.00220341	22.7412	0.103361
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	549	0.0919148	0.120296	3.30066	0.00220191	22.7293	0.103326
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	550	0.0922109	0.120224	3.2889	0.00220071	22.7168	0.103198
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	551	0.0837648	0.120193	2.06579	0.00219881	22.7027	0.103014
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	552	0.0837489	0.119964	2.06161	0.00219462	22.6893	0.102783
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	553	0.0886883	0.119933	3.47139	0.00219604	22.6777	0.102959
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	554	0.0918616	0.119766	3.28312	0.00219222	22.6685	0.102794
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	555	0.0837297	0.119726	2.05593	0.00219028	22.6574	0.10254
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	556	0.0921274	0.119673	3.27087	0.00219061	22.6448	0.10267
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	557	0.083716	0.119521	2.05189	0.00218653	22.631	0.102329
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	558	0.0886513	0.119516	3.4564	0.00218841	22.6173	0.102541
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	559	0.0918226	0.119456	3.273	0.00218653	22.6065	0.102481
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	560	0.0837022	0.1192	2.04562	0.00218066	22.5951	0.102004
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	561	0.0920607	0.119178	3.25518	0.00218156	22.5814	0.102188
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	562	0.0917803	0.119085	3.2599	0.00217974	22.5684	0.102106
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	563	0.0886106	0.119076	3.44035	0.00218034	22.5554	0.102097
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	564	0.083682	0.118991	2.04036	0.00217683	22.5449	0.101793
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	565	0.0836656	0.118755	2.03377	0.00217253	22.5317	0.101554
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	566	0.0885791	0.118718	3.42814	0.00217381	22.5206	0.101737
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	567	0.0920016	0.118591	3.2361	0.00217083	22.5103	0.101605
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	568	0.0917323	0.118587	3.24384	0.00217064	22.4973	0.101609
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	569	0.0836454	0.118513	2.02779	0.0021681	22.4843	0.10131
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	570	0.0885332	0.118376	3.41673	0.00216753	22.4714	0.101401
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	571	0.0836283	0.118272	2.02187	0.00216368	22.4586	0.101064
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	572	0.0834116	0.118192	1.99312	0.0021622	22.4502	0.101029
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	573	0.0919508	0.118166	3.2211	0.00216304	22.4334	0.101176
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	574	0.0916873	0.118155	3.22912	0.00216274	22.4239	0.101171
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	575	0.0833977	0.118035	1.98795	0.00215932	22.4109	0.10087
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	576	0.0884981	0.118004	3.40292	0.00216074	22.3966	0.101024
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	577	0.0835957	0.117948	2.01492	0.00215777	22.3842	0.100746
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	578	0.0833845	0.117832	1.98266	0.00215561	22.3734	0.100663
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	579	0.0916394	0.117755	3.21539	0.00215542	22.3625	0.100779
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	580	0.0835658	0.117634	2.00924	0.00215201	22.3526	0.100435
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	581	0.0884592	0.117613	3.38956	0.00215357	22.3393	0.100634
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	582	0.083359	0.117544	1.97818	0.00215035	22.3249	0.100374
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	583	0.0916002	0.117495	3.20668	0.00215066	22.3144	0.100517
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	584	0.0835471	0.117416	2.00365	0.00214803	22.3038	0.100218
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	585	0.0833255	0.117249	1.97473	0.00214495	22.2886	0.100088
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	586	0.0835284	0.117209	1.99813	0.00214423	22.2771	0.100008
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	587	0.0884301	0.117207	3.37535	0.00214615	22.2692	0.100217
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	588	0.0915592	0.116975	3.18934	0.00214114	22.2604	0.0999833
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	589	0.0883987	0.116956	3.36649	0.00214154	22.2465	0.099959
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	590	0.0833036	0.116922	1.96879	0.00213897	22.2356	0.0997593
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	591	0.083496	0.116911	1.99198	0.00213879	22.2254	0.0997162
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	592	0.0914695	0.116729	3.17869	0.00213669	22.2124	0.0997578
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	593	0.0883667	0.116672	3.35627	0.00213634	22.2017	0.0996799
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	594	0.0832929	0.116653	1.96278	0.00213405	22.1914	0.0994799
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	595	0.0834636	0.116581	1.98545	0.00213275	22.1797	0.0993887
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	596	0.091509	0.116522	3.17508	0.00213286	22.1678	0.0995394
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	597	0.083276	0.11646	1.95725	0.00213052	22.1565	0.0992839
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	598	0.0883301	0.116428	3.3472	0.00213188	22.142	0.0994414
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	599	0.0914274	0.116284	3.16446	0.00212856	22.1306	0.0993161
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	600	0.0834445	0.116281	1.98015	0.00212727	22.1186	0.099083
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	601	0.0832533	0.116176	1.95128	0.00212534	22.1054	0.0990021
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	602	0.0834188	0.116057	1.97407	0.00212318	22.0958	0.0988625
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	603	0.0882915	0.116029	3.33372	0.00212457	22.0841	0.0990462
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	604	0.0832276	0.115924	1.94563	0.00212073	22.0738	0.0987516
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	605	0.0913844	0.115897	3.15175	0.00212147	22.0603	0.0989241
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	606	0.0882586	0.115677	3.32306	0.00211813	22.0487	0.0986913
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	607	0.0832025	0.115621	1.94071	0.00211519	22.0373	0.0984464
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	608	0.0831792	0.115429	1.93699	0.00211167	22.0272	0.0982558
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	609	0.0913404	0.115414	3.13643	0.00211264	22.0167	0.0984307
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	610	0.0882403	0.11539	3.31336	0.00211288	22.0054	0.0983932
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	611	0.0831681	0.115171	1.93283	0.00210696	21.9955	0.0979922
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	612	0.0881999	0.11517	3.30581	0.00210884	21.9847	0.0981766
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	613	0.0912808	0.114953	3.12159	0.0021042	21.9777	0.0979756
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	614	0.0831448	0.114907	1.93418	0.00210212	21.9693	0.0977289
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	615	0.0831307	0.114776	1.93084	0.00209975	21.9593	0.0976
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	616	0.0881678	0.11475	3.29079	0.00210115	21.9456	0.097757
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	617	0.0912481	0.114659	3.11158	0.00209883	21.9325	0.0976725
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	618	0.0831052	0.114515	1.92606	0.00209497	21.9204	0.097344
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	619	0.0881277	0.114425	3.27977	0.00209522	21.9077	0.0974363
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	620	0.0912195	0.114376	3.10118	0.00209364	21.8967	0.0973862
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	621	0.0830788	0.114265	1.92155	0.00209039	21.8876	0.0970988
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	622	0.0830559	0.114076	1.91669	0.00208694	21.8795	0.0969126
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	623	0.088094	0.114061	3.26725	0.00208856	21.8683	0.0970703
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	624	0.091163	0.113963	3.08751	0.0020861	21.8577	0.0969837
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	625	0.08304	0.113888	1.91236	0.0020835	21.8493	0.0967183
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	626	0.088046	0.113783	3.25964	0.00208346	21.841	0.0967992
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	627	0.0911333	0.113677	3.07815	0.00208086	21.8323	0.0966882
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	628	0.0830303	0.113613	1.90767	0.00207847	21.8249	0.0964346
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	629	0.0880152	0.113466	3.24848	0.00207766	21.8157	0.0964845
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	630	0.083011	0.113323	1.90267	0.00207316	21.8038	0.0961413
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	631	0.0910834	0.113297	3.06526	0.00207392	21.7913	0.0963036
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	632	0.0829975	0.113133	1.89884	0.0020697	21.7795	0.095948
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	633	0.0879878	0.113125	3.23963	0.00207142	21.7685	0.0961363
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	634	0.0829771	0.112954	1.89463	0.00206641	21.7573	0.0957713
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	635	0.0910313	0.112865	3.05079	0.00206601	21.7486	0.0958653
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	636	0.0879694	0.112832	3.22919	0.00206605	21.7368	0.0958345
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	637	0.0829586	0.11271	1.89005	0.00206196	21.7248	0.0955256
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	638	0.0879499	0.112576	3.21997	0.00206137	21.7139	0.0955698
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	639	0.0909612	0.112537	3.0399	0.00205999	21.703	0.0955489
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	640	0.0829395	0.112407	1.88361	0.00205642	21.6941	0.0952171
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	641	0.0879161	0.112328	3.21058	0.00205682	21.6823	0.0953165
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	642	0.0909199	0.112283	3.03079	0.00205535	21.6695	0.0952959
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	643	0.0829257	0.112225	1.88069	0.00205309	21.6566	0.09503
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	644	0.087881	0.112054	3.20137	0.0020518	21.6474	0.0950502
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	645	0.0828938	0.112021	1.87734	0.00204936	21.6367	0.094835
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	646	0.0908765	0.111956	3.01909	0.00204936	21.6258	0.0949676
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	647	0.0828866	0.111858	1.87325	0.00204637	21.6135	0.0946636
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	648	0.090836	0.111683	3.01092	0.00204436	21.6052	0.0946884
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	649	0.0878442	0.111679	3.18806	0.00204494	21.5956	0.0946736
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	650	0.0828638	0.111563	1.86807	0.00204098	21.5843	0.0943703
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	651	0.0878288	0.111437	3.17958	0.0020405	21.5721	0.0944202
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	652	0.090802	0.111239	2.99569	0.00203624	21.5603	0.0942303
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	653	0.0828302	0.111238	1.86174	0.00203504	21.548	0.0940564
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	654	0.0878	0.111164	3.16964	0.00203551	21.5388	0.0941455
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	655	0.0828175	0.110955	1.85617	0.00202986	21.5302	0.0937675
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	656	0.0907316	0.110874	2.98394	0.00202956	21.5169	0.0938862
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	657	0.0877592	0.110765	3.156	0.0020282	21.5066	0.0937488
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	658	0.0827917	0.110643	1.85026	0.00202416	21.494	0.0934551
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	659	0.0906947	0.11061	2.97522	0.00202473	21.4829	0.0936183
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	660	0.0877291	0.110428	3.14465	0.00202203	21.4722	0.0934063
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	661	0.0827649	0.110372	1.8462	0.00201921	21.464	0.0931887
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	662	0.0906495	0.110165	2.96033	0.00201659	21.4522	0.0931776
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	663	0.0877093	0.110114	3.13281	0.00201629	21.4426	0.0930826
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	664	0.0827428	0.110074	1.84072	0.00201376	21.4374	0.092891
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	665	0.0876945	0.109951	3.12751	0.00201331	21.4262	0.0929069
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	666	0.082727	0.109921	1.83688	0.00201097	21.4172	0.0927365
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	667	0.0876628	0.10975	3.1205	0.00200963	21.4061	0.0927125
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	668	0.090584	0.109728	2.94546	0.0020086	21.3941	0.0927493
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	669	0.0827172	0.109713	1.83451	0.00200716	21.3835	0.0925195
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	670	0.0827102	0.109574	1.83169	0.00200462	21.3725	0.0923741
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	671	0.0876378	0.109452	3.11054	0.00200417	21.3641	0.0924026
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	672	0.0826925	0.109337	1.82715	0.00200028	21.3539	0.0921352
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	673	0.0905443	0.109286	2.93166	0.00200052	21.3438	0.0923058
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	674	0.0875987	0.109059	3.0974	0.00199697	21.3322	0.0920141
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	675	0.0826685	0.109033	1.82134	0.00199472	21.3235	0.0918329
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	676	0.0904953	0.10903	2.9235	0.00199582	21.3122	0.0920519
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	677	0.082655	0.108839	1.81809	0.00199117	21.3019	0.0916352
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	678	0.0875809	0.108723	3.08506	0.00199084	21.2927	0.0916657
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	679	0.0826308	0.108613	1.81265	0.00198705	21.2845	0.0914142
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	680	0.0904394	0.108597	2.90799	0.0019879	21.274	0.0916209
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	681	0.0875445	0.108519	3.07829	0.0019871	21.2629	0.0914688
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	682	0.0826132	0.108435	1.80848	0.00198378	21.2516	0.091235
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	683	0.08259	0.108274	1.80452	0.00198084	21.2415	0.0910788
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	684	0.0903903	0.10825	2.89652	0.00198154	21.2323	0.0912776
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	685	0.087514	0.108179	3.07791	0.00198087	21.2231	0.0911263
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	686	0.0825691	0.108094	1.80017	0.00197755	21.2137	0.0909013
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	687	0.090339	0.107929	2.88647	0.00197566	21.2058	0.0909633
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	688	0.0874927	0.107883	3.06721	0.00197545	21.1966	0.0908192
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	689	0.0825561	0.107849	1.79583	0.00197306	21.1875	0.0906563
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	690	0.0825481	0.107614	1.79214	0.00196878	21.1777	0.0904136
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	691	0.0874568	0.1076	3.05762	0.00197027	21.1673	0.090537
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	692	0.090293	0.107536	2.87331	0.00196848	21.1552	0.0905743
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	693	0.0825192	0.10742	1.78823	0.00196523	21.1462	0.0902279
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	694	0.0874263	0.107347	3.04859	0.00196564	21.1361	0.0902842
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	695	0.0825041	0.107225	1.78443	0.00196165	21.1274	0.0900305
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	696	0.0902388	0.10718	2.86167	0.00196196	21.1167	0.0902209
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	697	0.0873927	0.107103	3.04014	0.00196117	21.1075	0.0900456
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	698	0.0824899	0.106979	1.78114	0.00195716	21.099	0.0897795
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	699	0.087352	0.106746	3.02808	0.00195463	21.0864	0.0896929
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	700	0.0901859	0.106732	2.84654	0.00195376	21.0768	0.0897759
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	701	0.082464	0.106717	1.77648	0.00195237	21.068	0.0895216
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	702	0.0824369	0.106457	1.77245	0.00194761	21.0596	0.089265
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	703	0.0873371	0.106426	3.01648	0.00194877	21.0514	0.0893595
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	704	0.0901458	0.106376	2.83603	0.00194724	21.0415	0.0894214
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	705	0.0824061	0.106215	1.76736	0.00194318	21.0347	0.0890279
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	706	0.0901236	0.106209	2.83038	0.0019442	21.0265	0.0892501
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	707	0.0873005	0.10617	3.01162	0.00194409	21.0198	0.0891077
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	708	0.0823746	0.106013	1.7638	0.00193949	21.0092	0.0888366
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	709	0.0900973	0.105799	2.81617	0.0019367	21.0023	0.0888244
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	710	0.08727	0.105797	2.9987	0.00193727	20.9938	0.0887345
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	711	0.0823616	0.105767	1.75971	0.001935	20.9853	0.0885881
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	712	0.0823483	0.105585	1.75679	0.00193168	20.977	0.0884027
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	713	0.0900546	0.105486	2.80612	0.00193097	20.9678	0.0885147
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	714	0.0872331	0.105486	2.98808	0.00193157	20.9584	0.0884282
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	715	0.082323	0.105373	1.75233	0.00192778	20.9472	0.0881944
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	716	0.0872132	0.105186	2.97712	0.00192608	20.9366	0.0881178
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	717	0.0823072	0.105144	1.74858	0.0019236	20.9277	0.0879643
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	718	0.0899975	0.105052	2.79205	0.00192303	20.919	0.088083
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	719	0.0871816	0.104904	2.96743	0.00192092	20.9086	0.0878336
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	720	0.0822895	0.104874	1.74458	0.00191867	20.8977	0.0876942
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	721	0.0899497	0.104823	2.78561	0.00191884	20.8871	0.0878619
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	722	0.0822771	0.104818	1.74038	0.00191764	20.8778	0.0876355
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	723	0.0871517	0.104753	2.96154	0.00191815	20.8831	0.0876869
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	724	0.0822649	0.104591	1.73591	0.00191349	20.8758	0.087403
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	725	0.0899079	0.104477	2.77423	0.00191251	20.8675	0.0875133
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	726	0.087128	0.104396	2.94784	0.00191163	20.857	0.0873158
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	727	0.0822414	0.104387	1.73034	0.00190978	20.8482	0.0872
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	728	0.0822233	0.104154	1.72577	0.0019055	20.8393	0.0869648
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	729	0.0871004	0.104127	2.94843	0.0019067	20.8296	0.0870477
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	730	0.0898615	0.104068	2.76107	0.00190502	20.8216	0.0871053
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	731	0.0822038	0.103903	1.72192	0.00190091	20.8126	0.0867121
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	732	0.087067	0.103877	2.93912	0.00190213	20.8026	0.0868011
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	733	0.0898185	0.103761	2.75124	0.0018994	20.793	0.0867979
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	734	0.0821841	0.103713	1.71725	0.00189745	20.784	0.0865215
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	735	0.0870357	0.103648	2.9306	0.00189793	20.775	0.0865701
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	736	0.0821659	0.103518	1.71311	0.00189388	20.7663	0.0863221
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	737	0.087002	0.103474	2.92319	0.00189474	20.7606	0.0863998
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	738	0.0897695	0.103393	2.73902	0.00189267	20.7521	0.0864379
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	739	0.0821442	0.103318	1.70878	0.00189021	20.7443	0.0861235
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	740	0.0869701	0.10328	2.91786	0.00189119	20.7347	0.0862071
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	741	0.0821264	0.103151	1.70524	0.00188717	20.7269	0.0859593
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	742	0.0897336	0.103129	2.7312	0.00188783	20.718	0.0861697
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	743	0.0869358	0.10303	2.9096	0.00188661	20.7088	0.0859586
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	744	0.0821041	0.102968	1.70126	0.00188382	20.7008	0.0857795
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	745	0.0869183	0.102828	2.9021	0.00188291	20.6939	0.0857542
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	746	0.0820909	0.102807	1.69806	0.00188088	20.6849	0.0856176
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	747	0.0820697	0.102544	1.69315	0.00187607	20.6741	0.0853546
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	748	0.082048	0.102534	1.69007	0.00187588	20.6671	0.0853414
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	749	0.0868918	0.102531	2.89206	0.00187748	20.6584	0.0854478
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	750	0.0820202	0.102375	1.68672	0.00187297	20.6504	0.0851884
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	751	0.082056	0.102357	1.68928	0.00187264	20.6422	0.0851673
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	752	0.0868627	0.102211	2.88073	0.00187162	20.6335	0.0851192
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	753	0.0819943	0.102121	1.68218	0.00186832	20.6251	0.0849396
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	754	0.0868424	0.102012	2.87379	0.00186798	20.6145	0.0849145
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	755	0.0819687	0.101957	1.6783	0.00186532	20.607	0.0847804
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	756	0.0868121	0.101817	2.86663	0.0018644	20.5977	0.0847215
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	757	0.0819458	0.101715	1.6737	0.00186091	20.5902	0.0845365
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	758	0.0819308	0.101491	1.67014	0.0018568	20.583	0.0843107
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	759	0.0867764	0.101455	2.85231	0.00185778	20.5767	0.0843593
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	760	0.0819148	0.101314	1.66516	0.00185357	20.5684	0.0841327
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	761	0.0867545	0.101154	2.84188	0.00185226	20.5587	0.0840512
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	762	0.0818942	0.101117	1.66139	0.00184997	20.5504	0.0839345
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	763	0.0867261	0.100957	2.83498	0.00184866	20.5426	0.0838564
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	764	0.0818763	0.100916	1.65858	0.0018463	20.536	0.0837328
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	765	0.0866971	0.10074	2.82699	0.00184469	20.5289	0.0836407
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	766	0.0818607	0.100697	1.65539	0.0018423	20.5225	0.0835087
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	767	0.0818304	0.100439	1.65078	0.00183757	20.516	0.083258
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	768	0.0866576	0.100419	2.8159	0.00183882	20.5092	0.0833214
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	769	0.0818076	0.100232	1.64694	0.00183378	20.5019	0.0830544
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	770	0.0866237	0.100222	2.80875	0.00183521	20.4951	0.0831282
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	771	0.0817868	0.100045	1.64342	0.00183037	20.4886	0.0828713
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	772	0.0865889	0.100033	2.80258	0.00183175	20.4795	0.0829447
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	773	0.081786	0.0999142	1.6399	0.00182798	20.4707	0.0827284
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	774	0.08657	0.0997668	2.79314	0.00182687	20.4617	0.0826679
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	775	0.0817673	0.0997122	1.63651	0.00182429	20.4539	0.0825273
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	776	0.0817556	0.0995681	1.63156	0.00182165	20.4474	0.0823806
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	777	0.0865509	0.0995251	2.78426	0.00182245	20.4406	0.0824187
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	778	0.0817322	0.099339	1.62792	0.00181746	20.4326	0.0821542
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	779	0.086518	0.0992331	2.77448	0.0018171	20.4244	0.0821336
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	780	0.0817094	0.0991934	1.62434	0.00181479	20.4168	0.0820114
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	781	0.0816857	0.0989371	1.61965	0.00181011	20.4091	0.0817582
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	782	0.0864892	0.0989231	2.76307	0.00181143	20.4008	0.0818248
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	783	0.0816622	0.0987284	1.61621	0.00180629	20.3907	0.081552
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	784	0.0864552	0.0987263	2.75615	0.00180783	20.3829	0.0816306
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	785	0.0816452	0.0985933	1.6129	0.00180382	20.3745	0.0814157
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	786	0.0864381	0.0985039	2.74929	0.00180376	20.3656	0.0813953
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	787	0.0816216	0.0984278	1.60873	0.00180079	20.3573	0.081253
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	788	0.0816033	0.0982441	1.60517	0.00179744	20.3495	0.0810669
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	789	0.0864018	0.0981907	2.73784	0.00179802	20.3428	0.0810833
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	790	0.0815844	0.0980391	1.60107	0.00179369	20.3347	0.0808594
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	791	0.086384	0.0978799	2.7269	0.00179234	20.3286	0.0807655
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	792	0.0815666	0.0978478	1.5978	0.00179019	20.3194	0.0806656
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	793	0.0815508	0.0976314	1.594	0.00178623	20.3127	0.080446
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	794	0.0863562	0.0976306	2.71807	0.00178777	20.3072	0.0805126
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	795	0.0815366	0.0974271	1.59067	0.0017825	20.2987	0.0802385
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	796	0.0863146	0.0973621	2.70801	0.00178286	20.2911	0.0802485
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	797	0.0815165	0.0972824	1.58747	0.00177985	20.2845	0.0800956
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	798	0.0862908	0.0971391	2.70069	0.00177877	20.2746	0.0800228
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	799	0.0815003	0.0970468	1.58346	0.00177554	20.2681	0.0798595
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	800	0.0814826	0.0969003	1.57956	0.00177286	20.2596	0.0797118
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	801	0.0862558	0.0968862	2.69206	0.00177414	20.2509	0.0797721
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	802	0.0862334	0.0967075	2.68519	0.00177087	20.2441	0.0795905
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	803	0.0814613	0.0967028	1.57508	0.00176925	20.2356	0.0795131
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	804	0.0814471	0.0964973	1.57095	0.00176549	20.2268	0.0793029
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	805	0.0862012	0.096411	2.67436	0.00176545	20.2185	0.0792908
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	806	0.0814295	0.0963088	1.56623	0.00176204	20.211	0.0791129
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	807	0.0861647	0.0961935	2.66722	0.00176147	20.2036	0.0790841
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	808	0.0814182	0.0961796	1.56298	0.00175968	20.1964	0.0789804
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	809	0.0861467	0.096001	2.65983	0.00175794	20.1891	0.0788848
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	810	0.0813831	0.0959871	1.56043	0.00175616	20.1822	0.0787987
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	811	0.081182	0.0958879	1.56021	0.00175429	20.1746	0.0787148
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	812	0.0813563	0.0957825	1.55708	0.00175242	20.1673	0.0786006
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	813	0.0861308	0.0957686	2.65285	0.00175369	20.1597	0.0786422
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	814	0.0811731	0.0957442	1.55693	0.00175167	20.1528	0.0785651
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	815	0.0813488	0.0956518	1.55338	0.00175003	20.1458	0.0784599
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	816	0.0811643	0.0956414	1.55433	0.00174979	20.1382	0.078459
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	817	0.0861059	0.0955728	2.64586	0.0017501	20.1294	0.0784444
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	818	0.0813352	0.095477	1.54976	0.00174683	20.1203	0.0782784
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	819	0.0811472	0.0954151	1.54713	0.00174565	20.1134	0.0782284
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	820	0.0860749	0.0953675	2.6388	0.00174634	20.1051	0.0782402
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	821	0.0813171	0.095269	1.54666	0.00174303	20.0985	0.0780716
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	822	0.0860583	0.0952292	2.63391	0.00174381	20.091	0.0780944
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	823	0.0811315	0.0952068	1.54413	0.00174184	20.0829	0.0780141
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	824	0.0812968	0.0950648	1.54347	0.00173929	20.0741	0.0778727
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	825	0.0811118	0.0950438	1.54093	0.00173886	20.0651	0.077856
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	826	0.0860278	0.0949893	2.62587	0.00173942	20.0565	0.0778559
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	827	0.0812824	0.0948807	1.54023	0.00173593	20.0497	0.0776872
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	828	0.0860111	0.0948487	2.62432	0.00173685	20.0418	0.0777128
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	829	0.0810974	0.0948469	1.53756	0.00173526	20.0341	0.0776559
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	830	0.0810753	0.0947107	1.53431	0.00173277	20.0272	0.0775217
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	831	0.0812772	0.0946588	1.53787	0.00173187	20.0185	0.0774586
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	832	0.0859994	0.0946501	2.61641	0.00173322	20.0131	0.0775089
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	833	0.0810608	0.0945542	1.53049	0.00172991	20.006	0.0773626
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	834	0.0812611	0.0944999	1.53417	0.00172897	19.9989	0.0773079
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	835	0.0810431	0.0944022	1.52725	0.00172713	19.9963	0.0772116
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	836	0.085969	0.0943858	2.6072	0.00172838	19.9879	0.0772459
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	837	0.0812477	0.0943119	1.5296	0.00172553	19.9807	0.0771157
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	838	0.0810292	0.094244	1.5236	0.00172423	19.9729	0.0770519
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	839	0.0859345	0.0941843	2.59682	0.00172469	19.9646	0.0770433
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	840	0.0812341	0.0941186	1.5253	0.001722	19.9562	0.0769193
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	841	0.0810224	0.0940511	1.52002	0.00172071	19.9659	0.0768477
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	842	0.0812062	0.0939062	1.5211	0.00171811	19.9585	0.0767116
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	843	0.0859052	0.0938766	2.58599	0.00171905	19.9522	0.0767307
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	844	0.0809969	0.0938329	1.51686	0.00171672	19.9427	0.076632
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	845	0.0811854	0.0937373	1.51719	0.00171502	19.9341	0.0765425
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	846	0.0858756	0.0936824	2.57919	0.0017155	19.9275	0.0765342
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	847	0.0809726	0.0936426	1.51417	0.00171324	19.9203	0.0764473
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	848	0.080958	0.0935443	1.51167	0.00171144	19.9129	0.0763511
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	849	0.0858304	0.0934611	2.57079	0.00171144	19.9054	0.0763237
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	850	0.0809421	0.0933837	1.50982	0.00170851	19.8992	0.0761922
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	851	0.0809225	0.0932272	1.50683	0.00170565	19.8914	0.0760388
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	852	0.085801	0.0931799	2.56141	0.00170629	19.8821	0.0760429
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	853	0.0857878	0.0930252	2.55601	0.00170346	19.8733	0.07588
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	854	0.0809104	0.0930205	1.50277	0.00170186	19.8657	0.0758272
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	855	0.085765	0.0928436	2.55148	0.00170014	19.8609	0.0757014
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	856	0.080885	0.0928311	1.49968	0.0016984	19.8556	0.0756404
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	857	0.0808694	0.092621	1.49585	0.00169456	19.8493	0.0754287
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	858	0.085727	0.0926209	2.54495	0.00169606	19.8418	0.075486
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	859	0.0857011	0.0924408	2.53837	0.00169276	19.8341	0.0753041
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	860	0.0808556	0.0924286	1.49247	0.00169104	19.827	0.0752337
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	861	0.085682	0.0923013	2.53442	0.00169021	19.82	0.0751603
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	862	0.0808271	0.0922661	1.48942	0.00168807	19.8118	0.0750779
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	863	0.080806	0.0920643	1.48561	0.00168438	19.8042	0.0748781
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	864	0.0807868	0.0918912	1.48311	0.00168122	19.7985	0.0747097
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	865	0.0807708	0.0917257	1.47912	0.00167819	19.7912	0.0745456
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	866	0.0807593	0.0915352	1.47539	0.00167471	19.784	0.0743504
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	867	0.0807408	0.0913936	1.47164	0.00167212	19.7767	0.0742102
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	868	0.0807358	0.0912554	1.46893	0.00166959	19.7711	0.0740648
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	869	0.0807248	0.0911035	1.46617	0.00166681	19.7637	0.0739083
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	870	0.0807094	0.0909209	1.46279	0.00166347	19.7572	0.0737256
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	871	0.0806894	0.0907235	1.45914	0.00165987	19.7498	0.0735313
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	872	0.0806712	0.0905496	1.45561	0.00165669	19.7416	0.0733569
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	873	0.0806542	0.0903648	1.45259	0.00165331	19.7357	0.0731743
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	874	0.080632	0.0902237	1.44988	0.00165073	19.7282	0.073038
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	875	0.0806247	0.0900975	1.44763	0.00164842	19.7226	0.0729067
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	876	0.0806184	0.0900077	1.44581	0.00164678	19.7184	0.0728139
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	877	0.0806027	0.0898312	1.44281	0.00164355	19.7119	0.0726376
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	878	0.0805858	0.0897148	1.44004	0.00164142	19.7056	0.0725233
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	879	0.0805705	0.0895977	1.43752	0.00163928	19.699	0.0724057
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	880	0.0805474	0.089461	1.43489	0.00163678	19.6926	0.0722762
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	881	0.0805361	0.0892826	1.43162	0.00163352	19.6854	0.0720945
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	882	0.0805336	0.0891689	1.42879	0.00163144	19.6791	0.0719725
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	883	0.0805076	0.0889891	1.42577	0.00162815	19.6718	0.0717996
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	884	0.0804866	0.0888291	1.42347	0.00162522	19.6651	0.0716445
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	885	0.0804686	0.0886387	1.41929	0.00162174	19.6578	0.0714557
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	886	0.0804592	0.0885087	1.41592	0.00161937	19.6526	0.0713226
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	887	0.080444	0.0883379	1.41219	0.00161624	19.6457	0.0711514
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	888	0.0804262	0.0881947	1.41051	0.00161362	19.6398	0.0710105
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	889	0.0804204	0.0880919	1.40783	0.00161175	19.6328	0.0709004
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	890	0.0803953	0.0879008	1.40452	0.00160825	19.6261	0.0707153
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	891	0.0803832	0.0877488	1.40168	0.00160547	19.6201	0.0705621
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	892	0.0803696	0.0875744	1.39866	0.00160228	19.6125	0.0703862
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	893	0.0803559	0.0874004	1.39556	0.0015991	19.605	0.0702104
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	894	0.0803415	0.0872191	1.39247	0.00159579	19.6003	0.0700281
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	895	0.08033	0.0870875	1.38985	0.00159338	19.5939	0.0698937
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	896	0.0803095	0.0868987	1.38635	0.00158993	19.5857	0.0697053
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	897	0.0802925	0.0867927	1.38419	0.00158799	19.5809	0.0696036
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	898	0.0802771	0.0866498	1.38163	0.00158538	19.5734	0.0694595
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	899	0.0802604	0.0865162	1.37818	0.00158293	19.5665	0.0693253
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	900	0.080192	0.0864323	1.38461	0.00158149	19.5597	0.0692385
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	901	0.0802539	0.0863742	1.37553	0.00158034	19.5526	0.0691748
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	902	0.0801747	0.0862915	1.3821	0.00157892	19.5464	0.0690997
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	903	0.0802388	0.0862096	1.37261	0.00157733	19.5397	0.0690083
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	904	0.0801557	0.0861409	1.37943	0.00157616	19.5325	0.0689535
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	905	0.0802253	0.0860512	1.37083	0.00157443	19.5362	0.0688493
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	906	0.0801436	0.0859881	1.3768	0.00157337	19.5297	0.0687967
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	907	0.0801407	0.0859052	1.37478	0.00157186	19.5241	0.0687121
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	908	0.0802181	0.0859006	1.36807	0.00157168	19.517	0.0686933
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	909	0.0801994	0.0857425	1.36546	0.00156879	19.5109	0.0685376
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	910	0.0801238	0.0857206	1.37134	0.00156848	19.5031	0.0685254
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	911	0.0801023	0.0855507	1.36865	0.00156537	19.4967	0.0683612
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	912	0.0800885	0.0853985	1.3654	0.00156259	19.4901	0.0682102
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	913	0.0800838	0.0853019	1.36214	0.00156082	19.4836	0.0681061
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	914	0.0800608	0.0851214	1.35884	0.00155752	19.4762	0.0679301
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	915	0.0800452	0.0849715	1.35617	0.00155478	19.4704	0.0677808
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	916	0.0800234	0.0848041	1.35354	0.00155172	19.4639	0.0676162
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	917	0.0800099	0.0846635	1.3503	0.00154915	19.4573	0.0674741
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	918	0.0799962	0.084509	1.34805	0.00154632	19.4513	0.0673193
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	919	0.0799894	0.0843719	1.34606	0.00154382	19.4451	0.0671757
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	920	0.0799736	0.0842452	1.34336	0.0015415	19.4382	0.0670479
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	921	0.0799548	0.084066	1.33994	0.00153822	19.4302	0.0668713
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	922	0.0799337	0.0839644	1.3381	0.00153636	19.4273	0.0667804
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	923	0.0799188	0.0838249	1.33588	0.00153381	19.4194	0.0666389
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	924	0.0799086	0.0836856	1.33464	0.00153127	19.4148	0.0664968
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	925	0.0798906	0.0835722	1.33312	0.00152919	19.4079	0.0663851
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	926	0.0798719	0.0834364	1.33042	0.00152671	19.4017	0.0662524
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	927	0.0798562	0.083284	1.32713	0.00152392	19.3938	0.0660993
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	928	0.0798497	0.0831421	1.3243	0.00152132	19.3865	0.065947
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	929	0.0798393	0.0830159	1.32197	0.00151902	19.3794	0.0658152
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	930	0.0798195	0.0828806	1.31883	0.00151654	19.3714	0.0656797
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	931	0.0798001	0.0827437	1.31617	0.00151404	19.3638	0.0655446
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	932	0.0797826	0.0826367	1.31366	0.00151208	19.3568	0.0654392
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	933	0.0797683	0.0824986	1.31094	0.00150956	19.3501	0.0652994
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	934	0.079757	0.0823885	1.30878	0.00150754	19.3442	0.0651866
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	935	0.0797382	0.0822584	1.30645	0.00150516	19.3378	0.0650619
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	936	0.0797237	0.0820939	1.30306	0.00150215	19.3308	0.0648926
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	937	0.079712	0.0819595	1.29992	0.0014997	19.324	0.0647556
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	938	0.079693	0.081844	1.29804	0.00149758	19.3174	0.0646441
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	939	0.0796837	0.0816987	1.29509	0.00149493	19.3115	0.0644949
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	940	0.0796738	0.0816042	1.29251	0.0014932	19.3055	0.0643971
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	941	0.0796597	0.0814881	1.28969	0.00149108	19.3003	0.0642837
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	942	0.0796483	0.0813824	1.287	0.00148914	19.2953	0.0641785
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	943	0.0796385	0.0812442	1.28473	0.00148662	19.289	0.0640376
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	944	0.0796283	0.08111	1.28164	0.00148416	19.2827	0.063898
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	945	0.0796126	0.0809496	1.27873	0.00148123	19.2767	0.0637388
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	946	0.0795906	0.0808168	1.27631	0.0014788	19.2699	0.0636107
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	947	0.0795764	0.0806582	1.27325	0.0014759	19.2624	0.0634505
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	948	0.0795454	0.0805102	1.27074	0.00147319	19.254	0.0633114
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	949	0.0795326	0.0804177	1.26878	0.0014715	19.2496	0.0632197
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	950	0.0795159	0.0802887	1.26644	0.00146914	19.2441	0.0630929
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	951	0.0795007	0.0801443	1.26386	0.0014665	19.2365	0.0629462
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	952	0.0794925	0.079985	1.26088	0.00146359	19.2304	0.062782
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	953	0.0794866	0.079843	1.25832	0.00146099	19.2243	0.0626346
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	954	0.079474	0.0797258	1.25713	0.00145885	19.2187	0.0625166
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	955	0.0794647	0.0796024	1.25471	0.00145659	19.2124	0.0623895
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	956	0.0794507	0.079475	1.25239	0.00145426	19.2048	0.0622592
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	957	0.0794338	0.0793592	1.25024	0.00145214	19.1984	0.0621454
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	958	0.0794248	0.0792573	1.24763	0.00145028	19.1934	0.0620417
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	959	0.0793984	0.0791295	1.24528	0.00144794	19.1869	0.0619205
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	960	0.0793759	0.0790199	1.24297	0.00144593	19.1809	0.0618176
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	961	0.0793628	0.078889	1.24088	0.00144354	19.1748	0.0616868
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	962	0.0793444	0.0787374	1.23787	0.00144077	19.167	0.0615367
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	963	0.0793311	0.0786081	1.23498	0.0014384	19.1603	0.0614046
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	964	0.0793173	0.0785175	1.23287	0.00143675	19.1534	0.0613147
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	965	0.0793058	0.0784002	1.2344	0.0014346	19.1506	0.0611983
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	966	0.0792909	0.0782685	1.23214	0.0014322	19.1442	0.0610669
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	967	0.0792859	0.0781956	1.23038	0.00143086	19.139	0.0609883
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	968	0.0792733	0.0780696	1.22819	0.00142856	19.1328	0.0608604
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	969	0.0792562	0.0779246	1.22816	0.00142591	19.127	0.0607173
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	970	0.0792384	0.0777991	1.2251	0.00142361	19.1198	0.0605931
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	971	0.0792283	0.0776841	1.22234	0.00142151	19.1134	0.060476
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	972	0.0792157	0.0775669	1.22061	0.00141936	19.1074	0.0603576
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	973	0.0792083	0.0774911	1.2186	0.00141798	19.1015	0.0602778
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	974	0.0791894	0.07737	1.2164	0.00141576	19.0961	0.0601623
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	975	0.0791755	0.0772315	1.21368	0.00141323	19.0886	0.0600208
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	976	0.079158	0.0771078	1.21178	0.00141097	19.0825	0.0598978
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	977	0.0791368	0.0769557	1.20929	0.00140819	19.0761	0.0597503
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	978	0.0791145	0.0768395	1.20675	0.00140606	19.0698	0.0596386
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	979	0.0791015	0.0767376	1.20479	0.0014042	19.064	0.0595357
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	980	0.0790926	0.0766346	1.2031	0.00140231	19.0588	0.0594295
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	981	0.0790798	0.0765256	1.20153	0.00140032	19.0535	0.0593217
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	982	0.0790645	0.0764361	1.19934	0.00139868	19.0477	0.0592349
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	983	0.0790478	0.0762989	1.19705	0.00139618	19.0408	0.0590982
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	984	0.0790355	0.0762042	1.19529	0.00139444	19.035	0.0590026
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	985	0.0790124	0.0760645	1.19288	0.00139189	19.0274	0.0588671
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	986	0.0790009	0.0759752	1.19078	0.00139026	19.0222	0.0587772
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	987	0.0789881	0.075863	1.18827	0.0013882	19.0153	0.0586637
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	988	0.0789801	0.0757414	1.18608	0.00138598	19.0097	0.0585378
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	989	0.0789646	0.0756381	1.18414	0.00138409	19.0038	0.0584355
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	990	0.0789497	0.0755434	1.18259	0.00138236	18.9979	0.0583428
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	991	0.078944	0.0754501	1.18162	0.00138065	18.9942	0.0582459
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	992	0.0789323	0.0753282	1.18053	0.00137842	18.9882	0.0581236
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	993	0.0789263	0.0752169	1.17832	0.00137639	18.982	0.058006
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	994	0.0789235	0.0751248	1.17658	0.00137471	18.9767	0.0579079
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	995	0.0789131	0.0750284	1.17496	0.00137294	18.9703	0.0578098
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	996	0.0788979	0.0749527	1.17289	0.00137156	18.9648	0.0577372
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	997	0.0788755	0.0748404	1.17137	0.0013695	18.9592	0.0576318
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	998	0.078857	0.0747599	1.16985	0.00136803	18.954	0.0575549
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	999	0.0788544	0.0746395	1.16751	0.00136583	18.9482	0.057427
[2.37311, 441.973, 587.106, 850.061, 1400.01, 2547.89, 4849.35, 9449.42, 18659.2, 37069.0, 73903.2, 147572.0]	1000	0.0788423	0.0745063	1.1649	0.00136339	18.9425	0.0572935


==> results/pbrt4/glass/glass_metropolis.txt <==
0.037192095359224076	1	0.0905841	0.0776615	5.26546	0.84274	45.7448	0.0764707
0.0561267336209903	2	0.0721652	0.0629601	4.490260000000001	0.675903	37.1771	0.061934
0.07507998692785883	3	0.0626118	0.0504853	4.26644	0.53671	32.6603	0.04986449999999999
0.09405171005439592	4	0.05633730000000001	0.0406159	3.5464	0.426424	29.6351	0.0398744
0.11304175777515912	5	0.05188739999999999	0.0342754	2.71204	0.353666	27.430699999999995	0.03370719999999999
0.13204998486471065	6	0.0485623	0.0323895	2.5452500000000002	0.3322089999999999	25.779899999999998	0.0318793
0.15107624609761391	7	0.045870699999999986	0.030507399999999997	2.39468	0.308421	24.4433	0.029960300000000002
0.17012039624842729	8	0.0365471	0.030347799999999998	1.82074	0.308426	23.3071	0.0297445
0.18918229009171283	9	0.0208901	0.0302073	2.02836	0.28637900000000005	22.324300000000008	0.029405900000000002
0.20826178240203236	10	0.0355824	0.0300818	1.7834599999999998	0.303552	21.476	0.0294433
0.22735872795394654	11	0.0209937	0.0300765	2.03193	0.285713	20.755900000000004	0.0292428
0.2464729815220176	12	0.0211043	0.029914300000000005	2.03469	0.284787	20.1244	0.0290634
0.26560439788080586	13	0.0207872	0.0298963	2.01848	0.283517	19.55	0.0291236
0.2847528318048726	14	0.0347108	0.029792	1.7828299999999997	0.298146	19.0332	0.0291633
0.303918138068779	15	0.0212117	0.029664599999999996	2.02938	0.28305699999999995	18.575899999999997	0.0287999
0.323100171447086	16	0.020693999999999997	0.0294265	2.00809	0.279436	18.151199999999996	0.0286647
0.34229878671435554	17	0.021318	0.029406299999999996	2.02564	0.281282	17.772099999999995	0.028555099999999996
0.361513838645149	18	0.037639299999999994	0.029356099999999996	1.84327	0.29864199999999996	17.4041	0.0287091
0.3807451820140277	19	0.033917199999999995	0.0293502	1.8125899999999997	0.291898	17.0609	0.028621999999999995
0.3999926715955506	20	0.021422999999999998	0.029216699999999998	2.0141299999999998	0.279902	16.743899999999996	0.0283597
0.4192561621642829	21	0.021529299999999998	0.029148599999999997	2.01245	0.279654	16.4542	0.0282753
0.43853550849478257	22	0.0216499	0.029071899999999998	2.00207	0.27916099999999994	16.1723	0.028184300000000002
0.4578305653616117	23	0.0206001	0.029033799999999995	1.99893	0.2760119999999999	15.9098	0.0282715
0.4771411875393318	24	0.021774799999999997	0.028986999999999995	1.9965699999999997	0.27883099999999994	15.6607	0.028082099999999995
0.4964672298025049	25	0.0436608	0.028973899999999997	2.2514999999999996	0.292336	15.429199999999998	0.0285515
0.515808546925691	26	0.0219001	0.028972299999999993	1.9963499999999998	0.279212	15.202099999999998	0.028062
0.5351649936834513	27	0.033197000000000004	0.0288208	1.8703199999999998	0.2855599999999999	14.9905	0.027992999999999997
0.5545364248503478	28	0.0388308	0.0287584	1.89879	0.292755	14.783399999999999	0.028134499999999996
0.5739226952009415	29	0.0220234	0.0287552	1.9726299999999999	0.277551	14.587899999999998	0.027852099999999998
0.5933236595097936	30	0.0221535	0.028605899999999997	1.95015	0.276445	14.4178	0.027693499999999996
0.6127391725514646	31	0.022283099999999997	0.028572399999999998	1.92949	0.276312	14.2465	0.027625999999999998
0.6321690891005172	32	0.0205102	0.028570299999999996	1.9880699999999998	0.271978	14.074499999999999	0.0278073
0.6516132639315116	33	0.0224185	0.028326999999999998	1.90945	0.273284	13.9097	0.027311799999999997
0.6710715518190091	34	0.0204221	0.0281462	1.9785699999999995	0.26831699999999997	13.753499999999999	0.027364400000000004
0.6905438075375714	35	0.040177	0.028139699999999997	1.9944899999999999	0.287589	13.602199999999998	0.0276528
0.7100298858617586	36	0.025716799999999998	0.028000299999999992	1.8351399999999998	0.26857	13.457	0.0270909
0.7295296415661335	37	0.024790299999999994	0.027958999999999998	1.8081199999999997	0.26788599999999996	13.319899999999999	0.026888099999999998
0.7490429294252565	38	0.025010099999999997	0.0279523	1.81202	0.26826	13.189999999999998	0.026964199999999994
0.768569604213689	39	0.0265411	0.027910599999999997	1.84914	0.265298	13.0643	0.026885399999999997
0.7881095207059922	40	0.025471199999999996	0.027889799999999996	1.82131	0.267747	12.941599999999998	0.0269888
0.8076625336767272	41	0.0252329	0.0278602	1.81173	0.267576	12.823700000000002	0.026923499999999996
0.8272284979004553	42	0.022554799999999996	0.0278467	1.8884799999999997	0.26728	12.711899999999998	0.026772799999999996
0.8468072681517378	43	0.0325116	0.027838100000000005	1.8590199999999997	0.276006	12.604400000000002	0.0270184
0.8663986992051361	44	0.04178919999999999	0.0278044	2.07191	0.281397	12.5009	0.027406999999999997
0.8860026458352105	45	0.025980699999999995	0.027786000000000005	1.8418799999999997	0.265813	12.398399999999999	0.0268541
0.9056189628165235	46	0.0262547	0.0277651	1.8430499999999999	0.264747	12.300399999999996	0.026769499999999995
0.925247504923636	47	0.0203389	0.027761599999999997	1.97036	0.265006	12.2069	0.026980099999999993
0.9448881269311087	48	0.024583	0.027633499999999995	1.8012199999999998	0.264697	12.116500000000002	0.026470099999999996
0.9645406836135035	49	0.020258199999999997	0.0274396	1.9642699999999997	0.26229199999999997	12.0295	0.026660499999999993
0.9842050297453807	50	0.022696100000000004	0.0272699	1.8606599999999998	0.26078699999999994	11.942099999999998	0.0261934
1.9792444022333358	100	0.018412	0.0130322	1.4691399999999997	0.21298099999999998	9.334	0.012217499999999998
6.005997794777839	300	0.013922	0.003527459999999999	0.37432400000000005	0.05846149999999999	6.56303	0.003677259999999999


==> results/pbrt4/glass/glass_metropolis_restore.txt <==
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1	0.0064512625	0.1687525	0.52380125	1.956725	46.1956	0.16879
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	2	0.005983225	0.118132125	0.37879125	1.3694375	37.461	0.118133875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	3	0.0056076875	0.087633625	0.2891525	1.0155275	32.6286	0.08761025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	4	0.0053216875	0.067310875	0.22905125	0.77969	29.3585	0.067265625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	5	0.0050592625	0.053263875	0.18901375	0.616565	27.3011	0.0531945
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	6	0.0048507875	0.043646125	0.19878625	0.50492625	25.514	0.043593125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	7	0.0046416875	0.035730625	0.1681425	0.4126625	24.0338	0.035662375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	8	0.004459425	0.02960175	0.1417925	0.34173	22.9318	0.029515875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	9	0.0042980875	0.025455625	0.124965875	0.292655	21.9207	0.02535225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	10	0.0041698625	0.023327375	0.35231	0.2665225	21.0768	0.0232155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	11	0.00404005	0.020653	0.3065125	0.23445625	20.2527	0.020596125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	12	0.003918325	0.018231625	0.29011375	0.2066975	19.515	0.018212875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	13	0.011369275	0.016273125	0.58931625	0.15026	18.8562	0.016456875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	14	0.003806225	0.016200375	0.26674125	0.18367875	18.3635	0.016172875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	15	0.003472925	0.01583875	0.3373325	0.17733	17.7936	0.015892125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	16	0.0037110875	0.014513	0.2639175	0.16442125	17.2992	0.01451275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	17	0.0033962125	0.0143895	0.3070325	0.16111375	16.8302	0.0144355
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	18	0.0036249375	0.014060625	0.23704625	0.1556575	16.4431	0.01408025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	19	0.003327775	0.013204625	0.2901725	0.14779875	16.075	0.01324025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	20	0.0035417625	0.012665875	0.21935625	0.14014875	15.7485	0.01268475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	21	0.0032685	0.012091575	0.26916	0.13526875	15.4473	0.0121211375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	22	0.003209025	0.0112259125	0.24828375	0.1252525	15.1248	0.0112379125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	23	0.0031515125	0.010433525	0.23214875	0.116243125	14.8448	0.0104550875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	24	0.003095875	0.0096293875	0.21559375	0.107247375	14.611	0.00964365
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	25	0.0030452125	0.0092538625	0.20073125	0.10210425	14.3445	0.0092873875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	26	0.002917325	0.0089071375	0.33603125	0.093727375	14.0974	0.0089474125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	27	0.0029961	0.0088073	0.18811	0.096611375	13.8736	0.0088449875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	28	0.002876125	0.008341025	0.31461	0.08777125	13.6507	0.00837925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	29	0.002957275	0.008314425	0.1846025	0.091035375	13.439	0.0083557375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	30	0.002831375	0.0078226125	0.29753625	0.082364625	13.3199	0.0078579375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	31	0.0027894	0.007363675	0.27986625	0.07751375	13.1853	0.0073976625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	32	0.0027544125	0.00702895	0.2701675	0.0740845	12.9948	0.0070619375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	33	0.0027221875	0.00683855	0.256575	0.07159025	12.8124	0.006871725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	34	0.0026921625	0.0064475625	0.24204625	0.067455	12.6299	0.0064787125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	35	0.0090782	0.0064215875	0.262535	0.061033375	12.4822	0.0063181375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	36	0.0026551	0.0061057125	0.22926	0.06388075	12.3301	0.0061338
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	37	0.0026235625	0.00586865	0.22231375	0.061192	12.1834	0.005898125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	38	0.002592525	0.0055793875	0.2118825	0.058154875	12.0215	0.0056063875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	39	0.00256555	0.0053372125	0.20617	0.055639625	11.8854	0.0053617875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	40	0.0025354125	0.0051524125	0.1963275	0.053538875	11.7489	0.0051819875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	41	0.0025103625	0.0049151375	0.18717	0.051076125	11.6413	0.0049415125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	42	0.002481875	0.00468685	0.17861875	0.048712375	11.5082	0.0047124625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	43	0.0024593875	0.0045167	0.1705625	0.046852875	11.4021	0.0045407125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	44	0.0077663125	0.004462175	0.17905875	0.0425675	11.2811	0.0044236875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	45	0.002307025	0.004328625	0.1341325	0.042712875	11.1738	0.004337425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	46	0.002433	0.00432485	0.16337	0.0448565	11.062	0.0043506375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	47	0.002062975	0.0042046	0.092948125	0.038640125	10.9708	0.0042050375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	48	0.0022699625	0.0041786625	0.124346	0.0409255	10.8677	0.0041883375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	49	0.0024117625	0.00417435	0.15748625	0.043243875	10.7606	0.0041939875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	50	0.0022862625	0.004166325	0.1291075	0.041107875	10.6639	0.0041738375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	51	0.0020753625	0.0041535125	0.095468375	0.038371	10.5825	0.004151525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	52	0.0020474375	0.0040744	0.09023525	0.037453125	10.4905	0.004073775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	53	0.002254925	0.004043325	0.1232125	0.03962275	10.3995	0.004051875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	54	0.0023889625	0.004000275	0.15097125	0.041443	10.3146	0.0040167375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	55	0.0020362125	0.00395835	0.087612125	0.036388125	10.2678	0.003956725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	56	0.0023246375	0.0039505125	0.1387175	0.04000025	10.1765	0.0039606625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	57	0.0069323	0.003917275	0.1402625	0.0368125	10.0929	0.003971325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	58	0.002234625	0.0038995125	0.118813625	0.038211875	10.0135	0.003907075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	59	0.00202405	0.0038471375	0.085834875	0.035377375	9.93822	0.0038464875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	60	0.002364575	0.0038242625	0.14485875	0.039648375	9.86914	0.0038427
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	61	0.0023426625	0.0037805125	0.1390725	0.03894075	9.8181	0.0038039625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	62	0.0022161	0.0037704875	0.11480425	0.036945	9.74425	0.0037765
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	63	0.0020101375	0.003739875	0.083546125	0.03439275	9.66651	0.0037383
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	64	0.002198025	0.003646675	0.111051	0.035723125	9.59476	0.003651425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	65	0.00199845	0.0036422625	0.081812125	0.033505875	9.5236	0.0036396625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	66	0.0019883625	0.0035648125	0.07959525	0.032772625	9.47157	0.0035674125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	67	0.002180275	0.0035353875	0.107400875	0.034617125	9.41078	0.0035368125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	68	0.0019767125	0.003475425	0.077934625	0.031948375	9.34226	0.003476975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	69	0.002165525	0.003472675	0.10394825	0.0339185	9.29011	0.0034759125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	70	0.00196615	0.0034225375	0.08023225	0.031565625	9.23525	0.0034224625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	71	0.0021517375	0.0033647625	0.102238625	0.032869875	9.17502	0.003365975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	72	0.001954425	0.003327575	0.0782265	0.030699375	9.12549	0.0033288125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	73	0.0021359375	0.0032575625	0.098927375	0.031824	9.07751	0.00325725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	74	0.0019413	0.0032442125	0.076255	0.02993075	9.02636	0.0032444
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	75	0.001933625	0.0032108125	0.074416375	0.029565875	8.98433	0.003214075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	76	0.0021181125	0.0031595	0.0958465	0.03086075	8.93187	0.0031583
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	77	0.00192275	0.0031293	0.07254825	0.02881775	8.87231	0.003131
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	78	0.0019112	0.0030687125	0.0707835	0.0282425	8.82887	0.0030688375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	79	0.00210085	0.003064975	0.092941	0.029936	8.77752	0.0030623875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	80	0.0020847	0.002995525	0.090149625	0.0292195	8.72295	0.0029914625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	81	0.001899375	0.002991125	0.0690555	0.027532	8.67148	0.0029902625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	82	0.001888925	0.0029213375	0.0674	0.026888625	8.62244	0.0029192375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	83	0.001878625	0.0028515	0.065834	0.026251375	8.57504	0.0028474375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	84	0.0018673125	0.002785675	0.06427975	0.025642125	8.52454	0.00278035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	85	0.0018561875	0.0027223875	0.062797875	0.025059125	8.47554	0.002715975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	86	0.00184645	0.002662725	0.061394875	0.024507	8.43034	0.0026552625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	87	0.00183565	0.0026066	0.060023	0.023985875	8.38285	0.002600675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	88	0.0018264875	0.0025494	0.0588865	0.023459875	8.34184	0.0025417375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	89	0.0018161	0.0024928	0.0575965	0.022940625	8.29587	0.00248385
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	90	0.0018063125	0.0024479	0.056374875	0.022517625	8.25059	0.00243875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	91	0.0017961875	0.0023982	0.055186625	0.02205825	8.20622	0.0023896625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	92	0.001786175	0.00234605	0.05398925	0.021576625	8.1623	0.0023388375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	93	0.0017767875	0.0023134875	0.053481125	0.021323125	8.12207	0.0023046625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	94	0.0017673875	0.0022691625	0.052791125	0.02091125	8.08358	0.0022592125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	95	0.0017579125	0.002224025	0.0517185	0.02049425	8.04181	0.0022132875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	96	0.0017500375	0.002179675	0.050701625	0.02008425	8.00813	0.00216895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	97	0.0017413	0.002136475	0.049671875	0.01968575	7.96782	0.0021239375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	98	0.0017319375	0.002094775	0.04870125	0.01930175	7.92759	0.00208075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	99	0.0017224	0.0020544375	0.047744375	0.018928875	7.88699	0.0020410875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	100	0.001714875	0.0020153	0.046819625	0.018566875	7.8527	0.002000175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	101	0.0017091625	0.0019890125	0.0464645	0.018318	7.82408	0.0019736875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	102	0.0017023625	0.001953125	0.045644125	0.01798575	7.79142	0.00193675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	103	0.0016943125	0.00191155	0.04476925	0.017607125	7.75422	0.0018981375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	104	0.0016864875	0.00190595	0.044302125	0.01752675	7.7225	0.0018928625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	105	0.001681375	0.0018746	0.04388675	0.01723825	7.70882	0.001860125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	106	0.0016738875	0.00184165	0.0431275	0.016934625	7.67619	0.0018284125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	107	0.0016665	0.001811	0.042436	0.016658125	7.64355	0.0017965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	108	0.001659025	0.0017745	0.0416645	0.016326875	7.60918	0.0017598375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	109	0.001652475	0.0017417	0.040924375	0.01602725	7.58004	0.0017269125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	110	0.0016457875	0.0017192375	0.040333	0.01584175	7.54904	0.0017028
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	111	0.0016387875	0.0016903125	0.039625625	0.01557425	7.51726	0.001672425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	112	0.0016315375	0.001660575	0.038973625	0.01530275	7.48489	0.00164275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	113	0.001624925	0.00163355	0.0383145	0.015052875	7.45491	0.0016141625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	114	0.001618675	0.0016161375	0.0377965	0.014883625	7.427	0.00159805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	115	0.001612625	0.00159105	0.03723	0.01465625	7.40129	0.0015759875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	116	0.001605775	0.001565975	0.036608375	0.01442425	7.36999	0.0015494625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	117	0.00159975	0.001539825	0.03601175	0.014184375	7.34417	0.0015237
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	118	0.001593925	0.0015225	0.035510375	0.014020375	7.31761	0.0015097625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	119	0.00158775	0.0015026875	0.034944375	0.01383275	7.28979	0.0014918375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	120	0.0015830125	0.0014798875	0.034395	0.013623125	7.26604	0.0014678375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	121	0.0015763125	0.00145745	0.03389075	0.01341675	7.23779	0.001444275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	122	0.0015710625	0.001445025	0.03407725	0.013289875	7.21526	0.001430975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	123	0.0015660125	0.001424575	0.033545875	0.0131	7.19136	0.00140995
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	124	0.0015602625	0.0014081	0.033116375	0.012942625	7.16738	0.00139265
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	125	0.0015563125	0.0013835125	0.032606625	0.012720875	7.14611	0.00136725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	126	0.0015498	0.0013612875	0.032116875	0.012518125	7.11825	0.00134505
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	127	0.0015438875	0.0013408125	0.03163275	0.01233035	7.09201	0.0013238625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	128	0.0015383875	0.00132635	0.031405875	0.012204	7.06802	0.0013082875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	129	0.0015336875	0.0013110625	0.030936625	0.0120582875	7.04342	0.001291925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	130	0.0015282375	0.001291725	0.030467875	0.011880325	7.01733	0.0012727875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	131	0.001523225	0.001271625	0.030022125	0.0116973625	6.99389	0.0012532125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	132	0.0015177625	0.001253925	0.029585875	0.0115338625	6.96859	0.00123788625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	133	0.0015117625	0.00123698625	0.02917125	0.011377175	6.94271	0.00122009
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	134	0.0015060375	0.00122109	0.028762	0.01122995	6.91749	0.00120390875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	135	0.001500725	0.00120433875	0.028351375	0.0110753	6.8928	0.001186285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	136	0.0014962125	0.00118863625	0.028033375	0.01093125	6.87566	0.0011696975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	137	0.001491825	0.00117932	0.0290355	0.010855075	6.86225	0.00115984125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	138	0.001487725	0.00116545	0.02864975	0.0107275125	6.84173	0.00114518625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	139	0.001482975	0.00114538125	0.028255875	0.010547925	6.82001	0.00112732375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	140	0.0014806625	0.00112789875	0.027898	0.0103888375	6.80898	0.00111286875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	141	0.001476275	0.00111249875	0.027517375	0.0102474125	6.79034	0.00109771875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	142	0.0014714	0.00109864	0.027177	0.010119175	6.76801	0.00108294625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	143	0.00143755	0.0010929775	0.02487725	0.009951975	6.74594	0.0010837
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	144	0.0014665875	0.0010848475	0.02689525	0.0099940625	6.72339	0.00106880875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	145	0.0014334625	0.00108411	0.02456525	0.0098662625	6.70414	0.00107691
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	146	0.0014296	0.0010717425	0.02438475	0.0097545875	6.6803	0.00106357125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	147	0.0014613	0.00106959	0.02654125	0.0098548875	6.66074	0.00105362
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	148	0.001414	0.00106655	0.0232925	0.009658275	6.64018	0.001061095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	149	0.00142155	0.00106580125	0.023803375	0.0096791875	6.62387	0.0010557225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	150	0.0014180125	0.001065325	0.02357325	0.009662025	6.60539	0.00105464
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	151	0.00142505	0.00105908125	0.02408275	0.0096389	6.58629	0.00105042125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	152	0.0014569875	0.00105553125	0.026191875	0.009725725	6.56968	0.00103876375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	153	0.0014106375	0.00105486875	0.023084625	0.009567725	6.54897	0.0010492675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	154	0.001451825	0.0010426975	0.02584975	0.0096066375	6.53019	0.00102511375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	155	0.0014058625	0.00104172625	0.02280825	0.00944935	6.51168	0.001035875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	156	0.0014472375	0.00103012625	0.025523625	0.009490075	6.49205	0.00101169375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	157	0.0014015625	0.00102945625	0.022533125	0.0093379625	6.47572	0.00102507625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	158	0.0013983	0.00102234125	0.022278	0.009266425	6.45447	0.00101725375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	159	0.001442925	0.00101760125	0.02519325	0.009374175	6.43481	0.00099841
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	160	0.001394225	0.0010132875	0.0221205	0.0091913625	6.41678	0.001007395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	161	0.001439275	0.00100621	0.025149375	0.0092714375	6.40021	0.0009863275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	162	0.0013907125	0.00100340875	0.02232475	0.00910365	6.3865	0.00099708875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	163	0.0013862875	0.00099209875	0.022066375	0.009001	6.36662	0.00098508625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	164	0.0013823375	0.00098104375	0.021858875	0.0089004875	6.34853	0.00097386
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	165	0.0013792125	0.00097135375	0.0216565	0.008812025	6.33341	0.000964125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	166	0.0013749875	0.00095736	0.02142575	0.0086893	6.31571	0.00095058625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	167	0.0013709375	0.00094538875	0.021179	0.008582025	6.29686	0.0009386025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	168	0.00136465	0.00093946375	0.022665125	0.008505775	6.28093	0.0009321125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	169	0.0013676375	0.0009364875	0.020962125	0.0084997	6.26992	0.00092914125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	170	0.0013614375	0.00092974875	0.022415	0.0084173875	6.25545	0.00092166125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	171	0.0013578625	0.00092177	0.022234375	0.008344475	6.24057	0.0009138
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	172	0.001351075	0.00091419375	0.023348625	0.008263675	6.22431	0.00090481125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	173	0.0013547	0.00091241	0.02199125	0.00825925	6.21105	0.00090375375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	174	0.00134755	0.00090547625	0.023135	0.0081945625	6.19497	0.0008970075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	175	0.0013437125	0.000896	0.02289475	0.0081089125	6.17889	0.00088697
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	176	0.0013400875	0.0008875825	0.022652875	0.0080318375	6.16303	0.0008779825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	177	0.001337225	0.00087996875	0.02243125	0.00796185	6.14918	0.000869375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	178	0.0013335875	0.00087395125	0.02219525	0.0079042875	6.13228	0.0008634525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	179	0.0013303125	0.00087099375	0.021974875	0.0078714125	6.11612	0.000860885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	180	0.0013270375	0.000863965	0.02176125	0.0078062875	6.10202	0.00085336875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	181	0.0013241625	0.00085612875	0.02158175	0.0077356625	6.08932	0.00084500375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	182	0.0013178625	0.00084775125	0.021409375	0.007698525	6.07366	0.000837015
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	183	0.0013205875	0.00084674125	0.021363625	0.0076518625	6.06061	0.00083547125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	184	0.0013146	0.00083885625	0.02119975	0.0076185125	6.04702	0.00082811125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	185	0.00131105	0.0008321425	0.020999	0.0075563125	6.03144	0.00082068875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	186	0.0013093	0.00082675875	0.021016375	0.0075104875	6.02461	0.00081460375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	187	0.0013007125	0.0008208875	0.021069375	0.0074420125	6.01171	0.00081237875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	188	0.00130675	0.0008189825	0.020804	0.007439725	5.9978	0.000808465
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	189	0.001298025	0.00081253875	0.020866875	0.007366825	5.98711	0.0008039375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	190	0.0013033375	0.0008100875	0.020601875	0.0073601	5.97496	0.00079979125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	191	0.0012944375	0.0008076875	0.02069825	0.0073199	5.95981	0.00079952
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	192	0.001291575	0.00080061125	0.020508625	0.0072564	5.94609	0.00079193125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	193	0.0012886375	0.000793335	0.020327625	0.007190275	5.93419	0.00078408875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	194	0.001285275	0.00078633875	0.020204	0.007128825	5.9202	0.000777055
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	195	0.00128225	0.00077903625	0.02006225	0.0070638375	5.90793	0.0007695475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	196	0.001279625	0.00077235	0.0199785	0.007005875	5.89804	0.000763035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	197	0.0012774625	0.0007697875	0.019915875	0.0069992125	5.88779	0.0007607775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	198	0.001274225	0.00076242625	0.019733625	0.0069329	5.87372	0.000753035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	199	0.00127205	0.000756075	0.019576	0.006874525	5.86559	0.000746035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	200	0.0012694875	0.00075095375	0.019448875	0.00683025	5.85489	0.00074039875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	201	0.0012670875	0.00074535875	0.019286625	0.006780575	5.84539	0.00073429
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	202	0.00126415	0.00073923	0.01911175	0.006724375	5.83204	0.00072795125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	203	0.0012614	0.00073310875	0.01893875	0.0066683375	5.8198	0.00072122625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	204	0.0012585125	0.00072711625	0.018767125	0.00661345	5.80666	0.00071531625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	205	0.001255475	0.00072120375	0.01860225	0.00655925	5.79299	0.00070888
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	206	0.001252475	0.0007148125	0.01843725	0.0065012375	5.78029	0.00070341375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	207	0.001250075	0.0007124375	0.0182885	0.0064887125	5.76924	0.00070071125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	208	0.00124743	0.00070656	0.018137625	0.0064352	5.75741	0.00069424375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	209	0.00124448875	0.0007002875	0.017976625	0.0063780875	5.74441	0.00068770625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	210	0.00124112	0.0006930625	0.017819125	0.0063134625	5.73018	0.0006800925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	211	0.00123912625	0.00068707125	0.017723375	0.0062603	5.72286	0.000674055
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	212	0.0012360975	0.000681725	0.0175635	0.0062108375	5.70913	0.000668565
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	213	0.00123328875	0.00067602375	0.017408125	0.0061588125	5.69597	0.000662145
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	214	0.00123019	0.00067069875	0.017251	0.0061096875	5.68177	0.0006561625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	215	0.00122709375	0.00066513625	0.0170965	0.0060587625	5.66806	0.000650325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	216	0.00122490125	0.000660185	0.016958125	0.0060132125	5.65843	0.00064473
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	217	0.00122246375	0.0006556325	0.01692225	0.00597275	5.65051	0.00063970125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	218	0.00121932625	0.0006503125	0.01677875	0.005924025	5.63708	0.00063392375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	219	0.00121723375	0.00064611	0.016700125	0.0058860625	5.62794	0.00062908375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	220	0.0012141375	0.00064061	0.016556125	0.0058359875	5.61482	0.00062318125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	221	0.00121145	0.0006355725	0.01642075	0.005789875	5.60258	0.0006179975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	222	0.0012091575	0.00063064	0.0163535	0.0057457	5.59271	0.0006135825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	223	0.00120662125	0.0006259375	0.016217875	0.0057024625	5.58128	0.00060834125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	224	0.001203935	0.0006211725	0.0160835	0.005658675	5.56958	0.0006029825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	225	0.0012014175	0.00061713375	0.01594975	0.0056207875	5.55782	0.00059838875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	226	0.00119911625	0.00061079	0.01581975	0.0055647375	5.54807	0.00059264375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	227	0.00119639	0.000608165	0.015686125	0.005538225	5.53548	0.00059000625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	228	0.00119384625	0.000603695	0.015552875	0.0054969375	5.52381	0.00058493125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	229	0.0011919425	0.00059579125	0.01542075	0.0054281125	5.51323	0.00057854375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	230	0.00119002125	0.00059094625	0.015317375	0.0053841875	5.50617	0.00057452625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	231	0.00118748	0.00058557625	0.01519325	0.0053361	5.4954	0.00056975125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	232	0.001184925	0.0005813425	0.015071125	0.0052972	5.48362	0.00056496625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	233	0.001183185	0.00057799375	0.014990125	0.0052652625	5.4779	0.0005626025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	234	0.00118061875	0.00057383625	0.014867875	0.0052269875	5.46623	0.00055814
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	235	0.00117824625	0.00056943625	0.014748625	0.00518695	5.45525	0.00055331375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	236	0.00117447375	0.00056726875	0.014542	0.0051601	5.44997	0.0005502375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	237	0.00117678	0.0005654425	0.014648875	0.0051502875	5.43859	0.0005493275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	238	0.00117195125	0.00056190125	0.01443825	0.0051126	5.42865	0.000547335
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	239	0.0011696625	0.0005579125	0.0143255	0.0050759625	5.41816	0.00054275875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	240	0.001168245	0.00055620375	0.01427425	0.0050581375	5.41158	0.00054276125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	241	0.0011658525	0.000554315	0.01416125	0.00503855	5.40094	0.0005433675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	242	0.0011636175	0.00055034875	0.014049125	0.00500225	5.39075	0.00053889125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	243	0.00116099625	0.000546515	0.013940625	0.0049670625	5.37876	0.00053455125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	244	0.00115865875	0.00054265	0.013831375	0.004931575	5.36892	0.0005301275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	245	0.00115634875	0.00053859875	0.01372325	0.004894725	5.3584	0.0005264525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	246	0.001154075	0.00053486125	0.013615875	0.0048604375	5.34784	0.000522325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	247	0.00115234875	0.00053222375	0.013670625	0.0048376	5.341	0.00051927875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	248	0.0011499425	0.00052854625	0.01356625	0.0048037875	5.32978	0.00051519875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	249	0.001143995	0.00052530375	0.01346275	0.00478555	5.31893	0.00051499375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	250	0.00114537	0.000525075	0.013520125	0.0047873625	5.31044	0.00051443125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	251	0.0011474375	0.0005237325	0.0134675	0.0047611	5.30443	0.000510335
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	252	0.00114190125	0.0005213525	0.01335925	0.0047496125	5.29454	0.00051076625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	253	0.0011399675	0.00051776875	0.013270875	0.0047171125	5.28545	0.00050686
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	254	0.0011380175	0.00051759375	0.01324475	0.0047110875	5.27655	0.00050733
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	255	0.00111956375	0.00051559	0.0142635	0.004675025	5.2659	0.0005051875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	256	0.00113569	0.00051396625	0.013144625	0.0046779375	5.25668	0.00050329
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	257	0.00111814	0.0005125775	0.01415775	0.0046468875	5.24619	0.000502115
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	258	0.001133605	0.0005108625	0.013055625	0.0046492625	5.23843	0.0005007
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	259	0.00111602125	0.00050965375	0.014056	0.0046197375	5.23107	0.000499035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	260	0.0011313175	0.00050761125	0.012958875	0.004619325	5.22101	0.000497135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	261	0.00111401625	0.00050648875	0.014114875	0.0045919	5.21179	0.000496185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	262	0.0011091675	0.00050603125	0.013869875	0.00457725	5.21458	0.00049541875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	263	0.0011124975	0.000504075	0.01404875	0.0045687375	5.20443	0.00049359
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	264	0.00110684875	0.00050272375	0.013769875	0.0045471875	5.19823	0.00049171125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	265	0.00108860375	0.00050204375	0.02179625	0.0046095875	5.19015	0.00049241375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	266	0.0011295525	0.000501425	0.01287275	0.0045659	5.18056	0.00049128375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	267	0.00111064625	0.00050075	0.01394675	0.004538425	5.17265	0.0004899475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	268	0.00112767125	0.0005005875	0.012932875	0.00456585	5.16447	0.00049017375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	269	0.00110537125	0.0004998025	0.013715875	0.004520275	5.1554	0.00048846
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	270	0.00108669125	0.0004976175	0.02164425	0.004570275	5.14689	0.00048824125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	271	0.0011254975	0.00049756875	0.01284025	0.00453785	5.13658	0.00048678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	272	0.00108518875	0.0004950075	0.021505875	0.004547275	5.13029	0.0004852675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	273	0.001064	0.00049498	0.025146875	0.0046054625	5.12126	0.000484665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	274	0.00110332875	0.00049478125	0.013617375	0.0044765875	5.11236	0.00048305625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	275	0.0011201025	0.00049415125	0.014289875	0.0045063625	5.10416	0.0004846775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	276	0.00112370125	0.0004937225	0.01275475	0.004503025	5.09503	0.00048352875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	277	0.001121985	0.00049317125	0.014398	0.0045023125	5.08978	0.00048258125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	278	0.001101345	0.00049231	0.01352275	0.0044535125	5.08663	0.0004804875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	279	0.0010833525	0.00049202375	0.021361375	0.004519625	5.07799	0.00048197375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	280	0.0010625475	0.0004915225	0.024978875	0.004573775	5.06865	0.0004814925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	281	0.00108147375	0.00048944	0.021215125	0.0044952	5.05973	0.00047900875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	282	0.0010996325	0.00048934625	0.0134325	0.0044265875	5.06719	0.00047718375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	283	0.00106059625	0.00048758375	0.024822125	0.0045383625	5.05857	0.00047793875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	284	0.00107977625	0.000486605	0.02107825	0.004468775	5.05148	0.000477125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	285	0.001097525	0.00048616	0.0133395	0.004397775	5.043	0.00047384125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	286	0.00107854125	0.00048506875	0.021455625	0.0044544625	5.03358	0.0004752875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	287	0.00109598875	0.000485055	0.013955125	0.004385125	5.02606	0.00047360625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	288	0.0010589225	0.00048389125	0.024663	0.0045049125	5.02354	0.00047425125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	289	0.00109441625	0.0004833325	0.014195375	0.0043731625	5.01591	0.0004715175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	290	0.00109280875	0.0004831525	0.0141055	0.004368575	5.00841	0.00047331375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	291	0.00107684625	0.0004830075	0.021315125	0.0044344875	5.00256	0.00047425625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	292	0.0010574875	0.000481055	0.02450275	0.0044782625	4.99399	0.000471085
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	293	0.001090695	0.00048013625	0.0140075	0.004341225	4.98785	0.00046993
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	294	0.00107517875	0.00048001625	0.021174375	0.004406975	4.98024	0.00047117
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	295	0.0010888475	0.0004797625	0.013912	0.0043350875	4.97206	0.00046995125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	296	0.0010556875	0.00047830625	0.02434325	0.0044524	4.96506	0.00046800875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	297	0.00107406875	0.00047703625	0.021030625	0.0043795625	4.95867	0.000467845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	298	0.00105436875	0.00047636	0.024284125	0.0044357125	4.95885	0.00046626125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	299	0.00107242875	0.00047446875	0.02088575	0.0043553375	4.95188	0.00046507875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	300	0.0010526725	0.000473735	0.02413125	0.0044109875	4.944	0.00046334375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	301	0.00107107625	0.0004711675	0.0208285	0.0043274	4.93621	0.00046161375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	302	0.00105069125	0.00047051	0.023982875	0.004381675	4.92903	0.00046037625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	303	0.00106948875	0.00046859375	0.0206905	0.00430335	4.92096	0.00045892875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	304	0.001048885	0.0004670875	0.023835	0.0043506125	4.91581	0.0004575925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	305	0.0010676725	0.00046550625	0.020567625	0.0042752	4.90843	0.0004556025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	306	0.00104751625	0.00046269625	0.023682625	0.0043118375	4.90007	0.000453765
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	307	0.001066215	0.00046241625	0.020433625	0.0042471375	4.89209	0.0004521825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	308	0.0010645675	0.000459815	0.02031725	0.0042233375	4.88591	0.000449255
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	309	0.001046005	0.0004584	0.023536875	0.00427375	4.88024	0.0004493475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	310	0.00104439875	0.00045578	0.023391	0.0042492	4.87289	0.00044646
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	311	0.00104303625	0.00045336	0.023245125	0.0042263375	4.86614	0.0004437875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	312	0.00104141	0.000450765	0.023101	0.0042020375	4.85854	0.000440965
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	313	0.0010396125	0.0004486025	0.022956625	0.0041812375	4.85042	0.000438725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	314	0.001038075	0.0004445825	0.022814	0.00414555	4.84329	0.000435135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	315	0.00103517375	0.00044413	0.022758	0.0041341875	4.83633	0.00043473
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	316	0.00103264375	0.000442945	0.0241905	0.0041181375	4.83026	0.0004334325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	317	0.00103666625	0.00044250625	0.022672	0.0041255	4.82341	0.0004333525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	318	0.00103363125	0.00044156	0.02261725	0.0041102125	4.8276	0.00043189
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	319	0.0010315225	0.00044022875	0.024054875	0.004093125	4.82331	0.000430515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	320	0.001029755	0.000437865	0.023906625	0.0040709	4.81538	0.00042793375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	321	0.00102861	0.00043547375	0.023759875	0.0040485875	4.80944	0.00042526875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	322	0.00102714375	0.00043206625	0.02361675	0.0040180375	4.80236	0.00042231875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	323	0.0010260675	0.00043023375	0.023540875	0.004002025	4.79787	0.000420275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	324	0.00102468125	0.000428295	0.0233995	0.0039833375	4.79207	0.00041890125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	325	0.0010230675	0.0004250075	0.023277	0.003954175	4.7853	0.0004154875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	326	0.001021625	0.00042321375	0.02314	0.0039369	4.7782	0.00041382
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	327	0.00102021125	0.000421215	0.02301175	0.0039180125	4.77163	0.00041195625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	328	0.001018715	0.0004190425	0.022877125	0.0038975625	4.76475	0.000409675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	329	0.0010158275	0.0004170325	0.022619375	0.0038757	4.75679	0.0004076925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	330	0.00101690125	0.00041669	0.022740875	0.0038757	4.75088	0.0004070725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	331	0.00101454875	0.00041628	0.022496	0.003867125	4.74421	0.00040677625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	332	0.00101300375	0.00041461	0.022367875	0.0038513	4.73732	0.000405005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	333	0.00101176625	0.00041248	0.022234375	0.003831275	4.73107	0.0004027825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	334	0.00101075125	0.00041012875	0.022105125	0.0038095125	4.72599	0.00040021125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	335	0.001008155	0.0004097775	0.02185075	0.00380115	4.719	0.0004001175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	336	0.00100923625	0.0004088275	0.021974	0.003796225	4.71319	0.00039907375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	337	0.001006585	0.00040758625	0.021726125	0.0037807625	4.70618	0.000397655
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	338	0.0010053375	0.00040651125	0.021599875	0.0037693625	4.69966	0.0003964725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	339	0.0010037625	0.00040437125	0.021474	0.0037494125	4.69243	0.00039411375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	340	0.00100291625	0.00040236125	0.021349625	0.003730525	4.68865	0.00039183375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	341	0.00100148625	0.00039997625	0.02122775	0.003708675	4.68226	0.00038963875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	342	0.00100005625	0.00039791125	0.021105625	0.0036893625	4.67649	0.0003873175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	343	0.0009938025	0.00039683125	0.021067125	0.0036760125	4.66974	0.000386285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	344	0.0009976975	0.0003962875	0.0215335	0.0036822375	4.66625	0.00038610125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	345	0.00099871625	0.0003959575	0.020984625	0.0036710375	4.66113	0.0003857625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	346	0.00099679375	0.0003958425	0.021413125	0.0036759875	4.65469	0.0003861675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	347	0.0009920475	0.00039484625	0.020950125	0.003657525	4.6512	0.00038432
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	348	0.00099088	0.000394035	0.020864625	0.0036489	4.64571	0.0003837775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	349	0.00099541125	0.0003935125	0.0212895	0.003654625	4.63861	0.0003840025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	350	0.00099476625	0.00039159125	0.021172875	0.0036365625	4.63378	0.00038187625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	351	0.00098941125	0.00039132875	0.0207565	0.0036251	4.62726	0.00038102
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	352	0.0009880425	0.00038941	0.02064775	0.00360725	4.62102	0.0003788725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	353	0.000986615	0.000387695	0.020534625	0.003591025	4.6146	0.000376915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	354	0.00098516	0.0003859925	0.0204215	0.0035748875	4.608	0.00037508625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	355	0.00098412875	0.000384985	0.02046675	0.0035659125	4.6054	0.00037443625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	356	0.00098351375	0.0003828875	0.020367125	0.003546575	4.60347	0.0003721
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	357	0.00098208625	0.0003804775	0.020254125	0.0035247875	4.59747	0.00036992375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	358	0.0009806375	0.0003757625	0.020144	0.00348455	4.59153	0.00036529
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	359	0.0009792875	0.000372235	0.020035875	0.003453875	4.58513	0.00036244375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	360	0.0009780275	0.0003696325	0.019951875	0.0034306125	4.58025	0.0003598525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	361	0.00097663625	0.0003685675	0.019843875	0.0034197125	4.57334	0.0003590325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	362	0.00097567375	0.0003664925	0.0197395	0.0034009375	4.56866	0.000356905
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	363	0.00097444125	0.00036338125	0.019632	0.0033736125	4.56305	0.0003544475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	364	0.00097327625	0.00036192125	0.019525	0.0033595875	4.55746	0.00035287125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	365	0.00096883625	0.00036189	0.019134625	0.0033521125	4.55165	0.000350795
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	366	0.00096771875	0.00036038875	0.0190335	0.00333785	4.54628	0.0003491975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	367	0.000972005	0.00036030125	0.019423875	0.003344875	4.54	0.000351095
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	368	0.00096681	0.0003589575	0.018934875	0.0033241625	4.53502	0.0003476725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	369	0.00097079	0.00035816625	0.019319875	0.0033255	4.52943	0.00034890875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	370	0.0009694075	0.00035662125	0.019227875	0.003311425	4.52476	0.00034722125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	371	0.00096543625	0.000356425	0.018836625	0.00330165	4.51856	0.000345105
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	372	0.000963045	0.00035501125	0.018644	0.0032863625	4.51204	0.00034341375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	373	0.0009576025	0.00035471375	0.018523	0.0032866375	4.50629	0.00034272
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	374	0.00096403	0.0003546575	0.018738125	0.003285325	4.50533	0.00034323375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	375	0.0009621275	0.00035428875	0.018809625	0.0032822625	4.49885	0.00034260125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	376	0.00095866875	0.0003536225	0.01857475	0.0032705	4.4936	0.0003418025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	377	0.00095657875	0.00035329875	0.018426375	0.003273125	4.48928	0.000341275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	378	0.0009607825	0.00035247125	0.01871075	0.0032655125	4.48497	0.00034056125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	379	0.00095527625	0.000351405	0.01833225	0.00325585	4.48003	0.00033925125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	380	0.00095959875	0.000351055	0.018617875	0.0032521	4.47403	0.00033902875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	381	0.00095393875	0.0003490875	0.018243	0.00323515	4.46909	0.00033682875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	382	0.0009530075	0.0003478275	0.018150375	0.00322305	4.46428	0.000335445
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	383	0.000952195	0.00034657875	0.018062875	0.0032112875	4.45988	0.0003339375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	384	0.00094208875	0.000345465	0.0173895	0.003231775	4.4545	0.00033195375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	385	0.000951045	0.00034528375	0.017973375	0.003198875	4.44902	0.00033257875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	386	0.00094035375	0.00034418	0.017389875	0.0032234125	4.44377	0.0003307
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	387	0.00094083	0.00034400375	0.017305125	0.003217875	4.43809	0.00033031625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	388	0.000949845	0.0003438325	0.017882375	0.0031852	4.43236	0.0003310425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	389	0.000939215	0.000343105	0.017303125	0.0032126375	4.43027	0.00033015375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	390	0.00094876125	0.00034219	0.017791375	0.00317	4.42623	0.000329225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	391	0.00093801125	0.00034155625	0.01721875	0.0031981	4.42111	0.00032843875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	392	0.0009476125	0.00034074375	0.017702125	0.0031564125	4.41674	0.00032801375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	393	0.00094589625	0.00034007	0.017613375	0.0031522125	4.41309	0.0003270475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	394	0.00093676375	0.00033996875	0.01713525	0.0031833	4.41081	0.00032677375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	395	0.00094641125	0.00033977875	0.017613625	0.0031467	4.40578	0.0003269425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	396	0.00093627875	0.0003387275	0.017048375	0.0031711875	4.40403	0.00032537875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	397	0.000944845	0.00033871	0.017535375	0.0031394625	4.39883	0.00032539
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	398	0.0009438625	0.00033839625	0.0174515	0.003134875	4.39329	0.00032521
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	399	0.00094279375	0.00033715125	0.017374	0.0031231	4.38776	0.00032393875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	400	0.000935	0.00033697625	0.016964625	0.0031550625	4.38379	0.00032401875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	401	0.00093400625	0.00033617375	0.0169885	0.0031484875	4.37803	0.00032338625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	402	0.000942185	0.00033570875	0.01729	0.0031096625	4.37488	0.00032236625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	403	0.000932735	0.00033465125	0.016909	0.0031342625	4.36955	0.00032183625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	404	0.0009224325	0.00033383375	0.0257915	0.0031091625	4.3674	0.0003206175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	405	0.00093193125	0.00033346125	0.016867625	0.0031235125	4.36313	0.00032050125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	406	0.0009212125	0.00033282625	0.025673	0.00309945	4.35734	0.0003195425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	407	0.0009309625	0.0003324375	0.016788625	0.0031133375	4.35222	0.0003198175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	408	0.000920145	0.00033153875	0.02555225	0.003087275	4.34722	0.00031804
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	409	0.0009297125	0.00033114375	0.016707875	0.0031009375	4.3431	0.00031837
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	410	0.000919735	0.00033105375	0.025502375	0.0030827875	4.3381	0.00031763875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	411	0.0009286175	0.0003297825	0.016628	0.0030880375	4.33254	0.00031683125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	412	0.000918675	0.00032976625	0.025384375	0.0030705875	4.32721	0.00031622
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	413	0.000917645	0.0003287425	0.0252665	0.0030605875	4.33192	0.0003151525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	414	0.0009274625	0.0003280275	0.01654875	0.0030719875	4.32666	0.00031514125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	415	0.00091656625	0.00032746875	0.0251485	0.0030486	4.3215	0.0003137075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	416	0.000926355	0.0003267925	0.016474875	0.00306015	4.32017	0.0003137475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	417	0.00091563625	0.0003263675	0.025033125	0.00303805	4.3151	0.0003129275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	418	0.000925345	0.00032583625	0.01639725	0.0030505375	4.31048	0.000312895
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	419	0.00091436125	0.00032512875	0.02491525	0.0030263375	4.30524	0.00031235625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	420	0.0009241225	0.0003246325	0.01632	0.003038925	4.30101	0.00031159
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	421	0.00089251625	0.00032418375	0.02283875	0.002993925	4.29533	0.0003110675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	422	0.00089187	0.0003234775	0.02273725	0.00298665	4.29008	0.0003104375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	423	0.00089312625	0.00032327	0.022853125	0.0029869625	4.28719	0.00031018
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	424	0.00092307375	0.00032270375	0.016243125	0.003021675	4.28241	0.00030995875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	425	0.00091314625	0.00032265125	0.024797375	0.00300465	4.27795	0.00031040125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	426	0.000890915	0.00032228125	0.022637625	0.0029754875	4.27404	0.00030913125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	427	0.00090990375	0.00032207	0.024382625	0.0030098375	4.26948	0.00030975625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	428	0.00091226	0.000321555	0.02470975	0.0029947375	4.2647	0.000309155
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	429	0.00088993125	0.00032107125	0.02253925	0.002964225	4.26063	0.00030781125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	430	0.000889125	0.00032056	0.02245575	0.0029614625	4.25584	0.0003071825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	431	0.00086994125	0.0003203075	0.020424	0.002927275	4.25153	0.0003061875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	432	0.00088815625	0.0003199125	0.02235775	0.0029547125	4.24717	0.000306875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	433	0.00086912625	0.0003193075	0.02034075	0.002917925	4.24263	0.0003055925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	434	0.0008674525	0.00031925625	0.02017175	0.002914825	4.2379	0.000306395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	435	0.00090879625	0.00031919125	0.02427125	0.0029849375	4.23437	0.00030678375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	436	0.0009113125	0.00031906	0.024598875	0.0029724125	4.22905	0.000306995
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	437	0.00088714875	0.0003187125	0.022259625	0.002943475	4.22456	0.00030566125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	438	0.00090777	0.0003179725	0.02416125	0.002973375	4.22098	0.00030546625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	439	0.00088587375	0.00031765375	0.022163625	0.0029334375	4.21603	0.0003045075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	440	0.0008682	0.00031736375	0.020256875	0.002901	4.21119	0.000303725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	441	0.00086652875	0.0003172575	0.02008825	0.0028974375	4.20619	0.0003042575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	442	0.000910335	0.00031709625	0.024481875	0.00295485	4.20183	0.00030470375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	443	0.0009069725	0.00031705875	0.02405125	0.002964275	4.19679	0.00030463375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	444	0.000884995	0.0003166725	0.022074625	0.002924675	4.19406	0.0003034075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	445	0.00086566875	0.00031621375	0.020006625	0.00288775	4.19089	0.000303185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	446	0.00088392125	0.00031609125	0.021978875	0.0029185125	4.18689	0.0003030125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	447	0.00090592125	0.00031576875	0.02393925	0.0029520625	4.18239	0.00030321375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	448	0.00086484	0.00031507375	0.019926	0.0028773	4.1778	0.00030196125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	449	0.00090506875	0.0003142275	0.023832875	0.002937975	4.17407	0.000301835
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	450	0.00088298375	0.00031414375	0.021882875	0.002901325	4.16956	0.000301175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	451	0.00086400125	0.00031390125	0.019847125	0.0028666375	4.16489	0.0003007125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	452	0.00088221125	0.00031385	0.021790875	0.0028980375	4.15959	0.00030107625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	453	0.00090406375	0.00031305	0.02373375	0.0029269125	4.15556	0.00030048125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	454	0.00088138625	0.00031277375	0.021696875	0.0028879875	4.15094	0.000299925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	455	0.00086325875	0.00031251375	0.0197675	0.0028542125	4.14663	0.0002992375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	456	0.00090306375	0.00031181125	0.023628125	0.00291525	4.14282	0.0002991225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	457	0.00088030375	0.00031153625	0.021601375	0.002876525	4.13895	0.00029858375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	458	0.000862715	0.00031141625	0.0196875	0.002844125	4.13371	0.00029804125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	459	0.00090215125	0.000310775	0.023521875	0.0029051875	4.13065	0.0002981125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	460	0.0008618775	0.00031064875	0.019608125	0.002836675	4.1262	0.0002973975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	461	0.00085973	0.00031051375	0.019389	0.0028324875	4.12187	0.00029717125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	462	0.00087959625	0.00031039875	0.0215235	0.0028660625	4.11751	0.0002973325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	463	0.00086105125	0.0003102575	0.019531625	0.002832325	4.11343	0.00029715375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	464	0.000901385	0.000309885	0.023429375	0.002896325	4.10902	0.0002971125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	465	0.000858975	0.00030957125	0.0193105	0.0028236875	4.10554	0.0002961375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	466	0.0008603325	0.00030918625	0.0194565	0.0028225125	4.10161	0.000296035
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	467	0.0008785925	0.0003090825	0.021431	0.002854	4.09738	0.00029587
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	468	0.00090031625	0.00030889375	0.023326	0.00288665	4.09335	0.0002959925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	469	0.00085823875	0.000308475	0.01923325	0.0028136375	4.09068	0.0002949525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	470	0.0008777675	0.00030794	0.021338625	0.002843375	4.08733	0.0002946425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	471	0.000857305	0.00030739125	0.01915675	0.00280375	4.08252	0.000293805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	472	0.00087689125	0.00030718125	0.021248375	0.002835875	4.0795	0.00029385125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	473	0.00085589625	0.00030686125	0.01900475	0.0027970375	4.07587	0.000293255
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	474	0.0008762425	0.0003068575	0.021158375	0.002831825	4.07171	0.00029356125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	475	0.000856445	0.00030666875	0.019079125	0.0027967125	4.06716	0.0002930975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	476	0.0008994425	0.0003066125	0.023218625	0.00286655	4.06287	0.00029367125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	477	0.00087535875	0.00030593875	0.02106875	0.0028230375	4.05847	0.0002925425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	478	0.00089882875	0.0003058025	0.023120125	0.002858475	4.05457	0.00029301
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	479	0.00085497875	0.00030576	0.01892925	0.002786975	4.05077	0.00029212375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	480	0.00087455625	0.00030499375	0.020982875	0.0028140625	4.04748	0.00029158375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	481	0.00089779	0.00030471125	0.0230175	0.0028480375	4.04406	0.0002918
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	482	0.0008545575	0.00030471	0.018854125	0.00277735	4.0397	0.00029098375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	483	0.00087377625	0.0003044225	0.020895375	0.0028081125	4.03597	0.000291005
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	484	0.000872955	0.00030395875	0.02080725	0.0028029875	4.03322	0.0002906
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	485	0.00089674	0.00030370125	0.022915125	0.00283825	4.03014	0.00029083
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	486	0.00085365	0.00030349625	0.018779875	0.0027664	4.0263	0.0002897475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	487	0.00087205375	0.0003028575	0.020720375	0.0027927375	4.02278	0.0002894125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	488	0.00085292125	0.00030241375	0.018705	0.0027565	4.01848	0.00028849375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	489	0.00089559625	0.00030197375	0.02281275	0.0028227125	4.01427	0.00028914125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	490	0.00087170375	0.0003019375	0.02063475	0.00278395	4.01089	0.0002884875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	491	0.00085206125	0.0003013275	0.018630875	0.0027465875	4.00702	0.0002873225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	492	0.0008947025	0.00030070875	0.022711	0.002810925	4.00423	0.00028776875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	493	0.0008708225	0.000300435	0.0205515	0.002770525	4.00035	0.00028698
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	494	0.0008935625	0.000299605	0.02261	0.0028004375	3.99693	0.00028652875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	495	0.000869755	0.00029947625	0.020464875	0.0027614375	3.99296	0.0002859125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	496	0.00085113375	0.0002993775	0.0185555	0.00272975	3.98876	0.00028531625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	497	0.00085036125	0.00029803125	0.0184895	0.002718	3.98567	0.0002842525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	498	0.00084968375	0.00029681875	0.018416625	0.0027071125	3.98256	0.00028333625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	499	0.0008488575	0.00029578375	0.01834275	0.00269765	3.97856	0.00028224
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	500	0.00084788125	0.00029464375	0.018270375	0.0026873125	3.97451	0.000281225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	501	0.00084745375	0.0002936875	0.018198625	0.002678475	3.97198	0.00028020125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	502	0.00084664625	0.000292725	0.018127375	0.002669625	3.96825	0.00027915
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	503	0.0008459125	0.00029236625	0.018055625	0.0026656	3.96463	0.00027889125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	504	0.00084503625	0.00029144625	0.017988875	0.0026570875	3.96085	0.00027788875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	505	0.0008441775	0.0002905475	0.017920375	0.002648775	3.95695	0.00027692
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	506	0.00084348	0.0002890625	0.017878875	0.0026357875	3.95393	0.000275455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	507	0.00084273	0.0002882525	0.01781	0.0026281625	3.94997	0.0002746675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	508	0.00084218375	0.00028726375	0.017741875	0.0026190875	3.94821	0.0002736225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	509	0.000841575	0.00028638375	0.017689	0.0026111875	3.9454	0.0002726525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	510	0.00084138125	0.00028619625	0.017634875	0.0026110125	3.94329	0.00027237625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	511	0.00084098125	0.000284455	0.0176245	0.002595825	3.94303	0.00027090375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	512	0.00084007375	0.00028354625	0.017557	0.0025874375	3.93886	0.000269905
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	513	0.000839775	0.0002819975	0.017495625	0.002574075	3.93741	0.000268245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	514	0.0006923275	0.00028156	0.0186365	0.0027841625	3.93446	0.00026735875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	515	0.00083913875	0.00028114625	0.01743675	0.00256645	3.93122	0.00026731
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	516	0.0006918925	0.00028096375	0.018591125	0.00277815	3.92813	0.00026673625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	517	0.00083785375	0.00028037875	0.017304125	0.0025581375	3.92743	0.0002666825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	518	0.00083828	0.0002801775	0.0173685	0.0025576	3.92454	0.0002662425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	519	0.00083745625	0.00028007375	0.017281	0.0025552625	3.92145	0.00026629625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	520	0.000691205	0.00027995125	0.018500875	0.0027676	3.91744	0.00026579875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	521	0.00069148625	0.00027991	0.01854625	0.002768475	3.9136	0.0002655175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	522	0.0006908475	0.000279615	0.01845675	0.0027636875	3.911	0.0002653525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	523	0.00083680125	0.00027922625	0.01721625	0.0025474125	3.90803	0.00026538
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	524	0.0006904425	0.000278635	0.018414	0.00275465	3.90472	0.00026428375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	525	0.0008360975	0.00027826125	0.017152625	0.0025386625	3.90223	0.000264315
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	526	0.000690095	0.00027803875	0.018369875	0.002748675	3.89867	0.00026366875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	527	0.00083520125	0.00027776125	0.01708925	0.0025335625	3.89556	0.0002641525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	528	0.00083443375	0.00027707625	0.0170245	0.0025270125	3.892	0.00026353125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	529	0.0006896875	0.0002770375	0.018326	0.0027394375	3.88869	0.00026259375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	530	0.00083405875	0.00027694625	0.016965875	0.00252495	3.8857	0.00026354
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	531	0.00083357625	0.00027661125	0.016903	0.002521225	3.88246	0.00026321875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	532	0.0006892275	0.00027632	0.018282375	0.0027325125	3.8788	0.00026192375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	533	0.0008325425	0.0002761075	0.016786	0.0025148125	3.87544	0.00026293375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	534	0.0008328225	0.00027559	0.01684	0.002512025	3.87179	0.00026247875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	535	0.00083177875	0.00027553625	0.016727125	0.0025092125	3.86962	0.0002627025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	536	0.0006886475	0.00027503125	0.018238	0.002720975	3.86598	0.000260805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	537	0.00082963875	0.00027476625	0.016543375	0.0025000375	3.86252	0.0002619675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	538	0.00083033375	0.00027472125	0.016605375	0.0025007	3.85885	0.00026189875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	539	0.00082915	0.00027461375	0.01648625	0.002497825	3.85525	0.0002617225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	540	0.00083107875	0.00027453	0.016667625	0.00250015	3.85323	0.0002616075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	541	0.0006882875	0.00027444375	0.01819475	0.0027150875	3.85009	0.0002602025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	542	0.000687795	0.00027382625	0.018151625	0.0027089625	3.84766	0.0002595625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	543	0.00082845	0.00027373625	0.0164255	0.0024898	3.84466	0.0002607925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	544	0.00068743625	0.00027321375	0.01810825	0.002702875	3.84248	0.00025893125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	545	0.0008276275	0.00027292125	0.01636675	0.00248245	3.83987	0.00025990375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	546	0.00068703	0.00027268625	0.018065125	0.002697475	3.83624	0.00025845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	547	0.00068674125	0.000272225	0.018033375	0.0026925375	3.83254	0.00025798
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	548	0.00082691875	0.00027205	0.01630675	0.002474475	3.82911	0.00025895125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	549	0.000686005	0.00027141625	0.01794775	0.002683725	3.8257	0.000257325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	550	0.000686315	0.00027125875	0.017990125	0.0026836125	3.8224	0.000257225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	551	0.00082614	0.00027119875	0.016246625	0.0024666875	3.82123	0.0002584725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	552	0.0008258475	0.00027081	0.016192875	0.0024626625	3.8182	0.000258
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	553	0.00068564625	0.00027077375	0.017905	0.0026774125	3.81429	0.00025667875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	554	0.0008250675	0.0002702175	0.016134125	0.0024569625	3.81101	0.00025760625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	555	0.00068528	0.0002702125	0.017862875	0.0026717625	3.81368	0.00025609
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	556	0.000824335	0.00026930625	0.0160755	0.0024487	3.81023	0.0002566225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	557	0.00068487875	0.00026926875	0.01782	0.002663025	3.80869	0.00025538625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	558	0.00082195375	0.00026904875	0.01585925	0.00244345	3.80524	0.000255985
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	559	0.00068453	0.00026868	0.017777875	0.002657175	3.80216	0.0002548025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	560	0.0008235975	0.000268395	0.016017375	0.0024404625	3.79855	0.00025572
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	561	0.0008212625	0.00026836875	0.015853875	0.0024377	3.79841	0.00025523125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	562	0.0006841375	0.00026812	0.017735625	0.00265155	3.79555	0.00025422625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	563	0.000822795	0.00026764875	0.015960625	0.00243355	3.79257	0.00025496375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	564	0.0008207025	0.0002675675	0.015796125	0.0024303375	3.79005	0.00025435375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	565	0.00068378	0.0002675475	0.01769375	0.002645825	3.7862	0.00025361875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	566	0.0008223275	0.00026699625	0.015917	0.0024278	3.78318	0.0002543525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	567	0.00082017125	0.00026680375	0.015741	0.0024233	3.78033	0.00025353375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	568	0.000683405	0.00026654375	0.017652125	0.0026366375	3.77774	0.0002526675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	569	0.00081947	0.0002663825	0.015733	0.002419025	3.77501	0.000253225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	570	0.00068307375	0.00026610375	0.017614125	0.0026320375	3.77211	0.0002522375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	571	0.00081866875	0.00026583125	0.01567725	0.0024137125	3.77029	0.00025267875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	572	0.0006826475	0.0002654675	0.017572875	0.00262595	3.76779	0.00025185875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	573	0.000682475	0.00026503375	0.01753425	0.0026214125	3.76438	0.0002513925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	574	0.00068229375	0.00026467	0.017493375	0.0026173875	3.76139	0.00025105375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	575	0.00081787625	0.00026426125	0.0156215	0.0024002	3.75791	0.00025103
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	576	0.0006818925	0.00026394	0.017454	0.0026104375	3.75515	0.00025045875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	577	0.000681355	0.00026385625	0.017448	0.00261	3.7518	0.0002504625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	578	0.0008171575	0.000263355	0.015565625	0.002392025	3.74846	0.0002501275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	579	0.00068142	0.00026324875	0.01741225	0.002603775	3.74576	0.00024974125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	580	0.00068098875	0.00026286	0.017406875	0.0026009125	3.74297	0.00024944125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	581	0.000816385	0.0002626925	0.01551425	0.00238605	3.73968	0.00024943375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	582	0.00068057875	0.00026225625	0.0173665	0.0025949875	3.73713	0.00024881625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	583	0.00081567125	0.00026177875	0.015462	0.0023779125	3.73419	0.0002484425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	584	0.0006802175	0.00026176875	0.01732625	0.0025899875	3.73076	0.0002483725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	585	0.00067985375	0.0002617475	0.01728625	0.0025887375	3.72818	0.0002484825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	586	0.0008127925	0.0002616775	0.01602475	0.0023833875	3.72554	0.0002480575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	587	0.0006795425	0.000261295	0.017245875	0.0025840125	3.72258	0.0002480075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	588	0.0008152325	0.0002611575	0.015438875	0.00237265	3.72157	0.00024773625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	589	0.00081204375	0.00026082625	0.015966875	0.0023756375	3.71834	0.000247135
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	590	0.00067905875	0.0002606975	0.017205375	0.0025781375	3.71598	0.0002474025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	591	0.00081449375	0.00026044625	0.015393	0.002366275	3.71298	0.00024707625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	592	0.00067863875	0.0002601375	0.017165125	0.0025725375	3.7121	0.000246845
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	593	0.00081152375	0.00026008375	0.0159135	0.0023687875	3.71007	0.00024632625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	594	0.00067847875	0.00026002875	0.017128875	0.0025708	3.70645	0.00024674625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	595	0.00081355	0.00025967	0.015337375	0.0023592	3.70379	0.000246205
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	596	0.0006780025	0.00025936625	0.017088625	0.0025644	3.70227	0.0002460025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	597	0.00081076875	0.00025930125	0.015857125	0.0023616125	3.69962	0.0002454675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	598	0.00081285125	0.0002589425	0.015283625	0.0023525	3.6973	0.0002453925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	599	0.0006776	0.00025878375	0.017048875	0.00255865	3.69473	0.00024541125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	600	0.0008101175	0.00025859	0.015802375	0.002355025	3.69174	0.00024469625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	601	0.0006771975	0.00025824125	0.017009125	0.002553225	3.68797	0.0002448875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	602	0.00080927125	0.000257865	0.01574725	0.00234835	3.68508	0.000243885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	603	0.0006767825	0.0002576625	0.016969625	0.0025475125	3.68179	0.000244295
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	604	0.00080897625	0.00025738625	0.01576	0.002343625	3.67926	0.00024351875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	605	0.00067635875	0.00025690625	0.016930125	0.0025403875	3.67879	0.0002434925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	606	0.00080846125	0.0002566475	0.015705	0.002336825	3.67537	0.0002426675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	607	0.0006757275	0.00025637	0.016861	0.00253405	3.67274	0.000242925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	608	0.0006760725	0.00025632625	0.01689425	0.002534775	3.6698	0.0002429
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	609	0.00080786625	0.0002559425	0.01565125	0.0023303625	3.66673	0.00024187625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	610	0.0006753975	0.00025583	0.0168225	0.002528675	3.66388	0.00024236625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	611	0.0008072525	0.00025546875	0.01561	0.002326025	3.66103	0.00024127875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	612	0.00067502	0.00025529	0.016784125	0.0025232875	3.65792	0.00024181625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	613	0.00067478625	0.0002550275	0.016745375	0.00252015	3.65539	0.00024154625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	614	0.0008063475	0.00025449125	0.0155555	0.0023172875	3.65249	0.000240275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	615	0.00067437375	0.0002544025	0.016708	0.002514075	3.65006	0.00024092625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	616	0.0006738925	0.0002537425	0.01667025	0.0025077375	3.64724	0.00024023625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	617	0.00080559875	0.0002534425	0.0155015	0.002308025	3.64468	0.0002391925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	618	0.000673585	0.0002532875	0.016640375	0.0025030375	3.64175	0.00023978125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	619	0.000673235	0.00025276875	0.016602625	0.0024978375	3.63944	0.00023926125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	620	0.00080503375	0.00025254625	0.015448875	0.0022999625	3.63701	0.00023828875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	621	0.0006728525	0.00025222625	0.016567875	0.002492525	3.63468	0.00023871
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	622	0.00067251	0.000252025	0.016529625	0.0024898875	3.63434	0.00023863875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	623	0.0008045	0.00025193	0.015396125	0.002294175	3.63191	0.00023770375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	624	0.0008039575	0.00025109875	0.015342	0.0022866375	3.62926	0.00023678
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	625	0.00067204625	0.00025075125	0.01649175	0.0024786375	3.62723	0.00023737125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	626	0.00080324375	0.000250465	0.01523725	0.0022798625	3.62427	0.00023612125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	627	0.0008034	0.00025041	0.0152885	0.0022802625	3.62157	0.00023599375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	628	0.00067198875	0.0002502875	0.016462875	0.0024741375	3.6183	0.00023696875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	629	0.00080272	0.00025001625	0.015201625	0.0022756875	3.61756	0.00023564625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	630	0.00067169125	0.0002499525	0.016426125	0.0024704375	3.6152	0.00023673875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	631	0.0006705825	0.0002493625	0.01627575	0.002461625	3.61282	0.00023597125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	632	0.00080196	0.00024933375	0.01515	0.0022693875	3.61072	0.000234885
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	633	0.00067137875	0.00024928125	0.016388625	0.0024640375	3.6083	0.00023595625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	634	0.0006711525	0.00024885875	0.0163505	0.0024596	3.60559	0.00023552
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	635	0.000670315	0.0002488325	0.0162385	0.002456375	3.60265	0.00023545375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	636	0.00080146125	0.00024876875	0.01509825	0.0022640375	3.59958	0.000234215
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	637	0.00067001625	0.00024834375	0.016208875	0.0024514375	3.59692	0.00023497
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	638	0.00080080375	0.00024824625	0.01505625	0.002259675	3.59524	0.000233615
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	639	0.0006707975	0.0002482275	0.016313125	0.002453525	3.59227	0.00023485125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	640	0.0006697	0.00024796625	0.01617225	0.0024474125	3.58976	0.00023458125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	641	0.0006694	0.00024793625	0.016136125	0.0024462	3.58736	0.0002346775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	642	0.00080032	0.00024765875	0.0150045	0.00225415	3.58611	0.00023298875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	643	0.000669005	0.0002473975	0.01609975	0.0024409	3.58304	0.00023412375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	644	0.0007996425	0.00024692625	0.014953375	0.002247425	3.58043	0.00023228375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	645	0.000668715	0.0002468775	0.016066125	0.0024357625	3.57782	0.0002336125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	646	0.0006683	0.00024635875	0.01603025	0.002430625	3.57581	0.00023309
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	647	0.000798825	0.0002458625	0.014902375	0.0022380625	3.57358	0.00023121625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	648	0.0006680125	0.000245835	0.016004625	0.002425475	3.57072	0.00023269125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	649	0.0006676775	0.00024549125	0.0159685	0.0024217375	3.56793	0.00023235875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	650	0.0006672	0.000245175	0.015864125	0.002416225	3.56535	0.0002321
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	651	0.0006675275	0.00024475625	0.015932125	0.00241485	3.56298	0.0002315525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	652	0.00079823125	0.0002447525	0.014852875	0.0022283625	3.56044	0.00023011875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	653	0.0007977575	0.00024473625	0.014803	0.0022274375	3.55977	0.00023079625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	654	0.00066694375	0.0002444625	0.015836375	0.0024097375	3.55712	0.00023135125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	655	0.0007966975	0.00024439875	0.014702625	0.002223175	3.55458	0.00023115
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	656	0.000667145	0.00024424375	0.0158955	0.002409725	3.5516	0.00023104625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	657	0.00079706125	0.00024409625	0.0147525	0.0022215	3.55036	0.0002301075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	658	0.0006666	0.00024393375	0.01580125	0.0024045375	3.54775	0.000230805
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	659	0.0007960925	0.0002437975	0.014653125	0.00221755	3.54516	0.00023042875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	660	0.00066626375	0.0002434075	0.015766375	0.0023993875	3.54238	0.000230275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	661	0.000795345	0.000243105	0.0146035	0.0022112125	3.53951	0.000229815
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	662	0.0006659	0.000242895	0.01573125	0.002394325	3.53706	0.000229755
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	663	0.00079496	0.00024286	0.014555375	0.00220845	3.53614	0.00022979
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	664	0.00066556	0.00024238625	0.01569675	0.0023893125	3.53368	0.00022923875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	665	0.00079431375	0.00024204125	0.014508	0.0022011375	3.53068	0.0002288975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	666	0.000665185	0.00024185875	0.01566375	0.0023843875	3.52792	0.0002287175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	667	0.0007936875	0.00024151125	0.014461125	0.002196125	3.52532	0.00022857625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	668	0.0006648725	0.0002414325	0.01563	0.002380225	3.52297	0.00022828625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	669	0.00066451375	0.00024095	0.0155965	0.0023754625	3.52252	0.0002277925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	670	0.00079370625	0.00024072875	0.014412	0.0021891125	3.52509	0.00022773375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	671	0.0006641625	0.0002404225	0.015574375	0.0023705375	3.52282	0.00022713625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	672	0.00079307875	0.00024014625	0.014367	0.0021836125	3.52056	0.0002270925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	673	0.00066388125	0.00024006875	0.015539875	0.002366775	3.51829	0.0002267725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	674	0.0006634725	0.00023962	0.0155055	0.0023622625	3.51634	0.00022639125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	675	0.00079254	0.00023952375	0.0143285	0.0021779875	3.51391	0.000226395
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	676	0.00079154625	0.0002392375	0.014396375	0.0021769	3.51173	0.0002261125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	677	0.00066308875	0.00023908625	0.015471125	0.00235705	3.50914	0.0002259325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	678	0.0007918525	0.00023879375	0.0142825	0.0021714875	3.50683	0.0002257
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	679	0.00079113125	0.0002385925	0.014353125	0.0021710625	3.50518	0.00022542875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	680	0.00066302375	0.00023858375	0.015436125	0.00235205	3.50284	0.0002254225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	681	0.00066272	0.00023808375	0.015402	0.0023471125	3.50068	0.00022492
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	682	0.000790305	0.00023789625	0.0143055	0.0021647125	3.49822	0.0002246525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	683	0.000662375	0.00023758375	0.0153695	0.0023422125	3.4961	0.0002244125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	684	0.00078886875	0.00023740375	0.0142075	0.002160225	3.49344	0.0002241625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	685	0.000789675	0.00023735375	0.014261	0.002159625	3.49353	0.0002241425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	686	0.00078927375	0.0002371975	0.0142515	0.0021593375	3.49123	0.00022392
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	687	0.00066187	0.0002370425	0.015335625	0.00233695	3.48901	0.00022385625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	688	0.0007883125	0.000236815	0.014165	0.0021547625	3.48656	0.00022350125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	689	0.0007877725	0.00023663625	0.014132875	0.00215345	3.4847	0.00022338375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	690	0.00066156	0.00023644375	0.015300875	0.0023312	3.48195	0.000223295
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	691	0.00078714625	0.0002363675	0.01408775	0.0021505625	3.47942	0.0002233575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	692	0.00078635875	0.00023589875	0.0140405	0.0021460625	3.47752	0.0002228375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	693	0.00066122625	0.000235735	0.015267625	0.0023246125	3.47525	0.000222515
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	694	0.0007856625	0.00023529375	0.0139965	0.0021404875	3.47236	0.0002222725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	695	0.0006608325	0.0002351825	0.015237	0.0023193375	3.46992	0.00022193375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	696	0.0006606825	0.0002349175	0.015279875	0.0023163	3.46753	0.00022166375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	697	0.00066047125	0.0002346125	0.015302	0.002313375	3.46532	0.00022135625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	698	0.00078500625	0.0002346025	0.01395075	0.0021342	3.46345	0.00022151125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	699	0.000641565	0.00023460125	0.01406	0.002322975	3.46155	0.00022206
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	700	0.00064141	0.00023416375	0.014030875	0.0023185625	3.45869	0.00022157125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	701	0.00066019625	0.00023414375	0.015269125	0.002308725	3.45621	0.000220875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	702	0.00078441875	0.00023407375	0.01392475	0.002129675	3.45428	0.00022123625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	703	0.0006409925	0.00023398625	0.014002375	0.0023162875	3.45182	0.00022136375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	704	0.00066008875	0.0002337975	0.015246	0.002305325	3.44948	0.0002205275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	705	0.000640805	0.00023374	0.013981875	0.00231335	3.44752	0.00022109875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	706	0.000783905	0.00023368	0.0139105	0.002125925	3.44552	0.0002208175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	707	0.00064042625	0.00023331625	0.013953875	0.0023091125	3.44262	0.00022067
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	708	0.0006596	0.00023330625	0.015213	0.0023005125	3.44071	0.000220025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	709	0.00064019	0.00023309125	0.013924875	0.0023064375	3.43911	0.00022043875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	710	0.0006400675	0.000232965	0.01389825	0.0023051375	3.43721	0.00022022125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	711	0.00065919625	0.00023273875	0.015179	0.0022950375	3.43592	0.0002194625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	712	0.00065895625	0.0002327325	0.015146375	0.0022941	3.43334	0.0002195175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	713	0.00078306625	0.00023263625	0.01386825	0.002116825	3.43211	0.00021982625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	714	0.00063980125	0.0002325375	0.01387	0.0023008625	3.43004	0.00021978375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	715	0.0006586675	0.00023238125	0.015115125	0.00229045	3.42767	0.00021918125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	716	0.00078259	0.000232065	0.013823375	0.0021115375	3.42557	0.0002192025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	717	0.00065831	0.00023193	0.01508225	0.00228595	3.42344	0.00021871875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	718	0.00063947875	0.0002315575	0.01384175	0.00229215	3.42197	0.0002188275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	719	0.0007819175	0.000231395	0.01378025	0.0021054625	3.42152	0.00021849375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	720	0.00065789625	0.00023135375	0.0150495	0.00228045	3.42031	0.0002181225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	721	0.0006385025	0.00023121625	0.01373425	0.0022861	3.41797	0.0002186725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	722	0.0006391175	0.00023112625	0.013815875	0.0022878625	3.41598	0.00021837625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	723	0.0006575225	0.0002308825	0.0150175	0.0022758	3.41338	0.00021764875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	724	0.0006382	0.0002308075	0.013706625	0.002282	3.41379	0.00021822125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	725	0.000781185	0.00023073625	0.0137365	0.0020994625	3.41077	0.0002177775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	726	0.0006388625	0.00023073375	0.013788875	0.002283875	3.40874	0.00021796
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	727	0.00063857	0.000230485	0.013761625	0.00228105	3.40614	0.00021765875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	728	0.00065714	0.0002304575	0.014984625	0.0022715125	3.40418	0.00021721125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	729	0.00063779125	0.00023036625	0.01367875	0.0022776375	3.40203	0.00021776375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	730	0.0007805825	0.00023011875	0.0136925	0.0020938	3.40106	0.00021708125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	731	0.00065678	0.00022999125	0.014955125	0.00226695	3.39924	0.00021673625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	732	0.00063749875	0.00022991125	0.013652	0.002273175	3.39702	0.0002172725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	733	0.00065608625	0.0002296875	0.014941625	0.0022641375	3.39653	0.00021641125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	734	0.00077994125	0.00022961625	0.013649875	0.002089025	3.39471	0.0002166075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	735	0.00065581875	0.0002295875	0.014909875	0.002262475	3.39277	0.00021642875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	736	0.00063721625	0.00022949375	0.01362375	0.0022689875	3.39127	0.00021684
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	737	0.00065625375	0.000229405	0.014924875	0.0022614125	3.38889	0.00021619
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	738	0.00065575125	0.00022936625	0.01489275	0.0022601625	3.38603	0.00021622375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	739	0.00065539	0.000229165	0.014860875	0.0022577	3.38412	0.00021600375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	740	0.0006369625	0.000229095	0.013596875	0.002265025	3.38151	0.00021642375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	741	0.00077922125	0.00022903	0.013608125	0.0020836375	3.37951	0.00021596125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	742	0.00063650375	0.00022887375	0.013705	0.0022639	3.37793	0.0002161625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	743	0.00065507125	0.00022866125	0.014829	0.0022528125	3.37558	0.00021548625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	744	0.00063658875	0.00022863875	0.01356975	0.0022605625	3.3736	0.00021596375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	745	0.0007786975	0.00022842625	0.013565125	0.0020781125	3.37184	0.000215275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	746	0.0006546975	0.0002281825	0.01479775	0.002248125	3.36935	0.00021499875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	747	0.00063611125	0.00022815875	0.01367725	0.0022573375	3.36753	0.0002154775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	748	0.00063579875	0.0002278325	0.01365	0.0022538875	3.36519	0.00021514
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	749	0.000654455	0.0002277625	0.0147855	0.0022448	3.36301	0.00021464375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	750	0.00077801	0.00022766875	0.013522875	0.0020713625	3.36107	0.00021448875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	751	0.0006541275	0.00022739875	0.014758875	0.002241	3.35876	0.00021427125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	752	0.0006355	0.00022730125	0.013622625	0.0022488125	3.3567	0.00021463
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	753	0.0007775575	0.0002271875	0.013481	0.0020668125	3.35463	0.0002139625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	754	0.00065353	0.00022706	0.014696	0.0022366	3.35263	0.00021388375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	755	0.00063517125	0.0002269075	0.013598375	0.0022449	3.3509	0.00021421875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	756	0.00065378625	0.00022686	0.014727625	0.0022358375	3.34933	0.0002137125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	757	0.00077695375	0.00022667125	0.013438625	0.002062	3.34748	0.0002133575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	758	0.00065303625	0.0002266075	0.014664625	0.002232125	3.34553	0.00021341875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	759	0.00063490875	0.00022650625	0.0135715	0.002240875	3.34332	0.00021380625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	760	0.00065265875	0.0002261825	0.0146335	0.0022278875	3.34181	0.00021301125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	761	0.00063462	0.0002261075	0.013545	0.0022368625	3.34605	0.00021338875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	762	0.00077636375	0.000226	0.0133955	0.0020559375	3.34464	0.000212825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	763	0.0006523575	0.000225785	0.014602625	0.0022238625	3.34278	0.00021269375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	764	0.00063429875	0.00022570875	0.01351875	0.0022328875	3.34051	0.00021297125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	765	0.00065208375	0.0002255975	0.0145715	0.0022215125	3.33835	0.000212485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	766	0.000775735	0.00022541625	0.01335325	0.00205055	3.33651	0.00021227125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	767	0.00077482875	0.0002253125	0.013270625	0.0020482625	3.33464	0.0002124775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	768	0.0006339825	0.00022528375	0.013491875	0.0022286875	3.3327	0.000212545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	769	0.00065170375	0.00022517125	0.014541125	0.0022172875	3.33043	0.00021205125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	770	0.000651385	0.00022496375	0.0145105	0.0022147875	3.32936	0.00021179125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	771	0.00063375125	0.0002249025	0.0134655	0.0022249125	3.32827	0.00021214125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	772	0.00077526375	0.0002247975	0.0133125	0.002044825	3.32656	0.00021162
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	773	0.00065119875	0.0002246075	0.014480625	0.0022110625	3.32427	0.0002114275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	774	0.00063349875	0.000224555	0.013439	0.0022213375	3.32302	0.00021177125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	775	0.0006509	0.00022430375	0.014450125	0.002207825	3.32095	0.00021114125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	776	0.00077370625	0.00022394875	0.013238375	0.002035575	3.31906	0.00021172625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	777	0.0006506075	0.00022392125	0.01442075	0.0022039375	3.31669	0.00021069625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	778	0.000774555	0.00022387375	0.0132295	0.0020360625	3.31464	0.000211285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	779	0.00077427875	0.00022380375	0.0132675	0.00203475	3.31226	0.00021132625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	780	0.00065023875	0.0002234625	0.014390625	0.0021994375	3.31006	0.00021027
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	781	0.00077311125	0.00022329875	0.013196875	0.0020296875	3.30791	0.00021094
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	782	0.000649925	0.0002232175	0.01436075	0.002196675	3.30539	0.00021004625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	783	0.00077265875	0.000222955	0.013173125	0.0020261625	3.30388	0.00021061125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	784	0.00064959	0.00022260625	0.014330375	0.00219095	3.30164	0.0002093775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	785	0.00077207875	0.00022242375	0.013131125	0.00202125	3.30009	0.00021001125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	786	0.00064909	0.00022241875	0.01429075	0.0021878625	3.29809	0.00020922625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	787	0.00064931875	0.00022216625	0.01430075	0.002186625	3.29568	0.0002089325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	788	0.00064897375	0.00022207375	0.01427175	0.0021847125	3.29477	0.0002088625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	789	0.00064865625	0.00022165625	0.014242	0.0021805625	3.29306	0.000208495
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	790	0.000771445	0.00022156625	0.01309	0.0020137375	3.29117	0.0002093175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	791	0.00064778625	0.00022141	0.0141555	0.0021761875	3.29015	0.00020861625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	792	0.00077052875	0.00022137875	0.013021125	0.0020110875	3.28827	0.00020927
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	793	0.0006482875	0.000221215	0.01421275	0.002176225	3.28679	0.00020803875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	794	0.00064793125	0.00022111625	0.01418325	0.0021746375	3.2848	0.0002080775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	795	0.000646695	0.00022101125	0.014067375	0.002169925	3.28351	0.00020845125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	796	0.0006474925	0.00022099125	0.014125875	0.00217205	3.2817	0.00020818625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	797	0.00077075375	0.00022095	0.013049	0.002008125	3.2801	0.00020867875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	798	0.00064637125	0.0002208625	0.014055375	0.0021682375	3.27808	0.0002082825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	799	0.0007701075	0.00022080125	0.012981	0.0020058125	3.27605	0.00020862125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	800	0.0006471375	0.00022058625	0.014097	0.002168	3.27418	0.0002078025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	801	0.00064601	0.00022047875	0.0140265	0.002164375	3.27217	0.00020789125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	802	0.0007696175	0.00022022625	0.0129405	0.002000525	3.27002	0.0002080025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	803	0.00064569	0.0002200775	0.0139975	0.002160375	3.26818	0.00020748
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	804	0.000646915	0.00022007	0.014069875	0.0021631625	3.26619	0.00020724125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	805	0.0006453475	0.00021958125	0.01397	0.002155675	3.26478	0.00020692875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	806	0.00064502125	0.00021925125	0.013941375	0.00215225	3.26304	0.00020676125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	807	0.00064471	0.00021875875	0.013912	0.0021475125	3.26125	0.00020627125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	808	0.00076899625	0.000218485	0.012903625	0.001985975	3.25929	0.00020653625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	809	0.0006444125	0.00021835375	0.0138835	0.0021434875	3.25806	0.000205855
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	810	0.000768475	0.00021808	0.0128675	0.00198225	3.25635	0.00020615125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	811	0.00076737125	0.0002179375	0.012790875	0.00197985	3.25458	0.00020605
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	812	0.0007679825	0.0002178775	0.01282825	0.0019799875	3.26071	0.0002059
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	813	0.000643965	0.0002178425	0.01385425	0.0021386125	3.25875	0.0002053475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	814	0.0006436925	0.00021761875	0.013827125	0.002136075	3.25701	0.0002051125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	815	0.0007667025	0.00021749375	0.0127515	0.0019756375	3.25542	0.00020570875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	816	0.00076229	0.00021737375	0.01274275	0.0019798	3.25361	0.00020546625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	817	0.00076354125	0.00021722375	0.012779875	0.0019798625	3.25196	0.00020539375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	818	0.00064335	0.0002171	0.0137985	0.00213115	3.25013	0.00020454125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	819	0.00071098375	0.00021692375	0.01414875	0.0020572	3.24826	0.0002039775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	820	0.0007661125	0.00021680875	0.012712875	0.001969525	3.24641	0.00020491
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	821	0.00076168125	0.0002168	0.012704375	0.001974575	3.24423	0.0002048525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	822	0.0006427675	0.0002167625	0.013754125	0.0021270125	3.24258	0.0002041675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	823	0.00064300125	0.00021667875	0.013769875	0.0021269875	3.24075	0.00020410375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	824	0.000710695	0.00021662625	0.01411425	0.00205415	3.2389	0.0002036925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	825	0.0007656925	0.00021660875	0.01268275	0.0019674375	3.23688	0.00020480125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	826	0.00076290625	0.00021635	0.012740875	0.0019722	3.23597	0.000204465
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	827	0.0006428625	0.000216345	0.013731125	0.0021228875	3.23421	0.0002037425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	828	0.0007612925	0.00021633875	0.01267125	0.001970225	3.23262	0.00020428875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	829	0.00064254875	0.0002160975	0.013702875	0.0021201625	3.2308	0.00020355125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	830	0.0007650525	0.0002159825	0.01264375	0.0019617875	3.22897	0.00020414375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	831	0.0006423325	0.00021586375	0.013675875	0.0021175625	3.22745	0.00020333625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	832	0.00076088375	0.000215855	0.012633875	0.001965725	3.2256	0.00020370375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	833	0.00076453	0.00021554	0.012605125	0.0019576125	3.22388	0.0002036525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	834	0.00070773875	0.00021549375	0.013868125	0.00203985	3.22222	0.0002014
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	835	0.0006420125	0.00021544875	0.0136485	0.0021134875	3.22057	0.00020292125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	836	0.00071023875	0.0002154475	0.014078125	0.0020439375	3.21925	0.00020236625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	837	0.000759715	0.0002153825	0.01255875	0.0019606625	3.21748	0.00020330875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	838	0.00076024375	0.00021533625	0.01259675	0.00196095	3.21658	0.0002031425
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	839	0.0006416925	0.0002151525	0.01362025	0.00211035	3.21518	0.00020264875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	840	0.0007074875	0.00021502375	0.013836	0.0020354	3.21381	0.00020091375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	841	0.00070977	0.00021497625	0.01404175	0.0020394	3.21167	0.00020177375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	842	0.0007639525	0.000214935	0.01256725	0.0019521625	3.21162	0.0002031675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	843	0.00075918125	0.00021489375	0.01252175	0.0019561375	3.20992	0.00020277375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	844	0.00075867	0.0002147525	0.0124846625	0.0019543875	3.20802	0.00020264125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	845	0.0006412275	0.00021467625	0.013594375	0.0021058625	3.20629	0.00020217125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	846	0.00070746625	0.00021466	0.013801625	0.00203175	3.20444	0.00020045875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	847	0.00070924375	0.00021438625	0.01400575	0.0020339125	3.20283	0.00020115625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	848	0.0006409325	0.00021433875	0.01356675	0.0021024875	3.20064	0.00020181875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	849	0.00075813	0.00021426375	0.012447925	0.0019498625	3.19865	0.00020211625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	850	0.0007070125	0.000214205	0.013774875	0.0020274875	3.19818	0.00019996875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	851	0.00075767625	0.00021411625	0.012540625	0.0019493875	3.19608	0.0002019375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	852	0.00070883125	0.00021396375	0.013973375	0.002029775	3.19426	0.00020070625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	853	0.00070643875	0.00021345625	0.013740625	0.0020208	3.19237	0.00019923125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	854	0.00070843	0.00021344625	0.013937875	0.002024875	3.19075	0.00020015625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	855	0.00070802	0.00021341375	0.013902875	0.0020239125	3.18883	0.00020028
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	856	0.000706005	0.00021319875	0.013719	0.0020181625	3.18793	0.0001991825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	857	0.00075655625	0.0002128675	0.0124740125	0.00193935	3.18627	0.0002004825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	858	0.00075705625	0.0002128125	0.01250325	0.0019383	3.18459	0.000200475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	859	0.0007055475	0.000212655	0.0136835	0.00201305	3.18281	0.00019859
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	860	0.0007559475	0.0002123375	0.0124366125	0.001934475	3.18129	0.00019987375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	861	0.00075548	0.00021231375	0.0124169375	0.0019340875	3.17983	0.00020004125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	862	0.0007549225	0.00021168	0.0123803125	0.0019283875	3.17778	0.000199545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	863	0.00070527875	0.00021159	0.013648125	0.002003775	3.17648	0.00019768625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	864	0.00075442125	0.00021111625	0.0123433625	0.00192325	3.17486	0.0001989275
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	865	0.00070477125	0.00021105625	0.0136135	0.0019987875	3.17334	0.00019714375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	866	0.00075382125	0.00021056625	0.01230675	0.0019182375	3.17154	0.00019835
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	867	0.00075319625	0.00021012375	0.0122706875	0.0019140875	3.16953	0.00019788375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	868	0.00070431625	0.00021	0.013579	0.0019895875	3.16917	0.00019614375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	869	0.00070383	0.0002095625	0.013544375	0.0019853625	3.16754	0.000195675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	870	0.00075271375	0.00020917375	0.0122342875	0.0019058625	3.16602	0.00019704875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	871	0.00070337375	0.00020914375	0.013510375	0.0019813	3.16448	0.0001952325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	872	0.0007019875	0.0002091175	0.013479875	0.001981725	3.16271	0.00019516
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	873	0.0007023525	0.0002088875	0.013444125	0.00197785	3.16101	0.00019496625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	874	0.00070152	0.00020883625	0.013445875	0.001978775	3.15947	0.0001947125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	875	0.000752425	0.00020873875	0.0122077875	0.0019018875	3.15806	0.00019657625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	876	0.00070286	0.000208625	0.01347675	0.00197645	3.15622	0.0001946675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	877	0.0007011825	0.00020843625	0.013412625	0.0019749	3.15461	0.00019427375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	878	0.0007519025	0.00020822625	0.012172125	0.001897175	3.15282	0.0001960125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	879	0.00070073625	0.00020795125	0.013379375	0.001970325	3.1517	0.00019372875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	880	0.00075129	0.0002077925	0.01213595	0.0018930875	3.14977	0.00019555
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	881	0.00075072375	0.0002072775	0.0121001375	0.001888375	3.14895	0.00019515125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	882	0.0007002375	0.00020727375	0.0133455	0.0019642	3.14731	0.00019323875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	883	0.00075021375	0.0002070575	0.0120653125	0.001886025	3.14586	0.0001948825
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	884	0.0007000625	0.000206985	0.013315375	0.001961275	3.14402	0.0001929125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	885	0.0007496275	0.00020682	0.01200875	0.00188405	3.14386	0.0001945925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	886	0.000749745	0.0002067375	0.0120306625	0.0018829	3.14305	0.00019454375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	887	0.00069969875	0.00020655	0.013283	0.0019570875	3.14137	0.00019245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	888	0.00074982125	0.000206375	0.011981075	0.0018799	3.13979	0.00019410125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	889	0.0006993225	0.0002060875	0.013250625	0.0019527125	3.13812	0.0001919525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	890	0.00074929375	0.00020587875	0.0119463875	0.00187535	3.13649	0.00019357625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	891	0.0006989225	0.00020567625	0.013237	0.001948725	3.13481	0.00019150875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	892	0.00074893625	0.00020552375	0.011912075	0.0018719125	3.1334	0.0001933925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	893	0.00069846625	0.00020525375	0.013204625	0.00194465	3.13223	0.00019105375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	894	0.00074842375	0.00020516625	0.01188785	0.0018684125	3.13109	0.00019299
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	895	0.0007480475	0.00020486625	0.0118563375	0.0018654625	3.12958	0.000192665
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	896	0.000698195	0.00020484625	0.01317525	0.00194075	3.12757	0.00019060875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	897	0.00069776625	0.000204445	0.013142625	0.00193685	3.12577	0.0001901775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	898	0.00069690875	0.00020437625	0.01304825	0.0019342875	3.12523	0.00019024
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	899	0.000747535	0.00020436	0.0118224625	0.001860825	3.12373	0.0001921225
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	900	0.00074718875	0.00020423125	0.0117911875	0.0018592125	3.12214	0.00019194375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	901	0.00069744875	0.00020395625	0.01310975	0.001932225	3.11999	0.00018959875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	902	0.00069710875	0.00020371875	0.01307725	0.0019296375	3.11834	0.00018949
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	903	0.0007465775	0.00020345875	0.0117571625	0.00185245	3.11673	0.00019112125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	904	0.0006964975	0.0002033575	0.013016125	0.00192545	3.11521	0.0001891525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	905	0.00074609875	0.00020295375	0.0117235375	0.0018478375	3.11451	0.00019063375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	906	0.0006960625	0.00020272875	0.0129845	0.0019197375	3.11412	0.00018875125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	907	0.00074577625	0.00020246375	0.01169025	0.0018433625	3.11305	0.0001900975
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	908	0.0006956575	0.00020229	0.012953375	0.0019155625	3.1122	0.000188285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	909	0.00074531	0.00020199125	0.0116561875	0.001839025	3.1103	0.0001895725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	910	0.000742805	0.000201955	0.011524675	0.001837925	3.10833	0.00018961
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	911	0.00069524625	0.00020190125	0.0129215	0.001911775	3.10706	0.00018787
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	912	0.00074485625	0.00020177125	0.011623275	0.001836725	3.10567	0.00018929875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	913	0.00074396125	0.00020172125	0.0115737375	0.001836675	3.10402	0.0001891575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	914	0.0007443775	0.00020162625	0.011589775	0.0018349875	3.10229	0.00018904125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	915	0.00069480625	0.00020151	0.01288975	0.001907975	3.10068	0.0001875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	916	0.0007423625	0.0002014925	0.011491625	0.0018336625	3.09881	0.00018910625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	917	0.0007434	0.00020122875	0.0115416625	0.0018322125	3.09734	0.0001886325
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	918	0.00074322	0.00020110875	0.0115551125	0.0018316625	3.09575	0.0001884725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	919	0.00069443125	0.00020107	0.012857125	0.0019037625	3.09537	0.0001870375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	920	0.0007418275	0.00020089875	0.01145985	0.0018284	3.09389	0.000188485
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	921	0.00069402625	0.000200655	0.012825875	0.00189985	3.09396	0.00018658875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	922	0.00069373625	0.00020044875	0.01279575	0.0018975375	3.09231	0.00018650875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	923	0.0007414625	0.00020015875	0.0114271625	0.001821925	3.09065	0.00018792875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	924	0.0006933975	0.000200115	0.012764125	0.0018942	3.08897	0.00018613
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	925	0.0007408525	0.00019972875	0.0113944125	0.0018179375	3.08815	0.000187545
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	926	0.00069303125	0.00019960875	0.012733375	0.0018895	3.08666	0.00018562875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	927	0.0007402725	0.00019922125	0.011362475	0.0018133125	3.08515	0.000187
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	928	0.00073983	0.00019866125	0.0113321	0.001808325	3.08377	0.00018639625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	929	0.0007393075	0.00019821875	0.011300175	0.00180425	3.08174	0.00018590125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	930	0.00073867625	0.0001979425	0.011267375	0.001801475	3.07997	0.00018557375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	931	0.000692475	0.0001976175	0.012703875	0.0018728875	3.07848	0.000183455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	932	0.0007381975	0.00019759125	0.011234775	0.0017981375	3.07696	0.000185185
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	933	0.00073769375	0.00019751	0.0112047375	0.0017970125	3.07532	0.00018509
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	934	0.0006921275	0.00019717875	0.0126755	0.0018687625	3.0737	0.00018300375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	935	0.00073718625	0.000197035	0.0111733375	0.001792675	3.07241	0.00018456125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	936	0.00073676125	0.00019680875	0.0111428375	0.0017903625	3.07093	0.00018445875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	937	0.00069182	0.000196765	0.012644625	0.0018648	3.06973	0.00018255625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	938	0.0007362775	0.0001965025	0.0111138125	0.0017873625	3.068	0.000184245
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	939	0.0006914775	0.000196405	0.012614	0.001861275	3.06649	0.0001822125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	940	0.0007356175	0.00019586	0.0110818125	0.0017816875	3.06484	0.00018359625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	941	0.00073414	0.000195665	0.011027725	0.0017819625	3.06339	0.00018348375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	942	0.000735045	0.00019540875	0.0110523125	0.0017775375	3.06231	0.0001831
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	943	0.000734585	0.000195285	0.0110582875	0.0017794375	3.06147	0.00018298625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	944	0.00073155125	0.000195235	0.0108741375	0.0017752	3.05985	0.00018285
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	945	0.00073364625	0.00019523125	0.0109970625	0.0017779625	3.05823	0.00018299875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	946	0.0007331575	0.00019495625	0.0109760625	0.0017753375	3.05654	0.00018264125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	947	0.00073218625	0.000194865	0.0109201125	0.0017737625	3.05552	0.0001824125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	948	0.00073115375	0.00019474625	0.010844575	0.0017707875	3.05403	0.00018231875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	949	0.00073274	0.00019469	0.0109503625	0.0017728875	3.05243	0.00018234375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	950	0.00073173	0.00019456	0.0108993125	0.0017708	3.05139	0.00018205
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	951	0.00073084625	0.00019432125	0.0108161375	0.0017669125	3.05025	0.0001818575
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	952	0.0007302725	0.0001938975	0.0107863875	0.0017630125	3.04925	0.00018143125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	953	0.00072993875	0.00019349125	0.0107656625	0.0017593375	3.04766	0.0001809725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	954	0.0007221175	0.00019340125	0.0106771625	0.001758	3.04617	0.000180755
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	955	0.000729575	0.0001930875	0.0107359375	0.0017556	3.04496	0.000180525
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	956	0.00072182875	0.0001929175	0.0106488	0.001753625	3.04343	0.00018024
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	957	0.00072142875	0.00019248375	0.0106204625	0.00174965	3.04181	0.00017974875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	958	0.00072900625	0.0001921175	0.0107066375	0.0017473	3.04054	0.0001794475
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	959	0.000721165	0.00019209375	0.0105944375	0.00174605	3.03866	0.00017934
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	960	0.000727535	0.00019182375	0.0107037375	0.0017469	3.03767	0.00017892125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	961	0.00072856125	0.00019168625	0.0106775625	0.00174335	3.03621	0.0001789725
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	962	0.00072062125	0.00019165625	0.010565825	0.0017420625	3.03454	0.00017883625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	963	0.0007266175	0.0001913675	0.0106462625	0.001742275	3.03407	0.00017847
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	964	0.00072701875	0.0001913575	0.0106742125	0.00174265	3.03596	0.000178455
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	965	0.000719925	0.00019118875	0.0105374875	0.0017378125	3.03432	0.00017833
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	966	0.00072810625	0.00019117	0.0106489625	0.0017387125	3.03322	0.00017840625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	967	0.00072763875	0.00019114375	0.0107156	0.00173755	3.03167	0.00017829625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	968	0.0007191025	0.00019106625	0.0104817625	0.0017358625	3.03017	0.0001781675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	969	0.0007195875	0.0001908375	0.0105098	0.0017345	3.0285	0.00017793
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	970	0.00072785	0.0001907375	0.0106206125	0.001734775	3.02699	0.000177935
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	971	0.00071862375	0.0001905625	0.0104548375	0.001731425	3.02953	0.00017774375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	972	0.0007160675	0.00019023375	0.0103168375	0.001726625	3.02871	0.00017763375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	973	0.00071819875	0.00019015625	0.0104297875	0.0017277125	3.0269	0.00017729
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	974	0.0007253925	0.00019007875	0.010560975	0.00173045	3.0259	0.0001775775
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	975	0.00071109875	0.0001898825	0.010070825	0.0017271125	3.02421	0.00017692875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	976	0.0007249625	0.00018985625	0.01053335	0.0017281875	3.02259	0.00017744875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	977	0.000712655	0.000189785	0.0101572625	0.001728175	3.0215	0.0001770075
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	978	0.0007243825	0.00018958875	0.010505025	0.0017255625	3.01988	0.000177195
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	979	0.00071554625	0.00018951375	0.0102905375	0.0017203875	3.01834	0.0001768175
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	980	0.00071227875	0.0001895	0.0101478125	0.001725425	3.01688	0.00017646
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	981	0.000710815	0.0001894675	0.0100457125	0.001723325	3.01565	0.00017648125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	982	0.0007176875	0.00018936625	0.0104026625	0.001720925	3.0144	0.0001764025
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	983	0.0007142675	0.0001892925	0.0102114	0.00171725	3.01315	0.00017671
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	984	0.00071190125	0.00018919	0.010122525	0.0017224875	3.01165	0.000176105
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	985	0.00071503875	0.00018917375	0.0102642625	0.0017172125	3.00999	0.00017648875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	986	0.0007115125	0.00018914875	0.0100969125	0.001721675	3.00864	0.0001761675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	987	0.00071726625	0.000189115	0.0103748375	0.0017184375	3.00715	0.00017639875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	988	0.0007230375	0.0001890075	0.0105879875	0.0017241375	3.00573	0.000176495
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	989	0.0007239325	0.0001889875	0.0104766625	0.0017202625	3.00412	0.0001765125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	990	0.00072594875	0.0001889775	0.010590875	0.0017221125	3.00489	0.0001762925
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	991	0.00071382375	0.00018884	0.0101846875	0.0017131625	3.00345	0.00017623625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	992	0.0007146975	0.00018878625	0.010238525	0.001713675	3.00202	0.0001760375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	993	0.000716875	0.00018877375	0.0103503875	0.0017153125	3.00053	0.00017632625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	994	0.00072589625	0.00018865375	0.0106175125	0.0017200125	2.99907	0.00017587125
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	995	0.000722675	0.00018861625	0.0105595	0.0017205125	2.99776	0.0001760675
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	996	0.0007234625	0.000188545	0.0104526875	0.00171625	2.99642	0.00017603
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	997	0.00071634625	0.0001883625	0.010323525	0.00171155	2.99517	0.000175875
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	998	0.00072220125	0.00018821625	0.0105311875	0.001716825	2.99376	0.000175625
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	999	0.00071339625	0.00018815875	0.010157775	0.0017072375	2.99258	0.00017546375
[103.935, 283.822, 432.15, 750.484, 1407.31, 2716.13, 5321.05, 10574.2, 21016.3, 41931.0, 83805.1]	1000	0.00071299375	0.000187735	0.01013115	0.0017034	2.99124	0.0001749925


==> results/pbrt4/kitchen/kitchen_metropolis_restore.txt <==
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	1	0.326259	0.870087	13.8002	0.0588813	94.0096	0.860617
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	2	0.245798	0.759888	6.50201	0.0514264	75.9567	0.75567
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	3	0.202333	0.386484	5.11924	0.0261553	65.2404	0.385629
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	4	0.174983	0.239116	3.71891	0.0161821	57.9924	0.234188
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	5	0.157694	0.192654	2.8149	0.0130375	53.1974	0.188058
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	6	0.145207	0.151089	2.31589	0.0102245	49.6065	0.147029
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	7	0.135813	0.128352	1.86885	0.0086859	46.861	0.124553
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	8	0.130057	0.113807	1.68103	0.00770163	45.1753	0.110067
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	9	0.123678	0.0995379	1.45765	0.006736	43.2791	0.0953525
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	10	0.118325	0.0892624	1.29851	0.00604066	41.6137	0.0853355
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	11	0.114314	0.0809426	1.17948	0.00547764	40.3993	0.0769929
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	12	0.109888	0.0737408	1.04248	0.00499024	39.0011	0.07015
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	13	0.105954	0.06812	0.947623	0.00460987	37.7237	0.0641882
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	14	0.102583	0.0628035	0.869974	0.00425011	36.6466	0.058994
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	15	0.0987427	0.0577255	0.939629	0.00390648	35.4238	0.0540356
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	16	0.0960592	0.0539157	0.867895	0.00364867	34.5486	0.0503955
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	17	0.09399	0.0516946	0.810182	0.00349836	33.8269	0.0482697
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	18	0.0918706	0.0502337	0.763942	0.00339949	33.1054	0.0468566
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	19	0.0898154	0.0473949	0.713917	0.00320739	32.4322	0.0442422
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	20	0.0878799	0.0446772	0.667271	0.00302347	31.7926	0.0412763
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	21	0.0863656	0.0429355	0.640383	0.00290559	31.2876	0.0395645
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	22	0.0844891	0.0409063	0.595568	0.00276828	30.6292	0.0374179
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	23	0.0828332	0.0393773	0.573375	0.00266482	30.0584	0.0360481
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	24	0.0813142	0.0376797	0.557581	0.00254991	29.5197	0.0342626
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	25	0.0800729	0.0363817	0.531124	0.00246207	29.0836	0.0327509
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	26	0.0786575	0.0344602	0.504094	0.00233203	28.5969	0.0310187
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	27	0.0772113	0.0331736	0.479124	0.00224497	28.0783	0.0296663
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	28	0.0760339	0.0320487	0.459078	0.00216883	27.6939	0.0288969
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	29	0.0749293	0.0311821	0.440936	0.00211019	27.3171	0.0280537
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	30	0.0740338	0.0304235	0.502232	0.00205885	27.0045	0.0272235
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	31	0.0729933	0.0294626	0.502117	0.00199382	26.6537	0.0262211
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	32	0.0720599	0.028617	0.483629	0.00193658	26.3393	0.0254135
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	33	0.0713257	0.0279048	0.464982	0.00188839	26.0746	0.0247881
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	34	0.0704668	0.0271076	0.448591	0.00183444	25.7699	0.0238706
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	35	0.0695676	0.0268642	0.43042	0.00181797	25.4307	0.0237206
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	36	0.0688418	0.02631	0.413596	0.00178047	25.1542	0.0232959
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	37	0.0680352	0.0254677	0.427041	0.00172347	24.8662	0.0223187
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	38	0.0673944	0.0250179	0.417186	0.00169303	24.6176	0.0218521
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	39	0.066681	0.0246791	0.403891	0.00167011	24.3557	0.0214327
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	40	0.0660135	0.0240447	0.392803	0.00162717	24.1216	0.0208995
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	41	0.0655147	0.0236817	0.380942	0.00160261	23.9245	0.0204513
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	42	0.064882	0.022952	0.371011	0.00155323	23.7165	0.0198132
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	43	0.0643728	0.0224456	0.360366	0.00151896	23.5359	0.0193693
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	44	0.0634629	0.0224447	0.346138	0.0015189	23.3605	0.0194195
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	45	0.0639332	0.0221316	0.352474	0.00149771	23.2001	0.0190585
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	46	0.0629236	0.021876	0.339363	0.00148041	23.0153	0.0188712
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	47	0.0624055	0.0215556	0.330421	0.00145873	22.817	0.0185004
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	48	0.0619443	0.0213873	0.323124	0.00144734	22.6429	0.0183338
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	49	0.0614892	0.0209959	0.313505	0.00142085	22.459	0.0179989
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	50	0.0610271	0.0205035	0.306179	0.00138753	22.2867	0.0175678
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	51	0.0606679	0.0202292	0.303562	0.00136897	22.1469	0.0172652
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	52	0.0600993	0.0200566	0.294527	0.0013573	21.9484	0.0171002
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	53	0.0596726	0.0196217	0.287974	0.00132786	21.7884	0.0166644
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	54	0.0592125	0.0192097	0.280836	0.00129998	21.62	0.01631
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	55	0.0587201	0.0187235	0.273438	0.00126708	21.4492	0.0158386
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	56	0.0583389	0.0183979	0.267092	0.00124505	21.2932	0.0154859
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	57	0.0575742	0.0182646	0.412644	0.00123598	21.1438	0.0153322
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	58	0.0579585	0.0181295	0.261296	0.00122688	21.0068	0.0151905
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	59	0.0571991	0.017988	0.403611	0.00121726	20.8656	0.0149929
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	60	0.0569149	0.0178369	0.411114	0.00120704	20.7388	0.0147774
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	61	0.0564895	0.0174754	0.400078	0.00118258	20.6076	0.0143943
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	62	0.0558879	0.0171672	0.382818	0.00116173	20.4598	0.0140508
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	63	0.0561379	0.017128	0.391128	0.00115907	20.3385	0.0140568
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	64	0.055577	0.0169744	0.38483	0.00114868	20.2209	0.0138193
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	65	0.0552648	0.0167648	0.375875	0.00113449	20.0991	0.0136772
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	66	0.055005	0.0164928	0.364745	0.00111608	19.9905	0.0134072
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	67	0.0547266	0.0162819	0.359069	0.00110181	19.8888	0.0131962
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	68	0.0544172	0.0160642	0.349432	0.00108709	19.7753	0.0129427
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	69	0.0541815	0.0158754	0.342799	0.0010743	19.6805	0.0127409
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	70	0.0539375	0.0157739	0.337046	0.00106744	19.578	0.0125928
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	71	0.0536335	0.0155588	0.329354	0.00105289	19.458	0.0124419
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	72	0.053386	0.0153776	0.322824	0.00104062	19.3547	0.0122499
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	73	0.0531133	0.0151419	0.317161	0.00102467	19.2423	0.0120449
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	74	0.0528077	0.0148356	0.309377	0.00100395	19.1319	0.0117505
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	75	0.0525997	0.0147363	0.303653	0.000997227	19.0452	0.0116485
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	76	0.0524183	0.0146253	0.297308	0.000989713	18.9654	0.011512
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	77	0.0521002	0.0143569	0.291619	0.000971549	18.8616	0.0112617
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	78	0.0518423	0.0141498	0.287422	0.000957539	18.7741	0.0110375
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	79	0.0513585	0.0140505	0.281966	0.000950806	18.7134	0.0109448
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	80	0.0515915	0.0140087	0.287305	0.000947987	18.6298	0.0109047
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	81	0.0511218	0.013807	0.277188	0.00093433	18.5458	0.0107308
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	82	0.0506871	0.0136533	0.265834	0.000923935	18.436	0.0106382
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	83	0.0508636	0.0135749	0.270675	0.000918621	18.3604	0.0105046
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	84	0.0504202	0.0134341	0.26226	0.000909101	18.2664	0.0104285
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	85	0.050222	0.0133186	0.257586	0.00090128	18.1832	0.0102763
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	86	0.0500016	0.0132341	0.253329	0.000895569	18.0887	0.010176
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	87	0.049786	0.0131481	0.25274	0.000889747	18.0	0.0100579
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	88	0.0495315	0.0130406	0.248604	0.000882474	17.9155	0.00997231
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	89	0.049325	0.0129155	0.244079	0.00087401	17.8355	0.00988681
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	90	0.0491195	0.0127717	0.240152	0.000864278	17.746	0.00972553
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	91	0.0488676	0.0125688	0.235432	0.00085055	17.6564	0.00956639
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	92	0.0487081	0.0124673	0.231563	0.000843678	17.5834	0.00950395
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	93	0.0485375	0.0123501	0.228008	0.000835746	17.5157	0.00939608
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	94	0.0483566	0.0122288	0.223879	0.000827541	17.4341	0.00926362
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	95	0.0481859	0.0121333	0.220459	0.000821078	17.3637	0.00917938
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	96	0.0480003	0.0120138	0.217895	0.00081299	17.3031	0.00906565
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	97	0.0478064	0.0118614	0.21472	0.000802676	17.2259	0.00889715
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	98	0.0476279	0.0117423	0.213731	0.000794618	17.165	0.0087869
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	99	0.047467	0.0116469	0.211166	0.000788162	17.0987	0.00870188
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	100	0.0473008	0.0115559	0.20811	0.000782008	17.0177	0.00863277
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	101	0.0470885	0.0114132	0.205334	0.00077235	16.9415	0.00848884
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	102	0.0464028	0.0113359	0.193076	0.000767124	16.8577	0.00834802
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	103	0.0468851	0.011295	0.201611	0.000764351	16.7789	0.0083532
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	104	0.0467445	0.0112618	0.198096	0.000762104	16.7042	0.0082881
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	105	0.0462644	0.0112557	0.190933	0.000761695	16.6531	0.0082716
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	106	0.0461029	0.0111586	0.188725	0.000755125	16.5759	0.00813697
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	107	0.0465438	0.0111504	0.195059	0.000754571	16.5071	0.00820372
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	108	0.0459032	0.0109961	0.185835	0.000744128	16.4326	0.00801656
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	109	0.0457494	0.0109499	0.183223	0.000741003	16.363	0.00797725
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	110	0.0455879	0.0108238	0.180289	0.000732468	16.2903	0.00785827
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	111	0.0454338	0.01072	0.177498	0.000725446	16.2205	0.00776359
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	112	0.0452592	0.0106378	0.17508	0.000719879	16.156	0.00770124
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	113	0.0451205	0.0105854	0.172374	0.000716337	16.0844	0.00766574
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	114	0.0450132	0.0105348	0.171416	0.000712915	16.0279	0.00761627
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	115	0.0448764	0.0104742	0.169953	0.000708812	15.973	0.0075682
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	116	0.0447405	0.0104045	0.167525	0.000704098	15.9109	0.00749189
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	117	0.0445947	0.0102822	0.165177	0.000695817	15.848	0.00741605
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	118	0.04447	0.0102283	0.16298	0.000692172	15.7876	0.00736137
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	119	0.0443059	0.0101952	0.16095	0.00068993	15.7278	0.00736185
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	120	0.0441777	0.0101601	0.163926	0.000687557	15.6692	0.00731355
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	121	0.0440322	0.0100605	0.161521	0.000680814	15.613	0.00720266
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	122	0.0439306	0.0100207	0.159422	0.000678123	15.5552	0.00715376
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	123	0.0438037	0.00995901	0.157634	0.000673949	15.4998	0.00708543
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	124	0.0436465	0.00985469	0.155432	0.00066689	15.4389	0.00698577
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	125	0.0435326	0.00976116	0.153913	0.00066056	15.389	0.00689377
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	126	0.0434215	0.00972699	0.152323	0.000658248	15.3356	0.00687145
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	127	0.0432828	0.00964807	0.152412	0.000652908	15.2838	0.00678203
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	128	0.0431746	0.00963067	0.150666	0.00065173	15.2276	0.00674745
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	129	0.0430551	0.00956381	0.148617	0.000647206	15.1739	0.00667733
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	130	0.0429376	0.0094829	0.146927	0.000641731	15.122	0.0066035
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	131	0.0428243	0.0094221	0.144991	0.000637616	15.0677	0.00652981
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	132	0.0426902	0.00935179	0.143403	0.000632859	15.0169	0.0064494
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	133	0.0425525	0.0092987	0.14177	0.000629266	14.9647	0.00642863
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	134	0.0424307	0.00923774	0.140841	0.000625141	14.9169	0.00634407
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	135	0.0423231	0.00919242	0.139796	0.000622074	14.8685	0.00628125
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	136	0.0422352	0.00915424	0.138733	0.00061949	14.8209	0.00623932
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	137	0.0421173	0.00908422	0.137013	0.000614751	14.7713	0.00617349
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	138	0.0420185	0.00904662	0.135454	0.000612206	14.7248	0.00615586
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	139	0.0418984	0.00895198	0.133786	0.000605802	14.6773	0.00608016
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	140	0.0418084	0.00892433	0.132801	0.000603931	14.6362	0.00605288
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	141	0.0412861	0.00888545	0.126988	0.000601302	14.587	0.00608033
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	142	0.0416895	0.00884033	0.131131	0.000598247	14.5433	0.00598644
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	143	0.0412006	0.00883246	0.125781	0.000597716	14.5012	0.00603004
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	144	0.04109	0.00877614	0.12453	0.000593904	14.4546	0.00596825
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	145	0.0415831	0.00876911	0.129815	0.000593427	14.415	0.00590279
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	146	0.0415019	0.00875131	0.128508	0.000592223	14.3772	0.00589522
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	147	0.0409942	0.00872727	0.123867	0.000590597	14.3321	0.00591759
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	148	0.04093	0.00870599	0.125529	0.000589157	14.2922	0.00588217
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	149	0.0413852	0.00869263	0.128367	0.000588252	14.2554	0.00585124
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	150	0.0408248	0.00858469	0.124019	0.000580948	14.2105	0.00575616
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	151	0.0407386	0.00850969	0.122678	0.000575873	14.1679	0.00566723
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	152	0.0406337	0.00844819	0.121449	0.000571711	14.1278	0.00561389
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	153	0.0405392	0.00840242	0.120265	0.000568614	14.0884	0.00558681
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	154	0.0404542	0.00833774	0.118967	0.000564237	14.0505	0.0055325
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	155	0.0403764	0.0082847	0.117786	0.000560648	14.0114	0.00548104
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	156	0.040286	0.00823832	0.116593	0.000557509	13.9713	0.00543784
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	157	0.0401821	0.00818957	0.115392	0.00055421	13.9289	0.00539617
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	158	0.0401156	0.00816529	0.114933	0.000552567	13.8921	0.00536416
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	159	0.0400302	0.00810775	0.114171	0.000548673	13.8548	0.00531246
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	160	0.0399333	0.0080363	0.11316	0.000543838	13.8198	0.00525114
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	161	0.0398466	0.00796485	0.112052	0.000539002	13.7806	0.00517521
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	162	0.0397669	0.0079216	0.111105	0.000536076	13.7432	0.00512662
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	163	0.0397119	0.00790049	0.110443	0.000534647	13.7084	0.00509342
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	164	0.0396383	0.0078722	0.109482	0.000532732	13.6729	0.0050517
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	165	0.0395668	0.00781802	0.108588	0.000529066	13.6384	0.00498988
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	166	0.0394918	0.00778395	0.107712	0.00052676	13.6048	0.00495634
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	167	0.0393971	0.00772492	0.106734	0.000522766	13.5717	0.00490349
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	168	0.0393343	0.00768818	0.105974	0.00052028	13.54	0.00486352
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	169	0.0392629	0.00764191	0.105015	0.000517149	13.5066	0.00481345
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	170	0.0384377	0.00762056	0.27156	0.000515644	13.4731	0.00479439
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	171	0.0391994	0.007607	0.104004	0.000514786	13.4428	0.00477505
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	172	0.0383839	0.00759285	0.268771	0.000513769	13.4102	0.00476561
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	173	0.0383386	0.00757747	0.265926	0.00051273	13.3763	0.00475321
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	174	0.0391218	0.00756859	0.103272	0.000512187	13.3437	0.0047418
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	175	0.0390531	0.0075353	0.102305	0.000509934	13.3131	0.00470745
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	176	0.0382629	0.00751134	0.263493	0.000508254	13.2812	0.00468757
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	177	0.0389705	0.00747562	0.101403	0.000505895	13.2518	0.00465229
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	178	0.0389083	0.00745679	0.100483	0.000504621	13.2192	0.00462891
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	179	0.0381552	0.00744659	0.260844	0.000503873	13.1887	0.00464355
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	180	0.0381109	0.00744571	0.258042	0.000503814	13.1601	0.00463642
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	181	0.0380506	0.00742257	0.255181	0.000502249	13.1413	0.00460899
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	182	0.0388423	0.00741136	0.0996684	0.000501547	13.1166	0.00457858
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	183	0.0380123	0.00740415	0.252369	0.000501003	13.0932	0.00458021
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	184	0.0387733	0.00739482	0.0987534	0.000500428	13.0637	0.0045625
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	185	0.0379557	0.00737493	0.24955	0.000499027	13.0327	0.00454867
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	186	0.0386968	0.00735712	0.098055	0.000497877	13.003	0.00452689
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	187	0.0386375	0.00734183	0.0973566	0.000496842	12.9711	0.00451207
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	188	0.0378842	0.00733323	0.246872	0.000496205	12.943	0.00450922
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	189	0.0378413	0.00731799	0.244311	0.000495175	12.9124	0.00448421
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	190	0.0385768	0.00731272	0.0965719	0.000494872	12.8842	0.00448698
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	191	0.0377794	0.00729474	0.241786	0.000493602	12.8557	0.00446609
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	192	0.0385163	0.00729104	0.0959638	0.000493405	12.8285	0.00446439
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	193	0.0377076	0.00725655	0.240329	0.000491018	12.8021	0.00443791
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	194	0.0376653	0.00723415	0.238047	0.000489503	12.7755	0.00440843
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	195	0.037627	0.00720755	0.237171	0.000487703	12.7492	0.00437092
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	196	0.0375859	0.00718609	0.235333	0.000486251	12.7246	0.00434234
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	197	0.0375338	0.00715606	0.232972	0.00048422	12.6965	0.00430844
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	198	0.037467	0.00711536	0.230489	0.000481466	12.6692	0.00427253
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	199	0.0374389	0.00710913	0.228247	0.000481044	12.646	0.00426106
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	200	0.0373807	0.00707318	0.226347	0.000478612	12.6207	0.00422833
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	201	0.0373367	0.00705043	0.225353	0.000477073	12.5988	0.00420474
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	202	0.0372922	0.00703261	0.223362	0.000475868	12.5724	0.00418507
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	203	0.0372236	0.00699879	0.221318	0.00047358	12.547	0.00414933
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	204	0.0371809	0.00697612	0.219316	0.000472046	12.5254	0.00412585
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	205	0.0371288	0.00694828	0.219769	0.000470163	12.5018	0.004098
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	206	0.0370865	0.0069292	0.217508	0.000468872	12.4766	0.00407367
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	207	0.0370295	0.00690262	0.215454	0.000467074	12.4513	0.00405354
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	208	0.0369998	0.00688479	0.213545	0.000465868	12.4304	0.00402966
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	209	0.0369458	0.00687119	0.211667	0.000464948	12.4083	0.00402472
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	210	0.0368988	0.00684427	0.212721	0.000463127	12.3862	0.00399335
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	211	0.036859	0.00683282	0.211998	0.000462352	12.3768	0.00398292
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	212	0.0368247	0.00681655	0.210037	0.000461251	12.3536	0.00396104
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	213	0.0367791	0.00680908	0.208049	0.000460746	12.3297	0.00396043
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	214	0.0367215	0.00677888	0.206327	0.000458702	12.3065	0.00393542
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	215	0.036673	0.00675556	0.20481	0.000457125	12.2849	0.00391287
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	216	0.0366375	0.00675414	0.203095	0.000457029	12.2629	0.0039124
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	217	0.0365901	0.00672848	0.201317	0.000455293	12.2397	0.00388567
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	218	0.036556	0.00671257	0.199439	0.000454217	12.2171	0.00386485
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	219	0.0365002	0.00668634	0.197524	0.000452442	12.1931	0.00384205
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	220	0.0364461	0.00664559	0.195683	0.000449685	12.1712	0.00379665
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	221	0.0363896	0.00661335	0.193967	0.000447504	12.148	0.00376666
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	222	0.0363477	0.00659502	0.192411	0.000446264	12.1266	0.00374249
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	223	0.0363018	0.0065889	0.190987	0.00044585	12.1071	0.00374313
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	224	0.0362509	0.00656968	0.189435	0.00044455	12.0832	0.00372433
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	225	0.0361702	0.00656277	0.186462	0.000444084	12.0628	0.00371808
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	226	0.0362048	0.00655509	0.187861	0.000443564	12.0416	0.0037127
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	227	0.0361335	0.00653803	0.185851	0.000442409	12.0222	0.00368744
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	228	0.0360878	0.00652958	0.184287	0.000441837	12.002	0.00367767
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	229	0.0360586	0.00652683	0.182714	0.000441652	11.9808	0.00366846
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	230	0.0360103	0.00650739	0.181091	0.000440337	11.9602	0.00365131
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	231	0.0359777	0.00649091	0.179781	0.000439222	11.9387	0.00362707
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	232	0.035934	0.0064741	0.178179	0.000438085	11.9167	0.00361003
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	233	0.03591	0.00645892	0.176738	0.000437058	11.8976	0.00358575
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	234	0.0358716	0.00644224	0.175394	0.00043593	11.8774	0.00356714
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	235	0.0358297	0.00641888	0.174011	0.000434349	11.8581	0.00354314
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	236	0.0357711	0.00638336	0.173085	0.000431946	11.8392	0.00351494
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	237	0.0357333	0.00636436	0.171792	0.00043066	11.8194	0.00349611
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	238	0.0356811	0.00633696	0.170594	0.000428806	11.7993	0.00346986
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	239	0.0356493	0.00633387	0.169329	0.000428597	11.7793	0.00346158
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	240	0.0356151	0.00632566	0.168168	0.000428042	11.7608	0.00345321
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	241	0.0355857	0.00631205	0.167281	0.000427121	11.7491	0.00343729
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	242	0.0355473	0.00630003	0.166027	0.000426308	11.7306	0.00342534
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	243	0.0355013	0.0062742	0.164663	0.00042456	11.7092	0.00339467
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	244	0.0354535	0.00626109	0.163222	0.000423673	11.6875	0.00338302
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	245	0.0353636	0.00623634	0.161465	0.000421999	11.668	0.00336939
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	246	0.0353909	0.00622919	0.162236	0.000421515	11.6525	0.00336081
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	247	0.0353211	0.00620628	0.160396	0.000419965	11.634	0.00334053
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	248	0.0352928	0.00619713	0.159814	0.000419346	11.6176	0.0033265
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	249	0.0352521	0.00617834	0.158685	0.000418075	11.601	0.00331455
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	250	0.0352287	0.00617505	0.157558	0.000417852	11.5847	0.00330813
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	251	0.0351656	0.00616488	0.155409	0.000417164	11.5672	0.00329921
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	252	0.0351928	0.00615992	0.156631	0.000416828	11.551	0.0032908
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	253	0.0351399	0.00615398	0.155169	0.000416427	11.5394	0.00328829
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	254	0.0351125	0.00614245	0.154513	0.000415647	11.5263	0.00327871
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	255	0.0350928	0.00613467	0.153846	0.00041512	11.5143	0.0032699
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	256	0.0350407	0.00612468	0.151985	0.000414445	11.5007	0.00325734
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	257	0.0350644	0.00612334	0.152891	0.000414354	11.4861	0.0032586
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	258	0.0350104	0.00610931	0.150869	0.000413406	11.4717	0.00324314
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	259	0.034985	0.00610472	0.14999	0.000413095	11.4563	0.00323585
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	260	0.0349581	0.00609254	0.148879	0.000412271	11.4394	0.00321977
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	261	0.0349399	0.0060834	0.148312	0.000411652	11.4285	0.00320682
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	262	0.0349058	0.00606796	0.147517	0.000410608	11.4134	0.0031927
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	263	0.0348859	0.00605911	0.146953	0.000410009	11.4018	0.00318358
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	264	0.0348545	0.00604836	0.145998	0.000409282	11.3868	0.0031778
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	265	0.0348496	0.00604635	0.145472	0.000409146	11.3754	0.00316611
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	266	0.0348278	0.0060367	0.144475	0.000408493	11.3633	0.00315908
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	267	0.0348021	0.00602183	0.143386	0.000407487	11.3467	0.00314083
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	268	0.0347669	0.00599342	0.142456	0.000405565	11.3302	0.00310754
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	269	0.0347205	0.00598461	0.140718	0.000404969	11.3156	0.00309197
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	270	0.0347473	0.00598124	0.141694	0.00040474	11.2998	0.00308734
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	271	0.0346832	0.00595897	0.139678	0.000403234	11.2826	0.00306674
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	272	0.0346526	0.00594732	0.138699	0.000402446	11.2663	0.00305725
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	273	0.0346222	0.00592848	0.137872	0.000401171	11.2509	0.00303818
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	274	0.0345878	0.0059174	0.136959	0.000400422	11.2358	0.00303133
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	275	0.0345503	0.00590331	0.1361	0.000399468	11.2217	0.00302317
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	276	0.0345098	0.00588572	0.135188	0.000398278	11.2049	0.00301101
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	277	0.0344684	0.00585926	0.134348	0.000396488	11.1891	0.00298867
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	278	0.034437	0.00585264	0.133407	0.00039604	11.1746	0.00299041
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	279	0.034389	0.00584702	0.13285	0.00039566	11.1605	0.00298128
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	280	0.0344067	0.00583934	0.13284	0.00039514	11.1473	0.00297809
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	281	0.034369	0.00583928	0.132051	0.000395137	11.1341	0.00297324
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	282	0.0343403	0.00583574	0.131147	0.000394897	11.1186	0.00297026
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	283	0.0342992	0.00580843	0.1303	0.000393049	11.1033	0.00294461
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	284	0.0342655	0.00577995	0.129445	0.000391122	11.0895	0.00291738
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	285	0.0342418	0.00577503	0.128751	0.000390789	11.0746	0.0029129
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	286	0.0342042	0.00575669	0.127981	0.000389548	11.0602	0.00289905
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	287	0.0341731	0.00573241	0.127115	0.000387905	11.0452	0.00287314
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	288	0.0341445	0.00571681	0.126326	0.00038685	11.0305	0.0028543
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	289	0.034126	0.00570483	0.125863	0.000386039	11.0146	0.00283504
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	290	0.0340833	0.00568006	0.125119	0.000384363	10.9992	0.00281376
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	291	0.0340653	0.00567582	0.124556	0.000384076	10.9857	0.0028087
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	292	0.0340415	0.00567299	0.123818	0.000383885	10.971	0.00280677
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	293	0.0340137	0.00565943	0.123068	0.000382968	10.9569	0.00279564
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	294	0.0339909	0.00565613	0.122368	0.000382744	10.9428	0.00279076
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	295	0.0339587	0.00564499	0.1216	0.00038199	10.9281	0.00278051
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	296	0.0339331	0.00563649	0.12094	0.000381415	10.9143	0.00277104
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	297	0.0338823	0.00563035	0.119451	0.000381001	10.901	0.00276662
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	298	0.0339054	0.00562673	0.120253	0.000380755	10.8866	0.00276004
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	299	0.0338679	0.00562426	0.118816	0.000380588	10.8741	0.00275602
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	300	0.0338345	0.00560881	0.118091	0.000379543	10.8596	0.00274082
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	301	0.0338107	0.00559984	0.117382	0.000378936	10.8464	0.00272941
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	302	0.0337879	0.00559014	0.11666	0.00037828	10.8326	0.00271923
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	303	0.033756	0.00557061	0.115893	0.000376958	10.8187	0.00269988
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	304	0.0337137	0.00554824	0.115812	0.000375445	10.8059	0.00268535
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	305	0.0336929	0.00554168	0.115113	0.000375001	10.7926	0.00267781
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	306	0.0336575	0.00551826	0.114622	0.000373416	10.7795	0.00265964
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	307	0.0336354	0.00550895	0.11402	0.000372786	10.7671	0.00264911
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	308	0.0336137	0.00550253	0.113297	0.000372352	10.7533	0.00263784
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	309	0.0335938	0.0054919	0.112636	0.000371633	10.7407	0.00262464
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	310	0.0335724	0.00548673	0.112158	0.000371283	10.7296	0.00261842
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	311	0.0335448	0.0054765	0.112047	0.000370591	10.7186	0.00261129
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	312	0.0335163	0.00547081	0.111466	0.000370206	10.7066	0.00260867
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	313	0.0334847	0.00545137	0.110837	0.000368891	10.6945	0.00259345
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	314	0.0334605	0.00544511	0.110364	0.000368467	10.6816	0.00258627
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	315	0.0334326	0.00544396	0.109697	0.000368389	10.669	0.0025866
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	316	0.0334013	0.00542857	0.109093	0.000367348	10.6558	0.00257145
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	317	0.0333692	0.00541702	0.108499	0.000366567	10.6434	0.00256522
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	318	0.0333542	0.00541281	0.107909	0.000366282	10.6313	0.00255966
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	319	0.0333354	0.00540363	0.107315	0.000365661	10.6199	0.00254925
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	320	0.0332896	0.00539393	0.114343	0.000365005	10.607	0.00254218
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	321	0.0333072	0.00539102	0.106746	0.000364808	10.6071	0.00253975
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	322	0.0332729	0.0053824	0.113718	0.000364225	10.5957	0.0025275
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	323	0.0332426	0.00536753	0.113919	0.000363218	10.5841	0.00251544
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	324	0.0332195	0.00535791	0.113401	0.000362567	10.5728	0.00250451
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	325	0.0331984	0.00534662	0.112766	0.000361804	10.5612	0.00249405
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	326	0.0331819	0.00534252	0.112114	0.000361526	10.5486	0.00248718
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	327	0.0331512	0.00532643	0.111522	0.000360437	10.5371	0.00247562
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	328	0.0331402	0.00532489	0.110852	0.000360333	10.5253	0.00246919
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	329	0.0331197	0.00531351	0.110213	0.000359564	10.5136	0.00245697
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	330	0.0330859	0.00530635	0.109265	0.000359079	10.5017	0.00244896
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	331	0.0330991	0.00530516	0.109612	0.000358998	10.49	0.00244819
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	332	0.0330644	0.00530126	0.108707	0.000358735	10.4799	0.00244502
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	333	0.033043	0.00529544	0.108126	0.000358341	10.4676	0.00243734
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	334	0.0329856	0.00527251	0.107197	0.00035679	10.4557	0.00241907
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	335	0.0330014	0.00527119	0.107689	0.0003567	10.4442	0.00241763
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	336	0.0329574	0.00526645	0.106419	0.00035638	10.4346	0.00241117
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	337	0.0329602	0.00526411	0.106991	0.000356221	10.4251	0.00241504
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	338	0.0329259	0.0052565	0.105805	0.000355707	10.4129	0.00240608
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	339	0.0329	0.00524833	0.105319	0.000355154	10.4023	0.00239822
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	340	0.0328737	0.00523348	0.104878	0.000354149	10.3921	0.00238255
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	341	0.0328518	0.00522577	0.104451	0.000353627	10.3825	0.00237759
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	342	0.0328375	0.00522574	0.103924	0.000353625	10.3713	0.00237765
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	343	0.0328024	0.00520888	0.103399	0.000352484	10.3602	0.00236586
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	344	0.0327868	0.00520036	0.102879	0.000351908	10.3499	0.002354
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	345	0.0327583	0.00519025	0.102441	0.000351224	10.339	0.00234809
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	346	0.0327437	0.00518182	0.10192	0.000350653	10.3287	0.00233463
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	347	0.0327279	0.00517919	0.101536	0.000350475	10.3175	0.00233116
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	348	0.0327079	0.00516894	0.101023	0.000349782	10.3072	0.0023192
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	349	0.0326929	0.00516576	0.10052	0.000349567	10.2974	0.00231286
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	350	0.0326681	0.00515467	0.0999614	0.000348816	10.2861	0.0022992
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	351	0.0326439	0.00514442	0.0994891	0.000348123	10.2758	0.00229066
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	352	0.0326138	0.00513876	0.0992373	0.00034774	10.266	0.00229207
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	353	0.0325929	0.00512894	0.0987072	0.000347076	10.2557	0.00228307
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	354	0.0325682	0.00512117	0.0981967	0.000346549	10.2449	0.00227635
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	355	0.0325437	0.0051097	0.0977069	0.000345773	10.2336	0.00226373
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	356	0.0325299	0.00510787	0.097334	0.00034565	10.2251	0.00226215
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	357	0.0325054	0.00509728	0.0968911	0.000344933	10.2154	0.00225378
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	358	0.0324572	0.00508906	0.0960819	0.000344377	10.2051	0.00224807
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	359	0.032472	0.00508783	0.0964394	0.000344294	10.1949	0.00224895
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	360	0.0324453	0.00508717	0.0956128	0.000344249	10.1849	0.00224337
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	361	0.0324341	0.0050851	0.0950985	0.000344109	10.1753	0.00223939
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	362	0.0324133	0.00506723	0.0946453	0.0003429	10.1648	0.00221737
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	363	0.0323888	0.00506483	0.0941707	0.000342738	10.1534	0.00221538
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	364	0.0323549	0.00506151	0.0961203	0.000342512	10.1443	0.00220239
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	365	0.0323749	0.00505778	0.0937295	0.000342261	10.1339	0.00220819
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	366	0.032347	0.00505771	0.0957588	0.000342255	10.1271	0.00219213
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	367	0.0323679	0.00505395	0.0932519	0.000342002	10.1173	0.00219733
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	368	0.0323172	0.00504791	0.0953229	0.000341592	10.1066	0.00218569
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	369	0.0323021	0.00503658	0.0948319	0.000340825	10.0967	0.00217292
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	370	0.0322863	0.00502498	0.0944213	0.00034004	10.0867	0.00215629
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	371	0.0322406	0.00502427	0.0931575	0.000339993	10.0768	0.00215577
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	372	0.032232	0.00502389	0.0927481	0.000339967	10.0682	0.00215317
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	373	0.0322739	0.00502268	0.0939856	0.000339885	10.0583	0.00215332
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	374	0.0322536	0.00501632	0.0936052	0.000339454	10.0495	0.00214746
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	375	0.0321943	0.00501329	0.0929446	0.000339249	10.04	0.00214195
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	376	0.0322125	0.00500998	0.0922953	0.000339025	10.0322	0.00213705
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	377	0.0321759	0.00500414	0.092459	0.00033863	10.0226	0.00213517
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	378	0.0321463	0.00498755	0.0920323	0.000337507	10.0131	0.00212406
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	379	0.032129	0.00498413	0.0915837	0.000337276	10.0037	0.00211775
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	380	0.0321117	0.0049786	0.0915245	0.000336902	9.99563	0.00211185
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	381	0.0320854	0.00496065	0.0911216	0.000335687	9.98674	0.00209835
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	382	0.0320621	0.00495324	0.0907157	0.000335186	9.97796	0.00209341
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	383	0.0320526	0.00494935	0.0903041	0.000334923	9.96884	0.00208542
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	384	0.0320404	0.00494011	0.0899105	0.000334298	9.96026	0.00207422
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	385	0.0320135	0.00492788	0.0895101	0.00033347	9.95125	0.0020642
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	386	0.0319988	0.0049201	0.089134	0.000332943	9.94219	0.00205509
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	387	0.0319898	0.00491647	0.0887516	0.000332698	9.93269	0.00204852
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	388	0.0319705	0.00490932	0.0883325	0.000332215	9.9236	0.0020423
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	389	0.0319494	0.00490393	0.0879552	0.00033185	9.91554	0.00204219
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	390	0.0319387	0.00490187	0.0876875	0.000331711	9.91042	0.00204039
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	391	0.031923	0.00489947	0.0872711	0.000331548	9.90145	0.00203647
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	392	0.0319157	0.00489666	0.0869196	0.000331358	9.89307	0.00203095
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	393	0.0319015	0.00488835	0.0867028	0.000330795	9.88507	0.00202146
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	394	0.0318853	0.00488005	0.0863282	0.000330234	9.87665	0.00201359
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	395	0.0318537	0.00487496	0.0860733	0.00032989	9.86842	0.00201251
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	396	0.031865	0.00486825	0.0864185	0.000329435	9.86026	0.00200233
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	397	0.0318322	0.00486529	0.0856921	0.000329235	9.85135	0.00200515
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	398	0.0318052	0.00485151	0.0853362	0.000328303	9.84318	0.00199534
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	399	0.031786	0.00484153	0.0850192	0.000327628	9.83495	0.00198239
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	400	0.0317665	0.00483643	0.0847775	0.000327282	9.82681	0.00197711
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	401	0.0317518	0.00482701	0.0844102	0.000326645	9.81873	0.00196626
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	402	0.0317412	0.0048236	0.0840435	0.000326414	9.80996	0.00196178
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	403	0.0317309	0.00482239	0.0836937	0.000326333	9.80081	0.00195754
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	404	0.0317127	0.00481915	0.0835332	0.000326113	9.7924	0.00195364
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	405	0.0316852	0.00480716	0.0832155	0.000325302	9.78446	0.00194474
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	406	0.0316594	0.00479681	0.0828981	0.000324602	9.77572	0.00193952
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	407	0.0316405	0.00478388	0.0825722	0.000323726	9.76745	0.00192605
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	408	0.0316166	0.00477369	0.0822398	0.000323037	9.75863	0.00192049
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	409	0.0315955	0.004766	0.0818891	0.000322516	9.75058	0.00191776
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	410	0.0315768	0.00475777	0.0815959	0.00032196	9.74251	0.00191262
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	411	0.0315557	0.00474675	0.0812886	0.000321214	9.73455	0.00190304
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	412	0.0315362	0.00474127	0.0809759	0.000320843	9.72638	0.00189853
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	413	0.0315239	0.00473672	0.0806748	0.000320535	9.71867	0.00189143
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	414	0.0315141	0.00473561	0.0800228	0.00032046	9.71083	0.00188133
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	415	0.0315165	0.00473478	0.0803485	0.000320404	9.70271	0.00188574
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	416	0.0315001	0.00472893	0.079698	0.000320008	9.69497	0.00187557
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	417	0.0314873	0.00472439	0.0794068	0.000319701	9.68711	0.0018714
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	418	0.0314657	0.0047214	0.0790655	0.000319499	9.67879	0.0018707
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	419	0.0314367	0.00471456	0.0784769	0.000319036	9.67105	0.0018655
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	420	0.0314455	0.00471012	0.0787767	0.000318736	9.66404	0.00185986
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	421	0.0314189	0.00470829	0.0781852	0.000318612	9.65671	0.00186223
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	422	0.0313956	0.00469885	0.0778776	0.000317973	9.64852	0.00185674
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	423	0.031384	0.00469065	0.0776002	0.000317418	9.6412	0.001848
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	424	0.0313684	0.00468316	0.0773	0.000316912	9.63381	0.00183832
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	425	0.0313523	0.00467668	0.0769905	0.000316473	9.62607	0.00183267
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	426	0.0313341	0.00466871	0.0766765	0.000315934	9.61821	0.00182747
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	427	0.0313206	0.00466163	0.07638	0.000315455	9.61074	0.00182122
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	428	0.0313083	0.00465546	0.0760875	0.000315038	9.6031	0.00181459
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	429	0.0312902	0.00464924	0.0758261	0.000314617	9.59556	0.00180948
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	430	0.031276	0.00464284	0.07556	0.000314183	9.58842	0.00180364
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	431	0.0312633	0.00464018	0.0753124	0.000314004	9.58125	0.00180195
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	432	0.0312455	0.0046303	0.075088	0.000313335	9.5753	0.00179711
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	433	0.0312266	0.00462526	0.0748097	0.000312994	9.56814	0.0017949
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	434	0.0312184	0.0046225	0.0745296	0.000312807	9.56093	0.00179086
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	435	0.0312015	0.00461762	0.0742342	0.000312477	9.5534	0.00178615
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	436	0.031184	0.00460692	0.0739717	0.000311753	9.54522	0.00177581
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	437	0.0311718	0.00459877	0.0737195	0.000311202	9.53756	0.00176493
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	438	0.0311635	0.00459476	0.0734844	0.00031093	9.53027	0.00175951
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	439	0.0311552	0.00459244	0.0732211	0.000310773	9.52242	0.00175425
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	440	0.0311469	0.00459244	0.0729996	0.000310773	9.51544	0.00175181
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	441	0.031136	0.00459075	0.0727024	0.000310659	9.50799	0.00174987
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	442	0.0311229	0.0045878	0.0724912	0.00031046	9.50105	0.00174722
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	443	0.03111	0.00458703	0.072236	0.000310407	9.49449	0.00174844
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	444	0.0310955	0.004578	0.072	0.000309796	9.48801	0.00174072
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	445	0.0310836	0.00457465	0.0717474	0.00030957	9.48158	0.00173609
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	446	0.0310631	0.00457212	0.0713745	0.000309398	9.48021	0.0017343
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	447	0.0310677	0.00456671	0.0716429	0.000309032	9.47333	0.00173154
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	448	0.0310493	0.00456219	0.0708356	0.000308727	9.46644	0.00171755
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	449	0.0310534	0.00456114	0.0711165	0.000308656	9.45887	0.00171987
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	450	0.0310274	0.00455063	0.0706095	0.000307944	9.45166	0.00171181
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	451	0.0310176	0.00454625	0.0703734	0.000307648	9.44502	0.00170419
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	452	0.031008	0.00454115	0.0701213	0.000307303	9.43817	0.00169343
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	453	0.0309997	0.00453947	0.0698439	0.000307189	9.43042	0.00168966
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	454	0.0309852	0.00453164	0.0696844	0.000306659	9.42407	0.00168097
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	455	0.0309845	0.00452989	0.0694581	0.000306541	9.4179	0.00167529
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	456	0.0309695	0.00452887	0.0695491	0.000306472	9.4121	0.00167733
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	457	0.0309528	0.00452325	0.069355	0.000306092	9.40758	0.00167278
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	458	0.0309341	0.00452026	0.0691042	0.000305889	9.40025	0.00167281
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	459	0.0309284	0.00451754	0.0688752	0.000305705	9.39373	0.00166881
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	460	0.0309183	0.00451513	0.0686295	0.000305542	9.38736	0.00166677
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	461	0.0309016	0.00450821	0.0684398	0.000305074	9.38135	0.00166072
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	462	0.0308908	0.004508	0.0681822	0.00030506	9.3746	0.00165933
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	463	0.0308823	0.00450622	0.0679862	0.00030494	9.36823	0.00165743
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	464	0.0308574	0.00450328	0.067395	0.000304741	9.36145	0.00165122
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	465	0.0308698	0.00450228	0.0677777	0.000304673	9.35449	0.00165199
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	466	0.0308643	0.0045008	0.067537	0.000304573	9.34816	0.00164845
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	467	0.0308397	0.00449409	0.0672131	0.000304119	9.34249	0.00164476
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	468	0.0308272	0.0044854	0.0670514	0.000303531	9.33663	0.00163648
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	469	0.0308174	0.00448319	0.0668424	0.000303381	9.33047	0.00163425
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	470	0.0308062	0.00447735	0.0666069	0.000302986	9.32388	0.00162898
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	471	0.0307928	0.00447695	0.0663653	0.000302959	9.31708	0.00162918
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	472	0.0307774	0.00447567	0.0661438	0.000302873	9.31023	0.00163031
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	473	0.0307606	0.00446384	0.0659146	0.000302072	9.30372	0.0016177
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	474	0.0307461	0.00445817	0.0657361	0.000301689	9.29778	0.00161161
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	475	0.0307298	0.00445472	0.0653204	0.000301455	9.29188	0.00161051
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	476	0.0307163	0.00445185	0.0651122	0.000301261	9.28658	0.0016098
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	477	0.0307326	0.00444999	0.0655169	0.000301135	9.27981	0.00160409
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	478	0.0306962	0.00444505	0.0648886	0.000300801	9.2728	0.00160485
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	479	0.0306758	0.00444319	0.06447	0.000300675	9.26681	0.00160626
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	480	0.0306636	0.00444058	0.064256	0.000300499	9.26096	0.00160463
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	481	0.030681	0.00443852	0.0646945	0.000300359	9.2548	0.00159964
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	482	0.030652	0.00443446	0.0640408	0.000300085	9.24864	0.00159663
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	483	0.0306389	0.0044281	0.0638123	0.000299654	9.2423	0.00159009
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	484	0.0306218	0.00442715	0.0634053	0.00029959	9.23628	0.00158727
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	485	0.0306302	0.00442546	0.0636029	0.000299475	9.2299	0.00158707
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	486	0.0306073	0.00441998	0.0631836	0.000299105	9.22341	0.00158071
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	487	0.0306031	0.00441714	0.0629608	0.000298913	9.21683	0.00157547
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	488	0.0305934	0.00441126	0.06276	0.000298515	9.21089	0.001568
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	489	0.0305812	0.00440571	0.0625703	0.000298139	9.2048	0.00156363
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	490	0.0305684	0.00439863	0.062345	0.00029766	9.19731	0.00155796
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	491	0.0305569	0.00439372	0.0621467	0.000297327	9.19106	0.00155419
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	492	0.0305424	0.00439312	0.0620092	0.000297287	9.18599	0.00155647
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	493	0.0305279	0.00439211	0.062266	0.000297219	9.18039	0.00155386
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	494	0.0305299	0.00438867	0.062461	0.000296986	9.17483	0.00155337
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	495	0.0305178	0.00438721	0.062068	0.000296887	9.16871	0.00154835
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	496	0.0305029	0.00437941	0.0619269	0.00029636	9.16278	0.0015423
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	497	0.0304806	0.00437089	0.061856	0.000295783	9.15624	0.0015382
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	498	0.03047	0.00436121	0.0616596	0.000295128	9.15057	0.00152666
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	499	0.0304639	0.00435868	0.0614413	0.000294957	9.14396	0.0015214
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	500	0.0304558	0.004354	0.0612312	0.00029464	9.13775	0.00151731
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	501	0.0304449	0.00435067	0.0610488	0.000294414	9.13226	0.00151539
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	502	0.030429	0.00434244	0.0609691	0.000293857	9.12726	0.00150754
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	503	0.03042	0.00433889	0.0607783	0.000293617	9.12104	0.00150424
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	504	0.0304019	0.00433216	0.0606011	0.000293162	9.11469	0.00150069
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	505	0.0303897	0.00432297	0.0604231	0.00029254	9.10814	0.00149185
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	506	0.0303736	0.00431722	0.0602526	0.000292151	9.10206	0.0014887
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	507	0.0303622	0.00431365	0.0601657	0.000291909	9.0969	0.00148498
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	508	0.0303433	0.004311	0.0596538	0.00029173	9.09097	0.00148176
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	509	0.0303542	0.00430986	0.0600206	0.000291653	9.08554	0.0014814
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	510	0.0303302	0.00430675	0.0594643	0.000291442	9.07947	0.0014803
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	511	0.0303462	0.0043066	0.0598546	0.000291433	9.07359	0.00147903
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	512	0.0303196	0.0043017	0.0592812	0.000291101	9.06796	0.00147492
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	513	0.0303148	0.00430023	0.0591042	0.000291001	9.06194	0.00147024
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	514	0.0303044	0.00429585	0.0589345	0.000290705	9.0557	0.0014672
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	515	0.0302923	0.00429392	0.0587624	0.000290574	9.05029	0.00146594
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	516	0.0302787	0.00428496	0.0585829	0.000289968	9.04487	0.00145831
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	517	0.0302671	0.00428281	0.058206	0.000289823	9.03928	0.00145451
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	518	0.0302667	0.00428188	0.058392	0.00028976	9.03417	0.00145719
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	519	0.0302505	0.00427528	0.0580262	0.000289313	9.02863	0.00144881
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	520	0.0302397	0.00427147	0.0578506	0.000289056	9.02305	0.00144582
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	521	0.0302216	0.00427066	0.0572392	0.000289001	9.01774	0.00143735
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	522	0.0302378	0.00426955	0.0576927	0.000288925	9.01239	0.00144128
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	523	0.0302219	0.00426756	0.0573759	0.000288791	9.00689	0.00143765
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	524	0.0302112	0.00426737	0.0570666	0.000288778	9.00203	0.00143379
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	525	0.0302273	0.00426722	0.0575418	0.000288768	8.99643	0.00143823
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	526	0.0302055	0.0042658	0.056909	0.000288672	8.99115	0.00143091
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	527	0.0301973	0.00426283	0.0567407	0.000288471	8.98562	0.00142811
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	528	0.0301916	0.00426238	0.0565602	0.00028844	8.97987	0.00142558
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	529	0.0301817	0.00425894	0.0563917	0.000288208	8.97413	0.00142062
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	530	0.0301694	0.0042538	0.056211	0.00028786	8.96835	0.0014163
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	531	0.0301614	0.00425139	0.0560682	0.000287696	8.96231	0.00141218
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	532	0.0301465	0.0042471	0.0559245	0.000287407	8.95704	0.00140911
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	533	0.030133	0.00424284	0.0557723	0.000287118	8.9518	0.00140471
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	534	0.0301226	0.00423861	0.0556009	0.000286832	8.94616	0.00139991
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	535	0.0301156	0.00423621	0.0554507	0.000286669	8.94063	0.00139673
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	536	0.0300987	0.00423251	0.0551611	0.000286419	8.9357	0.00139496
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	537	0.0301047	0.00423122	0.0552932	0.000286332	8.93055	0.00139403
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	538	0.0300851	0.00422629	0.0550099	0.000285998	8.92557	0.00139112
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	539	0.0300767	0.00422498	0.0548444	0.00028591	8.91996	0.00138961
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	540	0.0300666	0.00421817	0.0547276	0.000285449	8.9151	0.00138233
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	541	0.0300546	0.00421393	0.0544533	0.000285162	8.90997	0.00137455
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	542	0.0300573	0.00421326	0.0545837	0.000285117	8.90572	0.00137594
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	543	0.0300498	0.00421292	0.0543147	0.000285094	8.9026	0.00137186
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	544	0.0300397	0.00421053	0.0541577	0.000284932	8.89689	0.00136981
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	545	0.0300287	0.00420703	0.0539953	0.000284695	8.89119	0.0013663
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	546	0.0300166	0.00420092	0.0538397	0.000284282	8.88613	0.00135982
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	547	0.0300084	0.00419611	0.0537016	0.000283956	8.88127	0.00135377
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	548	0.0299974	0.00419184	0.0535525	0.000283667	8.87585	0.00134996
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	549	0.0299729	0.00418974	0.0529651	0.000283526	8.87087	0.00134774
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	550	0.0299884	0.00418887	0.0533923	0.000283467	8.86528	0.00134716
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	551	0.0299634	0.00418757	0.0528425	0.000283379	8.86029	0.00134613
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	552	0.0299781	0.00418699	0.0530719	0.000283339	8.85585	0.00134473
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	553	0.029958	0.00418626	0.0526919	0.00028329	8.85149	0.00134468
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	554	0.0299503	0.00418528	0.0524419	0.000283224	8.84625	0.00134034
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	555	0.0299803	0.00418482	0.0532246	0.000283192	8.84147	0.00134331
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	556	0.0299487	0.00418382	0.0525407	0.000283125	8.83774	0.00134136
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	557	0.0299316	0.00418357	0.0521885	0.000283108	8.83356	0.00134028
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	558	0.02994	0.00418339	0.0523061	0.000283096	8.8294	0.00133971
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	559	0.029914	0.00418201	0.0519775	0.000283003	8.82644	0.00133562
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	560	0.0299101	0.00418152	0.051873	0.000282969	8.82236	0.00133393
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	561	0.0299262	0.0041806	0.0521429	0.000282907	8.81866	0.00133715
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	562	0.0298993	0.00417934	0.0518134	0.000282822	8.81514	0.00133224
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	563	0.0299108	0.00417902	0.0519913	0.0002828	8.81138	0.00133561
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	564	0.0299165	0.00417799	0.0520554	0.000282731	8.80777	0.00133526
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	565	0.0298919	0.00417525	0.0517353	0.000282545	8.80374	0.00132815
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	566	0.0298814	0.00417175	0.051605	0.000282308	8.80047	0.00132738
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	567	0.0298739	0.00416827	0.0515021	0.000282073	8.79685	0.00132485
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	568	0.0298679	0.00416666	0.0514122	0.000281964	8.79341	0.00132325
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	569	0.029865	0.00416639	0.0514187	0.000281945	8.79037	0.00132285
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	570	0.0298617	0.0041663	0.0513953	0.000281939	8.78716	0.00132275
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	571	0.0298535	0.00416111	0.0513327	0.000281588	8.784	0.00131788
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	572	0.0298466	0.00415869	0.0512492	0.000281424	8.78065	0.00131505
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	573	0.0298382	0.00415383	0.0511385	0.000281096	8.77684	0.00130937
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	574	0.0298278	0.00414856	0.0510302	0.000280739	8.77283	0.00130473
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	575	0.0298194	0.00414606	0.0509151	0.00028057	8.76977	0.00130393
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	576	0.0298083	0.00414181	0.0508039	0.000280282	8.76592	0.0013015
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	577	0.0298045	0.00413853	0.0505929	0.00028006	8.76288	0.00129504
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	578	0.0297906	0.00413838	0.050162	0.00028005	8.75897	0.00129048
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	579	0.0297897	0.00413787	0.0502619	0.000280016	8.75518	0.00129249
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	580	0.0298032	0.00413785	0.0507046	0.000280014	8.75087	0.0012971
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	581	0.0297955	0.00413785	0.0503472	0.000280014	8.7475	0.00129224
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	582	0.0297985	0.00413663	0.050472	0.000279931	8.74388	0.00129257
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	583	0.0297767	0.00413135	0.0500529	0.000279574	8.74034	0.00128488
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	584	0.0297741	0.00412953	0.0498252	0.000279451	8.7363	0.00127753
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	585	0.0297716	0.00412811	0.0499348	0.000279355	8.73289	0.00127943
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	586	0.0297633	0.00412803	0.0496595	0.00027935	8.72993	0.00127464
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	587	0.029767	0.00412791	0.0497559	0.000279342	8.72601	0.00127526
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	588	0.0297488	0.00412743	0.0494791	0.000279309	8.72224	0.00127824
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	589	0.0297402	0.00412548	0.0493711	0.000279177	8.71738	0.00127712
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	590	0.0297584	0.00412529	0.0495924	0.000279164	8.71403	0.00127036
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	591	0.0297194	0.00412275	0.0490815	0.000278993	8.71008	0.00127509
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	592	0.0297232	0.00412213	0.0491808	0.00027895	8.70663	0.00127518
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	593	0.0297289	0.00412168	0.0492862	0.00027892	8.70303	0.00127463
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	594	0.0297123	0.0041194	0.0489751	0.000278766	8.69844	0.00127049
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	595	0.0297089	0.00411864	0.0490085	0.000278715	8.69514	0.00126871
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	596	0.0296977	0.00411789	0.0486966	0.000278664	8.69121	0.00126725
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	597	0.0297036	0.00411735	0.0489242	0.000278628	8.68724	0.00126674
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	598	0.0297003	0.00411712	0.0488095	0.000278611	8.6837	0.00126684
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	599	0.0296922	0.00411493	0.0485037	0.000278464	8.68062	0.00126358
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	600	0.0296887	0.00411487	0.0484096	0.00027846	8.67677	0.00126212
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	601	0.0296945	0.00411313	0.048602	0.000278342	8.67329	0.00126187
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	602	0.0296824	0.00411271	0.0483322	0.000278314	8.6701	0.00126094
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	603	0.0296791	0.00411229	0.0482127	0.000278285	8.66603	0.00125808
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	604	0.0296748	0.0041117	0.0480974	0.000278245	8.6621	0.00125593
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	605	0.0296639	0.00410668	0.0479907	0.000277906	8.6583	0.00125191
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	606	0.029657	0.00410322	0.0479072	0.000277672	8.65471	0.00124802
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	607	0.0296473	0.00410104	0.0478144	0.000277524	8.65035	0.00124706
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	608	0.0295651	0.00410063	0.0470593	0.000277497	8.6468	0.00124262
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	609	0.0296417	0.00410046	0.0477097	0.000277484	8.64362	0.00124651
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	610	0.0295599	0.00409949	0.0469635	0.00027742	8.64012	0.00124236
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	611	0.0295583	0.0040992	0.0468895	0.000277401	8.63667	0.00124066
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	612	0.0295445	0.0040977	0.0469364	0.000277299	8.63297	0.00124145
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	613	0.0296358	0.00409585	0.0475908	0.000277172	8.62895	0.00124076
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	614	0.0295391	0.00409574	0.0468303	0.000277166	8.62584	0.0012394
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	615	0.0295489	0.00409482	0.047018	0.000277104	8.62186	0.001239
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	616	0.0295328	0.00409422	0.0467251	0.000277064	8.61826	0.00123698
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	617	0.0295293	0.00409345	0.0467141	0.000277011	8.61525	0.0012362
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	618	0.0296284	0.00409251	0.0474791	0.000276947	8.61247	0.00123656
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	619	0.029616	0.00409217	0.0471629	0.000276923	8.60869	0.00123358
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	620	0.0296181	0.00409123	0.0472776	0.00027686	8.60509	0.00123349
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	621	0.0296112	0.00409093	0.0470655	0.00027684	8.60168	0.00123203
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	622	0.0295187	0.00409079	0.0465532	0.000276831	8.59854	0.00123189
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	623	0.0296209	0.00409078	0.0473936	0.00027683	8.59505	0.00123439
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	624	0.0295204	0.00409067	0.0466377	0.000276823	8.5989	0.0012344
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	625	0.0296035	0.00408895	0.0469629	0.000276706	8.59514	0.00123043
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	626	0.0295982	0.00408804	0.046871	0.000276644	8.59133	0.00122961
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	627	0.0295087	0.00408754	0.046482	0.000276611	8.58752	0.0012302
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	628	0.0295913	0.00408473	0.0471571	0.00027642	8.58663	0.00122505
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	629	0.0295001	0.00408268	0.0463741	0.000276282	8.58285	0.00122527
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	630	0.0295878	0.00408264	0.047086	0.000276279	8.57965	0.00122167
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	631	0.029581	0.00408147	0.047021	0.0002762	8.57648	0.00122072
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	632	0.0294877	0.00408022	0.046251	0.000276116	8.57279	0.00122681
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	633	0.029472	0.00407948	0.0462044	0.000276066	8.56801	0.00123132
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	634	0.0295761	0.00407922	0.046987	0.000276047	8.56533	0.00121808
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	635	0.0294767	0.00407745	0.0462807	0.000275929	8.56208	0.00122803
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	636	0.0294587	0.00407647	0.0459427	0.000275862	8.55798	0.00122839
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	637	0.0294611	0.00407609	0.0460997	0.000275837	8.55471	0.00122996
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	638	0.0294627	0.00407567	0.04604	0.000275808	8.55156	0.00122707
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	639	0.0294533	0.00407511	0.0458872	0.00027577	8.54858	0.00122753
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	640	0.0294469	0.00407377	0.0457862	0.00027568	8.54523	0.00122686
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	641	0.0294413	0.0040723	0.0457063	0.00027558	8.54222	0.00122505
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	642	0.0294349	0.00407	0.0456119	0.000275424	8.53899	0.00122139
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	643	0.0294298	0.00406653	0.0455449	0.00027519	8.53555	0.00121692
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	644	0.0294221	0.00406217	0.0454416	0.000274895	8.53208	0.00121391
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	645	0.0294176	0.00406168	0.0453409	0.000274861	8.52864	0.00121275
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	646	0.0294137	0.00406091	0.0452682	0.00027481	8.52515	0.00121125
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	647	0.0294129	0.0040605	0.0452017	0.000274782	8.52194	0.00120913
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	648	0.0294008	0.00405349	0.0450976	0.000274307	8.51847	0.00120314
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	649	0.0293911	0.00404957	0.0450251	0.000274042	8.51486	0.00120076
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	650	0.0293859	0.00404762	0.044943	0.00027391	8.51199	0.00119868
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	651	0.029383	0.00404551	0.044868	0.000273768	8.50895	0.00119589
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	652	0.029379	0.00404505	0.0446875	0.000273736	8.50562	0.00119195
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	653	0.0293701	0.00404501	0.0446181	0.000273733	8.5022	0.00119402
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	654	0.0293797	0.00404417	0.0447646	0.000273677	8.49855	0.00119352
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	655	0.0293635	0.004044	0.0445663	0.000273666	8.49566	0.00119462
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	656	0.0293603	0.00404365	0.0445132	0.000273641	8.49294	0.00119353
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	657	0.029356	0.00404336	0.044421	0.000273622	8.49028	0.00119359
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	658	0.0293542	0.00404249	0.0444316	0.000273563	8.48733	0.00119065
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	659	0.0293432	0.00403655	0.0443645	0.000273161	8.48434	0.00118559
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	660	0.0293329	0.00403364	0.0442637	0.000272964	8.48044	0.00118311
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	661	0.029329	0.00403253	0.0441089	0.000272889	8.47698	0.00117788
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	662	0.0293283	0.00403129	0.0441927	0.000272805	8.47323	0.0011791
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	663	0.0293232	0.00403041	0.0441321	0.000272746	8.47094	0.00117545
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	664	0.0293143	0.00402772	0.0440377	0.000272563	8.4673	0.00117356
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	665	0.0293091	0.00402597	0.0439571	0.000272445	8.4641	0.00117194
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	666	0.0292759	0.00402394	0.0433843	0.000272308	8.46089	0.00116726
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	667	0.0292829	0.0040237	0.0434676	0.000272291	8.45784	0.00116713
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	668	0.0293021	0.00402304	0.0438827	0.000272247	8.45454	0.00117052
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	669	0.0292891	0.00402253	0.0435245	0.000272213	8.4508	0.0011669
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	670	0.029284	0.00402166	0.043518	0.000272154	8.44824	0.00116512
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	671	0.0292656	0.00402076	0.0433016	0.000272093	8.44548	0.00116624
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	672	0.0292949	0.00402061	0.043705	0.000272083	8.44403	0.00116685
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	673	0.0292895	0.00402004	0.0436074	0.000272044	8.44109	0.00116602
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	674	0.0292966	0.00401991	0.0438016	0.000272035	8.43733	0.00116719
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	675	0.0292541	0.00401953	0.0433559	0.00027201	8.43386	0.00116572
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	676	0.029283	0.00401915	0.0434629	0.000271984	8.43173	0.00116409
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	677	0.0292599	0.00401915	0.0434445	0.000271984	8.42854	0.00116537
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	678	0.0292478	0.00401805	0.0432652	0.000271909	8.42542	0.0011665
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	679	0.0292437	0.00401652	0.0431759	0.000271806	8.42242	0.00116457
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	680	0.0292395	0.00401649	0.0431066	0.000271804	8.419	0.00116573
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	681	0.0292307	0.00401376	0.0429421	0.000271619	8.41589	0.00116217
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	682	0.0292266	0.00401374	0.042782	0.000271617	8.41322	0.00116122
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	683	0.0292331	0.00401358	0.0430236	0.000271607	8.41009	0.00116263
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	684	0.0292261	0.00401355	0.0428605	0.000271605	8.40739	0.00116225
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	685	0.0292203	0.00401214	0.0426969	0.00027151	8.4037	0.00116009
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	686	0.029214	0.00401153	0.0426283	0.000271468	8.40139	0.00116135
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	687	0.0292069	0.00400991	0.0425796	0.000271358	8.39857	0.00116177
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	688	0.0292004	0.00400709	0.0425213	0.000271168	8.39535	0.00115942
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	689	0.0291758	0.00400524	0.0426765	0.000271042	8.39207	0.00115991
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	690	0.0291874	0.00400499	0.0423596	0.000271025	8.38871	0.00115845
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	691	0.0291805	0.00400493	0.0422695	0.000271022	8.38552	0.00115999
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	692	0.0291729	0.00400468	0.0426243	0.000271005	8.38334	0.00115969
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	693	0.0291898	0.00400452	0.0424483	0.000270994	8.38113	0.00115938
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	694	0.0291662	0.00400368	0.0425623	0.000270937	8.37814	0.00115998
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	695	0.0291606	0.00400116	0.0424901	0.000270767	8.37435	0.00115775
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	696	0.0291568	0.00399933	0.0423996	0.000270643	8.3713	0.00115526
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	697	0.0291453	0.00399641	0.0420605	0.000270445	8.36796	0.0011486
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	698	0.0291457	0.00399491	0.0421415	0.000270344	8.36454	0.00114878
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	699	0.0291467	0.00399408	0.0423173	0.000270287	8.36179	0.00115164
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	700	0.0291379	0.00399369	0.0420904	0.000270261	8.35886	0.00114562
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	701	0.0291447	0.00399324	0.0422252	0.000270231	8.35668	0.00114905
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	702	0.0291314	0.00399141	0.0420343	0.000270107	8.35413	0.00114393
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	703	0.0291268	0.00399086	0.041975	0.000270069	8.35137	0.00114397
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	704	0.0291241	0.00398986	0.0419226	0.000270002	8.34883	0.00114167
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	705	0.0291188	0.00398747	0.0418598	0.00026984	8.34594	0.00113887
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	706	0.0291128	0.003987	0.0417872	0.000269808	8.34277	0.00113868
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	707	0.029103	0.00398417	0.0415779	0.000269617	8.33984	0.00113402
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	708	0.0291022	0.00398293	0.0416294	0.000269533	8.3365	0.00113487
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	709	0.0291046	0.00398271	0.0417126	0.000269518	8.33416	0.00113567
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	710	0.0290983	0.0039825	0.0415257	0.000269504	8.33185	0.0011325
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	711	0.0290931	0.00398174	0.0413902	0.000269452	8.32924	0.00113084
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	712	0.0290947	0.00398122	0.0414762	0.000269418	8.32616	0.00113118
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	713	0.0290834	0.00397821	0.0413279	0.000269213	8.32285	0.00112846
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	714	0.0290772	0.00397089	0.0412656	0.000268718	8.32012	0.00112001
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	715	0.0290683	0.00396704	0.0411986	0.000268458	8.31687	0.0011175
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	716	0.0290641	0.00396418	0.0411409	0.000268264	8.31444	0.0011145
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	717	0.029061	0.00396399	0.0410894	0.000268251	8.31228	0.00111403
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	718	0.0290534	0.00395822	0.0410167	0.000267861	8.30932	0.00110782
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	719	0.0290397	0.00395492	0.0408596	0.000267637	8.30574	0.0011061
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	720	0.0290424	0.00395429	0.0409358	0.000267595	8.30242	0.00110634
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	721	0.029032	0.00395095	0.0407718	0.000267369	8.29879	0.00110186
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	722	0.029021	0.00394689	0.0406035	0.000267095	8.29569	0.0010965
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	723	0.0290216	0.00394661	0.0406938	0.000267075	8.29232	0.00109975
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	724	0.0290198	0.00394636	0.0406047	0.000267058	8.28928	0.00109855
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	725	0.029011	0.00394335	0.0405828	0.000266855	8.2868	0.00109489
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	726	0.0290045	0.00394134	0.0405208	0.000266718	8.28349	0.00109292
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	727	0.0290011	0.00394028	0.0404387	0.000266647	8.27978	0.00108975
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	728	0.0289944	0.00393865	0.040366	0.000266536	8.27635	0.00108927
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	729	0.0289864	0.0039356	0.0402806	0.000266331	8.27311	0.00108704
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	730	0.0289764	0.00393449	0.0401444	0.000266255	8.27039	0.00108706
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	731	0.028978	0.00393308	0.0402241	0.00026616	8.26687	0.001087
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	732	0.0289631	0.00393007	0.0399829	0.000265956	8.26362	0.0010828
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	733	0.0289613	0.00392838	0.040063	0.000265841	8.26019	0.00108432
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	734	0.0289578	0.00392677	0.0399	0.000265733	8.25691	0.00107927
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	735	0.0289533	0.00392518	0.0398204	0.000265625	8.2536	0.00107803
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	736	0.0289503	0.00392401	0.0397478	0.000265546	8.24971	0.00107545
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	737	0.0289487	0.00392361	0.0396625	0.000265519	8.24616	0.00107361
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	738	0.0289407	0.00392076	0.0395789	0.000265326	8.24244	0.00106997
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	739	0.0289243	0.00391927	0.0393945	0.000265225	8.2393	0.00106585
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	740	0.0289221	0.003919	0.0393398	0.000265207	8.2363	0.00106467
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	741	0.0289387	0.00391839	0.0395026	0.000265166	8.23329	0.00106617
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	742	0.0289129	0.00391735	0.0391462	0.000265095	8.23073	0.00106212
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	743	0.0289286	0.00391714	0.039444	0.000265081	8.22811	0.00106343
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	744	0.0289158	0.00391676	0.0392837	0.000265056	8.2255	0.00106385
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	745	0.0289332	0.00391671	0.0395901	0.000265052	8.2224	0.00106487
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	746	0.0289164	0.00391649	0.0392108	0.000265037	8.21938	0.0010617
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	747	0.0289291	0.0039164	0.0395135	0.000265031	8.21678	0.00106455
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	748	0.028901	0.00391087	0.0390759	0.000264657	8.21396	0.00105906
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	749	0.0288891	0.00390484	0.0390024	0.000264249	8.21122	0.00105498
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	750	0.0288784	0.00390294	0.0389055	0.00026412	8.20873	0.00105469
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	751	0.0288828	0.00390293	0.038952	0.00026412	8.20595	0.00105411
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	752	0.0288738	0.00390123	0.0388027	0.000264005	8.20331	0.00105356
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	753	0.0288748	0.00390098	0.0388494	0.000263988	8.20128	0.00105422
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	754	0.0288691	0.00390024	0.038747	0.000263937	8.19863	0.00105339
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	755	0.0288641	0.00389895	0.0386767	0.00026385	8.19558	0.00105154
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	756	0.0288489	0.00389755	0.0383334	0.000263755	8.19259	0.00104764
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	757	0.0288555	0.00389637	0.0385108	0.000263676	8.18954	0.0010485
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	758	0.0288465	0.0038962	0.0382604	0.000263664	8.18695	0.00104496
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	759	0.0288531	0.0038959	0.0384437	0.000263644	8.1841	0.0010468
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	760	0.0288593	0.0038952	0.0385951	0.000263596	8.18137	0.00104703
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	761	0.0288465	0.0038945	0.0383874	0.000263549	8.17851	0.00104657
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	762	0.0288362	0.00389211	0.0382074	0.000263388	8.17612	0.00104297
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	763	0.0288292	0.00389108	0.0381397	0.000263318	8.17319	0.00104231
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	764	0.0288053	0.00389072	0.0380032	0.000263294	8.17013	0.00104064
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	765	0.0288236	0.00388882	0.0380909	0.000263165	8.16714	0.00103906
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	766	0.0287973	0.00388783	0.037945	0.000263098	8.16414	0.00103899
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	767	0.0287937	0.0038872	0.0378712	0.000263055	8.16142	0.00103727
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	768	0.0288146	0.00388714	0.0379483	0.000263051	8.15863	0.00103383
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	769	0.0288106	0.00388713	0.0379166	0.00026305	8.15931	0.0010341
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	770	0.0288141	0.00388662	0.0380252	0.000263016	8.15687	0.00103599
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	771	0.0288169	0.00388623	0.0380961	0.00026299	8.1535	0.00103683
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	772	0.028787	0.00388383	0.037802	0.000262827	8.15016	0.00103415
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	773	0.0287808	0.00388286	0.0377489	0.000262762	8.14724	0.00103307
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	774	0.0287808	0.00388094	0.0377387	0.000262632	8.14505	0.00103151
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	775	0.0287736	0.00388043	0.0376832	0.000262597	8.142	0.00103196
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	776	0.0287664	0.00387664	0.0375802	0.000262341	8.13985	0.00102621
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	777	0.0287688	0.00387658	0.0376275	0.000262337	8.13728	0.00102713
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	778	0.0287615	0.00387448	0.0375185	0.000262195	8.13412	0.0010247
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	779	0.0287367	0.00387376	0.0372722	0.000262146	8.13145	0.00102316
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	780	0.0287331	0.00387353	0.0372123	0.000262131	8.12948	0.00102292
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	781	0.0287372	0.00387347	0.0373327	0.000262126	8.12721	0.00102516
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	782	0.0287442	0.00387318	0.0373902	0.000262107	8.12456	0.00102482
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	783	0.0287551	0.00387285	0.0374724	0.000262085	8.12164	0.00102187
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	784	0.0287492	0.00387232	0.0374393	0.000262048	8.119	0.00102319
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	785	0.0287255	0.00386758	0.0371335	0.000261728	8.11631	0.00101727
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	786	0.0287183	0.00386549	0.0370783	0.000261586	8.11405	0.00101843
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	787	0.0287112	0.00386333	0.037024	0.00026144	8.11114	0.00101752
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	788	0.028709	0.00386056	0.0369784	0.000261253	8.10901	0.00101272
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	789	0.0287013	0.00385647	0.0369142	0.000260976	8.10615	0.00101021
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	790	0.0286945	0.00385317	0.0368655	0.000260752	8.10382	0.00100831
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	791	0.0286879	0.00385157	0.036852	0.000260644	8.10148	0.00100654
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	792	0.0286807	0.00384848	0.03678	0.000260435	8.09823	0.00100411
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	793	0.0286738	0.00384498	0.036734	0.000260198	8.09596	0.00100187
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	794	0.0286712	0.00384326	0.0366885	0.000260082	8.09355	0.00100036
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	795	0.0286663	0.00384201	0.0366279	0.000259998	8.09063	0.000999234
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	796	0.028665	0.00384149	0.0365621	0.000259962	8.08795	0.000996861
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	797	0.0286636	0.00383827	0.0365032	0.000259744	8.08482	0.000991814
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	798	0.0286487	0.0038368	0.0364053	0.000259645	8.08325	0.000990586
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	799	0.0286512	0.0038364	0.0364751	0.000259617	8.08057	0.000991472
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	800	0.0286562	0.00383621	0.0364634	0.000259605	8.07992	0.000992059
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	801	0.0286509	0.00383525	0.0364137	0.00025954	8.07667	0.000991097
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	802	0.028642	0.00383289	0.0363371	0.00025938	8.07377	0.000987675
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	803	0.0286402	0.00383129	0.0362818	0.000259272	8.07145	0.000984981
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	804	0.0286348	0.00383062	0.0361681	0.000259227	8.06865	0.000984003
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	805	0.0286266	0.00382951	0.0361114	0.000259152	8.06587	0.000983887
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	806	0.028635	0.00382805	0.0362175	0.000259052	8.06214	0.000981904
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	807	0.0286184	0.00382715	0.0360477	0.000258992	8.05948	0.000983342
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	808	0.0286137	0.00382449	0.0359896	0.000258812	8.05723	0.000982706
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	809	0.0286055	0.00382158	0.0359356	0.000258615	8.05509	0.000981203
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	810	0.028603	0.00381915	0.03588	0.00025845	8.05262	0.000978177
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	811	0.0285984	0.00381904	0.0358333	0.000258443	8.05001	0.000978162
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	812	0.0285958	0.00381814	0.0358924	0.000258382	8.04865	0.00097743
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	813	0.0285916	0.00381695	0.0360456	0.000258302	8.04626	0.000975734
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	814	0.0285873	0.00381575	0.0359867	0.00025822	8.04354	0.000975221
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	815	0.0285817	0.00381168	0.0359371	0.000257945	8.04088	0.000970486
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	816	0.0285782	0.00381091	0.0358789	0.000257893	8.03804	0.00096974
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	817	0.0285681	0.00380705	0.0358206	0.000257631	8.03571	0.00096829
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	818	0.0285633	0.00380601	0.0357665	0.000257561	8.03306	0.000966559
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	819	0.0285542	0.00380491	0.0357282	0.000257486	8.03092	0.000968705
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	820	0.0285428	0.00380094	0.0356762	0.000257218	8.02842	0.00096744
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	821	0.0285392	0.00380037	0.0356501	0.00025718	8.0261	0.000967011
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	822	0.0285275	0.00379635	0.0355872	0.000256908	8.02347	0.000965488
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	823	0.0285185	0.00379355	0.0355284	0.000256718	8.02085	0.000964187
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	824	0.0285061	0.00378916	0.0354698	0.000256421	8.01793	0.000963058
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	825	0.0284993	0.00378641	0.0354325	0.000256235	8.01636	0.0009618
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	826	0.0284921	0.00378334	0.0353812	0.000256027	8.014	0.000959811
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	827	0.0284887	0.00378282	0.0353226	0.000255992	8.01099	0.000959459
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	828	0.0284856	0.00378159	0.0352792	0.000255909	8.00889	0.000958645
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	829	0.0284832	0.00378137	0.0352147	0.000255894	8.00564	0.000957108
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	830	0.0284807	0.00378062	0.0352247	0.000255843	8.00334	0.000955677
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	831	0.0284752	0.00377843	0.0351675	0.000255695	8.0009	0.000953717
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	832	0.0284713	0.00377659	0.0351282	0.00025557	7.99887	0.000952444
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	833	0.0284606	0.00377573	0.034919	0.000255512	7.99635	0.000951794
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	834	0.0284562	0.00377572	0.0348091	0.000255512	7.99413	0.000949905
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	835	0.0284647	0.0037757	0.0350248	0.00025551	7.99133	0.000953523
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	836	0.0284664	0.00377525	0.0350814	0.00025548	7.98872	0.000953296
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	837	0.0284574	0.00377471	0.0348739	0.000255443	7.98634	0.000950702
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	838	0.0284595	0.00377261	0.0349706	0.000255301	7.9837	0.000950175
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	839	0.0284503	0.00377206	0.03475	0.000255264	7.98155	0.000945789
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	840	0.0284464	0.00377118	0.0347115	0.000255204	7.97931	0.000944872
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	841	0.0284398	0.00377022	0.0346344	0.000255139	7.97727	0.00094498
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	842	0.0284417	0.00376908	0.0346787	0.000255062	7.97491	0.000944155
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	843	0.0284018	0.0037674	0.0341055	0.000254949	7.97232	0.000942399
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	844	0.0284071	0.00376717	0.0342172	0.000254933	7.96961	0.000942814
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	845	0.028433	0.00376708	0.0345765	0.000254927	7.96749	0.000944255
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	846	0.0284046	0.00376688	0.0341593	0.000254914	7.96537	0.000942559
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	847	0.0283925	0.00376617	0.0339002	0.000254865	7.96316	0.00093844
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	848	0.0284279	0.00376604	0.0345202	0.000254856	7.96106	0.000943212
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	849	0.0284058	0.00376544	0.0342769	0.000254816	7.95829	0.000943229
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	850	0.0284235	0.00376532	0.0344812	0.000254808	7.95573	0.000942509
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	851	0.0284167	0.00376528	0.0344247	0.000254805	7.95343	0.000942665
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	852	0.0283926	0.00376467	0.0340105	0.000254764	7.95049	0.000940939
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	853	0.0283914	0.00376462	0.0339531	0.000254761	7.94804	0.000939611
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	854	0.0283956	0.00376454	0.0340498	0.000254755	7.94591	0.000940717
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	855	0.0284127	0.00376405	0.0343806	0.000254722	7.94315	0.000941645
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	856	0.028409	0.00376397	0.0343386	0.000254717	7.94058	0.000941345
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	857	0.0283859	0.0037624	0.0338577	0.00025461	7.93812	0.000935418
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	858	0.0283812	0.00376018	0.0338148	0.00025446	7.93588	0.000932965
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	859	0.0283629	0.00375871	0.0335105	0.000254361	7.93354	0.000928638
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	860	0.0283602	0.0037579	0.0334671	0.000254306	7.93102	0.000927936
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	861	0.028377	0.00375781	0.0337675	0.0002543	7.92856	0.000930107
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	862	0.028372	0.00375725	0.0337153	0.000254262	7.92631	0.000929499
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	863	0.0283663	0.00375707	0.0335587	0.000254249	7.924	0.000927735
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	864	0.0283577	0.00375641	0.0334293	0.000254205	7.92126	0.000926535
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	865	0.0283553	0.00375617	0.0333793	0.000254189	7.91907	0.000924681
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	866	0.0283707	0.0037559	0.0336584	0.00025417	7.91724	0.000926933
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	867	0.028368	0.00375512	0.0336035	0.000254118	7.91504	0.000926142
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	868	0.0283502	0.00375474	0.0333351	0.000254092	7.91278	0.000923558
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	869	0.0283439	0.0037527	0.0332822	0.000253954	7.91052	0.000922805
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	870	0.0283382	0.00375206	0.0332294	0.000253911	7.90819	0.000923152
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	871	0.028333	0.00374977	0.0331844	0.000253756	7.906	0.000921438
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	872	0.0283289	0.00374817	0.0331345	0.000253648	7.90368	0.000919954
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	873	0.0283268	0.00374599	0.0330983	0.0002535	7.90108	0.000916034
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	874	0.028322	0.00374398	0.0330068	0.000253364	7.89901	0.000911888
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	875	0.028323	0.00374387	0.0330551	0.000253357	7.89675	0.000912874
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	876	0.0283156	0.00374231	0.0329417	0.000253251	7.89512	0.00091111
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	877	0.028318	0.00374222	0.0329701	0.000253245	7.89327	0.000911453
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	878	0.0283111	0.00373948	0.032895	0.00025306	7.89104	0.000907483
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	879	0.0283024	0.00373698	0.0328507	0.00025289	7.88908	0.000906915
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	880	0.0282969	0.00373567	0.0328052	0.000252802	7.88685	0.000904987
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	881	0.0282877	0.00373495	0.0326778	0.000252753	7.88482	0.000905084
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	882	0.0282997	0.00373491	0.0328439	0.00025275	7.88268	0.000904115
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	883	0.0282857	0.00373435	0.0326389	0.000252712	7.88043	0.000903523
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	884	0.0282802	0.00373341	0.0325963	0.000252649	7.87825	0.000904043
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	885	0.0282915	0.00373308	0.0327099	0.000252626	7.87585	0.000901791
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	886	0.0282932	0.00373277	0.0327575	0.000252605	7.87351	0.000901422
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	887	0.0282764	0.00373276	0.0325492	0.000252605	7.87121	0.000903308
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	888	0.0282734	0.00373238	0.0324537	0.000252579	7.86939	0.000900883
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	889	0.0282745	0.00373003	0.0325018	0.00025242	7.86735	0.000899781
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	890	0.0282621	0.00372965	0.032309	0.000252395	7.86497	0.000899496
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	891	0.028257	0.00372696	0.0322694	0.000252212	7.86249	0.000897131
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	892	0.028265	0.00372655	0.0324042	0.000252184	7.86054	0.000896318
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	893	0.0282553	0.00372587	0.0322144	0.000252138	7.85826	0.000894248
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	894	0.0282606	0.00372556	0.0323564	0.000252117	7.85551	0.00089618
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	895	0.0282338	0.00372191	0.0319109	0.00025187	7.8535	0.000892235
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	896	0.028237	0.00372177	0.0319973	0.000251861	7.85146	0.000893043
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	897	0.028251	0.00372159	0.0321662	0.000251849	7.84933	0.000889837
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	898	0.0282345	0.00372128	0.0319624	0.000251828	7.84688	0.000893112
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	899	0.0282405	0.00372112	0.0320331	0.000251817	7.84483	0.00089049
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	900	0.0282491	0.00372064	0.0321253	0.000251785	7.843	0.0008881
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	901	0.0282294	0.00372029	0.031865	0.000251761	7.84066	0.000891122
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	902	0.0282446	0.00371994	0.0320796	0.000251737	7.83856	0.000888771
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	903	0.028223	0.00371994	0.0317754	0.000251737	7.83679	0.000891345
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	904	0.0282168	0.00371853	0.0316826	0.000251642	7.83474	0.00088873
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	905	0.0282193	0.00371845	0.0316981	0.000251636	7.83279	0.000889099
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	906	0.0282183	0.00371813	0.0317383	0.000251615	7.83096	0.000889912
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	907	0.0282213	0.00371773	0.0318218	0.000251588	7.82944	0.000891177
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	908	0.0282063	0.00371773	0.0315275	0.000251587	7.82724	0.000887065
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	909	0.0282117	0.00371772	0.0316149	0.000251587	7.82533	0.000887763
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	910	0.0282127	0.00371764	0.0316406	0.000251581	7.82306	0.00088786
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	911	0.0282054	0.00371663	0.0315698	0.000251513	7.82086	0.000887775
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	912	0.0282012	0.00371452	0.0314748	0.000251371	7.81787	0.00088348
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	913	0.0281964	0.00371301	0.0314334	0.000251269	7.81584	0.000882894
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	914	0.02819	0.00371287	0.0313382	0.000251259	7.81336	0.000883253
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	915	0.0281931	0.00371284	0.0313851	0.000251257	7.81144	0.000882796
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	916	0.0281881	0.00371264	0.0312967	0.000251243	7.80954	0.000883309
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	917	0.0281848	0.00370994	0.0312521	0.00025106	7.80734	0.000880288
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	918	0.0281809	0.00370891	0.0312246	0.000250991	7.80548	0.000880477
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	919	0.0281782	0.00370823	0.0311773	0.000250945	7.80364	0.00088002
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	920	0.0281758	0.00370816	0.0311379	0.00025094	7.80191	0.000879953
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	921	0.0281726	0.00370723	0.0311007	0.000250877	7.79974	0.00087817
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	922	0.0281685	0.00370598	0.0310722	0.000250793	7.79836	0.000877848
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	923	0.0281644	0.00370444	0.0310518	0.000250688	7.79677	0.000876304
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	924	0.0281624	0.00370315	0.0310009	0.000250601	7.79443	0.000874723
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	925	0.0281585	0.00370179	0.0309666	0.000250509	7.79227	0.000873043
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	926	0.0281323	0.00370137	0.0307229	0.000250481	7.79015	0.000871849
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	927	0.0281361	0.00370134	0.0307605	0.000250479	7.78819	0.000871152
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	928	0.0281481	0.00370132	0.0308726	0.000250477	7.78597	0.00086966
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	929	0.0281549	0.00370127	0.030979	0.000250474	7.78404	0.000872209
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	930	0.0281277	0.00370108	0.030673	0.000250461	7.78221	0.000871115
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	931	0.0281489	0.00370101	0.0308988	0.000250456	7.78031	0.000870988
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	932	0.0281255	0.00370084	0.0306367	0.000250445	7.77879	0.000869952
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	933	0.0281527	0.00370038	0.030942	0.000250414	7.77681	0.000870351
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	934	0.0281165	0.00370005	0.0304836	0.000250391	7.77441	0.000867243
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	935	0.0281366	0.00369966	0.0307972	0.000250365	7.77292	0.000870287
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	936	0.0281225	0.0036995	0.0306004	0.000250354	7.77088	0.000867685
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	937	0.0281123	0.0036992	0.0304426	0.000250334	7.76931	0.000866727
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	938	0.0281415	0.00369872	0.0308303	0.000250302	7.76734	0.000868271
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	939	0.0281162	0.00369845	0.0305278	0.000250283	7.76522	0.000866974
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	940	0.0281191	0.00369812	0.0305672	0.00025026	7.76329	0.000867051
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	941	0.0281086	0.0036963	0.030407	0.000250138	7.76157	0.0008631
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	942	0.028106	0.00369618	0.0303636	0.000250129	7.75966	0.000861688
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	943	0.0280871	0.00369525	0.0300648	0.000250067	7.75772	0.000854162
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	944	0.0280899	0.00369504	0.0301022	0.000250053	7.75593	0.000855126
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	945	0.0280931	0.00369478	0.0301585	0.000250035	7.75414	0.000855998
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	946	0.0280915	0.00369473	0.0301317	0.000250031	7.75239	0.000855092
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	947	0.0280989	0.00369431	0.0303203	0.000250003	7.75034	0.000861001
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	948	0.0280926	0.00369253	0.0301889	0.000249882	7.74857	0.000855629
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	949	0.0280802	0.00369212	0.0300333	0.000249854	7.74662	0.000852601
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	950	0.0280962	0.00369195	0.0302653	0.000249843	7.74501	0.000857071
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	951	0.0280788	0.00369192	0.0299974	0.000249841	7.74281	0.000852065
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	952	0.0280939	0.00369134	0.0302308	0.000249802	7.74104	0.000856255
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	953	0.028097	0.00369113	0.0302895	0.000249788	7.73921	0.000856652
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	954	0.0280729	0.00368868	0.0298964	0.000249622	7.73764	0.000846087
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	955	0.0280752	0.00368799	0.029962	0.000249575	7.736	0.000847065
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	956	0.028074	0.00368792	0.0299329	0.000249571	7.73401	0.000845472
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	957	0.028069	0.00368624	0.0298662	0.000249457	7.73231	0.000843664
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	958	0.0280604	0.00368516	0.0297953	0.000249384	7.73061	0.000845593
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	959	0.0280625	0.00368481	0.0298387	0.00024936	7.72862	0.000845131
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	960	0.0280553	0.00368251	0.0297627	0.000249205	7.7268	0.000843015
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	961	0.0280492	0.00367967	0.0297315	0.000249013	7.72527	0.000840176
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	962	0.0280418	0.00367762	0.0296634	0.000248874	7.72373	0.000839205
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	963	0.0280433	0.00367728	0.0296975	0.00024885	7.72198	0.000838627
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	964	0.0280361	0.00367572	0.0296202	0.000248745	7.71987	0.000837663
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	965	0.0280366	0.00367559	0.0295855	0.000248736	7.71812	0.000835655
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	966	0.0280309	0.00367496	0.0295544	0.000248694	7.71638	0.00083756
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	967	0.0280276	0.00367343	0.0295278	0.00024859	7.7146	0.000836845
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	968	0.0280245	0.00367285	0.0294957	0.000248551	7.7127	0.000836293
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	969	0.0280145	0.00367283	0.0294241	0.00024855	7.7109	0.000836995
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	970	0.0280198	0.00367228	0.0294575	0.000248512	7.70912	0.000837114
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	971	0.0279966	0.00367134	0.0292821	0.000248448	7.70855	0.00083591
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	972	0.028017	0.00367121	0.0294199	0.00024844	7.7066	0.000835689
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	973	0.0280003	0.00367112	0.0293324	0.000248434	7.70455	0.000835688
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	974	0.0279982	0.00367035	0.0293164	0.000248382	7.70268	0.000834882
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	975	0.0280084	0.00367005	0.0293895	0.000248361	7.70135	0.000834771
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	976	0.0280047	0.00366902	0.0293484	0.000248292	7.69972	0.000834463
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	977	0.0279926	0.00366887	0.0292413	0.000248281	7.69761	0.000833959
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	978	0.0279779	0.00366567	0.0291524	0.000248065	7.69578	0.000834824
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	979	0.0279879	0.0036654	0.0292093	0.000248047	7.69415	0.000832327
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	980	0.0279652	0.00366484	0.0290498	0.000248009	7.69258	0.000835959
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	981	0.0279734	0.00366433	0.0291177	0.000247975	7.69076	0.000833746
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	982	0.0279701	0.00366432	0.0290819	0.000247973	7.68896	0.000833633
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	983	0.0279583	0.00366406	0.0289491	0.000247956	7.68736	0.000835098
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	984	0.027962	0.00366397	0.0290101	0.00024795	7.68517	0.000835144
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	985	0.0279579	0.00366383	0.028973	0.000247941	7.68321	0.000836214
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	986	0.0279833	0.00366362	0.0291855	0.000247926	7.6815	0.000830829
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	987	0.0279436	0.0036633	0.0288285	0.000247904	7.68018	0.000836272
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	988	0.0279409	0.00366203	0.0287941	0.000247819	7.67825	0.000835346
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	989	0.0279473	0.00366161	0.0288619	0.00024779	7.67626	0.000833327
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	990	0.0279338	0.00366138	0.0286827	0.000247775	7.67488	0.000832781
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	991	0.0279366	0.00366058	0.0287551	0.000247721	7.67306	0.000833649
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	992	0.0279339	0.00366019	0.0287136	0.000247694	7.67099	0.000832917
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	993	0.027949	0.0036599	0.0288846	0.000247674	7.66877	0.000831688
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	994	0.0279515	0.00365985	0.0289283	0.000247671	7.66713	0.000832022
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	995	0.02793	0.00365956	0.0286422	0.000247652	7.66505	0.000830596
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	996	0.0279262	0.00365928	0.0285815	0.000247633	7.66329	0.00082926
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	997	0.0279267	0.00365889	0.0286157	0.000247606	7.66118	0.000830195
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	998	0.0279217	0.00365825	0.0284938	0.000247563	7.65976	0.000828368
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	999	0.0279244	0.00365795	0.0285554	0.000247543	7.65809	0.000828514
[2.42672, 462.843, 655.943, 1010.65, 1703.63, 3171.96, 6122.93, 12018.1, 23799.0, 47418.9, 94615.3, 188991.0]	1000	0.0279206	0.00365687	0.0285225	0.000247469	7.65641	0.000827809

